Reduced-Order Inference with Structure-Preserving Parametrization for Bending and Rotating Systems

Mechanical systems are often characterized only by their response to certain loads known from experiments or simulations. The obtained data can be used for various purposes: system analysis, design of mathematical models, or construction of reduced-order models for further simulations under different loading conditions. The use of data for reduced-order modeling is an important developing research direction, especially when the high-dimensional system operators are unknown and their low-dimensional approximation is required for accurate but fast simulations. Our goal is to obtain the low-dimensional surrogate model from the available input signal and deformation trajectory data, capturing the correct system behavior for the basic deformation cases, namely bending and rotation, which are present in almost every complex mechanical system. In this work, we propose a methodology to infer the system operators by solving a nonlinear unconstrained optimization problem. The methodology is based on the operator inference approach for second-order systems and includes a parametrization of the unknown operators that preserves their symmetric positive definite or skew-symmetric structure. We demonstrate the performance of the novel approach for three numerical examples that are used to simulate basic bending and rotating.

==> pics/beam4/csv/ex2_svds.csv <==
r,svd1,svd2,svd3
0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.000000000000000000e+00,8.528372748718923441e-04,1.946326122980245304e-03,4.277258063132069812e-03
2.000000000000000000e+00,4.935991101171482303e-06,1.052430183068168560e-05,5.611254606992702115e-06
3.000000000000000000e+00,5.114979541329112060e-07,1.073344836136748779e-06,5.634001631569237969e-07
4.000000000000000000e+00,1.774700615550930198e-08,3.721852059823398924e-08,1.950942460031283231e-08
5.000000000000000000e+00,6.642175174724238274e-10,1.282767475137028391e-09,6.711967106173407565e-10
6.000000000000000000e+00,6.131489920058269027e-10,5.246592070016565215e-10,4.012013702626759313e-10
7.000000000000000000e+00,6.747852118123726433e-11,1.411417780933078557e-10,7.384367041965404355e-11
8.000000000000000000e+00,1.457777045830215357e-11,3.048790006996358141e-11,1.594851030357985355e-11
9.000000000000000000e+00,1.060422500552390595e-11,9.491142171697333103e-12,1.006908661638416826e-11
1.000000000000000000e+01,7.873523297442949704e-12,7.936576284264118287e-12,9.456106220918648070e-12
1.100000000000000000e+01,7.721929014337730598e-12,7.491323753420675949e-12,7.782238188885485048e-12
1.200000000000000000e+01,2.611886067834536884e-12,5.462307914608550815e-12,2.857513743347606873e-12
1.300000000000000000e+01,7.181915675335825316e-13,1.500582956581306377e-12,7.855607392616954409e-13
1.400000000000000000e+01,6.346186078540438437e-13,6.073968997701609648e-13,6.059313123040764097e-13
1.500000000000000000e+01,5.772697907067703208e-13,5.924865857097153720e-13,5.849887846189562012e-13
1.600000000000000000e+01,5.241866960557853655e-13,5.275536179308148046e-13,5.169483875712543716e-13
1.700000000000000000e+01,2.568630840155950639e-13,3.789137009722700946e-13,2.831783694109759537e-13
1.800000000000000000e+01,2.121667446707525235e-13,2.709557593319774843e-13,2.236439585384632273e-13
1.900000000000000000e+01,1.829057800301920950e-13,2.105508964564593169e-13,1.996940708147716080e-13
2.000000000000000000e+01,1.472248925083561850e-13,1.465680359438398695e-13,1.455128921044807139e-13
2.100000000000000000e+01,1.339008811685173770e-13,1.390777190452952441e-13,1.349662228962097440e-13
2.200000000000000000e+01,1.187946431464391100e-13,1.251407613671527714e-13,1.267932141830600803e-13
2.300000000000000000e+01,8.783669637425870769e-14,8.924313035063347406e-14,8.877030896766181274e-14
2.400000000000000000e+01,8.227687125426839140e-14,8.335769826570561511e-14,8.222993781893850443e-14
2.500000000000000000e+01,6.198690846512090712e-14,6.569608052940678674e-14,6.080049847154239080e-14
2.600000000000000000e+01,5.567839866198063125e-14,5.957423325683100406e-14,5.529447336066552679e-14
2.700000000000000000e+01,5.057603288870719288e-14,5.503677483501442260e-14,5.374651065616812238e-14
2.800000000000000000e+01,4.610206526105383395e-14,5.284665558198980652e-14,4.528168176967810284e-14
2.900000000000000000e+01,3.407005965646811091e-14,4.738854336208324053e-14,3.640166045932702814e-14
3.000000000000000000e+01,3.154492679862765989e-14,3.418628262188375659e-14,3.387435240084075914e-14
3.100000000000000000e+01,2.979535644595769815e-14,2.962182347140901835e-14,3.189322236008409648e-14
3.200000000000000000e+01,2.869891362583778221e-14,2.911466216288172946e-14,2.939165865607074957e-14
3.300000000000000000e+01,2.305696944781481401e-14,2.481452216212733103e-14,2.586036915213613233e-14
3.400000000000000000e+01,2.183929371453473620e-14,2.039842946765229997e-14,2.211807484558175338e-14
3.500000000000000000e+01,1.931010759483253643e-14,1.982625991044527299e-14,1.837992757620837803e-14
3.600000000000000000e+01,1.804894706422694362e-14,1.876914065423776730e-14,1.790968642722775107e-14
3.700000000000000000e+01,1.737517894905118911e-14,1.745566613408904612e-14,1.768784395477795692e-14
3.800000000000000000e+01,1.526967956589673698e-14,1.602165955480628040e-14,1.611166205558864328e-14
3.900000000000000000e+01,1.480301090281852877e-14,1.507130338797302778e-14,1.499410275066165464e-14
4.000000000000000000e+01,1.358547352805366361e-14,1.348483394684383096e-14,1.436793617480383516e-14
4.100000000000000000e+01,1.240785284788934204e-14,1.268991385694869908e-14,1.271793918698917379e-14
4.200000000000000000e+01,1.152947375547691699e-14,1.189189885251682052e-14,1.235941152551501408e-14
4.300000000000000000e+01,1.052322304625970051e-14,1.083814025639935936e-14,1.038444034922165413e-14
4.400000000000000000e+01,9.991467940656819199e-15,1.051832531367158025e-14,1.017508014502832527e-14
4.500000000000000000e+01,9.705818929925147162e-15,9.646145795523443067e-15,9.785421800751914636e-15
4.600000000000000000e+01,8.570762812789276424e-15,7.921360302185213086e-15,9.409962001958639079e-15
4.700000000000000000e+01,8.243223072053001144e-15,7.863536259488614470e-15,9.225951438655140955e-15
4.800000000000000000e+01,7.794309702278507470e-15,7.748581234426159655e-15,8.237445519252094181e-15
4.900000000000000000e+01,7.741479655028338827e-15,7.725984369846737903e-15,7.424539071856809669e-15
5.000000000000000000e+01,7.432584267225825272e-15,7.385373631723641038e-15,7.242517255747101466e-15
5.100000000000000000e+01,7.199146130190053306e-15,7.006862684118407646e-15,6.978487512712261542e-15
5.200000000000000000e+01,6.748738653125023896e-15,6.816720654365612989e-15,6.381930994791674227e-15
5.300000000000000000e+01,6.468903707350668219e-15,6.157129453507860944e-15,6.322784139664318985e-15
5.400000000000000000e+01,6.236102695724106480e-15,6.070324344005407727e-15,6.209657533377418492e-15
5.500000000000000000e+01,5.594938455130177468e-15,5.779229473875020385e-15,6.134587269008077477e-15
5.600000000000000000e+01,5.487090068012153915e-15,5.760669760232750088e-15,5.624317071162935971e-15
5.700000000000000000e+01,5.306744018158476783e-15,5.489161056744147841e-15,5.333547943719312360e-15
5.800000000000000000e+01,4.979112488348095395e-15,5.189395850000681017e-15,5.140193118161824560e-15
5.900000000000000000e+01,4.718862595240198533e-15,4.916866031591197613e-15,5.047075749826895457e-15
6.000000000000000000e+01,4.657897687908881831e-15,4.753039622933974560e-15,4.911883036057003306e-15
6.100000000000000000e+01,4.575847087120941021e-15,4.576088828123551541e-15,4.860215273350260693e-15
6.200000000000000000e+01,4.477660469639415018e-15,4.442047187204400194e-15,4.853362692776832147e-15
6.300000000000000000e+01,4.260823502372904491e-15,4.344953043873463214e-15,4.550453759525940083e-15
6.400000000000000000e+01,4.180356928302348171e-15,3.972984577866950962e-15,4.270269663411111793e-15
6.500000000000000000e+01,4.066350186378323278e-15,3.972734904892876705e-15,3.948442053358069987e-15
6.600000000000000000e+01,3.894524985787715395e-15,3.866821230340554964e-15,3.836673256078078896e-15
6.700000000000000000e+01,3.809307027968984622e-15,3.672748179692273156e-15,3.714974381675728801e-15
6.800000000000000000e+01,3.664150612889617296e-15,3.567473442811092955e-15,3.649150446038410409e-15
6.900000000000000000e+01,3.573977322272470265e-15,3.502642513772803007e-15,3.493829341375832126e-15
7.000000000000000000e+01,3.325075740141797317e-15,3.294725993538859334e-15,3.458866133098236653e-15
7.100000000000000000e+01,3.282829922773828760e-15,3.182776063245019112e-15,3.387915850831392730e-15
7.200000000000000000e+01,3.030488939033612514e-15,3.146338947445955885e-15,3.073980773420129891e-15
7.300000000000000000e+01,2.928521578862138568e-15,2.982222793395664055e-15,2.971053376632996715e-15
7.400000000000000000e+01,2.898448284341722698e-15,2.875655281285100103e-15,2.856951093300730708e-15
7.500000000000000000e+01,2.779578071056392479e-15,2.789343192327229895e-15,2.825404829542737996e-15
7.600000000000000000e+01,2.681281212803392586e-15,2.711243101296582126e-15,2.729384205709811344e-15
7.700000000000000000e+01,2.677477844712460858e-15,2.596070544073628706e-15,2.728630784933117792e-15
7.800000000000000000e+01,2.565670524246164165e-15,2.585986374390562255e-15,2.718008920351315221e-15
7.900000000000000000e+01,2.543700267623315770e-15,2.562042574632412162e-15,2.675234857265385075e-15
8.000000000000000000e+01,2.497700147886881362e-15,2.499452954735333891e-15,2.515483020060567412e-15


==> pics/beam4/csv/ex2_text_freq_140_160_fopinf.csv <==
fr,fopinf
3.000000000000000000e+01,9.053027990715501936e-06
5.000000000000000000e+01,1.024144144960823637e-05
6.000000000000000000e+01,1.191981679420955122e-05
7.000000000000000000e+01,1.262671609841833296e-05
1.000000000000000000e+02,1.506553017735245178e-05
1.200000000000000000e+02,1.693883555159308340e-05
1.400000000000000000e+02,1.906810322630678270e-05
1.500000000000000000e+02,1.842738084999977612e-05
1.600000000000000000e+02,1.757332547610041622e-05
2.000000000000000000e+02,1.601418712238760186e-05
2.500000000000000000e+02,2.417209832122621660e-05
2.600000000000000000e+02,2.853217280620673618e-05
2.700000000000000000e+02,3.735652194554194184e-05
2.900000000000000000e+02,5.493667549559188640e-05
3.000000000000000000e+02,5.752332541988464744e-05


==> pics/beam4/csv/ex2_text_freq_140_160_popinf.csv <==
fr,popinf
3.000000000000000000e+01,4.821486948195808373e-04
5.000000000000000000e+01,7.743819941082959917e-04
6.000000000000000000e+01,9.013582976929874471e-04
7.000000000000000000e+01,9.548935919730566812e-04
1.000000000000000000e+02,1.139626151126296510e-03
1.200000000000000000e+02,1.281505206302159224e-03
1.400000000000000000e+02,1.442673582399610095e-03
1.500000000000000000e+02,1.394171998865772035e-03
1.600000000000000000e+02,1.329479000109217270e-03
2.000000000000000000e+02,2.137623395881574438e-03
2.500000000000000000e+02,4.553305988077019188e-03
2.600000000000000000e+02,5.504892307138567996e-03
2.700000000000000000e+02,6.698041869251534532e-03
2.900000000000000000e+02,7.074986886812835961e-03
3.000000000000000000e+02,6.690037879531587559e-03


==> pics/beam4/csv/ex2_text_freq_250_270_fopinf.csv <==
fr,fopinf
3.000000000000000000e+01,2.185512526501739365e-05
5.000000000000000000e+01,2.106586215934461433e-05
6.000000000000000000e+01,2.091350604220581404e-05
7.000000000000000000e+01,1.879780858495622698e-05
1.000000000000000000e+02,1.586586143037994770e-05
1.200000000000000000e+02,1.783024323954620477e-05
1.400000000000000000e+02,2.006080597559557388e-05
1.500000000000000000e+02,1.938114190642439231e-05
1.600000000000000000e+02,1.847734692610915403e-05
2.000000000000000000e+02,1.681649699785033793e-05
2.500000000000000000e+02,1.191330648337299334e-05
2.600000000000000000e+02,1.062399060979067008e-05
2.700000000000000000e+02,9.822875333111114412e-06
2.900000000000000000e+02,1.611728831108721167e-05
3.000000000000000000e+02,1.993195116095890376e-05


==> pics/beam4/csv/ex2_text_freq_250_270_popinf.csv <==
fr,popinf
3.000000000000000000e+01,5.806669320571195003e-03
5.000000000000000000e+01,5.604589610010484065e-03
6.000000000000000000e+01,5.603486624978649966e-03
7.000000000000000000e+01,5.208862807259078895e-03
1.000000000000000000e+02,4.215703559227373075e-03
1.200000000000000000e+02,4.096542724922605343e-03
1.400000000000000000e+02,3.955125338007907561e-03
1.500000000000000000e+02,3.573196587873483671e-03
1.600000000000000000e+02,3.215017173901429416e-03
2.000000000000000000e+02,2.323298745672576753e-03
2.500000000000000000e+02,1.328340489718338267e-03
2.600000000000000000e+02,1.171793360542426176e-03
2.700000000000000000e+02,1.070975068207899667e-03
2.900000000000000000e+02,1.785532456360460537e-03
3.000000000000000000e+02,2.219239401305046506e-03


==> pics/beam4/csv/ex2_text_freq_50_70_fopinf.csv <==
fr,fopinf
3.000000000000000000e+01,6.488703873830756563e-06
5.000000000000000000e+01,1.042015165886682595e-05
6.000000000000000000e+01,1.212770268614880479e-05
7.000000000000000000e+01,1.284678200748213796e-05
1.000000000000000000e+02,1.532729319323457049e-05
1.200000000000000000e+02,1.723220360734613917e-05
1.400000000000000000e+02,1.939688238565919122e-05
1.500000000000000000e+02,1.874422782837055466e-05
1.600000000000000000e+02,1.787451572214277480e-05
2.000000000000000000e+02,2.276599895311787070e-05
2.500000000000000000e+02,3.401180183888313633e-05
2.600000000000000000e+02,3.918831581756741528e-05
2.700000000000000000e+02,4.993013762172349054e-05
2.900000000000000000e+02,7.154670237263154129e-05
3.000000000000000000e+02,7.432042672827250272e-05


==> pics/beam4/csv/ex2_text_freq_50_70_popinf.csv <==
fr,popinf
3.000000000000000000e+01,5.240712552203439676e-04
5.000000000000000000e+01,8.568142133825829921e-04
6.000000000000000000e+01,1.008588523204069845e-03
7.000000000000000000e+01,1.081741845265642415e-03
1.000000000000000000e+02,1.342533380652693748e-03
1.200000000000000000e+02,1.545386223220868160e-03
1.400000000000000000e+02,1.769675357793710742e-03
1.500000000000000000e+02,1.852129683300140746e-03
1.600000000000000000e+02,1.965180241785439291e-03
2.000000000000000000e+02,2.953613702047907120e-03
2.500000000000000000e+02,6.031355461247237849e-03
2.600000000000000000e+02,7.122513655197268423e-03
2.700000000000000000e+02,8.481707480792495882e-03
2.900000000000000000e+02,8.715977509536934967e-03
3.000000000000000000e+02,8.203203620593851539e-03


==> pics/beam4/csv/ex2_um_250_270.csv <==
time,um
0.000000000000000000e+00,6.123233995736766282e-16
2.000000000000000096e-04,-3.090408969346666090e+00
4.000000000000000192e-04,-5.878665805811946754e+00
6.000000000000000559e-04,-8.091499275693244897e+00
8.000000000000000383e-04,-9.511807025036535634e+00
1.000000000000000021e-03,-9.999998026079184754e+00
1.200000000000000112e-03,-9.507765350646833369e+00
1.399999999999999986e-03,-8.082925210016849604e+00
1.600000000000000077e-03,-5.864831923326134344e+00
1.800000000000000168e-03,-3.070802401422595196e+00
2.000000000000000042e-03,2.513271477003209062e-02
2.200000000000000133e-03,3.119077825503515200e+00
2.400000000000000223e-03,5.907093218286830094e+00
2.600000000000000314e-03,8.115062679019395375e+00
2.799999999999999972e-03,9.525671942160728989e+00
3.000000000000000062e-03,9.999840112834769812e+00
3.200000000000000153e-03,9.490486353513219342e+00
3.400000000000000244e-03,8.047263943909014117e+00
3.600000000000000335e-03,5.811780056163796893e+00
3.799999999999999992e-03,3.003755347444715618e+00
4.000000000000000083e-03,-1.005292715673078568e-01
4.200000000000000608e-03,-3.195388700577049157e+00
4.400000000000000265e-03,-5.975826055147798854e+00
4.599999999999999922e-03,-8.167599974249867500e+00
4.800000000000000447e-03,-9.554301781798884008e+00
5.000000000000000104e-03,-9.998766324816605433e+00
5.200000000000000629e-03,-9.456693941983154161e+00
5.400000000000000286e-03,-7.981125471222636492e+00
5.599999999999999943e-03,-5.717312567847194771e+00
5.800000000000000468e-03,-2.888473310955648188e+00
6.000000000000000125e-03,2.261753831672898563e-01
6.200000000000000649e-03,3.318950872456816192e+00
6.400000000000000307e-03,6.084091107984419544e+00
6.599999999999999964e-03,8.247994114755250905e+00
6.800000000000000488e-03,9.596318961876818321e+00
7.000000000000000146e-03,9.995260990317452965e+00
7.200000000000000670e-03,9.404885232849908405e+00
7.400000000000000328e-03,7.883184011065177188e+00
7.599999999999999985e-03,5.580440730542989058e+00
7.800000000000000509e-03,2.724441512811704769e+00
8.000000000000000167e-03,-4.020154936295441406e-01
8.200000000000000691e-03,-3.489096673724636055e+00
8.400000000000001216e-03,-6.230630326914708306e+00
8.600000000000000006e-03,-8.354484232907871899e+00
8.800000000000000530e-03,-9.649608277959085711e+00
9.000000000000001055e-03,-9.987051900291520568e+00
9.199999999999999845e-03,-9.332858907735980480e+00
9.400000000000000369e-03,-7.751544760050047778e+00
9.600000000000000894e-03,-5.399794510312999840e+00
9.799999999999999684e-03,-2.510990867228091172e+00
1.000000000000000021e-02,6.279051952931057334e-01
1.020000000000000073e-02,3.704835151575546881e+00
1.040000000000000126e-02,6.413660769244790671e+00
1.060000000000000005e-02,8.484636626826402406e+00
1.080000000000000057e-02,9.711302831068781671e+00
1.100000000000000110e-02,9.971113742046837203e+00
1.119999999999999989e-02,9.237737004860198553e+00
1.140000000000000041e-02,7.583782974175498737e+00
1.160000000000000094e-02,5.173675943510770203e+00
1.179999999999999973e-02,2.247360934643370278e+00
1.200000000000000025e-02,-9.035447327993518796e-01
1.220000000000000077e-02,-3.964788802112002575e+00
1.240000000000000130e-02,-6.630821388419905205e+00
1.260000000000000009e-02,-8.635307746433747766e+00
1.280000000000000061e-02,-9.777767972772883454e+00
1.300000000000000114e-02,-9.943675798893009343e+00
1.319999999999999993e-02,-9.115996799093952774e+00
1.340000000000000045e-02,-7.376997917834594354e+00
1.360000000000000098e-02,-4.900130603888099401e+00
1.380000000000000150e-02,-1.932782282227384130e+00
1.400000000000000029e-02,1.228393841471636883e+00
1.420000000000000082e-02,4.267114375022361905e+00
1.440000000000000134e-02,6.879108346009749297e+00
1.460000000000000013e-02,8.802601409197931659e+00
1.480000000000000066e-02,9.844585840050600112e+00
1.500000000000000118e-02,9.900236577165577145e+00
1.519999999999999997e-02,8.963515244443774677e+00
1.540000000000000049e-02,7.127883696289007531e+00
1.560000000000000102e-02,4.577038483534983548e+00
1.580000000000000154e-02,1.566578708757254690e+00
1.600000000000000033e-02,-1.601568419021824674e+00
1.619999999999999912e-02,-4.609409195091051181e+00
1.640000000000000138e-02,-7.154801131213080367e+00
1.660000000000000017e-02,-8.981823164499493473e+00
1.680000000000000243e-02,-9.906543753178782552e+00
1.700000000000000122e-02,-9.835588658027026199e+00
1.720000000000000001e-02,-8.775628953626238626e+00
1.740000000000000227e-02,-6.832819296290839617e+00
1.760000000000000106e-02,-4.202225690622702459e+00
1.779999999999999985e-02,-1.148289630285701968e+00
1.800000000000000211e-02,2.021719915307762960e+00
1.820000000000000090e-02,4.988605018372958000e+00
1.839999999999999969e-02,7.453382468424801566e+00
1.860000000000000195e-02,9.167435470562754318e+00
1.880000000000000074e-02,9.957630461434256119e+00
1.899999999999999953e-02,9.743857669569575108e+00
1.920000000000000179e-02,8.547213105334183325e+00
1.940000000000000058e-02,6.487980343618091617e+00
1.959999999999999937e-02,3.773598294449503232e+00
1.980000000000000163e-02,6.778125974861608505e-01
2.000000000000000042e-02,-2.486898871648538734e+00
2.020000000000000268e-02,-5.400852151695190173e+00
2.040000000000000147e-02,-7.769455791574236159e+00
2.060000000000000026e-02,-9.353018145328954702e+00
2.080000000000000251e-02,-9.991044928279720239e+00
2.100000000000000130e-02,-9.618559809416437290e+00
2.120000000000000009e-02,-8.272782968175926399e+00
2.140000000000000235e-02,-6.089475109379628215e+00
2.160000000000000114e-02,-3.289299387117669671e+00
2.179999999999999993e-02,-1.555653928981196588e-01
2.200000000000000219e-02,2.994404772637176304e+00
2.220000000000000098e-02,5.841397426875015952e+00
2.239999999999999977e-02,8.096664963800986214e+00
2.260000000000000203e-02,9.531239388923330225e+00
2.280000000000000082e-02,9.999223024270900595e+00
2.299999999999999961e-02,9.452682784248258585e+00
2.320000000000000187e-02,7.946621870457089898e+00
2.340000000000000066e-02,5.633507117237524398e+00
2.359999999999999945e-02,2.747889943079680375e+00
2.380000000000000171e-02,-4.173335936357958076e-01
2.400000000000000050e-02,-3.540625307864707416e+00
2.420000000000000276e-02,-6.304460639829531310e+00
2.440000000000000155e-02,-8.427621911586461678e+00
2.460000000000000034e-02,-9.693843525115894977e+00
2.480000000000000260e-02,-9.973888104899328866e+00
2.500000000000000139e-02,-9.238795325112864276e+00
2.520000000000000018e-02,-7.562939378473545915e+00
2.540000000000000244e-02,-5.116566274979579276e+00
2.560000000000000123e-02,-2.148553304204642966e+00
2.580000000000000002e-02,1.038869016535892698e+00
2.600000000000000228e-02,4.120869289054224005e+00
2.620000000000000107e-02,6.783115232714465925e+00
2.639999999999999986e-02,8.753848899563775987e+00
2.660000000000000211e-02,9.831662433143851132e+00
2.680000000000000090e-02,9.906131941558699694e+00
2.699999999999999969e-02,8.969190529782817833e+00
2.720000000000000195e-02,7.116063116930639865e+00
2.740000000000000074e-02,4.535649727028874700e+00
2.760000000000000300e-02,1.491322062368990675e+00
2.780000000000000179e-02,-1.705919834714026750e+00
2.800000000000000058e-02,-4.729198829282142746e+00
2.820000000000000284e-02,-7.269180293267831772e+00
2.840000000000000163e-02,-9.065743255853227822e+00
2.860000000000000042e-02,-9.934658384347448745e+00
2.880000000000000268e-02,-9.786532782311542888e+00
2.900000000000000147e-02,-8.636068108919261022e+00
2.920000000000000026e-02,-6.600667011699091979e+00
2.940000000000000252e-02,-3.888512549933507145e+00
2.960000000000000131e-02,-7.773247225671173766e-01
2.980000000000000010e-02,2.414043320393393532e+00
3.000000000000000236e-02,5.358267949789997431e+00
3.020000000000000115e-02,7.753132330797740224e+00
3.039999999999999994e-02,9.352573409226481616e+00
3.060000000000000220e-02,9.992006587666374173e+00
3.080000000000000099e-02,9.605317366314661598e+00
3.099999999999999978e-02,8.231760095004279520e+00
3.120000000000000204e-02,6.012037692103675113e+00
3.140000000000000430e-02,3.173946944284037563e+00
3.160000000000000309e-02,9.047785607848109549e-03
3.180000000000000188e-02,-3.157258790011280070e+00
3.200000000000000067e-02,-5.999176501510818937e+00
3.219999999999999946e-02,-8.224046702488941207e+00
3.239999999999999825e-02,-9.602516038911318219e+00
3.260000000000000397e-02,-9.992226093131979070e+00
3.280000000000000276e-02,-9.352573409226485168e+00
3.300000000000000155e-02,-7.749003628465200855e+00
3.320000000000000034e-02,-5.346379292552636997e+00
3.339999999999999913e-02,-2.392086675671436957e+00
3.360000000000000486e-02,8.093932157658733084e-01
3.380000000000000365e-02,3.927840112271401285e+00
3.400000000000000244e-02,6.641350113834727509e+00
3.420000000000000123e-02,8.669579921680067969e+00
3.440000000000000002e-02,9.802744862646473933e+00
3.459999999999999881e-02,9.923367693732368267e+00
3.480000000000000454e-02,9.018518312814759241e+00
3.500000000000000333e-02,7.181262977631877931e+00
3.520000000000000212e-02,4.601154882688724079e+00
3.540000000000000091e-02,1.544731160613643572e+00
3.559999999999999970e-02,-1.671982644544399488e+00
3.579999999999999849e-02,-4.716128323854055893e+00
3.600000000000000422e-02,-7.272458724244017958e+00
3.620000000000000301e-02,-9.076005268249897284e+00
3.640000000000000180e-02,-9.939581972172149449e+00
3.660000000000000059e-02,-9.773266977391962484e+00
3.679999999999999938e-02,-8.593828518949983675e+00
3.700000000000000511e-02,-6.523100894470642785e+00
3.720000000000000390e-02,-3.775460185768360510e+00
3.740000000000000269e-02,-6.356807796574155400e-01
3.760000000000000148e-02,2.570545320096006670e+00
3.780000000000000027e-02,5.510378065135005166e+00
3.799999999999999906e-02,7.878387977664479180e+00
3.820000000000000479e-02,9.428314997028181210e+00
3.840000000000000357e-02,9.998722518239670620e+00
3.860000000000000236e-02,9.529869573232549129e+00
3.880000000000000115e-02,8.070031913528589840e+00
3.899999999999999994e-02,5.770596683691548101e+00
3.919999999999999873e-02,2.870422093351617576e+00
3.940000000000000446e-02,-3.289282404671488580e-01
3.960000000000000325e-02,-3.494513351398998324e+00
3.980000000000000204e-02,-6.296653909518203918e+00
4.000000000000000083e-02,-8.443279255020154750e+00
4.019999999999999962e-02,-9.710402829702154293e+00
4.040000000000000535e-02,-9.965542780168885173e+00
4.060000000000000414e-02,-9.181633763921507096e+00
4.080000000000000293e-02,-7.439962884420316058e+00
4.100000000000000172e-02,-4.921804917455990136e+00
4.120000000000000051e-02,-1.889610760648376964e+00
4.139999999999999930e-02,1.340304628388648389e+00
4.160000000000000503e-02,4.430736942848482407e+00
4.180000000000000382e-02,7.058794828665750032e+00
4.200000000000000261e-02,8.949655099049094176e+00
4.220000000000000140e-02,9.905340117440642800e+00
4.240000000000000019e-02,9.825500044916331888e+00
4.259999999999999898e-02,8.718012855517917714e+00
4.280000000000000471e-02,6.698275963293811586e+00
4.300000000000000350e-02,3.977244544409642035e+00
4.320000000000000229e-02,8.394498269201875473e-01
4.340000000000000108e-02,-2.386717630028203363e+00
4.359999999999999987e-02,-5.363359840786850796e+00
4.379999999999999866e-02,-7.778466791353498166e+00
4.400000000000000439e-02,-9.378647116486879654e+00
4.420000000000000318e-02,-9.995757851302119690e+00
4.440000000000000197e-02,-9.564630080502377396e+00
4.460000000000000075e-02,-8.130015880167745124e+00
4.479999999999999954e-02,-5.842009382293563036e+00
4.500000000000000527e-02,-2.940403252322957073e+00
4.520000000000000406e-02,2.703953354646518870e-01
4.540000000000000285e-02,3.453270272717543499e+00
4.560000000000000164e-02,6.273782722838486592e+00
4.580000000000000043e-02,8.435324565687574605e+00
4.599999999999999922e-02,9.710342780540649699e+00
4.620000000000000495e-02,9.964344338713003069e+00
4.640000000000000374e-02,9.170144141584824382e+00
4.660000000000000253e-02,7.410840260164334836e+00
4.680000000000000132e-02,4.871184353101016384e+00
4.700000000000000011e-02,1.818236446641534831e+00
4.719999999999999890e-02,-1.426676292696416493e+00
4.740000000000000463e-02,-4.521756919105780703e+00
4.760000000000000342e-02,-7.140739826795553746e+00
4.780000000000000221e-02,-9.007303866570012474e+00
4.800000000000000100e-02,-9.924265643876838183e+00
4.819999999999999979e-02,-9.794464622656528618e+00
4.840000000000000552e-02,-8.631122243235601843e+00
4.860000000000000431e-02,-6.556563942639906273e+00
4.880000000000000310e-02,-3.789419500497693161e+00
4.900000000000000189e-02,-6.216342848860944015e-01
4.920000000000000068e-02,2.612296881805665549e+00
4.939999999999999947e-02,5.570634786067810929e+00
4.960000000000000520e-02,7.940515104549481507e+00
4.980000000000000399e-02,9.471063708883168175e+00
5.000000000000000278e-02,1.000000000000000000e+01
5.020000000000000157e-02,9.470902385029321024e+00
5.040000000000000036e-02,7.939292788162934045e+00
5.059999999999999915e-02,5.566877258775898341e+00
5.080000000000000487e-02,2.604532822202100917e+00
5.100000000000000366e-02,-6.341758578132440372e-01
5.120000000000000245e-02,-3.806159300973920523e+00
5.140000000000000124e-02,-6.575141214621926800e+00
5.160000000000000003e-02,-8.647323748701797541e+00
5.180000000000000576e-02,-9.802595817043094684e+00
5.200000000000000455e-02,-9.917965715056096698e+00
5.220000000000000334e-02,-8.980717987318460160e+00
5.240000000000000213e-02,-7.089880520609440850e+00
5.260000000000000092e-02,-4.445826511393456748e+00
5.279999999999999971e-02,-1.329096085359460000e+00
5.300000000000000544e-02,1.929329925338694629e+00
5.320000000000000423e-02,4.983158508560889821e+00
5.340000000000000302e-02,7.507589118126240635e+00
5.360000000000000181e-02,9.233882616416458688e+00
5.380000000000000060e-02,9.978012832165148893e+00
5.399999999999999939e-02,9.660341554134976860e+00
5.420000000000000512e-02,8.314207385756022362e+00
5.440000000000000391e-02,6.082495310173868575e+00
5.460000000000000270e-02,3.202532325003378588e+00
5.480000000000000149e-02,-1.910087171907553366e-02
5.500000000000000028e-02,-3.239174181981367973e+00
5.520000000000000601e-02,-6.114364461479958379e+00
5.540000000000000480e-02,-8.337871656251174102e+00
5.560000000000000359e-02,-9.672188396357157103e+00
5.580000000000000238e-02,-9.974519516122656526e+00
5.600000000000000117e-02,-9.212125692973451407e+00
5.619999999999999996e-02,-7.465935964422656390e+00
5.640000000000000568e-02,-4.922023694698017593e+00
5.660000000000000447e-02,-1.851836538078885930e+00
5.680000000000000326e-02,1.416725313549870302e+00
5.700000000000000205e-02,4.534305742521080873e+00
5.720000000000000084e-02,7.167431576856943209e+00
5.739999999999999963e-02,9.034203198201753438e+00
5.760000000000000536e-02,9.934514886078954277e+00
5.780000000000000415e-02,9.771560927431490740e+00
5.800000000000000294e-02,8.562310216845563815e+00
5.820000000000000173e-02,6.435809076420188291e+00
5.840000000000000052e-02,3.619473872566240757e+00
5.860000000000000625e-02,4.148224959637158982e-01
5.880000000000000504e-02,-2.834771165002862414e+00
5.900000000000000383e-02,-5.780855104588242810e+00
5.920000000000000262e-02,-8.107271817502374134e+00
5.940000000000000141e-02,-9.564116476845732961e+00
5.960000000000000020e-02,-9.994630102029642416e+00
5.980000000000000593e-02,-9.352128525434139306e+00
6.000000000000000472e-02,-7.705132427757895641e+00
6.020000000000000351e-02,-5.230127700643182109e+00
6.040000000000000230e-02,-2.192713586803129555e+00
6.060000000000000109e-02,1.080854172908427779e+00
6.079999999999999988e-02,4.238681182747417786e+00
6.100000000000000561e-02,6.941057523695373987e+00
6.120000000000000440e-02,8.897021259057103393e+00
6.140000000000000319e-02,9.895724989043833020e+00
6.160000000000000198e-02,9.829219906427491438e+00
6.180000000000000077e-02,8.704189436343988007e+00
6.199999999999999956e-02,6.641350113834826097e+00
6.220000000000000528e-02,3.862563793636852871e+00
6.240000000000000407e-02,6.670299790939642204e-01
6.260000000000000286e-02,-2.600892839035807036e+00
6.280000000000000859e-02,-5.588780082392035276e+00
6.300000000000000044e-02,-7.974154502814249312e+00
6.320000000000000617e-02,-9.499319223199663043e+00
6.339999999999999802e-02,-9.999244800009964962e+00
6.360000000000000375e-02,-9.419487394929397794e+00
6.380000000000000948e-02,-7.822186046742332088e+00
6.400000000000000133e-02,-5.379471279847679810e+00
6.420000000000000706e-02,-2.354976611168098533e+00
6.439999999999999891e-02,9.245678532550004602e-01
6.460000000000000464e-02,4.104604049441527458e+00
6.479999999999999649e-02,6.841072779078487542e+00
6.500000000000000222e-02,8.837656300886866489e+00
6.520000000000000795e-02,9.877903520172763407e+00
6.539999999999999980e-02,9.848750823099232221e+00
6.560000000000000553e-02,8.752876735742873393e+00
6.579999999999999738e-02,6.708533374141186556e+00
6.600000000000000311e-02,3.936852232270325658e+00
6.620000000000000884e-02,7.379797607038076634e-01
6.640000000000000069e-02,-2.541387829828216649e+00
6.660000000000000642e-02,-5.545563106704436862e+00
6.679999999999999827e-02,-7.948452334419560117e+00
6.700000000000000400e-02,-9.488980457920195732e+00
6.720000000000000973e-02,-9.999504736285352635e+00
6.740000000000000158e-02,-9.424119561943445689e+00
6.760000000000000731e-02,-7.824847158653794210e+00
6.779999999999999916e-02,-5.375021394671226638e+00
6.800000000000000488e-02,-2.340562757751534662e+00
6.819999999999999674e-02,9.488394191544903267e-01
6.840000000000000246e-02,4.135519670139857773e+00
6.860000000000000819e-02,6.872721257285693497e+00
6.880000000000000004e-02,8.862346276391759758e+00
6.900000000000000577e-02,9.887459391011084620e+00
6.919999999999999762e-02,9.835996886414537954e+00
6.940000000000000335e-02,8.713083844171032766e+00
6.960000000000000908e-02,6.640598498056591303e+00
6.980000000000000093e-02,3.844010218011046920e+00
7.000000000000000666e-02,6.279051952932634961e-01
7.019999999999999851e-02,-2.657149573549177468e+00
7.040000000000000424e-02,-5.652803272853233807e+00
7.060000000000000997e-02,-8.032019171113081057e+00
7.080000000000000182e-02,-9.534806932944691837e+00
7.100000000000000755e-02,-9.996682022499495446e+00
7.119999999999999940e-02,-9.366731672082456939e+00
7.140000000000000513e-02,-7.713296404225662428e+00
7.159999999999999698e-02,-5.216625756555361093e+00
7.180000000000000271e-02,-2.149289671746845265e+00
7.200000000000000844e-02,1.153532434083201608e+00
7.220000000000000029e-02,4.330651479660286185e+00
7.240000000000000602e-02,7.034363850592201040e+00
7.259999999999999787e-02,8.968523613807638739e+00
7.280000000000000360e-02,9.921020964301995093e+00
7.300000000000000933e-02,9.787100584447067320e+00
7.320000000000000118e-02,8.580950198801055251e+00
7.340000000000000691e-02,6.434270062392642764e+00
7.359999999999999876e-02,3.581958782675649822e+00
7.380000000000000449e-02,3.364638887119428268e-01
7.400000000000001021e-02,-2.946408096142890898e+00
7.420000000000000207e-02,-5.906484824962979552e+00
7.440000000000000779e-02,-8.218752853975050954e+00
7.459999999999999964e-02,-9.629075578447695349e+00
7.480000000000000537e-02,-9.982175656737576119e+00
7.499999999999999722e-02,-9.238795325112905132e+00
7.520000000000000295e-02,-7.480131189428728788e+00
7.540000000000000868e-02,-4.899035135710220423e+00
7.560000000000000053e-02,-1.778927079759728525e+00
7.580000000000000626e-02,1.537281400416782962e+00
7.599999999999999811e-02,4.684850081805819855e+00
7.620000000000000384e-02,7.317325839138680621e+00
7.640000000000000957e-02,9.144699166070047625e+00
7.660000000000000142e-02,9.965396704685417717e+00
7.680000000000000715e-02,9.688575802180055874e+00
7.699999999999999900e-02,8.344248782728007185e+00
7.720000000000000473e-02,6.080101152433621259e+00
7.740000000000001046e-02,3.145332693913122757e+00
7.760000000000000231e-02,-1.367178527612758210e-01
7.780000000000000804e-02,-3.404163108700914986e+00
7.799999999999999989e-02,-6.296458659692555138e+00
7.820000000000000562e-02,-8.494199878341618160e+00
7.839999999999999747e-02,-9.754429844660215565e+00
7.860000000000000320e-02,-9.937551501678635546e+00
7.880000000000000893e-02,-9.022857149450938863e+00
7.900000000000000078e-02,-7.110940487902094986e+00
7.920000000000000651e-02,-4.412703094870936482e+00
7.939999999999999836e-02,-1.226148994063562592e+00
7.960000000000000409e-02,2.096485981497913986e+00
7.980000000000000981e-02,5.187649023606493159e+00
8.000000000000000167e-02,7.705132427757861890e+00
8.020000000000000739e-02,9.369984215869376243e+00
8.039999999999999925e-02,9.997464594720641529e+00
8.060000000000000497e-02,9.517607747371247484e+00
8.080000000000001070e-02,7.983093594571086804e+00
8.100000000000000255e-02,5.563536278047017447e+00
8.120000000000000828e-02,2.526800399607684433e+00
8.140000000000000013e-02,-7.906040778736813657e-01
8.160000000000000586e-02,-4.020781802082117551e+00
8.179999999999999771e-02,-6.805244625149176052e+00
8.200000000000000344e-02,-8.834714466863212934e+00
8.220000000000000917e-02,-9.883515253366672582e+00
8.240000000000000102e-02,-9.834725189990649596e+00
8.260000000000000675e-02,-8.693279790176331900e+00
8.279999999999999860e-02,-6.585549767164514456e+00
8.300000000000000433e-02,-3.745418628589421317e+00
8.320000000000001006e-02,-4.883861302091543344e-01
8.340000000000000191e-02,2.823441357517624706e+00
8.360000000000000764e-02,5.821592992669360811e+00
8.379999999999999949e-02,8.172237661169292622e+00
8.400000000000000522e-02,9.613386309271414021e+00
8.420000000000001095e-02,9.984143087590567234e+00
8.440000000000000280e-02,9.242733751793853259e+00
8.460000000000000853e-02,7.471284051698932061e+00
8.480000000000000038e-02,4.866793872765545537e+00
8.500000000000000611e-02,1.719291002794218315e+00
8.519999999999999796e-02,-1.620419807043500748e+00
8.540000000000000369e-02,-4.779831345315975533e+00
8.560000000000000941e-02,-7.406282457777326300e+00
8.580000000000000127e-02,-9.206346467549387569e+00
8.600000000000000699e-02,-9.978657667668928255e+00
8.619999999999999885e-02,-9.636498536972064599e+00
8.640000000000000457e-02,-8.217607303468266622e+00
8.660000000000001030e-02,-5.880088907897938810e+00
8.680000000000000215e-02,-2.884863886415900858e+00
8.700000000000000788e-02,4.334039877456971612e-01
8.719999999999999973e-02,3.703667908762528604e+00
8.740000000000000546e-02,6.559979079840404737e+00
8.759999999999999731e-02,8.682452315692279043e+00
8.780000000000000304e-02,9.833128720639447096e+00
8.800000000000000877e-02,9.882710646187849335e+00
8.820000000000000062e-02,8.825158973554881214e+00
8.840000000000000635e-02,6.778497170120719062e+00
8.859999999999999820e-02,3.971709561988893800e+00
8.880000000000000393e-02,7.191803036212616185e-01
8.900000000000000966e-02,-2.614480219348582768e+00
8.920000000000000151e-02,-5.655290852122282885e+00
8.940000000000000724e-02,-8.061861069434366200e+00
8.959999999999999909e-02,-9.563749435853472036e+00
8.980000000000000482e-02,-9.991905802611048770e+00
9.000000000000001055e-02,-9.297764858882530348e+00
9.020000000000000240e-02,-7.558827225134986172e+00
9.040000000000000813e-02,-4.970078862637572925e+00
9.059999999999999998e-02,-1.822190508724964575e+00
9.080000000000000571e-02,1.531072599155867131e+00
9.099999999999999756e-02,4.712581991426763928e+00
9.120000000000000329e-02,7.364258940171620083e+00
9.140000000000000902e-02,9.187399439276974888e+00
9.160000000000000087e-02,9.976367439549330030e+00
9.180000000000000659e-02,9.641850794769833755e+00
9.199999999999999845e-02,8.221042958190766470e+00
9.220000000000000417e-02,5.873581813355118975e+00
9.240000000000000990e-02,2.863680354165110575e+00
9.260000000000000175e-02,-4.695582113016175674e-01
9.280000000000000748e-02,-3.750311805814988020e+00
9.299999999999999933e-02,-6.608404261317806672e+00
9.320000000000000506e-02,-8.721089013672235879e+00
9.340000000000001079e-02,-9.849533651735942641e+00
9.360000000000000264e-02,-9.865876642924316542e+00
9.380000000000000837e-02,-8.767784628405468794e+00
9.400000000000000022e-02,-6.678845165921131866e+00
9.420000000000000595e-02,-3.834727598100600154e+00
9.439999999999999780e-02,-5.566536664592227623e-01
9.460000000000000353e-02,2.784842361380806430e+00
9.480000000000000926e-02,5.811780056163686758e+00
9.500000000000000111e-02,8.181497174250182525e+00
9.520000000000000684e-02,9.625472786283097548e+00
9.539999999999999869e-02,9.979806985071741465e+00
9.560000000000000442e-02,9.203891536487045499e+00
9.580000000000001015e-02,7.385137110909978375e+00
9.600000000000000200e-02,4.729198829282244887e+00
9.620000000000000773e-02,1.536784718617190126e+00
9.639999999999999958e-02,-1.830344830476595908e+00
9.660000000000000531e-02,-4.990347485673713557e+00
9.680000000000001104e-02,-7.584602008759919300e+00
9.700000000000000289e-02,-9.318433041635994840e+00
9.720000000000000862e-02,-9.994630102029631757e+00
9.740000000000000047e-02,-9.535942710503581665e+00
9.760000000000000620e-02,-7.993978534061170649e+00
9.779999999999999805e-02,-5.543471520071357794e+00
9.800000000000000377e-02,-2.462547893026493462e+00
9.820000000000000950e-02,8.987889413630794078e-01
9.840000000000000135e-02,4.158389456164897524e+00
9.860000000000000708e-02,6.945398432663774102e+00
9.879999999999999893e-02,8.942467458119931933e+00
9.900000000000000466e-02,9.921932546668735142e+00
9.920000000000001039e-02,9.771827914392828163e+00
9.940000000000000224e-02,8.508756683228789086e+00
9.960000000000000797e-02,6.276130985526311434e+00
9.979999999999999982e-02,3.327958444807807226e+00
1.000000000000000056e-01,-2.452388501477647895e-14


==> pics/beam4/csv/ex2_valid_error_freq_140_160.csv <==
time,popinf,fopinf
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000096e-04,8.833554738489709677e-04,9.241254893644052193e-06
4.000000000000000192e-04,1.442984953280232983e-03,4.086435992856997094e-06
6.000000000000000559e-04,4.447400810240685859e-04,1.231322113509512796e-05
8.000000000000000383e-04,6.059262367911897500e-04,1.907043003458359118e-05
1.000000000000000021e-03,8.326992559195529149e-04,1.062312101617127259e-05
1.200000000000000112e-03,5.876380609664964188e-04,1.285544486526217130e-05
1.399999999999999986e-03,9.953497597294811219e-04,8.505163221665572865e-06
1.600000000000000077e-03,1.002898940645465496e-03,5.493888910410398302e-06
1.800000000000000168e-03,8.252652851762890982e-04,1.002012434651516884e-06
2.000000000000000042e-03,1.142213668837973066e-03,3.351289088424124870e-06
2.200000000000000133e-03,1.035321671891981142e-03,6.009397614609871807e-06
2.400000000000000223e-03,9.052735520703955336e-04,7.991164628344599099e-06
2.600000000000000314e-03,1.210914473628799592e-03,8.749646373188224723e-06
2.799999999999999972e-03,8.829695929373616945e-04,8.341221274890565099e-06
3.000000000000000062e-03,8.027294240552331666e-04,6.770847607293907772e-06
3.200000000000000153e-03,9.101341070793097718e-04,4.352350620933803908e-06
3.400000000000000244e-03,4.548379820917120811e-04,1.402785085456543494e-06
3.600000000000000335e-03,7.355213211871796568e-04,1.676155448786613558e-06
3.799999999999999992e-03,7.636721554777034819e-04,4.436406007692977851e-06
4.000000000000000083e-03,8.154941315559939043e-04,6.516850735871106403e-06
4.200000000000000608e-03,1.161697276189251104e-03,7.687149807380045470e-06
4.400000000000000265e-03,1.012654763510533427e-03,7.789680298072157504e-06
4.599999999999999922e-03,9.781530559169503754e-04,6.849152223409211372e-06
4.800000000000000447e-03,1.026279691036852690e-03,4.998148155616174895e-06
5.000000000000000104e-03,6.174166710713192537e-04,2.505184072573946128e-06
5.200000000000000629e-03,5.898407848207553716e-04,4.611506971752198929e-07
5.400000000000000286e-03,6.357329993375747867e-04,3.123259838065621784e-06
5.599999999999999943e-03,6.845744131577243636e-04,5.496743410170596625e-06
5.800000000000000468e-03,1.047015418566653658e-03,7.184357224446183956e-06
6.000000000000000125e-03,1.064600520086951335e-03,7.990608904844978360e-06
6.200000000000000649e-03,1.102202635478914542e-03,7.829965819870994862e-06
6.400000000000000307e-03,1.165195850561803444e-03,6.744257573409539688e-06
6.599999999999999964e-03,8.558860976258335623e-04,4.886460001233786804e-06
6.800000000000000488e-03,6.592579985647824097e-04,2.503366386182206391e-06
7.000000000000000146e-03,5.585688860173478780e-04,2.728240433548448446e-07
7.200000000000000670e-03,4.672449527893822907e-04,2.658769813734250022e-06
7.400000000000000328e-03,8.245924172642106736e-04,4.787417705189368043e-06
7.599999999999999985e-03,9.713507736251991145e-04,6.288001605002666013e-06
7.800000000000000509e-03,1.134138495784243767e-03,7.002270942881398460e-06
8.000000000000000167e-03,1.281744737978904357e-03,6.875454189950549918e-06
8.200000000000000691e-03,1.114744422660876328e-03,5.956372634722528307e-06
8.400000000000001216e-03,9.392613374389541031e-04,4.389779379991927821e-06
8.600000000000000006e-03,7.552715980494457537e-04,2.393020803952987423e-06
8.800000000000000530e-03,3.439386806033219775e-04,2.689143200986440189e-07
9.000000000000001055e-03,3.870542579013999543e-04,1.855482288110054333e-06
9.199999999999999845e-03,5.605066103304275852e-04,3.570660943057051327e-06
9.400000000000000369e-03,8.211932743016694958e-04,4.744033027209579958e-06
9.600000000000000894e-03,1.094757126540722584e-03,5.252411080352526914e-06
9.799999999999999684e-03,1.101052092043110480e-03,5.062627149901236007e-06
1.000000000000000021e-02,1.069846662017448838e-03,4.227671356306448950e-06
1.020000000000000073e-02,9.898882561343771286e-04,2.880819878011245545e-06
1.040000000000000126e-02,6.689613947296539458e-04,1.217384349146729677e-06
1.060000000000000005e-02,3.945431040714365476e-04,6.047384364275641183e-07
1.080000000000000057e-02,2.308670770643139931e-04,2.224378794661757814e-06
1.100000000000000110e-02,3.428831683850395713e-04,3.531738772631067112e-06
1.119999999999999989e-02,6.801078651887731627e-04,4.351748774926231680e-06
1.140000000000000041e-02,8.075451677791861682e-04,4.590662691897265622e-06
1.160000000000000094e-02,9.038548700438269650e-04,4.232170513019109043e-06
1.179999999999999973e-02,9.460558663073643940e-04,3.332986463707514997e-06
1.200000000000000025e-02,7.703120025510512689e-04,2.018138255155936821e-06
1.220000000000000077e-02,5.717452227193583862e-04,4.923002585489533882e-07
1.240000000000000130e-02,3.838665713705797155e-04,1.212834524817581547e-06
1.260000000000000009e-02,1.410045988770235138e-04,2.683148972983106638e-06
1.280000000000000061e-02,3.770729109955441895e-04,3.845536629412289539e-06
1.300000000000000114e-02,5.518255121005949306e-04,4.561326592721419405e-06
1.319999999999999993e-02,7.147807879879185516e-04,4.753741554464510832e-06
1.340000000000000045e-02,8.328108186196205671e-04,4.412175619436717108e-06
1.360000000000000098e-02,7.732874139715533238e-04,3.588207324282544464e-06
1.380000000000000150e-02,6.670754973056373634e-04,2.390005653195663822e-06
1.400000000000000029e-02,5.291447278062084763e-04,9.679498778343563175e-07
1.420000000000000082e-02,2.811405061700837475e-04,5.462226556118996446e-07
1.440000000000000134e-02,2.282388389597154392e-04,1.910454921081392264e-06
1.460000000000000013e-02,3.629720782522395748e-04,3.024521410015232577e-06
1.480000000000000066e-02,5.568999088100982714e-04,3.765004044079523910e-06
1.500000000000000118e-02,7.324013802425720582e-04,4.064372851035142004e-06
1.519999999999999997e-02,7.698754276173580243e-04,3.910551077370630883e-06
1.540000000000000049e-02,7.567603622436607251e-04,3.343699532335895845e-06
1.560000000000000102e-02,6.874464613271773911e-04,2.451143999123109216e-06
1.580000000000000154e-02,4.922699571819616612e-04,1.353986727260339284e-06
1.600000000000000033e-02,2.885287153836854222e-04,2.165042678245260444e-07
1.619999999999999912e-02,1.307632858983628129e-04,9.190980785396555242e-07
1.640000000000000138e-02,2.347162866349741047e-04,1.813243132597593002e-06
1.660000000000000017e-02,4.601530039253708625e-04,2.419744836124539579e-06
1.680000000000000243e-02,5.815068218865498918e-04,2.681260607454138826e-06
1.700000000000000122e-02,6.694523345519931643e-04,2.587206156596889159e-06
1.720000000000000001e-02,7.031542191484228214e-04,2.170069681015897336e-06
1.740000000000000227e-02,6.154623606983738353e-04,1.501255946707994179e-06
1.760000000000000106e-02,4.885518415369290548e-04,6.825710001175385051e-07
1.779999999999999985e-02,3.385513667756185350e-04,2.407385289030808835e-07
1.800000000000000211e-02,1.179580430015030181e-04,1.007667574327266224e-06
1.820000000000000090e-02,1.248759868132130800e-04,1.633738673261834104e-06
1.839999999999999969e-02,2.601821303774192796e-04,2.018432535575173051e-06
1.860000000000000195e-02,3.974506675631483531e-04,2.117926873938164851e-06
1.880000000000000074e-02,5.006701632330238204e-04,1.927136322790529056e-06
1.899999999999999953e-02,5.010947739737998691e-04,1.476871605943590059e-06
1.920000000000000179e-02,4.613239090489823849e-04,8.323533073102003967e-07
1.940000000000000058e-02,3.893704381437482730e-04,1.682721844132894164e-07
1.959999999999999937e-02,2.400774583207836404e-04,7.540258534284890610e-07
1.980000000000000163e-02,9.715264894514682688e-05,1.456587701046284124e-06
2.000000000000000042e-02,9.001557459842726759e-05,2.005360189408595779e-06
2.020000000000000268e-02,2.118664914895567971e-04,2.333140079119689529e-06
2.040000000000000147e-02,3.321512342935840846e-04,2.403589472667464168e-06
2.060000000000000026e-02,3.793681598155044079e-04,2.212484129138056119e-06
2.080000000000000251e-02,3.923650250868177566e-04,1.785625755291665038e-06
2.100000000000000130e-02,3.704201518168747124e-04,1.176218414377869389e-06
2.120000000000000009e-02,2.811604718525685990e-04,4.607636858469967147e-07
2.140000000000000235e-02,1.810227837333369661e-04,3.253270860915128901e-07
2.160000000000000114e-02,1.159230844612641896e-04,1.014284393816643736e-06
2.179999999999999993e-02,1.567508438093092519e-04,1.588807714235088241e-06
2.200000000000000219e-02,2.650394475747811190e-04,1.983179349034062870e-06
2.220000000000000098e-02,3.364085364732002903e-04,2.162588223322021601e-06
2.239999999999999977e-02,3.851196952914118579e-04,2.118867631208399913e-06
2.260000000000000203e-02,3.995607246894839078e-04,1.868902712150122723e-06
2.280000000000000082e-02,3.523229486240630017e-04,1.452373651698063023e-06
2.299999999999999961e-02,2.770704420787184962e-04,9.257942180006843843e-07
2.320000000000000187e-02,1.835579893122613623e-04,3.614010604958439029e-07
2.340000000000000066e-02,7.152879238575282096e-05,2.389492789815725706e-07
2.359999999999999945e-02,1.093289988699473340e-04,6.953529585392713339e-07
2.380000000000000171e-02,1.994045752348420225e-04,1.040159714595621485e-06
2.400000000000000050e-02,2.892207565421172819e-04,1.230397100946876924e-06
2.420000000000000276e-02,3.546982169121267944e-04,1.255853725128794614e-06
2.440000000000000155e-02,3.664108831232415378e-04,1.127188152190233214e-06
2.460000000000000034e-02,3.495618281446973724e-04,8.736127637946916212e-07
2.480000000000000260e-02,3.060957094478650815e-04,5.383887816774216578e-07
2.500000000000000139e-02,2.215568866918020451e-04,1.832868235064095119e-07
2.520000000000000018e-02,1.293176404061115181e-04,2.171006616618110027e-07
2.540000000000000244e-02,4.837161654960783774e-05,4.968045620057941091e-07
2.560000000000000123e-02,8.111957097493860142e-05,6.873089967981490769e-07
2.580000000000000002e-02,1.658123323663080774e-04,7.592651505068192833e-07
2.600000000000000228e-02,2.116750075091395321e-04,7.068405594470050261e-07
2.620000000000000107e-02,2.391645588964074962e-04,5.414344547018002102e-07
2.639999999999999986e-02,2.448223224859148251e-04,2.939024432986034918e-07
2.660000000000000211e-02,2.091378653783019495e-04,1.208051573721216006e-07
2.680000000000000090e-02,1.573070666181266815e-04,3.847048833802109367e-07
2.699999999999999969e-02,1.015980695737654486e-04,6.741291586704980776e-07
2.720000000000000195e-02,3.487288255563978327e-05,9.016950467652893015e-07
2.740000000000000074e-02,6.166559710097424172e-05,1.035019155051540438e-06
2.760000000000000300e-02,1.086201431168117910e-04,1.056139971102570800e-06
2.780000000000000179e-02,1.458873220252148784e-04,9.616266768908038262e-07
2.800000000000000058e-02,1.681205000355491367e-04,7.617281216140703975e-07
2.820000000000000284e-02,1.593523836785980361e-04,4.801834466390159051e-07
2.840000000000000163e-02,1.353684467630568563e-04,1.628436756683226914e-07
2.860000000000000042e-02,1.049910817710411897e-04,2.402494206309096959e-07
2.880000000000000268e-02,7.085172799833743820e-05,5.622870420354266281e-07
2.900000000000000147e-02,7.573193804280435907e-05,8.379519721566875584e-07
2.920000000000000026e-02,1.071048152042643729e-04,1.033400526112737258e-06
2.940000000000000252e-02,1.419530646769474197e-04,1.130388656052885502e-06
2.960000000000000131e-02,1.671665190561642659e-04,1.122911242367972070e-06
2.980000000000000010e-02,1.692160608253162201e-04,1.016340689786416747e-06
3.000000000000000236e-02,1.559640451088426590e-04,8.268098476206665727e-07
3.020000000000000115e-02,1.288327767155200286e-04,5.788060543736627735e-07
3.039999999999999994e-02,8.599983122520200591e-05,3.048322791715043914e-07
3.060000000000000220e-02,5.365235310740554590e-05,9.487812798433018039e-08
3.080000000000000099e-02,6.543543392274282962e-05,2.637505407030154981e-07
3.099999999999999978e-02,1.101864278228042879e-04,4.590448708070293252e-07
3.120000000000000204e-02,1.546465879423903397e-04,5.925151769562423199e-07
3.140000000000000430e-02,1.814367008106394894e-04,6.529377312191074092e-07
3.160000000000000309e-02,1.957788708589973772e-04,6.410127353711376657e-07
3.180000000000000188e-02,1.947746244243602702e-04,5.663502624040111940e-07
3.200000000000000067e-02,1.722911472926195423e-04,4.451846642730566326e-07
3.219999999999999946e-02,1.382225089022960283e-04,2.986466003090141286e-07
3.239999999999999825e-02,9.665315451294289760e-05,1.521466455804563016e-07
3.260000000000000397e-02,4.905448248475373710e-05,6.538421332829532274e-08
3.280000000000000276e-02,3.133932630676705385e-05,1.257755287874904048e-07
3.300000000000000155e-02,5.663341396824600590e-05,1.821752121708755595e-07
3.320000000000000034e-02,8.981717945464692712e-05,1.956608289376851453e-07
3.339999999999999913e-02,1.154283371403181925e-04,1.663619391914863112e-07
3.360000000000000486e-02,1.224809294255584135e-04,1.090348188009759921e-07
3.380000000000000365e-02,1.196449750649175017e-04,8.275460096991595470e-08
3.400000000000000244e-02,1.095216048947743358e-04,1.524271421086702289e-07
3.420000000000000123e-02,8.819970497706220098e-05,2.436298626219284300e-07
3.440000000000000002e-02,6.748924402972309550e-05,3.179784159289172768e-07
3.459999999999999881e-02,5.591648439174985339e-05,3.593908608575925764e-07
3.480000000000000454e-02,5.490693854182037109e-05,3.591285416045162593e-07
3.500000000000000333e-02,6.431724866542771395e-05,3.150717577627508885e-07
3.520000000000000212e-02,7.039198960464529723e-05,2.317741318522503196e-07
3.540000000000000091e-02,7.145473502207388310e-05,1.259591964711423762e-07
3.559999999999999970e-02,6.796963953421008046e-05,9.263346577573928163e-08
3.579999999999999849e-02,5.612198020099574232e-05,2.090494791207812323e-07
3.600000000000000422e-02,4.269424029185579805e-05,3.405652716803996326e-07
3.620000000000000301e-02,3.558491899594884206e-05,4.520381440110198528e-07
3.640000000000000180e-02,3.725715121240450156e-05,5.290012178872969823e-07
3.660000000000000059e-02,4.641988899135645816e-05,5.628634956978875692e-07
3.679999999999999938e-02,5.390374868662283186e-05,5.503594193674098810e-07
3.700000000000000511e-02,5.746400166080935901e-05,4.932406139989944052e-07
3.720000000000000390e-02,5.637755014195597650e-05,3.983177802245617516e-07
3.740000000000000269e-02,5.078981659140847661e-05,2.768654218658498138e-07
3.760000000000000148e-02,4.725715890482813018e-05,1.477119554775198152e-07
3.780000000000000027e-02,5.105071186636019173e-05,8.369401633838724046e-08
3.799999999999999906e-02,6.411338219286311969e-05,1.736045307702136904e-07
3.820000000000000479e-02,8.111985817642581675e-05,2.766708858548405093e-07
3.840000000000000357e-02,9.539667715437758020e-05,3.544840370793034745e-07
3.860000000000000236e-02,1.062112314269068300e-04,3.987549141006097052e-07
3.880000000000000115e-02,1.107299803813733494e-04,4.076959296068009374e-07
3.899999999999999994e-02,1.061201731598168283e-04,3.838966730798359173e-07
3.919999999999999873e-02,9.468576105584335144e-05,3.331862909781750579e-07
3.940000000000000446e-02,7.702371870853314169e-05,2.638121664474113261e-07
3.960000000000000325e-02,5.325047696649385493e-05,1.852353878404644234e-07
3.980000000000000204e-02,2.785399420268740660e-05,1.075975871625125808e-07
4.000000000000000083e-02,5.857104486035458253e-06,4.421071022589765672e-08
4.019999999999999962e-02,2.732874168765229064e-05,4.085841100417890617e-08
4.040000000000000535e-02,5.048439612782177428e-05,7.318917381241284458e-08
4.060000000000000414e-02,6.637119702322557993e-05,9.306182694906229487e-08
4.080000000000000293e-02,7.778290948875615221e-05,9.820093807553587742e-08
4.100000000000000172e-02,8.415117697134057791e-05,9.318032543589096882e-08
4.120000000000000051e-02,8.350846194461328590e-05,8.540717798750511480e-08
4.139999999999999930e-02,7.910887562714396908e-05,8.205666450055516932e-08
4.160000000000000503e-02,7.272514506783616750e-05,8.467443200492299498e-08
4.180000000000000382e-02,6.436283512896627079e-05,8.837769067291108365e-08
4.200000000000000261e-02,5.689697340250143072e-05,8.748411300952016463e-08
4.220000000000000140e-02,5.082286930940263585e-05,8.038314234700833994e-08
4.240000000000000019e-02,4.558597973117850766e-05,7.181183076238509364e-08
4.259999999999999898e-02,4.131180238327020990e-05,7.439602198481660388e-08
4.280000000000000471e-02,3.536283615378000195e-05,9.615388834689951722e-08
4.300000000000000350e-02,2.789674568799313628e-05,1.294319069461518895e-07
4.320000000000000229e-02,2.044581797945645512e-05,1.634934114661928280e-07
4.340000000000000108e-02,1.079841872005516891e-05,1.905041185691328732e-07
4.359999999999999987e-02,4.168868633565224290e-06,2.052161148557555000e-07
4.379999999999999866e-02,1.374523319076697016e-05,2.044976602234614462e-07
4.400000000000000439e-02,2.253789764221563548e-05,1.875607302980235871e-07
4.420000000000000318e-02,3.072207244359699416e-05,1.560954626050120538e-07
4.440000000000000197e-02,3.829889121325348941e-05,1.155914623488325076e-07
4.460000000000000075e-02,4.465990157159837015e-05,8.022127450345779095e-08
4.479999999999999954e-02,5.020007658016546113e-05,8.121693625121825734e-08
4.500000000000000527e-02,5.547464591580784384e-05,1.198079525204214048e-07
4.520000000000000406e-02,5.994097455818642802e-05,1.658449791210566158e-07
4.540000000000000285e-02,6.300583407526649262e-05,2.046593105904662103e-07
4.560000000000000164e-02,6.462242535821318941e-05,2.299021647591482784e-07
4.580000000000000043e-02,6.382129555971019442e-05,2.385994116042617769e-07
4.599999999999999922e-02,5.976650374876565924e-05,2.299822016479999136e-07
4.620000000000000495e-02,5.280842288505419046e-05,2.051792033873301763e-07
4.640000000000000374e-02,4.282444237122785352e-05,1.668206666100539750e-07
4.660000000000000253e-02,3.005830499570389313e-05,1.187892622826702767e-07
4.680000000000000132e-02,1.627282485997887356e-05,6.585003245592442500e-08
4.700000000000000011e-02,7.436743095533617664e-06,1.744600052383181593e-08
4.719999999999999890e-02,1.956782659555954837e-05,4.307014691232024316e-08
4.740000000000000463e-02,3.438561036154298846e-05,8.508543624197808662e-08
4.760000000000000342e-02,4.694033002222856084e-05,1.180355163770287017e-07
4.780000000000000221e-02,5.736657714110235097e-05,1.398131378064809835e-07
4.800000000000000100e-02,6.478850244338175805e-05,1.501469015393061812e-07
4.819999999999999979e-02,6.826183634634468015e-05,1.499841669507784640e-07
4.840000000000000552e-02,6.852362990513821651e-05,1.412173383961268908e-07
4.860000000000000431e-02,6.586770449081667399e-05,1.263222509903466253e-07
4.880000000000000310e-02,6.029227231222271621e-05,1.080096454616313234e-07
4.900000000000000189e-02,5.288502957633680137e-05,8.883406587825025135e-08
4.920000000000000068e-02,4.432721141015873167e-05,7.079849961614315445e-08
4.939999999999999947e-02,3.509247902999183653e-05,5.512710109771688096e-08
4.960000000000000520e-02,2.628612548025668390e-05,4.219396281822402161e-08
4.980000000000000399e-02,1.826859080189679346e-05,3.210288511719074652e-08
5.000000000000000278e-02,1.288964487009299378e-05,2.565630577925724486e-08
5.020000000000000157e-02,1.357076743930962515e-05,2.510140852784890517e-08
5.040000000000000036e-02,1.769518409124804640e-05,3.093594345727355386e-08
5.059999999999999915e-02,2.348160963943977836e-05,4.052615768849784252e-08
5.080000000000000487e-02,2.984901424680459428e-05,5.149391360761975949e-08
5.100000000000000366e-02,3.541237194905391255e-05,6.257358012684314428e-08
5.120000000000000245e-02,4.025674908059293286e-05,7.317227268011992590e-08
5.140000000000000124e-02,4.435535941562468806e-05,8.294632170096818385e-08
5.160000000000000003e-02,4.714202822382805672e-05,9.160045357126013107e-08
5.180000000000000576e-02,4.861275567005752217e-05,9.859531283673224307e-08
5.200000000000000455e-02,4.884133137803227571e-05,1.031316877739693041e-07
5.220000000000000334e-02,4.760229226575416947e-05,1.041876968523233317e-07
5.240000000000000213e-02,4.495141809925501635e-05,1.007533039664560989e-07
5.260000000000000092e-02,4.104690022160120856e-05,9.205896146441493818e-08
5.279999999999999971e-02,3.582330557790412544e-05,7.788948206611731892e-08
5.300000000000000544e-02,2.941335561867771195e-05,5.907331764022129759e-08
5.320000000000000423e-02,2.210997969326635289e-05,3.918304864780671141e-08
5.340000000000000302e-02,1.424541109713526093e-05,3.194073586864503874e-08
5.360000000000000181e-02,8.122616602795573829e-06,5.023845184126050153e-08
5.380000000000000060e-02,1.061317067133581500e-05,7.844302496167379175e-08
5.399999999999999939e-02,1.861819387969550492e-05,1.068767922703912715e-07
5.420000000000000512e-02,2.762132906810917251e-05,1.315595829402318904e-07
5.440000000000000391e-02,3.603576990236477822e-05,1.500296554132893912e-07
5.460000000000000270e-02,4.309939567864509014e-05,1.606029007221543042e-07
5.480000000000000149e-02,4.864663774407343346e-05,1.623392065155450828e-07
5.500000000000000028e-02,5.222686119491690398e-05,1.550435810180464710e-07
5.520000000000000601e-02,5.347240407446063771e-05,1.393504650112493186e-07
5.540000000000000480e-02,5.251585914779901372e-05,1.168301788845331655e-07
5.560000000000000359e-02,4.938484613520726258e-05,9.039811906137369930e-08
5.580000000000000238e-02,4.414056133294090497e-05,6.587320554320633137e-08
5.600000000000000117e-02,3.723657238155357233e-05,5.556147762091900435e-08
5.619999999999999996e-02,2.904313356693854874e-05,6.874803604112277409e-08
5.640000000000000568e-02,1.997500160484950085e-05,9.430536508951086542e-08
5.660000000000000447e-02,1.085687895197112641e-05,1.212257925168307744e-07
5.680000000000000326e-02,4.216691189948061022e-06,1.446816225918103828e-07
5.700000000000000205e-02,9.890996862578339366e-06,1.624656967427919139e-07
5.720000000000000084e-02,1.812179144417634438e-05,1.735071961335739089e-07
5.739999999999999963e-02,2.541699978498671120e-05,1.775077600063343572e-07
5.760000000000000536e-02,3.166985472235375027e-05,1.746371889171924987e-07
5.780000000000000415e-02,3.672427242524528156e-05,1.654540663211626749e-07
5.800000000000000294e-02,4.028812525601377007e-05,1.508106583806156476e-07
5.820000000000000173e-02,4.243918119775819152e-05,1.318843873986122153e-07
5.840000000000000052e-02,4.322902121993806084e-05,1.102243092080492954e-07
5.860000000000000625e-02,4.256685967948616619e-05,8.811003304452234145e-08
5.880000000000000504e-02,4.056915975450573012e-05,6.959121859958491196e-08
5.900000000000000383e-02,3.736476046994143706e-05,6.164174219642489649e-08
5.920000000000000262e-02,3.299451636535287029e-05,6.951382239261606234e-08
5.940000000000000141e-02,2.764122365028176103e-05,8.895575630573452490e-08
5.960000000000000020e-02,2.149540574820022265e-05,1.131357554102227144e-07
5.980000000000000593e-02,1.471284529367936601e-05,1.378868546960263178e-07
6.000000000000000472e-02,7.685988349712015642e-06,1.608855880477584339e-07
6.020000000000000351e-02,2.477725761745381550e-06,1.805693007826317983e-07
6.040000000000000230e-02,7.874193398555794128e-06,1.956834038887875675e-07
6.060000000000000109e-02,1.489123549792687274e-05,2.051201305202874945e-07
6.079999999999999988e-02,2.145041482750442523e-05,2.080195622366823718e-07
6.100000000000000561e-02,2.727663914099714748e-05,2.037189533415671883e-07
6.120000000000000440e-02,3.223814802432634259e-05,1.918885105286575364e-07
6.140000000000000319e-02,3.606640564729975715e-05,1.725993976974557763e-07
6.160000000000000198e-02,3.858892463513927812e-05,1.465035788403357793e-07
6.180000000000000077e-02,3.976477214955533479e-05,1.152172449035237222e-07
6.199999999999999956e-02,3.948472848196050847e-05,8.270074180332567065e-08
6.220000000000000528e-02,3.770770039691236628e-05,6.057128330464138274e-08
6.240000000000000407e-02,3.454478583214696727e-05,6.974683504258355519e-08
6.260000000000000286e-02,3.008728850209587896e-05,1.041945471672985880e-07
6.280000000000000859e-02,2.447890374712588741e-05,1.457540265260499552e-07
6.300000000000000044e-02,1.799987587900381131e-05,1.865473332594406858e-07
6.320000000000000617e-02,1.091909996545967204e-05,2.227164309497694067e-07
6.339999999999999802e-02,3.742709027017730516e-06,2.517237663721660901e-07
6.360000000000000375e-02,4.611066126059652228e-06,2.716795154838921309e-07
6.380000000000000948e-02,1.152126890710490174e-05,2.812616267332928212e-07
6.400000000000000133e-02,1.809605003557216606e-05,2.796956043981296635e-07
6.420000000000000706e-02,2.387810951758504124e-05,2.668268594877979652e-07
6.439999999999999891e-02,2.858062781010923875e-05,2.430480970348412459e-07
6.460000000000000464e-02,3.210554388940925052e-05,2.094232333121401975e-07
6.479999999999999649e-02,3.435047506395947899e-05,1.678164078899672137e-07
6.500000000000000222e-02,3.522648203669499501e-05,1.214065206644859939e-07
6.520000000000000795e-02,3.478595894257364952e-05,7.764910156065884204e-08
6.539999999999999980e-02,3.310341778127424105e-05,6.123813589825025904e-08
6.560000000000000553e-02,3.024926731461066080e-05,9.277169064121707566e-08
6.579999999999999738e-02,2.638977435573339203e-05,1.419572036483040893e-07
6.600000000000000311e-02,2.170778498686452618e-05,1.919778136601020503e-07
6.620000000000000884e-02,1.636822911884627761e-05,2.373947409311985604e-07
6.640000000000000069e-02,1.059741450789581841e-05,2.754147251436921414e-07
6.660000000000000642e-02,4.624840728310597347e-06,3.040973725875145188e-07
6.679999999999999827e-02,1.615996986823170908e-06,3.221111158363644467e-07
6.700000000000000400e-02,7.370480239322212167e-06,3.286337120298668754e-07
6.720000000000000973e-02,1.281122720223695031e-05,3.232714395619443561e-07
6.740000000000000158e-02,1.770667393792921550e-05,3.060374420236332165e-07
6.760000000000000731e-02,2.191042650976368302e-05,2.774471243960672420e-07
6.779999999999999916e-02,2.525569973240682120e-05,2.385192508765386255e-07
6.800000000000000488e-02,2.765119882453079365e-05,1.909294065937724707e-07
6.819999999999999674e-02,2.904862613206559205e-05,1.374822939334339249e-07
6.840000000000000246e-02,2.939197713680029287e-05,8.480716811610468570e-08
6.860000000000000819e-02,2.868488226041360960e-05,5.965892219753635511e-08
6.880000000000000004e-02,2.698787406593439829e-05,9.560123435764662433e-08
6.900000000000000577e-02,2.436042552662936517e-05,1.541436826907876004e-07
6.919999999999999762e-02,2.090456738517751554e-05,2.141712675896435185e-07
6.940000000000000335e-02,1.678421766107313936e-05,2.695910229461412240e-07
6.960000000000000908e-02,1.217441839979177103e-05,3.170529076082348846e-07
6.980000000000000093e-02,7.334183066054236576e-06,3.541044215180253104e-07
7.000000000000000666e-02,3.216767101438146258e-06,3.788139259400411741e-07
7.019999999999999851e-02,4.643736444102865125e-06,3.897872446290009557e-07
7.040000000000000424e-02,9.125114436933575522e-06,3.861757774531239428e-07
7.060000000000000997e-02,1.355961241040484328e-05,3.677500623375636009e-07
7.080000000000000182e-02,1.749650655486842472e-05,3.349100162001000767e-07
7.100000000000000755e-02,2.075450060258750496e-05,2.887297608771108175e-07
7.119999999999999940e-02,2.319450560832986727e-05,2.310575221247210652e-07
7.140000000000000513e-02,2.472104747270871287e-05,1.649524141367947621e-07
7.159999999999999698e-02,2.530403549919607502e-05,9.709899900245896095e-08
7.180000000000000271e-02,2.493612527156285072e-05,5.920287774398149744e-08
7.200000000000000844e-02,2.363939254071143465e-05,1.056012911978065757e-07
7.220000000000000029e-02,2.149847570043873641e-05,1.788022320893029580e-07
7.240000000000000602e-02,1.862222081275312482e-05,2.518644265646337456e-07
7.259999999999999787e-02,1.512983518426873572e-05,3.181595552437501007e-07
7.280000000000000360e-02,1.119109324974139593e-05,3.739965187791963638e-07
7.300000000000000933e-02,7.023572354883127836e-06,4.166146718988766837e-07
7.320000000000000118e-02,3.067773596877200895e-06,4.439564341948762824e-07
7.340000000000000691e-02,2.897966381682947369e-06,4.546393805646988409e-07
7.359999999999999876e-02,6.589495331744722671e-06,4.479946163603001738e-07
7.380000000000000449e-02,1.031606018929273258e-05,4.240635685729926683e-07
7.400000000000001021e-02,1.363145971296467166e-05,3.836079172531355246e-07
7.420000000000000207e-02,1.637898149022799733e-05,3.281193773565680674e-07
7.440000000000000779e-02,1.846560945103267721e-05,2.599310119039123613e-07
7.459999999999999964e-02,1.982971907526379646e-05,1.825685017913040175e-07
7.480000000000000537e-02,2.043303900279766077e-05,1.034492640959650016e-07
7.499999999999999722e-02,2.027771433930290182e-05,6.140986901948614507e-08
7.520000000000000295e-02,1.939740646084331968e-05,1.196931711616048834e-07
7.540000000000000868e-02,1.784084163820582307e-05,2.037540510606555916e-07
7.560000000000000053e-02,1.569122433999230851e-05,2.861914753005745655e-07
7.580000000000000626e-02,1.307175709734732973e-05,3.604805754183606674e-07
7.599999999999999811e-02,1.012616853738255421e-05,4.227787561562258222e-07
7.620000000000000384e-02,7.071982817158260525e-06,4.701930110057164340e-07
7.640000000000000957e-02,4.447046688202665236e-06,5.005417863466017272e-07
7.660000000000000142e-02,3.791281641395867858e-06,5.124029815911983681e-07
7.680000000000000715e-02,5.695367312540488059e-06,5.050202416880126552e-07
7.699999999999999900e-02,8.342682835448641447e-06,4.782974932063179027e-07
7.720000000000000473e-02,1.090021264677581248e-05,4.329293668980142482e-07
7.740000000000001046e-02,1.309488903223096280e-05,3.705053174666752969e-07
7.760000000000000231e-02,1.480200074819961483e-05,2.935075657589369618e-07
7.780000000000000804e-02,1.595112213479597007e-05,2.056480465205052378e-07
7.799999999999999989e-02,1.650651459368546750e-05,1.144419502508403938e-07
7.820000000000000562e-02,1.646003504391327189e-05,6.268712514011931448e-08
7.839999999999999747e-02,1.583042917465236893e-05,1.312284381488264578e-07
7.860000000000000320e-02,1.467043150348284584e-05,2.279751238933031521e-07
7.880000000000000893e-02,1.305532194068538829e-05,3.221870096391960541e-07
7.900000000000000078e-02,1.108240473967860078e-05,4.068333677222815993e-07
7.920000000000000651e-02,8.909041787046105510e-06,4.776050118444909561e-07
7.939999999999999836e-02,6.788221802966738785e-06,5.312115975105794165e-07
7.960000000000000409e-02,5.172880627456881294e-06,5.651758144084504490e-07
7.980000000000000981e-02,4.825751224016239861e-06,5.777627373398135602e-07
8.000000000000000167e-02,5.931384628285281766e-06,5.680997428723799073e-07
8.020000000000000739e-02,7.700569288212469736e-06,5.362851172338312422e-07
8.039999999999999925e-02,9.539675293366531869e-06,4.833464895851305381e-07
8.060000000000000497e-02,1.117566318926691425e-05,4.111864017987564489e-07
8.080000000000001070e-02,1.245897359585016156e-05,3.227256106895916930e-07
8.100000000000000255e-02,1.330775653635809056e-05,2.222884878233354847e-07
8.120000000000000828e-02,1.368184875325901013e-05,1.187192849453310054e-07
8.140000000000000013e-02,1.356828159650171277e-05,6.805236594241483272e-08
8.160000000000000586e-02,1.298249043764863977e-05,1.534863347651656472e-07
8.179999999999999771e-02,1.196425790574739480e-05,2.627344140170274748e-07
8.200000000000000344e-02,1.058747903284718459e-05,3.674446376869046500e-07
8.220000000000000917e-02,8.976250808722050905e-06,4.605624010273177295e-07
8.240000000000000102e-02,7.316777484980898075e-06,5.375180425208879430e-07
8.260000000000000675e-02,5.937228569401710740e-06,5.948140785537462409e-07
8.279999999999999860e-02,5.367963989956760795e-06,6.298195192661569822e-07
8.300000000000000433e-02,5.923907890202936998e-06,6.408167804676368940e-07
8.320000000000001006e-02,7.269848935939401467e-06,6.270543765105840345e-07
8.340000000000000191e-02,8.904743039573301977e-06,5.887863271436747184e-07
8.360000000000000764e-02,1.048575411193818018e-05,5.272722563740995792e-07
8.379999999999999949e-02,1.181229734236631323e-05,4.447903020132166635e-07
8.400000000000000522e-02,1.277346164460240895e-05,3.447397848134742555e-07
8.420000000000001095e-02,1.329720158372756473e-05,2.321092693250937867e-07
8.440000000000000280e-02,1.334287758964331696e-05,1.176963372156828072e-07
8.460000000000000853e-02,1.290591280652871166e-05,7.795781672036835161e-08
8.480000000000000038e-02,1.201108629336356201e-05,1.816274042952416176e-07
8.500000000000000611e-02,1.072056484370307796e-05,3.027561096466327999e-07
8.519999999999999796e-02,9.144650521431621165e-06,4.172871262449275740e-07
8.540000000000000369e-02,7.470577031668553258e-06,5.181378683129694640e-07
8.560000000000000941e-02,6.058453430603284333e-06,6.004980475643054395e-07
8.580000000000000127e-02,5.492348746023626635e-06,6.606413940821581652e-07
8.600000000000000699e-02,6.157066751568274486e-06,6.957976993955841738e-07
8.619999999999999885e-02,7.721261917234014776e-06,7.041833965046180589e-07
8.640000000000000457e-02,9.624473890214597357e-06,6.851165745993812621e-07
8.660000000000001030e-02,1.149350799384984238e-05,6.390759955995361732e-07
8.680000000000000215e-02,1.312257478971455050e-05,5.676607167324715216e-07
8.700000000000000788e-02,1.438081895954417830e-05,4.735582495958613817e-07
8.719999999999999973e-02,1.517284003574246703e-05,3.606885795739042778e-07
8.740000000000000546e-02,1.544197779317775488e-05,2.348799803686077247e-07
8.759999999999999731e-02,1.516168565415760560e-05,1.105917269082377354e-07
8.780000000000000304e-02,1.433026494543105595e-05,9.645703490566781603e-08
8.800000000000000877e-02,1.297983611340199997e-05,2.197333071160862640e-07
8.820000000000000062e-02,1.117989599421887328e-05,3.528119610922785888e-07
8.840000000000000635e-02,9.059014816068349166e-06,4.766470808838751934e-07
8.859999999999999820e-02,6.876725895272638063e-06,5.841999064169595187e-07
8.880000000000000393e-02,5.224514520034629950e-06,6.704093288671359276e-07
8.900000000000000966e-02,5.184663777127891694e-06,7.313968521995265653e-07
8.920000000000000151e-02,6.939622280439655784e-06,7.643658965175755617e-07
8.940000000000000724e-02,9.472369262112063121e-06,7.676179492785538377e-07
8.959999999999999909e-02,1.212238513340099422e-05,7.406655067927516658e-07
8.980000000000000482e-02,1.458017277138395853e-05,6.842789026620555341e-07
9.000000000000001055e-02,1.665314168448599349e-05,6.004660404169834784e-07
9.020000000000000240e-02,1.820645148884257022e-05,4.925182946817457151e-07
9.040000000000000813e-02,1.914519281379232411e-05,3.651264113898968809e-07
9.059999999999999998e-02,1.940079699818513445e-05,2.254837627452231269e-07
9.080000000000000571e-02,1.893624676656801827e-05,9.667217697626960488e-08
9.099999999999999756e-02,1.775041620158508560e-05,1.296687303419783768e-07
9.120000000000000329e-02,1.587705537893392891e-05,2.713571107053937534e-07
9.140000000000000902e-02,1.339513804796296331e-05,4.151675144243801424e-07
9.160000000000000087e-02,1.045037780616557386e-05,5.465840102376378487e-07
9.180000000000000659e-02,7.342424254740826337e-06,6.586781260226976218e-07
9.199999999999999845e-02,4.955677123114228285e-06,7.462761446014891317e-07
9.220000000000000417e-02,5.351907811542987101e-06,8.054088525649843976e-07
9.240000000000000990e-02,8.287777482477626560e-06,8.333011384825207120e-07
9.260000000000000175e-02,1.190532186322703318e-05,8.284573997439681319e-07
9.280000000000000748e-02,1.546711450552447698e-05,7.907458604804301267e-07
9.299999999999999933e-02,1.865619552514639605e-05,7.213982409819981804e-07
9.320000000000000506e-02,2.127547557507907208e-05,6.229813001136173349e-07
9.340000000000001079e-02,2.317658492029264785e-05,4.994386385569439755e-07
9.360000000000000264e-02,2.424773884538825548e-05,3.563978131337594158e-07
9.380000000000000837e-02,2.441764242582163621e-05,2.032847336368102168e-07
9.400000000000000022e-02,2.365347738993697072e-05,8.579810773819877185e-08
9.420000000000000595e-02,2.196283235186779982e-05,1.793641987047240742e-07
9.439999999999999780e-02,1.939960282462786383e-05,3.369701097140117210e-07
9.460000000000000353e-02,1.606878014314435630e-05,4.900943411345475711e-07
9.480000000000000926e-02,1.215154852604039129e-05,6.271493837726508411e-07
9.500000000000000111e-02,8.020914527635177737e-06,7.412995441231773717e-07
9.520000000000000684e-02,4.950397422766950465e-06,8.273477693057010336e-07
9.539999999999999869e-02,6.200211154436316797e-06,8.814211326637842952e-07
9.560000000000000442e-02,1.041006141143236835e-05,9.009299375477315172e-07
9.580000000000001015e-02,1.508445766166225843e-05,8.847094250002956850e-07
9.600000000000000200e-02,1.952070488634432088e-05,8.330826687717677530e-07
9.620000000000000773e-02,2.340458273891068598e-05,7.478038958112072720e-07
9.639999999999999958e-02,2.651798366183235722e-05,6.321592157022449754e-07
9.660000000000000531e-02,2.869650954085815355e-05,4.910357600090448892e-07
9.680000000000001104e-02,2.982040548998095720e-05,3.313793502771565568e-07
9.700000000000000289e-02,2.981298850389310493e-05,1.672415103119546432e-07
9.720000000000000862e-02,2.864598806345446393e-05,1.015503072264365714e-07
9.740000000000000047e-02,2.634214376355829487e-05,2.480299625733949295e-07
9.760000000000000620e-02,2.297731277008501220e-05,4.186706711511663454e-07
9.779999999999999805e-02,1.868987889108081050e-05,5.788677088893367822e-07
9.800000000000000377e-02,1.370987210786405275e-05,7.188021825904389058e-07
9.820000000000000950e-02,8.523481720069264823e-06,8.318016612463189947e-07
9.840000000000000135e-02,5.121551065737519274e-06,9.127324759873815678e-07
9.860000000000000708e-02,7.844841899440246533e-06,9.579024749452132202e-07
9.879999999999999893e-02,1.337507429084860734e-05,9.650911433192467561e-07
9.900000000000000466e-02,1.911672701364086589e-05,9.336077385028494277e-07
9.920000000000001039e-02,2.442325863657665653e-05,8.644126995134734300e-07
9.940000000000000224e-02,2.896431204863942295e-05,7.600757819311238992e-07
9.960000000000000797e-02,3.250118888827836989e-05,6.247586142501643441e-07
9.979999999999999982e-02,3.485007050069828337e-05,4.644199373004159664e-07
1.000000000000000056e-01,3.587996004988958256e-05,2.881062699346783800e-07


==> pics/beam4/csv/ex2_valid_error_freq_250_270.csv <==
time,popinf,fopinf
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000096e-04,4.260035367991213688e-04,4.706568184921237018e-06
4.000000000000000192e-04,2.918269379398112347e-04,2.097335051204336117e-06
6.000000000000000559e-04,6.707248974082479030e-04,5.853808261790010660e-06
8.000000000000000383e-04,8.041511442420921398e-04,9.426230854221388965e-06
1.000000000000000021e-03,9.290738097601823967e-04,5.184392651696753624e-06
1.200000000000000112e-03,1.051261447484730643e-03,6.344682352351070528e-06
1.399999999999999986e-03,1.005510938928008300e-03,4.305428526003333743e-06
1.600000000000000077e-03,7.931165397512096159e-04,2.834686181980230887e-06
1.800000000000000168e-03,6.903553086498799866e-04,5.668669311329662039e-07
2.000000000000000042e-03,8.096801290809373585e-04,1.691358835407932214e-06
2.200000000000000133e-03,9.109678529316310794e-04,3.150726841405725419e-06
2.400000000000000223e-03,8.180404549167191166e-04,4.364741599595288538e-06
2.600000000000000314e-03,6.107145774746567920e-04,4.984724577358810360e-06
2.799999999999999972e-03,5.686997297562995353e-04,5.002494505680371419e-06
3.000000000000000062e-03,7.439680193504844474e-04,4.385815321429200483e-06
3.200000000000000153e-03,8.837264048391479249e-04,3.274848745360062774e-06
3.400000000000000244e-03,8.399371794707064355e-04,1.789633955819239274e-06
3.600000000000000335e-03,6.793916315392421268e-04,1.937278567160735338e-07
3.799999999999999992e-03,4.990051937582366251e-04,1.514527329298800185e-06
4.000000000000000083e-03,4.292598308980972652e-04,2.900940594133203256e-06
4.200000000000000608e-03,4.227065866787665634e-04,3.913657768113121690e-06
4.400000000000000265e-03,4.122512718891445339e-04,4.425930350600190215e-06
4.599999999999999922e-03,4.328526655214425434e-04,4.407154740904773975e-06
4.800000000000000447e-03,4.711913553504271795e-04,3.870644040516886113e-06
5.000000000000000104e-03,4.939754969602451039e-04,2.907114015679692902e-06
5.200000000000000629e-03,4.638765508241447615e-04,1.642817389427452471e-06
5.400000000000000286e-03,4.625791986436158425e-04,2.565510196312767628e-07
5.599999999999999943e-03,5.230934127560053467e-04,1.142079700302645180e-06
5.800000000000000468e-03,6.086883814063710285e-04,2.323279565692871832e-06
6.000000000000000125e-03,6.226823333787386222e-04,3.190399900643393139e-06
6.200000000000000649e-03,5.578849219609863155e-04,3.654895628632988741e-06
6.400000000000000307e-03,4.504446469410787099e-04,3.684269969804975897e-06
6.599999999999999964e-03,3.713111891716844304e-04,3.296116986499400543e-06
6.800000000000000488e-03,3.618023421655099450e-04,2.557193282167985941e-06
7.000000000000000146e-03,3.562971253045209307e-04,1.570394053955011602e-06
7.200000000000000670e-03,3.673769036471186545e-04,4.643645712536954418e-07
7.400000000000000328e-03,3.956240172640479035e-04,6.435158274082643594e-07
7.599999999999999985e-03,4.609076204063585944e-04,1.606569403002156199e-06
7.800000000000000509e-03,5.071327711645573239e-04,2.336701278484647037e-06
8.000000000000000167e-03,5.100883214099096591e-04,2.765285149263839156e-06
8.200000000000000691e-03,4.662068767002129567e-04,2.863318359608098475e-06
8.400000000000001216e-03,3.905152896975643017e-04,2.642070254449834597e-06
8.600000000000000006e-03,3.011852324336640962e-04,2.147690421257129638e-06
8.800000000000000530e-03,2.094205773364656736e-04,1.454871027525700911e-06
9.000000000000001055e-03,1.804404118632353031e-04,6.552474973335818180e-07
9.199999999999999845e-03,2.553116012622643513e-04,1.688201592178827813e-07
9.400000000000000369e-03,3.724551010210906872e-04,8.937348676282959756e-07
9.600000000000000894e-03,4.556384948834218030e-04,1.472504049373772195e-06
9.799999999999999684e-03,4.919915402967910308e-04,1.848173399223068780e-06
1.000000000000000021e-02,4.703893783731252429e-04,1.996585802513592530e-06
1.020000000000000073e-02,4.082397306942253602e-04,1.922388912333016107e-06
1.040000000000000126e-02,3.143278763641666070e-04,1.653992546548870600e-06
1.060000000000000005e-02,1.988774318563932026e-04,1.239698899292615678e-06
1.080000000000000057e-02,8.644587451660083483e-05,7.388356794911186623e-07
1.100000000000000110e-02,1.093006069410281305e-04,2.185759259129459316e-07
1.119999999999999989e-02,2.333877711610508356e-04,2.859763414001360734e-07
1.140000000000000041e-02,3.340656369098729127e-04,6.908574355584254161e-07
1.160000000000000094e-02,3.987259435644438651e-04,9.827883854347109066e-07
1.179999999999999973e-02,4.179059296972591100e-04,1.143135101756222831e-06
1.200000000000000025e-02,4.006967195846307872e-04,1.172938490289117645e-06
1.220000000000000077e-02,3.479406482366171412e-04,1.087218943164742344e-06
1.240000000000000130e-02,2.728000481315865158e-04,9.125018983545089654e-07
1.260000000000000009e-02,1.728633425498264100e-04,6.807351714209545155e-07
1.280000000000000061e-02,8.001322432678552169e-05,4.259220748846747185e-07
1.300000000000000114e-02,9.899345590847406470e-05,1.807694138396554606e-07
1.319999999999999993e-02,1.953035630108226114e-04,7.551712439254853912e-08
1.340000000000000045e-02,2.808902473389752043e-04,2.343713703479001949e-07
1.360000000000000098e-02,3.338902148368034476e-04,3.596385937632847760e-07
1.380000000000000150e-02,3.577087596850233144e-04,4.389797800505703287e-07
1.400000000000000029e-02,3.436877941710758709e-04,4.786125307170798701e-07
1.420000000000000082e-02,3.029875980317483131e-04,4.890923358982891813e-07
1.440000000000000134e-02,2.318021293597491504e-04,4.807119676301547234e-07
1.460000000000000013e-02,1.514886878855051190e-04,4.619827633346811691e-07
1.480000000000000066e-02,7.937578234402142591e-05,4.371030636867635240e-07
1.500000000000000118e-02,1.039887272641014338e-04,4.064263672952859263e-07
1.519999999999999997e-02,1.745239733366806456e-04,3.662036096895023942e-07
1.540000000000000049e-02,2.381135792286816222e-04,3.106750194556370850e-07
1.560000000000000102e-02,2.872470998007628376e-04,2.331801506191730797e-07
1.580000000000000154e-02,3.114256560350105976e-04,1.295092354585060587e-07
1.600000000000000033e-02,3.165709622502370238e-04,2.569792399038342169e-08
1.619999999999999912e-02,2.906706384344806635e-04,1.656471389964026533e-07
1.640000000000000138e-02,2.452067943465589448e-04,3.371791509910832806e-07
1.660000000000000017e-02,1.733530253889777907e-04,5.089028829861490923e-07
1.680000000000000243e-02,9.901984079513152478e-05,6.611781621055163749e-07
1.700000000000000122e-02,6.244573080687874683e-05,7.726769114781520301e-07
1.720000000000000001e-02,1.233619010591609330e-04,8.237496018560815716e-07
1.740000000000000227e-02,1.985625715251039362e-04,7.988631632837558061e-07
1.760000000000000106e-02,2.547786156939442254e-04,6.901371123651941428e-07
1.779999999999999985e-02,2.922808861525368345e-04,4.988655992392744624e-07
1.800000000000000211e-02,2.991921296908574908e-04,2.382416472267129345e-07
1.820000000000000090e-02,2.845690504122630471e-04,9.058781137341340896e-08
1.839999999999999969e-02,2.430844637832758274e-04,4.125981622729698984e-07
1.860000000000000195e-02,1.900835542490267088e-04,7.271532690033372001e-07
1.880000000000000074e-02,1.298188757337582653e-04,9.895724153015850339e-07
1.899999999999999953e-02,1.000706777192165981e-04,1.165876250997151495e-06
1.920000000000000179e-02,1.317302932415934027e-04,1.229601519344122967e-06
1.940000000000000058e-02,1.902884810815656889e-04,1.165811945930374792e-06
1.959999999999999937e-02,2.483842160672697472e-04,9.731058059850783926e-07
1.980000000000000163e-02,2.856799184539258693e-04,6.653395633546240584e-07
2.000000000000000042e-02,3.022177769007871077e-04,2.715303676385931255e-07
2.020000000000000268e-02,2.891337129981511999e-04,1.839645089103655563e-07
2.040000000000000147e-02,2.545585657552041302e-04,6.266345866117648408e-07
2.060000000000000026e-02,1.997102835740823445e-04,1.025700111631754083e-06
2.080000000000000251e-02,1.436591897735344805e-04,1.331710560032376006e-06
2.100000000000000130e-02,1.152192257744428925e-04,1.506494180071379210e-06
2.120000000000000009e-02,1.430999128993010140e-04,1.525548122320180270e-06
2.140000000000000235e-02,1.992116820534560863e-04,1.380740888207173307e-06
2.160000000000000114e-02,2.497554605619384640e-04,1.082308410701375902e-06
2.179999999999999993e-02,2.861588534429123764e-04,6.579928845772348588e-07
2.200000000000000219e-02,2.996220246187835594e-04,1.548983130259701747e-07
2.220000000000000098e-02,2.922755542815880106e-04,3.941149057994680555e-07
2.239999999999999977e-02,2.633783434608076308e-04,9.039931547112333328e-07
2.260000000000000203e-02,2.212221525938621648e-04,1.330784004672903330e-06
2.280000000000000082e-02,1.763531894111180804e-04,1.624667527441643751e-06
2.299999999999999961e-02,1.518188266092802808e-04,1.750386244431805829e-06
2.320000000000000187e-02,1.670585229601489932e-04,1.690361483925044771e-06
2.340000000000000066e-02,2.089867325783476015e-04,1.447324668005830986e-06
2.359999999999999945e-02,2.542954354340330454e-04,1.044104320989928980e-06
2.380000000000000171e-02,2.874083601601077481e-04,5.222123669033184144e-07
2.400000000000000050e-02,3.019552719998850904e-04,8.045303820298391983e-08
2.420000000000000276e-02,2.957291189813314068e-04,6.581810414623536216e-07
2.440000000000000155e-02,2.708110116747113071e-04,1.185110620954877686e-06
2.460000000000000034e-02,2.336686267276488630e-04,1.592486242909585551e-06
2.480000000000000260e-02,1.955536508998483730e-04,1.834357502467026399e-06
2.500000000000000139e-02,1.741377694760064753e-04,1.882391841913386032e-06
2.520000000000000018e-02,1.836674938511619385e-04,1.729265687023030876e-06
2.540000000000000244e-02,2.163838167520950521e-04,1.389309529878473887e-06
2.560000000000000123e-02,2.558658162559347823e-04,8.976555419265727065e-07
2.580000000000000002e-02,2.865484094923536761e-04,3.072939637851059153e-07
2.600000000000000228e-02,3.031539122617344859e-04,3.275997463679509803e-07
2.620000000000000107e-02,3.002201895194715362e-04,9.250173570453599926e-07
2.639999999999999986e-02,2.805910333734682794e-04,1.428865363411828713e-06
2.660000000000000211e-02,2.470075273823781536e-04,1.783258474641620117e-06
2.680000000000000090e-02,2.106249369541176393e-04,1.949127005099930537e-06
2.699999999999999969e-02,1.868752156634078158e-04,1.907840501029658045e-06
2.720000000000000195e-02,1.894884322494617274e-04,1.662896152302553193e-06
2.740000000000000074e-02,2.189027394797848729e-04,1.239974856326959209e-06
2.760000000000000300e-02,2.548109518599436839e-04,6.841123153927443320e-07
2.780000000000000179e-02,2.872284414765431974e-04,6.575871929762625462e-08
2.800000000000000058e-02,3.031603405434510953e-04,5.856792531460946323e-07
2.820000000000000284e-02,3.030751390493984410e-04,1.160530038844297516e-06
2.840000000000000163e-02,2.835663274740438285e-04,1.612868135886454258e-06
2.860000000000000042e-02,2.517203420014291117e-04,1.893923170171298404e-06
2.880000000000000268e-02,2.150438946775515747e-04,1.973707360681301914e-06
2.900000000000000147e-02,1.886974058507481225e-04,1.843783044297380921e-06
2.920000000000000026e-02,1.905517695656122298e-04,1.518382683486098563e-06
2.940000000000000252e-02,2.159685197409237233e-04,1.032571305774233916e-06
2.960000000000000131e-02,2.548992940582412445e-04,4.390930527152325062e-07
2.980000000000000010e-02,2.856648873256307586e-04,2.052345751491074892e-07
3.000000000000000236e-02,3.048683321841756427e-04,8.186900691553895371e-07
3.020000000000000115e-02,3.028169963075179544e-04,1.345781452660388123e-06
3.039999999999999994e-02,2.838409752257242788e-04,1.728712654030772090e-06
3.060000000000000220e-02,2.490535276098589622e-04,1.927314267131140537e-06
3.080000000000000099e-02,2.098100642493022747e-04,1.921235208879832761e-06
3.099999999999999978e-02,1.833936497628932405e-04,1.712099983731637972e-06
3.120000000000000204e-02,1.836331763343477803e-04,1.323046430248962411e-06
3.140000000000000430e-02,2.150313532262242253e-04,7.965029561252871260e-07
3.160000000000000309e-02,2.520405854082017109e-04,1.911121632614470490e-07
3.180000000000000188e-02,2.861803819390509982e-04,4.379228109695395033e-07
3.200000000000000067e-02,3.013710595433529262e-04,1.011356289081495485e-06
3.219999999999999946e-02,2.994382337631853108e-04,1.475042092497993192e-06
3.239999999999999825e-02,2.761250344561892072e-04,1.780219053612875660e-06
3.260000000000000397e-02,2.393914276883224055e-04,1.895636002833605836e-06
3.280000000000000276e-02,1.987454000207868488e-04,1.810561693439845715e-06
3.300000000000000155e-02,1.711811240486016449e-04,1.535483634435359142e-06
3.320000000000000034e-02,1.790925299214966566e-04,1.101018770032675176e-06
3.339999999999999913e-02,2.104240390406918659e-04,5.545713012635143090e-07
3.360000000000000486e-02,2.528214048801535711e-04,5.857007126345085152e-08
3.380000000000000365e-02,2.823858946917277282e-04,6.387352070312639248e-07
3.400000000000000244e-02,2.976945018801722812e-04,1.156672150144216740e-06
3.420000000000000123e-02,2.896730721046908191e-04,1.548734974169592000e-06
3.440000000000000002e-02,2.639227975883998243e-04,1.774533628829325645e-06
3.459999999999999881e-02,2.234578352808318452e-04,1.811876568046919789e-06
3.480000000000000454e-02,1.811591486178003492e-04,1.658593861317164454e-06
3.500000000000000333e-02,1.598788772459319458e-04,1.332740532025825643e-06
3.520000000000000212e-02,1.707863051796975132e-04,8.704171384543651777e-07
3.540000000000000091e-02,2.107271829749648951e-04,3.224646588625370907e-07
3.559999999999999970e-02,2.489456147293434203e-04,2.585792185447712506e-07
3.579999999999999849e-02,2.791362622869326027e-04,8.010906410933128333e-07
3.600000000000000422e-02,2.873710064141927686e-04,1.255113099417017017e-06
3.620000000000000301e-02,2.769733825464678299e-04,1.572803166480171806e-06
3.640000000000000180e-02,2.459544627913370419e-04,1.722222064812086269e-06
3.660000000000000059e-02,2.034848696088283114e-04,1.689519702279010729e-06
3.679999999999999938e-02,1.634226468530764278e-04,1.480242211947744899e-06
3.700000000000000511e-02,1.455332237257656329e-04,1.118345524429550016e-06
3.720000000000000390e-02,1.686143994593364130e-04,6.437711988302698524e-07
3.740000000000000269e-02,2.069335231900987129e-04,1.112831472114255863e-07
3.760000000000000148e-02,2.473027856088621146e-04,4.365520907327088435e-07
3.780000000000000027e-02,2.700047439323347465e-04,9.252738993039833248e-07
3.799999999999999906e-02,2.757698949056914704e-04,1.311738206095880287e-06
3.820000000000000479e-02,2.586286466077901565e-04,1.556310371896780953e-06
3.840000000000000357e-02,2.251658486901293667e-04,1.635015295611262085e-06
3.860000000000000236e-02,1.815555879699461063e-04,1.541715195130493847e-06
3.880000000000000115e-02,1.431450386343097940e-04,1.288346018114162545e-06
3.899999999999999994e-02,1.373379799907368517e-04,9.035956441168215061e-07
3.919999999999999873e-02,1.633057096650952799e-04,4.298402801367573335e-07
3.940000000000000446e-02,2.065371971182601552e-04,9.064949130929334049e-08
3.960000000000000325e-02,2.399342251921650424e-04,5.828810672306870887e-07
3.980000000000000204e-02,2.605010835475156448e-04,1.012508417942284747e-06
4.000000000000000083e-02,2.586841048082892907e-04,1.330831800146623287e-06
4.019999999999999962e-02,2.388092671039113732e-04,1.505783381059522498e-06
4.040000000000000535e-02,2.019103469602305620e-04,1.520951879764126167e-06
4.060000000000000414e-02,1.583381693386967930e-04,1.376881819933625667e-06
4.080000000000000293e-02,1.271010342877266174e-04,1.090894097104494308e-06
4.100000000000000172e-02,1.276192178524009535e-04,6.949862435746454503e-07
4.120000000000000051e-02,1.629106397279871609e-04,2.332482520111531867e-07
4.139999999999999930e-02,2.011290795263767812e-04,2.520756144494048606e-07
4.160000000000000503e-02,2.331702085509078717e-04,6.986182446894811937e-07
4.180000000000000382e-02,2.457318989075862339e-04,1.066843664553072803e-06
4.200000000000000261e-02,2.408174037440534031e-04,1.318364957031168049e-06
4.220000000000000140e-02,2.158914839087141082e-04,1.428442803783501560e-06
4.240000000000000019e-02,1.780555216786435500e-04,1.387556098036602463e-06
4.259999999999999898e-02,1.368422727878821287e-04,1.202203874542550837e-06
4.280000000000000471e-02,1.108002125251784280e-04,8.939215689134340011e-07
4.300000000000000350e-02,1.241474080881193297e-04,4.970710693813414890e-07
4.320000000000000229e-02,1.585072520935136857e-04,6.185031544683793015e-08
4.340000000000000108e-02,1.970184957936438005e-04,3.907382111393610990e-07
4.359999999999999987e-02,2.213529496391663934e-04,7.847123388186816439e-07
4.379999999999999866e-02,2.306718900884792683e-04,1.091015135517903015e-06
4.400000000000000439e-02,2.196771548320415471e-04,1.278482335291891680e-06
4.420000000000000318e-02,1.930132093290359743e-04,1.329167407481665657e-06
4.440000000000000197e-02,1.544565605581484286e-04,1.239867491422093354e-06
4.460000000000000075e-02,1.157685429491354874e-04,1.022112676718685173e-06
4.479999999999999954e-02,1.003674113019819170e-04,7.008565389632114887e-07
4.500000000000000527e-02,1.185234451966099003e-04,3.119895651369186276e-07
4.520000000000000406e-02,1.562874136873170308e-04,1.104556062302791218e-07
4.540000000000000285e-02,1.882828489924121907e-04,5.049244878093333324e-07
4.560000000000000164e-02,2.094847213927541964e-04,8.433137630035555174e-07
4.580000000000000043e-02,2.121686542156131527e-04,1.087969505705841050e-06
4.599999999999999922e-02,1.987019982083745135e-04,1.214494284886557404e-06
4.620000000000000495e-02,1.694457242875003111e-04,1.211493790049322399e-06
4.640000000000000374e-02,1.317175707419487645e-04,1.081388021417358959e-06
4.660000000000000253e-02,9.832252288893511094e-05,8.400238102251346646e-07
4.680000000000000132e-02,9.003795897142724298e-05,5.148002639515491154e-07
4.700000000000000011e-02,1.162258440038609335e-04,1.433533065687484763e-07
4.719999999999999890e-02,1.501224876035632766e-04,2.444993724840396750e-07
4.740000000000000463e-02,1.796239081975721985e-04,5.933075246148665916e-07
4.760000000000000342e-02,1.941986598547060044e-04,8.745453383362643332e-07
4.780000000000000221e-02,1.938100821991188929e-04,1.058937010640034332e-06
4.800000000000000100e-02,1.765621781414475919e-04,1.128623359363526437e-06
4.819999999999999979e-02,1.469373885065493389e-04,1.078229901157557074e-06
4.840000000000000552e-02,1.108255780592920265e-04,9.152440288715934967e-07
4.860000000000000431e-02,8.204200597900296256e-05,6.589519360049351212e-07
4.880000000000000310e-02,8.408013103403024630e-05,3.385185415777283951e-07
4.900000000000000189e-02,1.112637363991057110e-04,3.412721909382378034e-08
4.920000000000000068e-02,1.441912803142302989e-04,3.576428779908845781e-07
4.939999999999999947e-02,1.676967580107361039e-04,6.555485783921199736e-07
4.960000000000000520e-02,1.788131690002525372e-04,8.789447940793348335e-07
4.980000000000000399e-02,1.739704251851173012e-04,1.005240142617355787e-06
5.000000000000000278e-02,1.553533856791436526e-04,1.022800955301910862e-06
5.020000000000000157e-02,1.253645885526375218e-04,9.318382320567019774e-07
5.040000000000000036e-02,9.149434507157668851e-05,7.441205074836919788e-07
5.059999999999999915e-02,6.944103829016167861e-05,4.816044562129306782e-07
5.080000000000000487e-02,7.758224975581699714e-05,1.748265574044558389e-07
5.100000000000000366e-02,1.069165753840201646e-04,1.515161589859516535e-07
5.120000000000000245e-02,1.353641201068379277e-04,4.474374563644022276e-07
5.140000000000000124e-02,1.553728605027278591e-04,6.913609281199053449e-07
5.160000000000000003e-02,1.618281873437182937e-04,8.569029756847999813e-07
5.180000000000000576e-02,1.547576836327579832e-04,9.278646990371780734e-07
5.200000000000000455e-02,1.346275091775617780e-04,8.986400155049421282e-07
5.220000000000000334e-02,1.054815483939441488e-04,7.744648473807414366e-07
5.240000000000000213e-02,7.452284035871087071e-05,5.706659718992423742e-07
5.260000000000000092e-02,5.813062964574847754e-05,3.110599018766769222e-07
5.279999999999999971e-02,7.255856467098640726e-05,3.741477985405727259e-08
5.300000000000000544e-02,1.003978459927475840e-04,2.628453713921030305e-07
5.320000000000000423e-02,1.258387758464668484e-04,5.107594094853177734e-07
5.340000000000000302e-02,1.414535948759488909e-04,6.988785239058082567e-07
5.360000000000000181e-02,1.450304012740659084e-04,8.078759493871505179e-07
5.380000000000000060e-02,1.358003064333595025e-04,8.277650406499954686e-07
5.399999999999999939e-02,1.154720407622156464e-04,7.584530101678577156e-07
5.420000000000000512e-02,8.750206046739616257e-05,6.095469159920802271e-07
5.440000000000000391e-02,5.948558473661285273e-05,3.991141987238336064e-07
5.460000000000000270e-02,4.901606854526759251e-05,1.525395671437992539e-07
5.480000000000000149e-02,6.673775627061885065e-05,1.123817793933180144e-07
5.500000000000000028e-02,9.302810826925208870e-05,3.494720912757781848e-07
5.520000000000000601e-02,1.148938678481387700e-04,5.448884590076456628e-07
5.540000000000000480e-02,1.272538281119263859e-04,6.765471695603678885e-07
5.560000000000000359e-02,1.284124560423775298e-04,7.315942775886055296e-07
5.580000000000000238e-02,1.181222069715977160e-04,7.059694169218718158e-07
5.600000000000000117e-02,9.817371168754235062e-05,6.045636462883711486e-07
5.619999999999999996e-02,7.184259083155294739e-05,4.404712312967460732e-07
5.640000000000000568e-02,4.663704035807272636e-05,2.337279096924445120e-07
5.660000000000000447e-02,4.106608179419446729e-05,2.882966387738141895e-08
5.680000000000000326e-02,6.030926172339460612e-05,2.176073811385334330e-07
5.700000000000000205e-02,8.464571895654294110e-05,4.074341278893901845e-07
5.720000000000000084e-02,1.032380886200897989e-04,5.476278482838414452e-07
5.739999999999999963e-02,1.132807099807690268e-04,6.237177254369908442e-07
5.760000000000000536e-02,1.127209349199104015e-04,6.290431052718349093e-07
5.780000000000000415e-02,1.024237417165007913e-04,5.650457210398983586e-07
5.800000000000000294e-02,8.332813502718177691e-05,4.408651207263984447e-07
5.820000000000000173e-02,5.902344160506922438e-05,2.723246987802160119e-07
5.840000000000000052e-02,3.630526992980977874e-05,8.198695203365571873e-08
5.860000000000000625e-02,3.352686239880622052e-05,1.214044142377258443e-07
5.880000000000000504e-02,5.372608277600927315e-05,2.956721531388323807e-07
5.900000000000000383e-02,7.528189767755746366e-05,4.325766940336580168e-07
5.920000000000000262e-02,9.200984350889891141e-05,5.167422740648244874e-07
5.940000000000000141e-02,9.992278818154690806e-05,5.401737261056430234e-07
5.960000000000000020e-02,9.924563690210566993e-05,5.021184260134384492e-07
5.980000000000000593e-02,8.916060907260882915e-05,4.088368056160113324e-07
6.000000000000000472e-02,7.201831662682348838e-05,2.728692457764194584e-07
6.020000000000000351e-02,4.967769757086924455e-05,1.122626944833515221e-07
6.040000000000000230e-02,2.867965306088329232e-05,6.448625460802136657e-08
6.060000000000000109e-02,2.773066130318017854e-05,2.166215421386128642e-07
6.079999999999999988e-02,4.634678781321078541e-05,3.413243720769565092e-07
6.100000000000000561e-02,6.681727094608535893e-05,4.223990282013561875e-07
6.120000000000000440e-02,8.126087556800581165e-05,4.516611378099351848e-07
6.140000000000000319e-02,8.917187245294226530e-05,4.274142585963269984e-07
6.160000000000000198e-02,8.820964566404597309e-05,3.542892284775462537e-07
6.180000000000000077e-02,8.006051926875641428e-05,2.426321453984548813e-07
6.199999999999999956e-02,6.449366526923531063e-05,1.077446850638672489e-07
6.220000000000000528e-02,4.500590904562611424e-05,4.406076907047427520e-08
6.240000000000000407e-02,2.565857296795704320e-05,1.726603593209899555e-07
6.260000000000000286e-02,2.326518561457833223e-05,2.796211133920636779e-07
6.280000000000000859e-02,4.106503688839429706e-05,3.492276506373596388e-07
6.300000000000000044e-02,5.915054814389094864e-05,3.739915744037097939e-07
6.320000000000000617e-02,7.379305316572017472e-05,3.522587589783821349e-07
6.339999999999999802e-02,8.105224493111454350e-05,2.881286423991766349e-07
6.360000000000000375e-02,8.199255763651187390e-05,1.909013315926009320e-07
6.380000000000000948e-02,7.484616520396000360e-05,7.456684489544690059e-08
6.400000000000000133e-02,6.236086966992901339e-05,5.382285302748307029e-08
6.420000000000000706e-02,4.478733742785843752e-05,1.639382029555335931e-07
6.439999999999999891e-02,2.816714256607444794e-05,2.515572639707314502e-07
6.460000000000000464e-02,2.440767441057869485e-05,3.044851249849520824e-07
6.479999999999999649e-02,3.822462975890711010e-05,3.166624401986507608e-07
6.500000000000000222e-02,5.602933188027653117e-05,2.873971435121619177e-07
6.520000000000000795e-02,6.954376302512505241e-05,2.212921470078418817e-07
6.539999999999999980e-02,7.851420706338499368e-05,1.277643752879070436e-07
6.560000000000000553e-02,7.977770097236885991e-05,2.362552110296149566e-08
6.579999999999999738e-02,7.540268750490717838e-05,9.314068142318547657e-08
6.600000000000000311e-02,6.401413929396300212e-05,1.883259115320379740e-07
6.620000000000000884e-02,4.974365319983591695e-05,2.576808509535109989e-07
6.640000000000000069e-02,3.500843229443929388e-05,2.917880198438537230e-07
6.660000000000000642e-02,3.097714218020283767e-05,2.861124784928812737e-07
6.679999999999999827e-02,4.195342940825334295e-05,2.414432183117645021e-07
6.700000000000000400e-02,5.728445371321684750e-05,1.637975143932717653e-07
6.720000000000000973e-02,7.171598860509143978e-05,6.448095003448322489e-08
6.740000000000000158e-02,8.014530952579330101e-05,5.206495831673679693e-08
6.760000000000000731e-02,8.353967356659845332e-05,1.553707454232199560e-07
6.779999999999999916e-02,7.925125169623839971e-05,2.412561063547129805e-07
6.800000000000000488e-02,7.049489858131351714e-05,2.962700824194780042e-07
6.819999999999999674e-02,5.707255448943107380e-05,3.122869822940218748e-07
6.840000000000000246e-02,4.566596748328094582e-05,2.862871756613434472e-07
6.860000000000000819e-02,4.221642723485997462e-05,2.208405460871168683e-07
6.880000000000000004e-02,5.069482917779498767e-05,1.241801048462545481e-07
6.900000000000000577e-02,6.530185059283424886e-05,2.463759825984565337e-08
6.919999999999999762e-02,7.808002460223973111e-05,1.209811776467820468e-07
6.940000000000000335e-02,8.768077001721161505e-05,2.314711998331696409e-07
6.960000000000000908e-02,9.015396413224172393e-05,3.168065432273634912e-07
6.980000000000000093e-02,8.763058954323175065e-05,3.642433396922009098e-07
7.000000000000000666e-02,7.857197408612631153e-05,3.660689859310346000e-07
7.019999999999999851e-02,6.782929796785581024e-05,3.203149787741769365e-07
7.040000000000000424e-02,5.791193078567344587e-05,2.312334361555368849e-07
7.060000000000000997e-02,5.629095664701466153e-05,1.098219589585099431e-07
7.080000000000000182e-02,6.436050613623986710e-05,4.702410958067694171e-08
7.100000000000000755e-02,7.685192858839275663e-05,1.842335504002008753e-07
7.119999999999999940e-02,8.973345124795859874e-05,3.119166879343740640e-07
7.140000000000000513e-02,9.755122006694779357e-05,4.070281707361168860e-07
7.159999999999999698e-02,1.008886643011046172e-04,4.557355478837114557e-07
7.180000000000000271e-02,9.712610671423360534e-05,4.498482043972271299e-07
7.200000000000000844e-02,8.978992041057424426e-05,3.877872664294389170e-07
7.220000000000000029e-02,7.948695696847710862e-05,2.750998273121188589e-07
7.240000000000000602e-02,7.254418600099513917e-05,1.250194153997716115e-07
7.259999999999999787e-02,7.241600611005708703e-05,6.250499433397924883e-08
7.280000000000000360e-02,8.009072262539122062e-05,2.318432957858276219e-07
7.300000000000000933e-02,9.231814993137629397e-05,3.869857979366550152e-07
7.320000000000000118e-02,1.030387373466361121e-04,5.028947303798182864e-07
7.340000000000000691e-02,1.109313306803791556e-04,5.633568874372456803e-07
7.359999999999999876e-02,1.123468189618960722e-04,5.586249020547037729e-07
7.380000000000000449e-02,1.094163362549213653e-04,4.865912455421522603e-07
7.400000000000001021e-02,1.015239098055422073e-04,3.533471661227339764e-07
7.420000000000000207e-02,9.357159973670769971e-05,1.734257985729180399e-07
7.440000000000000779e-02,8.830277742651705198e-05,5.268478014734057480e-08
7.459999999999999964e-02,8.988036969022220133e-05,2.562876184736271172e-07
7.480000000000000537e-02,9.808788892219926121e-05,4.482147117830717466e-07
7.499999999999999722e-02,1.086869360367960426e-04,5.958729998884689267e-07
7.520000000000000295e-02,1.190408913980009031e-04,6.794629599563799354e-07
7.540000000000000868e-02,1.246717506178995417e-04,6.864696301482219380e-07
7.560000000000000053e-02,1.261685633177292301e-04,6.131234171278372111e-07
7.580000000000000626e-02,1.219422868934992381e-04,4.651431827319501243e-07
7.599999999999999811e-02,1.154929442579101013e-04,2.577370622933112177e-07
7.620000000000000384e-02,1.084933650121067415e-04,3.748432286555052024e-08
7.640000000000000957e-02,1.056104132426830743e-04,2.511216766784642649e-07
7.660000000000000142e-02,1.086470742489415272e-04,4.875996434839697187e-07
7.680000000000000715e-02,1.165321130686183262e-04,6.772397901128525031e-07
7.699999999999999900e-02,1.268776330211626269e-04,7.954724190320277473e-07
7.720000000000000473e-02,1.350858989097548305e-04,8.258439062802439439e-07
7.740000000000001046e-02,1.402671388871523119e-04,7.617010049131055278e-07
7.760000000000000231e-02,1.400098047922546964e-04,6.072764923893884069e-07
7.780000000000000804e-02,1.363782012627231361e-04,3.777320830925105765e-07
7.799999999999999989e-02,1.300743703196716714e-04,1.015808255022024747e-07
7.820000000000000562e-02,1.251387468733475446e-04,2.119907472063357082e-07
7.839999999999999747e-02,1.239459256582178077e-04,4.985934510575422748e-07
7.860000000000000320e-02,1.279177032259449934e-04,7.391667259808293707e-07
7.880000000000000893e-02,1.361138965181927889e-04,9.030748762121021374e-07
7.900000000000000078e-02,1.449123018402877065e-04,9.687213204557223393e-07
7.920000000000000651e-02,1.524439464071262963e-04,9.253086620257055795e-07
7.939999999999999836e-02,1.557185162485991018e-04,7.744500698707167182e-07
7.960000000000000409e-02,1.553661334399080384e-04,5.303886190150898323e-07
7.980000000000000981e-02,1.512377186709094878e-04,2.197830047378100518e-07
8.000000000000000167e-02,1.463098026218348372e-04,1.376253463954982658e-07
8.020000000000000739e-02,1.427380620658252181e-04,4.761312679708976517e-07
8.039999999999999925e-02,1.430989649206061221e-04,7.745930403130016689e-07
8.060000000000000497e-02,1.479870434872318865e-04,9.940719245662321531e-07
8.080000000000001070e-02,1.555370959519692146e-04,1.106779857166421036e-06
8.100000000000000255e-02,1.637642170956892440e-04,1.096605614458282354e-06
8.120000000000000828e-02,1.695545637408854718e-04,9.611598928874421271e-07
8.140000000000000013e-02,1.722578928912469568e-04,7.124687889524737500e-07
8.160000000000000586e-02,1.710005461374514613e-04,3.763849114586249965e-07
8.179999999999999771e-02,1.675195766489589501e-04,4.624386924758163744e-08
8.200000000000000344e-02,1.634292812151748547e-04,4.165655345175466364e-07
8.220000000000000917e-02,1.613975929120583174e-04,7.780594635999142922e-07
8.240000000000000102e-02,1.629821432605870607e-04,1.061818829552881647e-06
8.260000000000000675e-02,1.680858614708939159e-04,1.232743335125541546e-06
8.279999999999999860e-02,1.754126875313161474e-04,1.268183591763008411e-06
8.300000000000000433e-02,1.823426378356847108e-04,1.160534686274433574e-06
8.320000000000001006e-02,1.873319716557201025e-04,9.183625662751629046e-07
8.340000000000000191e-02,1.889764918052898670e-04,5.660426603891755535e-07
8.360000000000000764e-02,1.877471312855667177e-04,1.453834795407008244e-07
8.379999999999999949e-02,1.846101263205331177e-04,3.186173516043779160e-07
8.400000000000000522e-02,1.816744597264675020e-04,7.454452257963735326e-07
8.420000000000001095e-02,1.808250115829982774e-04,1.100129015911976835e-06
8.440000000000000280e-02,1.831630963230353713e-04,1.339216610640713015e-06
8.460000000000000853e-02,1.884425987854032960e-04,1.432428925434307714e-06
8.480000000000000038e-02,1.950746324366837482e-04,1.365578898380156859e-06
8.500000000000000611e-02,2.012122188121905726e-04,1.142442982847633833e-06
8.519999999999999796e-02,2.052345240621932659e-04,7.848048585547003108e-07
8.540000000000000369e-02,2.064699513757029404e-04,3.314418566468183051e-07
8.560000000000000941e-02,2.052405709993154910e-04,1.826759620236651032e-07
8.580000000000000127e-02,2.027468860973461189e-04,6.731441820094267694e-07
8.600000000000000699e-02,2.007353458408000710e-04,1.103417841818620623e-06
8.619999999999999885e-02,2.007734962587988490e-04,1.419197743438061586e-06
8.640000000000000457e-02,2.035495961813369630e-04,1.581634453622926203e-06
8.660000000000001030e-02,2.087116394235958737e-04,1.568703120331565541e-06
8.680000000000000215e-02,2.147309283145138544e-04,1.377901349503992114e-06
8.700000000000000788e-02,2.201943265352193277e-04,1.026994122806685311e-06
8.719999999999999973e-02,2.235846107567265038e-04,5.528518216499511101e-07
8.740000000000000546e-02,2.246778810090256922e-04,5.309137829679365792e-08
8.759999999999999731e-02,2.236232014184046839e-04,5.608770503372147977e-07
8.780000000000000304e-02,2.217415751646880566e-04,1.069084458245683825e-06
8.800000000000000877e-02,2.204380823727458509e-04,1.468154753720952792e-06
8.820000000000000062e-02,2.209543858886785271e-04,1.709770863423084484e-06
8.840000000000000635e-02,2.239910821899780669e-04,1.763025237381297664e-06
8.859999999999999820e-02,2.287688893027835289e-04,1.617876116875059122e-06
8.880000000000000393e-02,2.345166635390033810e-04,1.286677395658054343e-06
8.900000000000000966e-02,2.393303308119358423e-04,8.034252364447373673e-07
8.920000000000000151e-02,2.426482585037209637e-04,2.239034190276895611e-07
8.940000000000000724e-02,2.435937050041445920e-04,4.087933499112842826e-07
8.959999999999999909e-02,2.429129372670397178e-04,9.946566940877996361e-07
8.980000000000000482e-02,2.414036923617655006e-04,1.481730850023624418e-06
9.000000000000001055e-02,2.404272631229678657e-04,1.811200647813140866e-06
9.020000000000000240e-02,2.412939462458605115e-04,1.942309843733568059e-06
9.040000000000000813e-02,2.440891782846226475e-04,1.856144905460164256e-06
9.059999999999999998e-02,2.489772015583712828e-04,1.558172532889050502e-06
9.080000000000000571e-02,2.542079139952171853e-04,1.078265508435285934e-06
9.099999999999999756e-02,2.592043781216711476e-04,4.687757629777386793e-07
9.120000000000000329e-02,2.622536707066376875e-04,2.199939241600167197e-07
9.140000000000000902e-02,2.634929592690252067e-04,8.787066247087723357e-07
9.160000000000000087e-02,2.628454793652490961e-04,1.456367849250924289e-06
9.180000000000000659e-02,2.614177825633600414e-04,1.880588158854372986e-06
9.199999999999999845e-02,2.606100774502946994e-04,2.099925114740605635e-06
9.220000000000000417e-02,2.611994570191636606e-04,2.085566497122045065e-06
9.240000000000000990e-02,2.643276918000585555e-04,1.834750738140161101e-06
9.260000000000000175e-02,2.688826563627545849e-04,1.371626072840698464e-06
9.280000000000000748e-02,2.746701076175762251e-04,7.455448879446545370e-07
9.299999999999999933e-02,2.794925677389705279e-04,6.814635110122719652e-08
9.320000000000000506e-02,2.829600538271177454e-04,7.216136332123719232e-07
9.340000000000001079e-02,2.840117222102564714e-04,1.390253844355884830e-06
9.360000000000000264e-02,2.832185494102307547e-04,1.914325597747765377e-06
9.380000000000000837e-02,2.816000084014439429e-04,2.230936130915442380e-06
9.400000000000000022e-02,2.802805346822590730e-04,2.300299252468129763e-06
9.420000000000000595e-02,2.811652651448997924e-04,2.110156654303322739e-06
9.439999999999999780e-02,2.840713299210127622e-04,1.677626452674016795e-06
9.460000000000000353e-02,2.895698143227518539e-04,1.047985321965025454e-06
9.480000000000000926e-02,2.954628228455430839e-04,2.940277033891407255e-07
9.500000000000000111e-02,3.010435447149716125e-04,5.245479491864234748e-07
9.520000000000000684e-02,3.043068027354762454e-04,1.281921875132943944e-06
9.539999999999999869e-02,3.051044793999766911e-04,1.908926750453431451e-06
9.560000000000000442e-02,3.037083200220718577e-04,2.330199959417886356e-06
9.580000000000001015e-02,3.011928973442604606e-04,2.494114940291722340e-06
9.600000000000000200e-02,2.998390455412673584e-04,2.377682262223935546e-06
9.620000000000000773e-02,3.004250244503299961e-04,1.989462311031977129e-06
9.639999999999999958e-02,3.045426617816951302e-04,1.369297043971496107e-06
9.660000000000000531e-02,3.105352388919134336e-04,5.856825110528975687e-07
9.680000000000001104e-02,3.177180687203481338e-04,2.939389598197211964e-07
9.700000000000000289e-02,3.233344644977880974e-04,1.133563439333750121e-06
9.720000000000000862e-02,3.264338829247372792e-04,1.864409014325724164e-06
9.740000000000000047e-02,3.262882210097033131e-04,2.395727069694117277e-06
9.760000000000000620e-02,3.235472435817997880e-04,2.663357952321650733e-06
9.779999999999999805e-02,3.204152218108903484e-04,2.632521006837523269e-06
9.800000000000000377e-02,3.184282556806257002e-04,2.301983092877584383e-06
9.820000000000000950e-02,3.202448906935249765e-04,1.704794493358007793e-06
9.840000000000000135e-02,3.252355962653946425e-04,9.056867877762362366e-07
9.860000000000000708e-02,3.331747788032734907e-04,8.104907685431337850e-08
9.879999999999999893e-02,3.409049819173434965e-04,9.454637789936941514e-07
9.900000000000000466e-02,3.467022679636811398e-04,1.779212383197852044e-06
9.920000000000001039e-02,3.486985620641515024e-04,2.424377619287931327e-06
9.940000000000000224e-02,3.467996360823087979e-04,2.803652913584327923e-06
9.960000000000000797e-02,3.426994944686325090e-04,2.869557038280956411e-06
9.979999999999999982e-02,3.383349440407137422e-04,2.609775604788098938e-06
1.000000000000000056e-01,3.372545846287253613e-04,2.049054001848520234e-06


==> pics/beam4/csv/ex2_valid_error_freq_50_70.csv <==
time,popinf,fopinf
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000096e-04,7.860537899680108910e-05,4.809954596120077664e-06
4.000000000000000192e-04,3.063269722812298596e-04,2.082402811181957386e-06
6.000000000000000559e-04,5.848193509800071960e-04,6.701600300454625617e-06
8.000000000000000383e-04,5.761023290460745615e-04,1.026355903188597827e-05
1.000000000000000021e-03,3.489373622093646710e-04,5.808250819008975525e-06
1.200000000000000112e-03,7.780412653146303323e-04,6.907528827018090083e-06
1.399999999999999986e-03,7.998491679231635931e-04,4.527665354144517557e-06
1.600000000000000077e-03,1.196467467992232771e-04,2.846664748328963264e-06
1.800000000000000168e-03,5.192444397027915154e-04,5.127945074109559994e-07
2.000000000000000042e-03,5.590250686847590472e-04,1.995272976669432579e-06
2.200000000000000133e-03,8.440885469991054072e-04,3.444937098107877630e-06
2.400000000000000223e-03,6.750234698937403102e-04,4.511639389922509279e-06
2.600000000000000314e-03,4.697085224043786493e-04,4.890984426748284464e-06
2.799999999999999972e-03,7.192936619485691728e-04,4.609387583024723864e-06
3.000000000000000062e-03,3.701895984467061876e-04,3.683933405108139794e-06
3.200000000000000153e-03,4.050070199806306281e-04,2.287816404536294397e-06
3.400000000000000244e-03,3.909011778806709440e-04,6.097815412611899445e-07
3.600000000000000335e-03,5.929119027041853838e-04,1.170593911825809373e-06
3.799999999999999992e-03,6.073620902032970514e-04,2.760268126413660251e-06
4.000000000000000083e-03,3.736734970540379419e-04,3.976304228064351669e-06
4.200000000000000608e-03,5.513656195580739564e-04,4.695684364226065707e-06
4.400000000000000265e-03,5.487484219926502945e-04,4.828572959757292856e-06
4.599999999999999922e-03,5.437184989604111835e-04,4.389281185047071623e-06
4.800000000000000447e-03,4.535822442960031403e-04,3.445584674408698249e-06
5.000000000000000104e-03,4.103397823128613177e-04,2.142346963473175909e-06
5.200000000000000629e-03,4.032664852093458441e-04,6.688576800319044192e-07
5.400000000000000286e-03,1.950129925161092257e-04,8.701672189650814235e-07
5.599999999999999943e-03,3.179019790909419930e-04,2.147532084357527210e-06
5.800000000000000468e-03,4.793905201029884035e-04,3.083083452168505213e-06
6.000000000000000125e-03,5.908010530159018463e-04,3.564732099360066522e-06
6.200000000000000649e-03,6.035960168689446896e-04,3.545136318220509759e-06
6.400000000000000307e-03,5.573189655575583931e-04,3.045446053338309379e-06
6.599999999999999964e-03,5.026842270682991545e-04,2.145252405663544076e-06
6.800000000000000488e-03,3.477555156416031940e-04,9.769162700104602855e-07
7.000000000000000146e-03,1.731053038703397288e-04,3.710732285036422006e-07
7.200000000000000670e-03,1.537923836365403488e-04,1.583334066949002859e-06
7.400000000000000328e-03,3.088789702265691225e-04,2.619126997322821237e-06
7.599999999999999985e-03,4.306989919255793556e-04,3.328924705925819453e-06
7.800000000000000509e-03,5.051397252908588825e-04,3.631655876075759393e-06
8.000000000000000167e-03,5.552773030356209730e-04,3.501046538273198686e-06
8.200000000000000691e-03,5.374236939598061582e-04,2.964855560992859332e-06
8.400000000000001216e-03,4.545567037476124341e-04,2.100817211967378682e-06
8.600000000000000006e-03,3.304137563483023981e-04,1.024234595086831994e-06
8.800000000000000530e-03,2.144862624692884428e-04,1.561351705326753262e-07
9.000000000000001055e-03,1.864219745537335935e-04,1.225272925345771219e-06
9.199999999999999845e-03,2.695566240156231424e-04,2.119144302095000830e-06
9.400000000000000369e-03,4.026509007357582264e-04,2.719603283500935204e-06
9.600000000000000894e-03,5.084156035403584410e-04,2.964774523460666903e-06
9.799999999999999684e-03,5.551342376978381796e-04,2.839702761033361935e-06
1.000000000000000021e-02,5.357901063442573660e-04,2.374326978871899825e-06
1.020000000000000073e-02,4.598587317407057352e-04,1.639967970856801813e-06
1.040000000000000126e-02,3.407851013911476724e-04,7.376583994425817212e-07
1.060000000000000005e-02,1.861992999166269989e-04,2.220152239928542300e-07
1.080000000000000057e-02,6.307565911465837542e-05,1.102476922862960516e-06
1.100000000000000110e-02,1.900363152276396265e-04,1.810048524394969218e-06
1.119999999999999989e-02,3.310972239841986791e-04,2.260280933801041133e-06
1.140000000000000041e-02,4.302048245107423447e-04,2.405166263502449760e-06
1.160000000000000094e-02,4.780755472490685496e-04,2.236490146298020216e-06
1.179999999999999973e-02,4.725680564708908222e-04,1.783725559512894790e-06
1.200000000000000025e-02,4.126834165498253462e-04,1.111146958574631304e-06
1.220000000000000077e-02,3.068207950847962528e-04,3.159179287099763333e-07
1.240000000000000130e-02,1.759761341307325866e-04,5.540687248540670938e-07
1.260000000000000009e-02,8.824217196488657136e-05,1.321983315094569684e-06
1.280000000000000061e-02,1.739874413652550938e-04,1.937408079443352770e-06
1.300000000000000114e-02,2.909258950107469223e-04,2.329777460336889242e-06
1.319999999999999993e-02,3.815515741209429997e-04,2.460405706091360479e-06
1.340000000000000045e-02,4.289486770703085784e-04,2.324372006342762072e-06
1.360000000000000098e-02,4.258235930655155667e-04,1.948272571789842736e-06
1.380000000000000150e-02,3.737576074121246191e-04,1.387176808336282006e-06
1.400000000000000029e-02,2.816592625124198098e-04,7.168361799266251541e-07
1.420000000000000082e-02,1.639515659976469877e-04,9.499601956776788046e-08
1.440000000000000134e-02,6.061421841872062971e-05,6.375404334324572892e-07
1.460000000000000013e-02,1.345487766893473721e-04,1.143333051945765289e-06
1.480000000000000066e-02,2.476957279851591670e-04,1.463671027374404547e-06
1.500000000000000118e-02,3.338338697803221069e-04,1.566007863195744611e-06
1.519999999999999997e-02,3.803030021790659225e-04,1.447211691571236736e-06
1.540000000000000049e-02,3.829392777193964714e-04,1.131005629915319090e-06
1.560000000000000102e-02,3.430872661176639872e-04,6.667603377521064160e-07
1.580000000000000154e-02,2.664207166381359461e-04,1.659950909988169971e-07
1.600000000000000033e-02,1.631511279807459523e-04,5.049064253121919274e-07
1.619999999999999912e-02,5.103905264209600159e-05,1.021245898791910279e-06
1.640000000000000138e-02,8.047671520246316406e-05,1.430746460649440801e-06
1.660000000000000017e-02,1.808733510890115563e-04,1.682313933849188230e-06
1.680000000000000243e-02,2.579837233041831898e-04,1.749614887279641417e-06
1.700000000000000122e-02,3.020710181594524050e-04,1.630258757190102442e-06
1.720000000000000001e-02,3.087807706179434620e-04,1.343866457356140655e-06
1.740000000000000227e-02,2.785852640034517801e-04,9.296428181731608082e-07
1.760000000000000106e-02,2.169683216610974433e-04,4.411055117606617179e-07
1.779999999999999985e-02,1.346642932910591063e-04,9.498199007696950000e-08
1.800000000000000211e-02,5.942216404848935980e-05,5.402707506075974066e-07
1.820000000000000090e-02,9.419363577859602712e-05,9.108557838922905999e-07
1.839999999999999969e-02,1.751022203358655518e-04,1.150993409054951252e-06
1.860000000000000195e-02,2.412089900701485040e-04,1.238735284191815672e-06
1.880000000000000074e-02,2.803163207766477751e-04,1.171971811506271258e-06
1.899999999999999953e-02,2.877602207783058709e-04,9.667633917182094813e-07
1.920000000000000179e-02,2.635450507859040314e-04,6.552938892964896547e-07
1.940000000000000058e-02,2.115235163965391372e-04,2.814618498349793682e-07
1.959999999999999937e-02,1.385856003014846708e-04,1.175281810053513293e-07
1.980000000000000163e-02,5.393988593000100418e-05,4.687539917541399924e-07
2.000000000000000042e-02,3.374097624643635727e-05,7.479264929558166818e-07
2.020000000000000268e-02,1.115368672911929077e-04,9.197231844001320003e-07
2.040000000000000147e-02,1.727027583581178130e-04,9.662338158252926942e-07
2.060000000000000026e-02,2.106033883457810319e-04,8.856615108080309736e-07
2.080000000000000251e-02,2.218825441012582851e-04,6.912233769728861968e-07
2.100000000000000130e-02,2.064257374247297763e-04,4.099320731373176142e-07
2.120000000000000009e-02,1.673624533383494457e-04,8.940198554382287323e-08
2.140000000000000235e-02,1.109824549275439888e-04,2.815922307783789268e-07
2.160000000000000114e-02,4.912096318727544566e-05,5.983103220322399985e-07
2.179999999999999993e-02,4.544329538695113745e-05,8.539450496904448584e-07
2.200000000000000219e-02,1.024261741526487211e-04,1.020625040491308340e-06
2.220000000000000098e-02,1.518130292728946465e-04,1.083168392476394591e-06
2.239999999999999977e-02,1.831773144796751548e-04,1.039611042628920479e-06
2.260000000000000203e-02,1.927488698908556288e-04,9.003059756493429257e-07
2.280000000000000082e-02,1.799781586813132780e-04,6.867225612506738124e-07
2.299999999999999961e-02,1.471211831999680569e-04,4.285152197610129362e-07
2.320000000000000187e-02,9.883636536243209510e-05,1.657971885651192919e-07
2.340000000000000066e-02,4.230073986801572171e-05,1.298132487392714557e-07
2.359999999999999945e-02,2.622251121648901256e-05,3.207029156955137275e-07
2.380000000000000171e-02,7.899521782769061652e-05,4.533385429329206720e-07
2.400000000000000050e-02,1.238735010881087349e-04,5.048997450896318117e-07
2.420000000000000276e-02,1.535892569614399829e-04,4.724931832502681893e-07
2.440000000000000155e-02,1.651657408897674189e-04,3.649073563229003357e-07
2.460000000000000034e-02,1.580307935598370675e-04,2.047496609252885622e-07
2.480000000000000260e-02,1.338319509281520037e-04,9.804999746557432982e-08
2.500000000000000139e-02,9.613406315318663066e-05,2.618620168365997225e-07
2.520000000000000018e-02,4.995381182601662271e-05,4.556315177717933479e-07
2.540000000000000244e-02,3.893203510316066613e-06,6.141305147134964222e-07
2.560000000000000123e-02,4.533066519035993530e-05,7.156726888800768791e-07
2.580000000000000002e-02,8.294616497463580139e-05,7.487936103069331248e-07
2.600000000000000228e-02,1.083345751730687020e-04,7.112771888016299869e-07
2.620000000000000107e-02,1.190739302883544104e-04,6.092601094017882414e-07
2.639999999999999986e-02,1.146439598955872983e-04,4.565225976911254805e-07
2.660000000000000211e-02,9.648701601924067534e-05,2.728331400645154790e-07
2.680000000000000090e-02,6.815991362882807818e-05,9.008074568961148940e-08
2.699999999999999969e-02,3.752179527642507910e-05,1.283335596013451692e-07
2.720000000000000195e-02,3.301279603524672059e-05,2.755285826842249273e-07
2.740000000000000074e-02,6.155725038009380820e-05,3.822118519599911671e-07
2.760000000000000300e-02,9.077146981261734649e-05,4.348052048645886913e-07
2.780000000000000179e-02,1.115527447287189655e-04,4.305528486426391411e-07
2.800000000000000058e-02,1.207989998983615283e-04,3.738510904622112275e-07
2.820000000000000284e-02,1.176004256112398946e-04,2.753805328914303305e-07
2.840000000000000163e-02,1.027340315724786768e-04,1.506778113132878910e-07
2.860000000000000042e-02,7.841756873213283168e-05,3.225093095179999702e-08
2.880000000000000268e-02,4.815050635573427709e-05,1.197635110277312094e-07
2.900000000000000147e-02,1.848658108163861926e-05,2.218358502124417002e-07
2.920000000000000026e-02,2.413223477386984840e-05,2.889274467156924753e-07
2.940000000000000252e-02,4.934226411284450587e-05,3.124857430959155531e-07
2.960000000000000131e-02,6.852254543380984473e-05,2.904439353943294445e-07
2.980000000000000010e-02,7.845740915410637239e-05,2.263395687642679237e-07
3.000000000000000236e-02,7.831711624649774115e-05,1.294153555528619666e-07
3.020000000000000115e-02,6.870261978582011279e-05,3.136627447042301990e-08
3.039999999999999994e-02,5.153177052642630594e-05,1.272325442340047883e-07
3.060000000000000220e-02,3.047534605337572214e-05,2.473343861766381402e-07
3.080000000000000099e-02,1.734146093518196572e-05,3.491165355367108028e-07
3.099999999999999978e-02,3.120209883197531557e-05,4.213650716323071646e-07
3.120000000000000204e-02,5.038928595037204541e-05,4.574429114556972903e-07
3.140000000000000430e-02,6.485529279817341738e-05,4.553978629981135437e-07
3.160000000000000309e-02,7.199586446564302145e-05,4.176655854387412880e-07
3.180000000000000188e-02,7.094518303041957537e-05,3.508555806803500588e-07
3.200000000000000067e-02,6.199689299583836127e-05,2.647612867425587945e-07
3.219999999999999946e-02,4.641239983444469624e-05,1.717890900183260470e-07
3.239999999999999825e-02,2.624405523130115232e-05,8.843876974923473277e-08
3.260000000000000397e-02,5.323414592646628475e-06,5.541086045959696768e-08
3.280000000000000276e-02,1.923563722994895426e-05,8.693112296551991801e-08
3.300000000000000155e-02,3.836147151343651137e-05,1.121686788805617009e-07
3.320000000000000034e-02,5.281818934274720495e-05,1.132722739423430213e-07
3.339999999999999913e-02,6.111841547000009867e-05,9.176999532215042841e-08
3.360000000000000486e-02,6.265892221803478915e-05,6.349558301261073010e-08
3.380000000000000365e-02,5.767299638432589628e-05,7.558427074056875119e-08
3.400000000000000244e-02,4.717847275581087927e-05,1.314342109868632422e-07
3.420000000000000123e-02,3.291761434764308033e-05,1.947297426785154921e-07
3.440000000000000002e-02,1.771452618390965597e-05,2.493520421479345046e-07
3.459999999999999881e-02,1.081981722750665028e-05,2.866831771319630286e-07
3.480000000000000454e-02,2.055869643272108504e-05,3.016353739026377921e-07
3.500000000000000333e-02,3.092995314895316468e-05,2.923879904640286839e-07
3.520000000000000212e-02,3.731265687341206623e-05,2.601446663344413082e-07
3.540000000000000091e-02,3.881816634745872301e-05,2.090027316620297937e-07
3.559999999999999970e-02,3.571236180997336570e-05,1.453735146618145018e-07
3.579999999999999849e-02,2.937813131622846224e-05,7.896994124813745101e-08
3.600000000000000422e-02,2.303769328513118400e-05,4.002576873675957019e-08
3.620000000000000301e-02,2.240958088631032072e-05,7.578463044837380145e-08
3.640000000000000180e-02,2.927810973849248323e-05,1.192428332671913096e-07
3.660000000000000059e-02,3.868005672606787611e-05,1.477733317312219627e-07
3.679999999999999938e-02,4.676822197757856092e-05,1.576924088131342167e-07
3.700000000000000511e-02,5.167428540661696002e-05,1.492334823401259196e-07
3.720000000000000390e-02,5.259789355188279299e-05,1.252009644709013354e-07
3.740000000000000269e-02,4.948243719099714789e-05,9.029101553311789070e-08
3.760000000000000148e-02,4.289946367722825599e-05,5.117265183966130120e-08
3.780000000000000027e-02,3.400734763924783441e-05,2.281248985360256103e-08
3.799999999999999906e-02,2.467065310296172575e-05,3.778260857334254888e-08
3.820000000000000479e-02,1.799677292245474322e-05,5.972329044275459492e-08
3.840000000000000357e-02,1.752093852946637776e-05,7.026788046412461526e-08
3.860000000000000236e-02,2.140048843276709664e-05,6.668387970333587362e-08
3.880000000000000115e-02,2.512613851317933649e-05,4.962159187813157454e-08
3.899999999999999994e-02,2.657502417272586203e-05,2.494872533908351372e-08
3.919999999999999873e-02,2.522882048449617744e-05,3.092338153116141490e-08
3.940000000000000446e-02,2.145376542111383967e-05,6.964569917402112610e-08
3.960000000000000325e-02,1.643839302759302241e-05,1.108852827203892865e-07
3.980000000000000204e-02,1.272378339228500197e-05,1.475240882545126678e-07
4.000000000000000083e-02,1.363618123494300209e-05,1.754039442299316552e-07
4.019999999999999962e-02,1.805036945969547448e-05,1.917338810913252461e-07
4.040000000000000535e-02,2.255604713742777610e-05,1.953023779847544183e-07
4.060000000000000414e-02,2.534978365262174118e-05,1.864011029671462447e-07
4.080000000000000293e-02,2.567708453560254588e-05,1.667671189903595824e-07
4.100000000000000172e-02,2.335481003567285637e-05,1.392562797354797331e-07
4.120000000000000051e-02,1.861291258174481208e-05,1.075920653288103144e-07
4.139999999999999930e-02,1.202299318821162629e-05,7.597803889918345491e-08
4.160000000000000503e-02,4.684711357905894774e-06,4.928494096011711486e-08
4.180000000000000382e-02,5.094372083900132108e-06,3.325667819317737256e-08
4.200000000000000261e-02,1.230033779062784863e-05,3.014380465685986827e-08
4.220000000000000140e-02,1.859027666318538276e-05,3.169859984997741845e-08
4.240000000000000019e-02,2.310604296214738472e-05,3.147480459931762515e-08
4.259999999999999898e-02,2.549954307792992429e-05,3.106194625139908077e-08
4.280000000000000471e-02,2.573927508920452706e-05,3.638807226497622281e-08
4.300000000000000350e-02,2.410201195851008682e-05,4.925849911497071380e-08
4.320000000000000229e-02,2.117086985387778939e-05,6.562137095310126628e-08
4.340000000000000108e-02,1.783991357634088267e-05,8.101090754974388114e-08
4.359999999999999987e-02,1.526738463970704932e-05,9.223755430308313741e-08
4.379999999999999866e-02,1.443829362772936415e-05,9.720683344968699372e-08
4.400000000000000439e-02,1.526495868478631594e-05,9.492867327928720487e-08
4.420000000000000318e-02,1.671599317249451046e-05,8.541487481949963216e-08
4.440000000000000197e-02,1.791411211565345981e-05,6.980200335224246566e-08
4.460000000000000075e-02,1.857271706711388214e-05,5.037417899092639690e-08
4.479999999999999954e-02,1.891829008204319192e-05,3.187638449201618392e-08
4.500000000000000527e-02,1.948174801803090366e-05,2.621347040163894152e-08
4.520000000000000406e-02,2.075282900788950026e-05,3.842055278178614477e-08
4.540000000000000285e-02,2.281538681815482614e-05,5.401989057620365310e-08
4.560000000000000164e-02,2.529370283857887428e-05,6.611883256366516605e-08
4.580000000000000043e-02,2.760930986573706243e-05,7.265106896404298024e-08
4.599999999999999922e-02,2.923634221031700160e-05,7.314552428368804222e-08
4.620000000000000495e-02,2.982565420697580637e-05,6.811889166995111867e-08
4.640000000000000374e-02,2.924191457106780070e-05,5.878058562871233472e-08
4.660000000000000253e-02,2.756110426581147193e-05,4.690342665056263935e-08
4.680000000000000132e-02,2.504758363717351507e-05,3.463387927214914695e-08
4.700000000000000011e-02,2.211363639868421842e-05,2.446116450379064214e-08
4.719999999999999890e-02,1.925251524068478815e-05,1.874571519501167717e-08
4.740000000000000463e-02,1.691859849749218972e-05,1.733220110058838568e-08
4.760000000000000342e-02,1.534412125694797492e-05,1.693883188098430028e-08
4.780000000000000221e-02,1.440340184409632410e-05,1.551848538513319165e-08
4.800000000000000100e-02,1.371275923924123188e-05,1.444318275257863320e-08
4.819999999999999979e-02,1.290112858028880175e-05,1.744596724520200817e-08
4.840000000000000552e-02,1.180229966415568053e-05,2.510525928062941570e-08
4.860000000000000431e-02,1.050161573444817622e-05,3.467593764872806398e-08
4.880000000000000310e-02,9.295554059582220689e-06,4.382382226506039763e-08
4.900000000000000189e-02,8.553357040858061466e-06,5.091759526703926607e-08
4.920000000000000068e-02,8.432340657678659025e-06,5.478404944261017963e-08
4.939999999999999947e-02,8.683194515326393817e-06,5.474330300638546032e-08
4.960000000000000520e-02,8.848034965270788304e-06,5.064115981652361892e-08
4.980000000000000399e-02,8.554009041876808531e-06,4.286121775797152456e-08
5.000000000000000278e-02,7.626801412243163693e-06,3.217041330031692658e-08
5.020000000000000157e-02,6.122904222505099012e-06,1.967717952529480007e-08
5.040000000000000036e-02,4.471259466540397702e-06,6.787367813235208704e-09
5.059999999999999915e-02,3.949323806455576451e-06,7.130270385626261323e-09
5.080000000000000487e-02,5.585722409989462406e-06,1.799119300862181014e-08
5.100000000000000366e-02,8.234896580649451087e-06,2.667536000662020231e-08
5.120000000000000245e-02,1.095828338932011870e-05,3.244002363562177759e-08
5.140000000000000124e-02,1.335157248892765051e-05,3.507935902742811593e-08
5.160000000000000003e-02,1.522150477270899350e-05,3.482785602264799971e-08
5.180000000000000576e-02,1.650222269841094663e-05,3.223595805094782553e-08
5.200000000000000455e-02,1.723154258290744820e-05,2.816919672132798238e-08
5.220000000000000334e-02,1.753080405068014545e-05,2.367235690121995386e-08
5.240000000000000213e-02,1.757387089137217354e-05,1.984472448316458478e-08
5.260000000000000092e-02,1.754332368660717860e-05,1.752572178174564744e-08
5.279999999999999971e-02,1.758213081390408702e-05,1.679959421627334379e-08
5.300000000000000544e-02,1.776050566578737234e-05,1.711083109921107575e-08
5.320000000000000423e-02,1.807640475329962693e-05,1.800909124684132427e-08
5.340000000000000302e-02,1.848775417478359890e-05,1.956343820104926730e-08
5.360000000000000181e-02,1.895232840807326531e-05,2.204402597828092090e-08
5.380000000000000060e-02,1.945090363055638992e-05,2.545901700792880608e-08
5.399999999999999939e-02,1.998489271098892610e-05,2.936166219768798055e-08
5.420000000000000512e-02,2.055565850734872592e-05,3.305652433262703585e-08
5.440000000000000391e-02,2.114068259272921770e-05,3.583924178726035497e-08
5.460000000000000270e-02,2.168157975450742367e-05,3.715298232625585866e-08
5.480000000000000149e-02,2.209023418009368244e-05,3.668580976496500074e-08
5.500000000000000028e-02,2.226890193030409452e-05,3.441920575286682662e-08
5.520000000000000601e-02,2.213429052680107096e-05,3.071831254335504345e-08
5.540000000000000480e-02,2.163720884061414717e-05,2.641071704682561236e-08
5.560000000000000359e-02,2.077312382773801000e-05,2.295602199939180151e-08
5.580000000000000238e-02,1.958284121532275857e-05,2.223478404459584880e-08
5.600000000000000117e-02,1.814417531198565982e-05,2.500725841943394659e-08
5.619999999999999996e-02,1.655659748563948118e-05,3.008547888990314545e-08
5.640000000000000568e-02,1.492135869306122689e-05,3.583433094556983297e-08
5.660000000000000447e-02,1.332109982511668041e-05,4.117985765419817382e-08
5.680000000000000326e-02,1.180427922355189058e-05,4.555018610580802122e-08
5.700000000000000205e-02,1.038047149598086459e-05,4.878097283969972265e-08
5.720000000000000084e-02,9.029307193925952953e-06,5.092515518283058681e-08
5.739999999999999963e-02,7.719768572788355694e-06,5.223025687841011221e-08
5.760000000000000536e-02,6.431047181301689283e-06,5.304356747993416120e-08
5.780000000000000415e-02,5.167545748315040784e-06,5.371358707591238094e-08
5.800000000000000294e-02,3.968091900921430407e-06,5.450183277511433768e-08
5.820000000000000173e-02,2.922466889014279739e-06,5.568743284772018845e-08
5.840000000000000052e-02,2.222337512999325244e-06,5.750661672188237021e-08
5.860000000000000625e-02,2.158815470865950564e-06,6.007464612292618579e-08
5.880000000000000504e-02,2.745142361376172432e-06,6.330540816685749122e-08
5.900000000000000383e-02,3.708222294733661086e-06,6.702677473510399794e-08
5.920000000000000262e-02,4.892817952170148468e-06,7.097691506854008986e-08
5.940000000000000141e-02,6.247534999750072572e-06,7.481709826979443197e-08
5.960000000000000020e-02,7.738693218023624470e-06,7.821368813490454985e-08
5.980000000000000593e-02,9.319597807739530787e-06,8.083488609567906058e-08
6.000000000000000472e-02,1.092841704291542581e-05,8.233282703720900055e-08
6.020000000000000351e-02,1.249648127395364629e-05,8.247958624425077977e-08
6.040000000000000230e-02,1.395893838544525144e-05,8.114526558440025540e-08
6.060000000000000109e-02,1.526386075276686257e-05,7.832724819323883766e-08
6.079999999999999988e-02,1.637822185834021633e-05,7.412096872181189321e-08
6.100000000000000561e-02,1.729001866777173056e-05,6.872112851337335322e-08
6.120000000000000440e-02,1.800668694541532257e-05,6.238455360016337388e-08
6.140000000000000319e-02,1.855033971329142977e-05,5.542358735804169159e-08
6.160000000000000198e-02,1.895117050520079421e-05,4.815843679152749383e-08
6.180000000000000077e-02,1.924054348601472931e-05,4.092608230429874193e-08
6.199999999999999956e-02,1.944548555340393900e-05,3.407449672483690101e-08
6.220000000000000528e-02,1.958557355825432688e-05,2.799115698116653945e-08
6.240000000000000407e-02,1.967244264159017094e-05,2.316546870699329740e-08
6.260000000000000286e-02,1.971099835925348596e-05,2.025812205344261504e-08
6.280000000000000859e-02,1.970112296210094706e-05,1.989970143154210766e-08
6.300000000000000044e-02,1.963870733510672333e-05,2.212464028945320308e-08
6.320000000000000617e-02,1.951576685560260733e-05,2.635896468466143272e-08
6.339999999999999802e-02,1.931999617443029484e-05,3.199389652250171173e-08
6.360000000000000375e-02,1.903473430190665800e-05,3.867263228304249157e-08
6.380000000000000948e-02,1.864005366525233408e-05,4.619746236694935856e-08
6.400000000000000133e-02,1.811529308072190448e-05,5.446771630623916096e-08
6.420000000000000706e-02,1.744249978635113935e-05,6.336289210458472135e-08
6.439999999999999891e-02,1.661006562055955909e-05,7.274599417454331467e-08
6.460000000000000464e-02,1.561552099431435972e-05,8.245946750364464963e-08
6.479999999999999649e-02,1.446681511983142766e-05,9.230167393083202761e-08
6.500000000000000222e-02,1.318180373332508408e-05,1.019947773275871927e-07
6.520000000000000795e-02,1.178617776505445706e-05,1.112371126069868289e-07
6.539999999999999980e-02,1.031020747856201166e-05,1.197164955538994416e-07
6.560000000000000553e-02,8.785166960863100078e-06,1.272296360629245803e-07
6.579999999999999738e-02,7.240103727564564407e-06,1.336486052995894168e-07
6.600000000000000311e-02,5.700089570812799189e-06,1.388759482674040156e-07
6.620000000000000884e-02,4.187624333349066944e-06,1.428750910110107928e-07
6.640000000000000069e-02,2.733543963545773908e-06,1.457032346505017618e-07
6.660000000000000642e-02,1.448491518686178131e-06,1.474301410467336657e-07
6.679999999999999827e-02,1.082956299029817067e-06,1.481890114230847957e-07
6.700000000000000400e-02,2.111318095128335345e-06,1.481022961930390999e-07
6.720000000000000973e-02,3.424904053109859122e-06,1.472197211304208768e-07
6.740000000000000158e-02,4.772872657347839049e-06,1.455873170882864066e-07
6.760000000000000731e-02,6.116015692346788986e-06,1.432501675717506135e-07
6.779999999999999916e-02,7.443243871929140673e-06,1.401858710979084232e-07
6.800000000000000488e-02,8.749360801251070767e-06,1.363678745532800551e-07
6.819999999999999674e-02,1.002993772579076862e-05,1.317388260809190593e-07
6.840000000000000246e-02,1.127911652266141980e-05,1.262328761675016021e-07
6.860000000000000819e-02,1.248833973166923539e-05,1.197900819259003094e-07
6.880000000000000004e-02,1.364582644881300094e-05,1.123473546164453207e-07
6.900000000000000577e-02,1.473686564685135408e-05,1.038381716277151446e-07
6.919999999999999762e-02,1.574483126307319044e-05,9.423151364280537592e-08
6.940000000000000335e-02,1.665279693673501023e-05,8.354103764778120019e-08
6.960000000000000908e-02,1.744532101848140300e-05,7.185727013069908251e-08
6.980000000000000093e-02,1.811008485332602007e-05,5.933944421695260226e-08
7.000000000000000666e-02,1.863902267242511382e-05,4.625754629369536403e-08
7.019999999999999851e-02,1.902881272014608630e-05,3.316273604441236515e-08
7.040000000000000424e-02,1.928064359396810927e-05,2.170000915523854924e-08
7.060000000000000997e-02,1.939946002949556435e-05,1.745417298759209647e-08
7.080000000000000182e-02,1.939281697852650343e-05,2.512551317466775236e-08
7.100000000000000755e-02,1.926963356574544470e-05,3.822348242558934093e-08
7.119999999999999940e-02,1.903902231342468295e-05,5.277028625708968046e-08
7.140000000000000513e-02,1.870940951967267236e-05,6.767272436098477377e-08
7.159999999999999698e-02,1.828791559098295026e-05,8.253510964904390852e-08
7.180000000000000271e-02,1.778003852078578992e-05,9.714907913686841497e-08
7.200000000000000844e-02,1.718956692198754586e-05,1.113838772636581860e-07
7.220000000000000029e-02,1.651866582991682290e-05,1.251613459641180459e-07
7.240000000000000602e-02,1.576806912803689812e-05,1.384080140094653836e-07
7.259999999999999787e-02,1.493748119223759537e-05,1.510775591024294573e-07
7.280000000000000360e-02,1.402609156574902621e-05,1.630972726867572425e-07
7.300000000000000933e-02,1.303331920003075194e-05,1.743763847548653228e-07
7.320000000000000118e-02,1.195971440925390754e-05,1.848105541466840801e-07
7.340000000000000691e-02,1.080800489158911455e-05,1.943045939673459549e-07
7.359999999999999876e-02,9.584181055302847378e-06,2.027512370993824018e-07
7.380000000000000449e-02,8.298791197930921608e-06,2.100228297374310024e-07
7.400000000000001021e-02,6.968936078076011148e-06,2.160057444018178518e-07
7.420000000000000207e-02,5.622570924684100387e-06,2.206012712686302605e-07
7.440000000000000779e-02,4.310565076008212637e-06,2.237032675529544541e-07
7.459999999999999964e-02,3.145448305373355802e-06,2.252486147641815679e-07
7.480000000000000537e-02,2.408706969227373809e-06,2.251863921693723721e-07
7.499999999999999722e-02,2.523995245399204834e-06,2.234574317670405211e-07
7.520000000000000295e-02,3.389834358259343324e-06,2.200496096112107951e-07
7.540000000000000868e-02,4.572102154060907390e-06,2.150109823523480570e-07
7.560000000000000053e-02,5.850952759443719713e-06,2.083745875236509836e-07
7.580000000000000626e-02,7.142863637164379405e-06,2.001807897843041091e-07
7.599999999999999811e-02,8.411510492328738784e-06,1.904708591847915964e-07
7.620000000000000384e-02,9.638108886265536716e-06,1.792824596595041418e-07
7.640000000000000957e-02,1.081144849884567929e-05,1.666716514767603854e-07
7.660000000000000142e-02,1.192392655853484570e-05,1.527310061992512013e-07
7.680000000000000715e-02,1.296971538248471862e-05,1.375543229398027407e-07
7.699999999999999900e-02,1.394374928875931260e-05,1.212509818705543000e-07
7.720000000000000473e-02,1.484114511526953134e-05,1.039240051809774330e-07
7.740000000000001046e-02,1.565683962056780844e-05,8.567677824144947681e-08
7.760000000000000231e-02,1.638539541694464689e-05,6.667340218479476270e-08
7.780000000000000804e-02,1.702098244706599798e-05,4.720921940824340061e-08
7.799999999999999989e-02,1.755752380085431910e-05,2.810794954108594001e-08
7.820000000000000562e-02,1.798892949942568510e-05,1.465359045624369761e-08
7.839999999999999747e-02,1.830947925883576966e-05,2.384415410631249595e-08
7.860000000000000320e-02,1.851423718535543135e-05,4.351645160363830666e-08
7.880000000000000893e-02,1.859946728330713370e-05,6.484495965079626442e-08
7.900000000000000078e-02,1.856298098836805534e-05,8.652272519054463574e-08
7.920000000000000651e-02,1.840438527549133541e-05,1.081340756056739676e-07
7.939999999999999836e-02,1.812515628230659134e-05,1.294161182971113152e-07
7.960000000000000409e-02,1.772859636125119419e-05,1.501603125876819238e-07
7.980000000000000981e-02,1.721964267526056275e-05,1.701805464915308647e-07
8.000000000000000167e-02,1.660459134077792157e-05,1.892964251844921234e-07
8.020000000000000739e-02,1.589078505662643885e-05,2.073430467051359371e-07
8.039999999999999925e-02,1.508630891403719388e-05,2.241811289352255432e-07
8.060000000000000497e-02,1.419971645404326596e-05,2.396708773831927618e-07
8.080000000000001070e-02,1.323988917942955062e-05,2.536716009945166315e-07
8.100000000000000255e-02,1.221601826974087315e-05,2.660409957658216268e-07
8.120000000000000828e-02,1.113783444432048033e-05,2.766784377127990912e-07
8.140000000000000013e-02,1.001611063179842579e-05,2.855086136602877173e-07
8.160000000000000586e-02,8.863682480823705998e-06,2.924644648107029695e-07
8.179999999999999771e-02,7.697416701659813790e-06,2.974599233121634611e-07
8.200000000000000344e-02,6.542206154100659596e-06,3.004273754605079422e-07
8.220000000000000917e-02,5.439200748612022082e-06,3.013668251701384012e-07
8.240000000000000102e-02,4.462465835658798398e-06,3.002438425437752015e-07
8.260000000000000675e-02,3.745563971509675436e-06,2.969634954167653093e-07
8.279999999999999860e-02,3.478190302288942184e-06,2.915065951031207334e-07
8.300000000000000433e-02,3.767765626560974023e-06,2.838966695094480006e-07
8.320000000000001006e-02,4.505559545060715113e-06,2.741369249134868680e-07
8.340000000000000191e-02,5.502429648167719312e-06,2.622496931710146357e-07
8.360000000000000764e-02,6.624187987958372652e-06,2.482935267643170971e-07
8.379999999999999949e-02,7.794399513870724989e-06,2.323311687750008071e-07
8.400000000000000522e-02,8.968637684662781148e-06,2.144589899915127745e-07
8.420000000000001095e-02,1.011860291173878559e-05,1.947857381172520814e-07
8.440000000000000280e-02,1.122455791133460974e-05,1.734081495172767719e-07
8.460000000000000853e-02,1.227178236472810185e-05,1.504631261006990314e-07
8.480000000000000038e-02,1.324884909634178489e-05,1.261388790992267598e-07
8.500000000000000611e-02,1.414673802809872582e-05,1.006323815715574542e-07
8.519999999999999796e-02,1.495828069182803309e-05,7.418077448319207070e-08
8.540000000000000369e-02,1.567779804175627002e-05,4.717542727385994398e-08
8.560000000000000941e-02,1.630082183254486777e-05,2.108382324643369960e-08
8.580000000000000127e-02,1.682386396956165572e-05,1.633991705197682296e-08
8.600000000000000699e-02,1.724421205695045959e-05,4.189362889118582837e-08
8.619999999999999885e-02,1.755978828655754595e-05,7.017894518702171985e-08
8.640000000000000457e-02,1.776902710306881825e-05,9.873200185037858571e-08
8.660000000000001030e-02,1.787079761582717976e-05,1.270627706828767350e-07
8.680000000000000215e-02,1.786438686721667136e-05,1.548727820352268991e-07
8.700000000000000788e-02,1.774955126639745189e-05,1.819335102522338012e-07
8.719999999999999973e-02,1.752658176727083336e-05,2.080536663321995696e-07
8.740000000000000546e-02,1.719640660118661144e-05,2.330497468645573086e-07
8.759999999999999731e-02,1.676069757527246052e-05,2.566936833214418802e-07
8.780000000000000304e-02,1.622203127141884965e-05,2.787379697079456483e-07
8.800000000000000877e-02,1.558407500043460620e-05,2.989826949603264358e-07
8.820000000000000062e-02,1.485174080042627041e-05,3.172839449387774741e-07
8.840000000000000635e-02,1.403129334086566831e-05,3.334981314901502907e-07
8.859999999999999820e-02,1.313053288827721586e-05,3.475014399073326804e-07
8.880000000000000393e-02,1.215899380411650424e-05,3.591826866735046096e-07
8.900000000000000966e-02,1.112824684579719101e-05,3.683902979042444615e-07
8.920000000000000151e-02,1.005256834476829324e-05,3.749926534279240494e-07
8.940000000000000724e-02,8.950110794496773871e-06,3.788880094622368947e-07
8.959999999999999909e-02,7.845078305056725837e-06,3.799729682363591973e-07
8.980000000000000482e-02,6.771985000449039621e-06,3.782155157895689526e-07
9.000000000000001055e-02,5.783209593001105724e-06,3.736209793989575847e-07
9.020000000000000240e-02,4.960358025297116783e-06,3.661785811253531486e-07
9.040000000000000813e-02,4.420707098135328759e-06,3.559147855416017689e-07
9.059999999999999998e-02,4.284998667522176314e-06,3.428647461884060134e-07
9.080000000000000571e-02,4.589598604554932452e-06,3.270614824429857321e-07
9.099999999999999756e-02,5.249714711327799639e-06,3.086219859316419244e-07
9.120000000000000329e-02,6.136831466461329565e-06,2.876616425272056912e-07
9.140000000000000902e-02,7.148057913207996899e-06,2.642724688213585606e-07
9.160000000000000087e-02,8.216280507937687624e-06,2.386290810475658382e-07
9.180000000000000659e-02,9.298903415131472457e-06,2.109489302011069061e-07
9.199999999999999845e-02,1.036762025416194470e-05,1.814272588359900829e-07
9.220000000000000417e-02,1.140225693781156772e-05,1.502690925195962381e-07
9.240000000000000990e-02,1.238742001895127195e-05,1.177103912716076017e-07
9.260000000000000175e-02,1.331071774358088416e-05,8.404058968171072019e-08
9.280000000000000748e-02,1.416181537054642110e-05,4.969919218675182792e-08
9.299999999999999933e-02,1.493192512651397791e-05,1.683033296255022107e-08
9.320000000000000506e-02,1.561355082982201597e-05,2.534273360272323918e-08
9.340000000000001079e-02,1.620036756271275684e-05,6.013163516061565619e-08
9.360000000000000264e-02,1.668717143936365615e-05,9.591750253150247309e-08
9.380000000000000837e-02,1.706984629065229120e-05,1.315904416240004247e-07
9.400000000000000022e-02,1.734535287366553710e-05,1.667556275278391273e-07
9.420000000000000595e-02,1.751170956474673742e-05,2.011079907394238104e-07
9.439999999999999780e-02,1.756795639215058422e-05,2.343506744428757960e-07
9.460000000000000353e-02,1.751411883667568399e-05,2.661872524026020795e-07
9.480000000000000926e-02,1.735120408974552103e-05,2.963850876821096913e-07
9.500000000000000111e-02,1.708112479496629325e-05,3.247270498120977209e-07
9.520000000000000684e-02,1.670662413963831710e-05,3.509399113708298986e-07
9.539999999999999869e-02,1.623128713177635052e-05,3.747473034351867889e-07
9.560000000000000442e-02,1.565956656749751784e-05,3.959049698916532836e-07
9.580000000000001015e-02,1.499681680826640130e-05,4.141926532328747355e-07
9.600000000000000200e-02,1.424940432872166268e-05,4.294333149338100488e-07
9.620000000000000773e-02,1.342488014195597563e-05,4.414848700961489769e-07
9.639999999999999958e-02,1.253226556713428224e-05,4.502320748868072669e-07
9.660000000000000531e-02,1.158250934899620486e-05,4.555964064887923423e-07
9.680000000000001104e-02,1.058924108400030042e-05,4.575401995427308421e-07
9.700000000000000289e-02,9.569991789855746830e-06,4.560618366878285108e-07
9.720000000000000862e-02,8.548174301961934248e-06,4.511528639151975756e-07
9.740000000000000047e-02,7.556372673435340691e-06,4.427789004541240936e-07
9.760000000000000620e-02,6.641465688273543263e-06,4.309215393953113561e-07
9.779999999999999805e-02,5.870733954489188312e-06,4.155874463942630038e-07
9.800000000000000377e-02,5.333068754668384986e-06,3.968195050266240257e-07
9.820000000000000950e-02,5.119772220588308545e-06,3.747169357909433871e-07
9.840000000000000135e-02,5.276979965887007503e-06,3.494423628793476011e-07
9.860000000000000708e-02,5.771190003897816128e-06,3.212004672965065740e-07
9.879999999999999893e-02,6.515092768232558525e-06,2.901766743963649651e-07
9.900000000000000466e-02,7.417331315212431944e-06,2.565725783150451251e-07
9.920000000000001039e-02,8.406739916125663978e-06,2.206738011089418314e-07
9.940000000000000224e-02,9.433255233345268085e-06,1.827968689033989300e-07
9.960000000000000797e-02,1.046201528237613950e-05,1.432466042790073374e-07
9.979999999999999982e-02,1.146802767256521889e-05,1.023474135854569301e-07
1.000000000000000056e-01,1.243262290569119049e-05,6.056467860457802132e-08


==> pics/beam4/csv/ex2_valid_traj_freq_140_160.csv <==
time,fom,popinf,fopinf
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000096e-04,-1.500734538035698326e-07,-1.987455794906732226e-07,-1.488438056768374922e-07
4.000000000000000192e-04,-2.154735169945096792e-06,-2.337786259738250312e-06,-2.152598330974372091e-06
6.000000000000000559e-04,-9.093576286668114401e-06,-8.773219759564457163e-06,-9.094836065503456482e-06
8.000000000000000383e-04,-2.272597967490717349e-05,-2.220620356568113753e-05,-2.272871062268651211e-05
1.000000000000000021e-03,-4.314341698578707596e-05,-4.358283935527929498e-05,-4.314726461388236574e-05
1.200000000000000112e-03,-6.954509864940324761e-05,-6.934222392312104058e-05,-6.954799858619996615e-05
1.399999999999999986e-03,-1.001535015489181076e-04,-9.937226572160987330e-05,-1.001533371252949533e-04
1.600000000000000077e-03,-1.323648466514783315e-04,-1.329804733541936417e-04,-1.323663433481880424e-04
1.800000000000000168e-03,-1.630605671364244395e-04,-1.631508374136238855e-04,-1.630605243382436686e-04
2.000000000000000042e-03,-1.889978206526089582e-04,-1.883578127518503579e-04,-1.889961540171173964e-04
2.200000000000000133e-03,-2.071846728585030595e-04,-2.078843585626939986e-04,-2.071829234531221938e-04
2.400000000000000223e-03,-2.152121088866056769e-04,-2.156289747673148147e-04,-2.152098613611935318e-04
2.600000000000000314e-03,-2.115172784585281416e-04,-2.110907475072799921e-04,-2.115149195217101523e-04
2.799999999999999972e-03,-1.955585876245547828e-04,-1.961121803366370575e-04,-1.955563208001777050e-04
3.000000000000000062e-03,-1.678675314322871032e-04,-1.684154456368008640e-04,-1.678658911113353627e-04
3.200000000000000153e-03,-1.299887262568880325e-04,-1.295903644571035865e-04,-1.299876879851648509e-04
3.400000000000000244e-03,-8.431442657545051974e-05,-8.446390425655471987e-05,-8.431422677055172446e-05
3.600000000000000335e-03,-3.384118191843538375e-05,-3.426583653559857519e-05,-3.384172106689980976e-05
3.799999999999999992e-03,1.812665953232168255e-05,1.863810776312402998e-05,1.812538321124717894e-05
4.000000000000000083e-03,6.828765567004743599e-05,6.859226183823423720e-05,6.828591758043101717e-05
4.200000000000000608e-03,1.136374824737081850e-04,1.133926451615987878e-04,1.136354615805307337e-04
4.400000000000000265e-03,1.517137950386911475e-04,1.522271008212516884e-04,1.517118156177984362e-04
4.599999999999999922e-03,1.807712981683203641e-04,1.812928900031236606e-04,1.807695760440122172e-04
4.800000000000000447e-03,1.998714154706054947e-04,1.996337372669898134e-04,1.998702075383336821e-04
5.000000000000000104e-03,2.088848820543447670e-04,2.091271341455560511e-04,2.088843062353797205e-04
5.200000000000000629e-03,2.084125887557253210e-04,2.088255734415075699e-04,2.084127338351980077e-04
5.400000000000000286e-03,1.996410578816365175e-04,1.992376763638834967e-04,1.996418746361347258e-04
5.599999999999999943e-03,1.841531578847413291e-04,1.839752691959225107e-04,1.841545506101058890e-04
5.800000000000000468e-03,1.637197662064134160e-04,1.638962079624612072e-04,1.637215385820838789e-04
6.000000000000000125e-03,1.400970122083967798e-04,1.395871301198792170e-04,1.400989502765542089e-04
6.200000000000000649e-03,1.148522660852596786e-04,1.144005579318341448e-04,1.148541195342342040e-04
6.400000000000000307e-03,8.923602625146310465e-05,8.932840736230740215e-05,8.923757806083436100e-05
6.599999999999999964e-03,6.411086853432709461e-05,6.376298022715086293e-05,6.411192968241705202e-05
6.800000000000000488e-03,3.994038797777633065e-05,3.953263046637224483e-05,3.994084534783943840e-05
7.000000000000000146e-03,1.683412420851530101e-05,1.707431891994719953e-05,1.683393116573123524e-05
7.200000000000000670e-03,-5.362462656927782255e-06,-5.327634362629424634e-06,-5.363265406620737977e-06
7.400000000000000328e-03,-2.694834435886991062e-05,-2.711363874751090736e-05,-2.694965054825861637e-05
7.599999999999999985e-03,-4.823593635279770835e-05,-4.780750483941798235e-05,-4.823757758707961741e-05
7.800000000000000509e-03,-6.942718306653122449e-05,-6.905982656380838262e-05,-6.942896064346783594e-05
8.000000000000000167e-03,-9.051341311055327186e-05,-9.051812700984466120e-05,-9.051511533003767139e-05
8.200000000000000691e-03,-1.112116954361153001e-04,-1.108081227693087439e-04,-1.112131297835745604e-04
8.400000000000001216e-03,-1.309454161928681607e-04,-1.305268671699117821e-04,-1.309464267485300982e-04
8.600000000000000006e-03,-1.488708822643529134e-04,-1.489548276100625642e-04,-1.488713711884521182e-04
8.800000000000000530e-03,-1.639460893910540127e-04,-1.638305568184720087e-04,-1.639460232241682944e-04
9.000000000000001055e-03,-1.750326896194867468e-04,-1.748169222392473190e-04,-1.750321034450616671e-04
9.199999999999999845e-03,-1.810184888792596325e-04,-1.813103025826524667e-04,-1.810174773456396918e-04
9.400000000000000369e-03,-1.809456464381658917e-04,-1.811755597292625316e-04,-1.809443516278790433e-04
9.600000000000000894e-03,-1.741294800470251608e-04,-1.741267298612628233e-04,-1.741280711849724780e-04
9.799999999999999684e-03,-1.602542053954309701e-04,-1.606311406168083186e-04,-1.602528582827922191e-04
1.000000000000000021e-02,-1.394349174527985131e-04,-1.398094630383941832e-04,-1.394337922221051149e-04
1.020000000000000073e-02,-1.122391541036159296e-04,-1.122479588875266703e-04,-1.122383769812641222e-04
1.040000000000000126e-02,-7.966602240732146060e-05,-7.987449193553638864e-05,-7.966567139453235391e-05
1.060000000000000005e-02,-4.308551087548109098e-05,-4.333876166589309393e-05,-4.308560842840624728e-05
1.080000000000000057e-02,-4.144768979273553444e-06,-3.983255736008946354e-06,-4.145281356072882594e-06
1.100000000000000110e-02,3.534865844919490862e-05,3.544500105798241359e-05,3.534781485639224008e-05
1.119999999999999989e-02,7.355469110164457476e-05,7.351531508974092327e-05,7.355363762008560163e-05
1.140000000000000041e-02,1.087271556687246734e-04,1.090304388993677820e-04,1.087260352064365774e-04
1.160000000000000094e-02,1.393271204265510447e-04,1.396216360242792068e-04,1.393260790937294507e-04
1.179999999999999973e-02,1.641134606128416432e-04,1.641539797683651519e-04,1.641126299394445509e-04
1.200000000000000025e-02,1.822039369495603400e-04,1.824423645861996356e-04,1.822034181535313899e-04
1.220000000000000077e-02,1.931035353759675145e-04,1.933573797694398391e-04,1.931033882840384370e-04
1.240000000000000130e-02,1.967003948107071414e-04,1.966270020548710842e-04,1.967006317266295143e-04
1.260000000000000009e-02,1.932329227368836694e-04,1.932295901273519897e-04,1.932335087257973664e-04
1.280000000000000061e-02,1.832343335978825819e-04,1.833012594748009380e-04,1.832351919513622383e-04
1.300000000000000114e-02,1.674625763954373510e-04,1.672287334305254381e-04,1.674635994343080911e-04
1.319999999999999993e-02,1.468243294550097301e-04,1.466013130593818588e-04,1.468253921582984606e-04
1.340000000000000045e-02,1.223014095963205451e-04,1.222441201729427543e-04,1.223023853418842108e-04
1.360000000000000098e-02,9.488670045323648202e-05,9.463738762601964292e-05,9.488747587594684456e-05
1.380000000000000150e-02,6.553474548239021451e-05,6.528354111809940314e-05,6.553523375884974902e-05
1.400000000000000029e-02,3.512977312120060591e-05,3.512753409275349420e-05,3.512992311179869299e-05
1.420000000000000082e-02,4.471419009198833260e-06,4.395150932941478985e-06,4.471220342147341336e-06
1.440000000000000134e-02,-2.572389421457372323e-05,-2.582761005477556126e-05,-2.572441154291708795e-05
1.460000000000000013e-02,-5.480981889174480875e-05,-5.465479396783273883e-05,-5.481058917959087646e-05
1.480000000000000066e-02,-8.219029079546745584e-05,-8.204408624202699080e-05,-8.219122180953577193e-05
1.500000000000000118e-02,-1.072986509265291371e-04,-1.072480627112466100e-04,-1.072996353679041265e-04
1.519999999999999997e-02,-1.295809409856921602e-04,-1.293442081747909231e-04,-1.295818697304433229e-04
1.540000000000000049e-02,-1.484876553168392756e-04,-1.482485717068289532e-04,-1.484884298887868999e-04
1.560000000000000102e-02,-1.634767260530014578e-04,-1.634141063758429938e-04,-1.634772697920659464e-04
1.580000000000000154e-02,-1.740287107432175707e-04,-1.738836084697425294e-04,-1.740289765253646753e-04
1.600000000000000033e-02,-1.796732654031477409e-04,-1.795209564375379631e-04,-1.796732399914225807e-04
1.619999999999999912e-02,-1.800242697761155191e-04,-1.800842312908923146e-04,-1.800239735907418473e-04
1.640000000000000138e-02,-1.748196149346841952e-04,-1.748686109319699236e-04,-1.748190982890579579e-04
1.660000000000000017e-02,-1.639608313113634114e-04,-1.639629568300131433e-04,-1.639601669340814895e-04
1.680000000000000243e-02,-1.475474975229526206e-04,-1.477247344439056324e-04,-1.475467711559080646e-04
1.700000000000000122e-02,-1.259017496993299187e-04,-1.260865337115399138e-04,-1.259010492229899008e-04
1.720000000000000001e-02,-9.957913296389925284e-05,-9.965007757487845624e-05,-9.957853813414637583e-05
1.740000000000000227e-02,-6.936339145501027267e-05,-6.952704752174780828e-05,-6.936296471521598728e-05
1.760000000000000106e-02,-3.624440260283567309e-05,-3.641184883615390059e-05,-3.624418272061931596e-05
1.779999999999999985e-02,-1.380149201342448638e-06,-1.385624686907038555e-06,-1.380147665373873494e-06
1.800000000000000211e-02,3.395481092990964211e-05,3.392853844469147343e-05,3.395460977690231881e-05
1.820000000000000090e-02,6.843062821979133971e-05,6.838346273009490858e-05,6.843026413321981992e-05
1.839999999999999969e-02,1.007285737565005100e-04,1.008350473642906912e-04,1.007281044940925392e-04
1.860000000000000195e-02,1.296075632371840596e-04,1.297212302396649666e-04,1.296070568837310775e-04
1.880000000000000074e-02,1.539658910502664159e-04,1.540104494512376996e-04,1.539654171357630723e-04
1.899999999999999953e-02,1.728938516887561954e-04,1.730339595760122993e-04,1.728934728113752292e-04
1.920000000000000179e-02,1.857138910085052064e-04,1.858580897783537592e-04,1.857136553567375486e-04
1.940000000000000058e-02,1.920061496124263883e-04,1.920325268754322740e-04,1.920060857811545501e-04
1.959999999999999937e-02,1.916186018931484750e-04,1.916753602597786709e-04,1.916187160016789880e-04
1.980000000000000163e-02,1.846623018636159329e-04,1.847266643775419606e-04,1.846625777402831738e-04
2.000000000000000042e-02,1.714933970958219020e-04,1.714294938560319303e-04,1.714937988219325310e-04
2.020000000000000268e-02,1.526844504816066248e-04,1.526169472627843563e-04,1.526849274820874598e-04
2.040000000000000147e-02,1.289881572001500248e-04,1.289596481602441416e-04,1.289886506626714935e-04
2.060000000000000026e-02,1.012967262013513459e-04,1.011765925874217003e-04,1.012971764312456467e-04
2.080000000000000251e-02,7.060003669422886777e-05,7.047578066300585662e-05,7.060039009255151762e-05
2.100000000000000130e-02,3.794522687050278176e-05,3.790392781924671102e-05,3.794544219433851551e-05
2.120000000000000009e-02,4.399714236877149166e-06,4.322487959143560818e-06,4.399766926252529621e-06
2.140000000000000235e-02,-2.898112384514827080e-05,-2.905793083924001084e-05,-2.898123921499877104e-05
2.160000000000000114e-02,-6.118115282288306045e-05,-6.115274439235592909e-05,-6.118142261722980878e-05
2.179999999999999993e-02,-9.124579625637504218e-05,-9.121577814939728075e-05,-9.124618986336848977e-05
2.200000000000000219e-02,-1.183002094960441719e-04,-1.182864791233439712e-04,-1.183006834922529507e-04
2.220000000000000098e-02,-1.415643616929412787e-04,-1.414635991559396355e-04,-1.415648651223731552e-04
2.239999999999999977e-02,-1.603661429650824833e-04,-1.602579082410509920e-04,-1.603666234651514972e-04
2.260000000000000203e-02,-1.741534624483274864e-04,-1.740974445059384967e-04,-1.741538720894463639e-04
2.280000000000000082e-02,-1.825059676728477641e-04,-1.824076639029746866e-04,-1.825062682385072564e-04
2.299999999999999961e-02,-1.851465643307617735e-04,-1.850491884713881643e-04,-1.851467310601775560e-04
2.320000000000000187e-02,-1.819524154288377420e-04,-1.819361096720258563e-04,-1.819524392332015498e-04
2.340000000000000066e-02,-1.729646332085970262e-04,-1.729454377592129987e-04,-1.729645208156760199e-04
2.359999999999999945e-02,-1.583955096016659368e-04,-1.583734947170163860e-04,-1.583952820564750496e-04
2.380000000000000171e-02,-1.386319222752178742e-04,-1.386892687946832885e-04,-1.386316117048722019e-04
2.400000000000000050e-02,-1.142335312981032522e-04,-1.143014366443083455e-04,-1.142331767413256785e-04
2.420000000000000276e-02,-8.592456126726142653e-05,-8.596545414816748529e-05,-8.592420377519052776e-05
2.440000000000000155e-02,-5.457832440624347744e-05,-5.466775289692137925e-05,-5.457800231652728504e-05
2.460000000000000034e-02,-2.119414979853845936e-05,-2.128781276188909294e-05,-2.119389441701816296e-05
2.480000000000000260e-02,1.313301698218609003e-05,1.309475518104633219e-05,1.313318447678895688e-05
2.500000000000000139e-02,4.724945018246602696e-05,4.719919566520650343e-05,4.724952063208768144e-05
2.520000000000000018e-02,7.998443507525819485e-05,7.993394094720628225e-05,7.998441158341356263e-05
2.540000000000000244e-02,1.101950441871151328e-04,1.102094595477241351e-04,1.101949410360473673e-04
2.560000000000000123e-02,1.368115934307145365e-04,1.368334636475677089e-04,1.368114335882011250e-04
2.580000000000000002e-02,1.588813197574021551e-04,1.588903276435294323e-04,1.588811316297274211e-04
2.600000000000000228e-02,1.756078688247837791e-04,1.756649723000155831e-04,1.756076823839196755e-04
2.620000000000000107e-02,1.863844163407398207e-04,1.864482216673318165e-04,1.863842593936160393e-04
2.639999999999999986e-02,1.908186493175722729e-04,1.908468807195378759e-04,1.908185441029704307e-04
2.660000000000000211e-02,1.887483580382911836e-04,1.887954476859387057e-04,1.887483187621422543e-04
2.680000000000000090e-02,1.802469895454033362e-04,1.802951000099187163e-04,1.802470208945925042e-04
2.699999999999999969e-02,1.656191300909094137e-04,1.656177807027857678e-04,1.656192270984179122e-04
2.720000000000000195e-02,1.453864679856012873e-04,1.453831495158396103e-04,1.453866169180711868e-04
2.740000000000000074e-02,1.202652896261561486e-04,1.202682228394096525e-04,1.202654700410363953e-04
2.760000000000000300e-02,9.113695027474053197e-05,9.109734614556734035e-05,9.113713769902399549e-05
2.780000000000000179e-02,5.901301245318380781e-05,5.896794190585662122e-05,5.901318155138962998e-05
2.800000000000000058e-02,2.499685757661288823e-05,2.497495876154116551e-05,2.499698521246678700e-05
2.820000000000000284e-02,-9.756444128256721576e-06,-9.798945160611321280e-06,-9.756376085579344969e-06
2.840000000000000163e-02,-4.408034987939006609e-05,-4.412293946056086735e-05,-4.408035254164903595e-05
2.860000000000000042e-02,-7.683570383438651679e-05,-7.684001408307231703e-05,-7.683578006383986266e-05
2.880000000000000268e-02,-1.069470553660042662e-04,-1.069518582780334964e-04,-1.069471996516634110e-04
2.900000000000000147e-02,-1.334355259432209399e-04,-1.334408412890008351e-04,-1.334357251421002552e-04
2.920000000000000026e-02,-1.554475712126729100e-04,-1.554147116324832063e-04,-1.554478062448597380e-04
2.940000000000000252e-02,-1.722792049462527940e-04,-1.722404160626100282e-04,-1.722794530363377279e-04
2.960000000000000131e-02,-1.833954179347240345e-04,-1.833690161316265646e-04,-1.833956552686136904e-04
2.980000000000000010e-02,-1.884446368632790596e-04,-1.883957927483922686e-04,-1.884448411585109683e-04
3.000000000000000236e-02,-1.872681282842262424e-04,-1.872180640708277809e-04,-1.872682812183495884e-04
3.020000000000000115e-02,-1.799042772784621442e-04,-1.798818830044227621e-04,-1.799043662700454253e-04
3.039999999999999994e-02,-1.665876739055958738e-04,-1.665620946560961483e-04,-1.665876932574495166e-04
3.060000000000000220e-02,-1.477429469833934717e-04,-1.477199504229567120e-04,-1.477428981476190987e-04
3.080000000000000099e-02,-1.239733102632491614e-04,-1.239838638440926479e-04,-1.239732013806372503e-04
3.099999999999999978e-02,-9.604384880295983233e-05,-9.606121681427898771e-05,-9.604369342697900627e-05
3.120000000000000204e-02,-6.485968002392739702e-05,-6.487389248349261384e-05,-6.485949540714821681e-05
3.140000000000000430e-02,-3.143927936408918912e-05,-3.147848061057248415e-05,-3.143908435505146268e-05
3.160000000000000309e-02,3.116544263665475126e-06,3.072255439614920120e-06,3.116731304558677312e-06
3.180000000000000188e-02,3.765931301929790689e-05,3.763077526249938355e-05,3.765947619530040887e-05
3.200000000000000067e-02,7.103024122014742919e-05,7.099289781186836194e-05,7.103036859963149212e-05
3.219999999999999946e-02,1.020991276342992743e-04,1.020620631048498500e-04,1.020992122806080082e-04
3.239999999999999825e-02,1.298034288855007669e-04,1.297912732762839308e-04,1.298034691773266322e-04
3.260000000000000397e-02,1.531860351674431831e-04,1.531773297002618028e-04,1.531860345552272303e-04
3.280000000000000276e-02,1.714302166024054218e-04,1.714214313550568413e-04,1.714301827228560009e-04
3.300000000000000155e-02,1.838902403662696699e-04,1.839045847421078765e-04,1.838901838032985390e-04
3.320000000000000034e-02,1.901162814639619674e-04,1.901365701716372096e-04,1.901162141805751789e-04
3.339999999999999913e-02,1.898724575086963202e-04,1.898849466156552195e-04,1.898723912736621528e-04
3.360000000000000486e-02,1.831471011014166672e-04,1.831719477355621059e-04,1.831470459864686614e-04
3.380000000000000365e-02,1.701547227977912892e-04,1.701819732130759532e-04,1.701546860534348710e-04
3.400000000000000244e-02,1.513294932487419409e-04,1.513404742836129237e-04,1.513294785335862248e-04
3.420000000000000123e-02,1.273104583141272900e-04,1.273226736596420113e-04,1.273104654686196206e-04
3.440000000000000002e-02,9.891907335972400909e-05,9.893209744966211688e-05,9.891909861091030998e-05
3.459999999999999881e-02,6.712997783404715943e-05,6.712509874461010948e-05,6.713001452041890047e-05
3.480000000000000454e-02,3.303621184052125341e-05,3.302802396839791415e-05,3.303625140485815393e-05
3.500000000000000333e-02,-2.189713077979657002e-06,-2.192802498164521701e-06,-2.189679842633017698e-06
3.520000000000000212e-02,-3.733734195149787091e-05,-3.735186045776954533e-05,-3.733732366023048509e-05
3.540000000000000091e-02,-7.120080092860576852e-05,-7.121700918625863922e-05,-7.120080441797736130e-05
3.559999999999999970e-02,-1.026207347804666858e-04,-1.026250031832628176e-04,-1.026207642313529820e-04
3.579999999999999849e-02,-1.305241598559985546e-04,-1.305308728022149271e-04,-1.305242162148618503e-04
3.600000000000000422e-02,-1.539608750445791644e-04,-1.539673840450133996e-04,-1.539609559008328502e-04
3.620000000000000301e-02,-1.721352557336747603e-04,-1.721269276008349954e-04,-1.721353555467236454e-04
3.640000000000000180e-02,-1.844324650648057834e-04,-1.844217321187978658e-04,-1.844325758110577690e-04
3.660000000000000059e-02,-1.904383419538588059e-04,-1.904299952106709151e-04,-1.904384540023636933e-04
3.679999999999999938e-02,-1.899524537503093937e-04,-1.899333367534879820e-04,-1.899525569467794804e-04
3.700000000000000511e-02,-1.829940264160515191e-04,-1.829734717492208348e-04,-1.829941111765101265e-04
3.720000000000000390e-02,-1.698006796869694476e-04,-1.697886544080001823e-04,-1.698007380548541647e-04
3.740000000000000269e-02,-1.508200971681355671e-04,-1.508052226317855692e-04,-1.508201236124753406e-04
3.760000000000000148e-02,-1.266949493119738960e-04,-1.266814792495366915e-04,-1.266949412893022848e-04
3.780000000000000027e-02,-9.824156263004625469e-05,-9.824113704661053398e-05,-9.824152075868153506e-05
3.799999999999999906e-02,-6.642299036961267597e-05,-6.642556442573110357e-05,-6.642291830601870577e-05
3.820000000000000479e-02,-3.231729027472334139e-05,-3.232100255315335834e-05,-3.231719423521253824e-05
3.840000000000000357e-02,2.918048213443532005e-06,2.902505983588166922e-06,2.918160146370962235e-06
3.860000000000000236e-02,3.808446257001270606e-05,3.806538243399999771e-05,3.808458133731191728e-05
3.880000000000000115e-02,7.198229373328596118e-05,7.196656810089005593e-05,7.198241020584497565e-05
3.899999999999999994e-02,1.034511327137416849e-04,1.034297503852603460e-04,1.034512385958751631e-04
3.919999999999999873e-02,1.314092398243123748e-04,1.313872524243362425e-04,1.314093283746370811e-04
3.940000000000000446e-02,1.548907249798829600e-04,1.548773892179846799e-04,1.548907915506486785e-04
3.960000000000000325e-02,1.730792059617068646e-04,1.730667609912824533e-04,1.730792482580919547e-04
3.980000000000000204e-02,1.853367358669253935e-04,1.853256562231384290e-04,1.853367539755864215e-04
4.000000000000000083e-02,1.912269145696851634e-04,1.912262503462406878e-04,1.912269106677578524e-04
4.019999999999999962e-02,1.905312703132989213e-04,1.905343681355136797e-04,1.905312482287185546e-04
4.040000000000000535e-02,1.832582145989611864e-04,1.832610942823543500e-04,1.832581792067352526e-04
4.060000000000000414e-02,1.696441281064611122e-04,1.696544426842239259e-04,1.696440846840659297e-04
4.080000000000000293e-02,1.501464192536282154e-04,1.501594525113758333e-04,1.501463728351956953e-04
4.100000000000000172e-02,1.254286973032130202e-04,1.254377171060007184e-04,1.254286521366291412e-04
4.120000000000000051e-02,9.633850569192701119e-05,9.634987095104293007e-05,9.633846482779722287e-05
4.139999999999999930e-02,6.387835352226457709e-05,6.389047071285407068e-05,6.387831863499508506e-05
4.160000000000000503e-02,2.917105043749450185e-05,2.917661048492841398e-05,2.917102178882871897e-05
4.180000000000000382e-02,-6.579421639164857486e-06,-6.575035176377798992e-06,-6.579445019372571671e-06
4.200000000000000261e-02,-4.213008687327414323e-05,-4.212495569996866539e-05,-4.213010687042219147e-05
4.220000000000000140e-02,-7.624266962857934482e-05,-7.624329600017152556e-05,-7.624268861156878734e-05
4.240000000000000019e-02,-1.077272110594421203e-04,-1.077295267243412517e-04,-1.077272314254949451e-04
4.259999999999999898e-02,-1.354840208963196198e-04,-1.354835118091757870e-04,-1.354840445997413593e-04
4.280000000000000471e-02,-1.585424457699134552e-04,-1.585445676379089181e-04,-1.585424739833797135e-04
4.300000000000000350e-02,-1.760950631251649535e-04,-1.760979351425906469e-04,-1.760950959928475688e-04
4.320000000000000229e-02,-1.875260882975225934e-04,-1.875242441697023629e-04,-1.875261248418345222e-04
4.340000000000000108e-02,-1.924330037273537042e-04,-1.924311025442449472e-04,-1.924330419011926043e-04
4.359999999999999987e-02,-1.906406725135055004e-04,-1.906395678220778927e-04,-1.906407094418908447e-04
4.379999999999999866e-02,-1.822074732555990827e-04,-1.822020587796757761e-04,-1.822075055530237458e-04
4.400000000000000439e-02,-1.674232776528249795e-04,-1.674173100967549417e-04,-1.674233018170410178e-04
4.420000000000000318e-02,-1.467993770838345910e-04,-1.467960099821513447e-04,-1.467993899137118882e-04
4.440000000000000197e-02,-1.210507391282248806e-04,-1.210456306469020815e-04,-1.210507381300634204e-04
4.460000000000000075e-02,-9.107123161692269933e-05,-9.106658504938994105e-05,-9.107121530774660312e-05
4.479999999999999954e-02,-5.790268268455120573e-05,-5.790271837056630246e-05,-5.790265082757796959e-05
4.500000000000000527e-02,-2.269884515136042717e-05,-2.269978227329259174e-05,-2.269879882583805664e-05
4.520000000000000406e-02,1.331450338926971612e-05,1.331264957442970561e-05,1.331456184400482093e-05
4.540000000000000285e-02,4.888196988710593954e-05,4.887513687223791776e-05,4.888203706457545927e-05
4.560000000000000164e-02,8.276202916934150759e-05,8.275352259002255115e-05,8.276210088774709525e-05
4.580000000000000043e-02,1.137701097987634956e-04,1.137620457700357914e-04,1.137701814841038037e-04
4.599999999999999922e-02,1.408198205714747094e-04,1.408088390115526953e-04,1.408198876537043460e-04
4.620000000000000495e-02,1.629609107601664194e-04,1.629494221778595266e-04,1.629609690718569379e-04
4.640000000000000374e-02,1.794126572102708740e-04,1.794040505285532708e-04,1.794127033169107559e-04
4.660000000000000253e-02,1.895915139305807582e-04,1.895830029812476856e-04,1.895915454023550009e-04
4.680000000000000132e-02,1.931320423187060957e-04,1.931244958884438903e-04,1.931320578805574366e-04
4.700000000000000011e-02,1.899003575916238817e-04,1.898973135058831883e-04,1.899003571707737865e-04
4.719999999999999890e-02,1.799995741589528265e-04,1.799985658448300914e-04,1.799995587988735156e-04
4.740000000000000463e-02,1.637670018820365113e-04,1.637670849090040823e-04,1.637669735765091015e-04
4.760000000000000342e-02,1.417631285536539597e-04,1.417672679429940452e-04,1.417630899948822242e-04
4.780000000000000221e-02,1.147527115179455972e-04,1.147588707886117919e-04,1.147526658124451370e-04
4.800000000000000100e-02,8.367858342239418437e-05,8.368442311695528462e-05,8.367853377947383534e-05
4.819999999999999979e-02,4.962904265642723419e-05,4.963686489930837901e-05,4.962899211757456323e-05
4.840000000000000552e-02,1.379993811639042670e-05,1.380859806488733646e-05,1.379988932700970333e-05
4.860000000000000431e-02,-2.254723973238010562e-05,-2.254061835312788821e-05,-2.254728468106488094e-05
4.880000000000000310e-02,-5.812979225988180228e-05,-5.812334031862795931e-05,-5.812983191607760312e-05
4.900000000000000189e-02,-9.168919641660973850e-05,-9.168278594003143359e-05,-9.168922996028881691e-05
4.920000000000000068e-02,-1.220358170362116423e-04,-1.220321110394970279e-04,-1.220358442110821369e-04
4.939999999999999947e-02,-1.480913384949620020e-04,-1.480888161285340526e-04,-1.480913594823551676e-04
4.960000000000000520e-02,-1.689273792917335773e-04,-1.689247246892894641e-04,-1.689273945666863209e-04
4.980000000000000399e-02,-1.837988840673779431e-04,-1.837982560525728258e-04,-1.837988942261850882e-04
5.000000000000000278e-02,-1.921710716020094104e-04,-1.921715230778405501e-04,-1.921710772290675831e-04
5.020000000000000157e-02,-1.937389479546039949e-04,-1.937385048039819212e-04,-1.937389495015926064e-04
5.040000000000000036e-02,-1.884386616374015514e-04,-1.884390536848450787e-04,-1.884386593486567013e-04
5.059999999999999915e-02,-1.764502727755737550e-04,-1.764514275360228826e-04,-1.764502666689220310e-04
5.080000000000000487e-02,-1.581918189293669906e-04,-1.581917075647707891e-04,-1.581918088223042073e-04
5.100000000000000366e-02,-1.343048748911759654e-04,-1.343048875929823689e-04,-1.343048604913066747e-04
5.120000000000000245e-02,-1.056321106979473442e-04,-1.056330818036791021e-04,-1.056320917338824880e-04
5.140000000000000124e-02,-7.318763984808677526e-05,-7.318780871818905741e-05,-7.318761618023743797e-05
5.160000000000000003e-02,-3.812120789939017740e-05,-3.812149976691995591e-05,-3.812117963501671715e-05
5.180000000000000576e-02,-1.677491572156161065e-06,-1.679311147753257558e-06,-1.677459152664272547e-06
5.200000000000000455e-02,3.484804779093917049e-05,3.484619240458466721e-05,3.484808353199312644e-05
5.220000000000000334e-02,7.015519039978573574e-05,7.015308624684759914e-05,7.015522823433158900e-05
5.240000000000000213e-02,1.029852313208404300e-04,1.029813847393389211e-04,1.029852696669755893e-04
5.260000000000000092e-02,1.321658592098455304e-04,1.321615751082825814e-04,1.321658962199108987e-04
5.279999999999999971e-02,1.566530470308824226e-04,1.566489179304195905e-04,1.566530807183189977e-04
5.300000000000000544e-02,1.755684649668458113e-04,1.755632182790019420e-04,1.755684933659156367e-04
5.320000000000000423e-02,1.882310811498447047e-04,1.882257585581244167e-04,1.882311024763551680e-04
5.340000000000000302e-02,1.941818175812136979e-04,1.941775952624716058e-04,1.941818303873251751e-04
5.360000000000000181e-02,1.932003700463185455e-04,1.931962139222788964e-04,1.932003733471904369e-04
5.380000000000000060e-02,1.853135737284544401e-04,1.853100233753169268e-04,1.853135671077676668e-04
5.399999999999999939e-02,1.707949916968204656e-04,1.707933814775089269e-04,1.707949753586742705e-04
5.420000000000000512e-02,1.501557113629642360e-04,1.501551176142970330e-04,1.501556861241825768e-04
5.440000000000000391e-02,1.241266442029943719e-04,1.241269126410037688e-04,1.241266114306309356e-04
5.460000000000000270e-02,9.363292583916317535e-05,9.363519055658690166e-05,9.363288735325843177e-05
5.480000000000000149e-02,5.976129655921143870e-05,5.976470684733307845e-05,5.976125449493363041e-05
5.500000000000000028e-02,2.372159636745519050e-05,2.372535996417848416e-05,2.372155302009745396e-05
5.520000000000000601e-02,-1.319627531795386361e-05,-1.319133264405583605e-05,-1.319631764896869296e-05
5.540000000000000480e-02,-4.966841537498496338e-05,-4.966292559366094079e-05,-4.966845454227688427e-05
5.560000000000000359e-02,-8.438435113175951619e-05,-8.437944227604998444e-05,-8.438438527158228022e-05
5.580000000000000238e-02,-1.160941565335034615e-04,-1.160892119630428676e-04,-1.160941841620345704e-04
5.600000000000000117e-02,-1.436535549487682963e-04,-1.436487774321772192e-04,-1.436535750347584591e-04
5.619999999999999996e-02,-1.660653755728058907e-04,-1.660618720705473209e-04,-1.660653875627014038e-04
5.640000000000000568e-02,-1.825158522645441313e-04,-1.825130999289917364e-04,-1.825158560669456402e-04
5.660000000000000447e-02,-1.924044315042565303e-04,-1.924021222812767032e-04,-1.924044274496517881e-04
5.680000000000000326e-02,-1.953659839558668414e-04,-1.953649945070610756e-04,-1.953659727279170920e-04
5.700000000000000205e-02,-1.912845838707457041e-04,-1.912844979441649120e-04,-1.912845664240202974e-04
5.720000000000000084e-02,-1.802983228029895124e-04,-1.802984500744687294e-04,-1.802983002707364850e-04
5.739999999999999963e-02,-1.627949477526960257e-04,-1.627959218225712948e-04,-1.627949213537337452e-04
5.760000000000000536e-02,-1.393984470923381909e-04,-1.394000777362592973e-04,-1.393984180617069120e-04
5.780000000000000415e-02,-1.109470381745674366e-04,-1.109484994490937860e-04,-1.109470077131070290e-04
5.800000000000000294e-02,-7.846332592758496717e-05,-7.846508246924027371e-05,-7.846329516468937256e-05
5.820000000000000173e-02,-4.311769031508960363e-05,-4.311986797393073086e-05,-4.311766028065698039e-05
5.840000000000000052e-02,-6.186211408827280182e-06,-6.188049541304110996e-06,-6.186183025610978310e-06
5.860000000000000625e-02,3.099535538182931512e-05,3.099353565116591899e-05,3.099538128887347778e-05
5.880000000000000504e-02,6.707989239351624651e-05,6.707769166369987430e-05,6.707991509427426791e-05
5.900000000000000383e-02,1.007577710571882292e-04,1.007558165960697555e-04,1.007577899089147919e-04
5.920000000000000262e-02,1.308044666176818476e-04,1.308026366817967062e-04,1.308044810539595417e-04
5.940000000000000141e-02,1.561252013045465593e-04,1.561229740465474875e-04,1.561252108369278998e-04
5.960000000000000020e-02,1.757949844261834512e-04,1.757928738559326562e-04,1.757949886631697556e-04
5.980000000000000593e-02,1.890925809042259516e-04,1.890907227511811630e-04,1.890925795816389464e-04
6.000000000000000472e-02,1.955271566188090948e-04,1.955250527173686605e-04,1.955271496217907872e-04
6.020000000000000351e-02,1.948566117299999675e-04,1.948546677444689323e-04,1.948565991164102971e-04
6.040000000000000230e-02,1.870969125137586053e-04,1.870954899805700575e-04,1.870968945649274090e-04
6.060000000000000109e-02,1.725220574778653891e-04,1.725207345601726793e-04,1.725220347045891230e-04
6.079999999999999988e-02,1.516546524912791962e-04,1.516536668987460991e-04,1.516546256363702746e-04
6.100000000000000561e-02,1.252474108633898483e-04,1.252472212968563708e-04,1.252473809071884020e-04
6.120000000000000440e-02,9.425622497600900029e-05,9.425645670508076327e-05,9.425619310870854872e-05
6.140000000000000319e-02,5.980576431431776948e-05,5.980640998792762349e-05,5.980573189098897715e-05
6.160000000000000198e-02,2.314882966483136306e-05,2.315030183703349663e-05,2.314879814156724791e-05
6.180000000000000077e-02,-1.437907542770384458e-05,-1.437713215201200808e-05,-1.437910456930785249e-05
6.199999999999999956e-02,-5.140831551701595625e-05,-5.140616254197256620e-05,-5.140834084445331501e-05
6.220000000000000528e-02,-8.658507535762966726e-05,-8.658241354821034376e-05,-8.658509557994600175e-05
6.240000000000000407e-02,-1.186208750447402798e-04,-1.186180026908934150e-04,-1.186208890951297802e-04
6.260000000000000286e-02,-1.463398385085785936e-04,-1.463371776156141839e-04,-1.463398456087690108e-04
6.280000000000000859e-02,-1.687219801744935580e-04,-1.687193179461789693e-04,-1.687219798787375168e-04
6.300000000000000044e-02,-1.849409126760291275e-04,-1.849384028645163476e-04,-1.849409049047556753e-04
6.320000000000000617e-02,-1.943945756167948661e-04,-1.943926555234438134e-04,-1.943945606709343717e-04
6.339999999999999802e-02,-1.967278346436187610e-04,-1.967263168725891080e-04,-1.967278131917490750e-04
6.360000000000000375e-02,-1.918460928420373545e-04,-1.918449236758800467e-04,-1.918460658742747503e-04
6.380000000000000948e-02,-1.799193822230943038e-04,-1.799189051192225130e-04,-1.799193510050114974e-04
6.400000000000000133e-02,-1.613767502844851425e-04,-1.613767831271355896e-04,-1.613767162876867376e-04
6.420000000000000706e-02,-1.368911123658899092e-04,-1.368914140060027804e-04,-1.368910771828206691e-04
6.439999999999999891e-02,-1.073550920110341318e-04,-1.073558881361256286e-04,-1.073550572794723890e-04
6.460000000000000464e-02,-7.384870574211934162e-05,-7.384986109204984099e-05,-7.384867305928433340e-05
6.479999999999999649e-02,-3.760005289261889987e-05,-3.760123266749529754e-05,-3.760002372178179443e-05
6.500000000000000222e-02,5.956585585530913636e-08,5.821530315498972751e-08,5.959023540013662227e-08
6.520000000000000795e-02,3.774446570921482710e-05,3.774297249939947643e-05,3.774448425892971216e-05
6.539999999999999980e-02,7.406554315776480791e-05,7.406423114961152392e-05,7.406555511994860133e-05
6.560000000000000553e-02,1.076815150304337481e-04,1.076802778437338049e-04,1.076815199529045043e-04
6.579999999999999738e-02,1.373485389901122808e-04,1.373472770257203816e-04,1.373485367389871319e-04
6.600000000000000311e-02,1.619663756205540976e-04,1.619653446047190806e-04,1.619663663704154380e-04
6.620000000000000884e-02,1.806193730764193669e-04,1.806185063854267388e-04,1.806193572734525758e-04
6.640000000000000069e-02,1.926107403974447842e-04,1.926098491364006235e-04,1.926107187338799078e-04
6.660000000000000642e-02,1.974888185704745636e-04,1.974880889470044152e-04,1.974887919617249361e-04
6.679999999999999827e-02,1.950643502335725594e-04,1.950637833308247512e-04,1.950643197656517028e-04
6.700000000000000400e-02,1.854180789548735830e-04,1.854174630113702960e-04,1.854180458268214694e-04
6.720000000000000973e-02,1.688983653267587615e-04,1.688978361212385086e-04,1.688983308393259138e-04
6.740000000000000158e-02,1.461088765607329522e-04,1.461085187054712257e-04,1.461088420690133047e-04
6.760000000000000731e-02,1.178867746289253106e-04,1.178864016060057778e-04,1.178867414908203661e-04
6.779999999999999916e-02,8.527218235373827616e-05,8.527188207408638386e-05,8.527215188919868021e-05
6.800000000000000488e-02,4.947003347608303607e-05,4.946995234993759570e-05,4.947000692611407309e-05
6.819999999999999674e-02,1.180569947769039708e-05,1.180568643817985859e-05,1.180567795546020663e-05
6.840000000000000246e-02,-2.632397796246541260e-05,-2.632390111668484636e-05,-2.632399351424561315e-05
6.860000000000000819e-02,-6.350244345067695235e-05,-6.350211562335117410e-05,-6.350245230058645929e-05
6.880000000000000004e-02,-9.834605781133905938e-05,-9.834560459745526537e-05,-9.834605946329654728e-05
6.900000000000000577e-02,-1.295556465845196790e-04,-1.295551259067679781e-04,-1.295556408096262303e-04
6.919999999999999762e-02,-1.559650454590565919e-04,-1.559643203123757711e-04,-1.559650323201924090e-04
6.940000000000000335e-02,-1.765848257273416476e-04,-1.765839969845070631e-04,-1.765848055941541856e-04
6.960000000000000908e-02,-1.906395556507582494e-04,-1.906387461730890286e-04,-1.906395291909681342e-04
6.980000000000000093e-02,-1.975971882542839188e-04,-1.975962943920998058e-04,-1.975971564206226150e-04
7.000000000000000666e-02,-1.971894542608131952e-04,-1.971885340043153998e-04,-1.971894182666041983e-04
7.019999999999999851e-02,-1.894224699846671408e-04,-1.894216710339717980e-04,-1.894224312532454251e-04
7.040000000000000424e-02,-1.745771319776412509e-04,-1.745763721891512065e-04,-1.745770920776036042e-04
7.060000000000000997e-02,-1.531992497826788560e-04,-1.531985243094922044e-04,-1.531992103882400544e-04
7.080000000000000182e-02,-1.260797513388854456e-04,-1.260791933507924862e-04,-1.260797141531299671e-04
7.100000000000000755e-02,-9.422566767696419947e-05,-9.422520869487268952e-05,-9.422563434755607773e-05
7.119999999999999940e-02,-5.882295121106301424e-05,-5.882252525288896044e-05,-5.882292325668143397e-05
7.140000000000000513e-02,-2.119249166530048632e-05,-2.119220190571145237e-05,-2.119247040944065839e-05
7.159999999999999698e-02,1.725904624060254903e-05,1.725924391402285180e-05,1.725905974450718484e-05
7.180000000000000271e-02,5.509173882100795857e-05,5.509194339534545661e-05,5.509174383856194426e-05
7.200000000000000844e-02,9.088631553731353261e-05,9.088644573079145226e-05,9.088631169653989977e-05
7.220000000000000029e-02,1.232974494694802933e-04,1.232975051506069678e-04,1.232974367826926378e-04
7.240000000000000602e-02,1.511044236482668262e-04,1.511045009845082409e-04,1.511044025191050650e-04
7.259999999999999787e-02,1.732572613792923266e-04,1.732572898129088176e-04,1.732572325824717398e-04
7.280000000000000360e-02,1.889165715218002820e-04,1.889164999597277165e-04,1.889165361774522824e-04
7.300000000000000933e-02,1.974855891968585768e-04,1.974854918979972803e-04,1.974855487198866506e-04
7.320000000000000118e-02,1.986331800158038657e-04,1.986330020665115471e-04,1.986331360580158810e-04
7.340000000000000691e-02,1.923069113928158427e-04,1.923065696807897359e-04,1.923068657709460624e-04
7.359999999999999876e-02,1.787356651899527505e-04,1.787352180849777184e-04,1.787356198033532425e-04
7.380000000000000449e-02,1.584216581581698706e-04,1.584210871004307971e-04,1.584216149083705937e-04
7.400000000000001021e-02,1.321221356480477597e-04,1.321213606168510687e-04,1.321220963692849274e-04
7.420000000000000207e-02,1.008213948356886285e-04,1.008204759725325603e-04,1.008213612081986215e-04
7.440000000000000779e-02,6.569416126419230567e-05,6.569313464328202046e-05,6.569413474980470991e-05
7.459999999999999964e-02,2.806167319298751795e-05,2.806049016729220488e-05,2.806165496908523841e-05
7.480000000000000537e-02,-1.065789108847346592e-05,-1.065916076788366631e-05,-1.065790017663285967e-05
7.499999999999999722e-02,-4.900278764249643433e-05,-4.900405621447833770e-05,-4.900278711563292870e-05
7.520000000000000295e-02,-8.552287681922583990e-05,-8.552415707847541980e-05,-8.552286657888019976e-05
7.540000000000000868e-02,-1.188345070565324438e-04,-1.188357321113843706e-04,-1.188344873981495850e-04
7.560000000000000053e-02,-1.476730339346419012e-04,-1.476740914081144042e-04,-1.476730055304278347e-04
7.580000000000000626e-02,-1.709409775647109967e-04,-1.709418622602624875e-04,-1.709409414452588139e-04
7.599999999999999811e-02,-1.877499793245342489e-04,-1.877506523054245835e-04,-1.877499368421632208e-04
7.620000000000000384e-02,-1.974549471157358385e-04,-1.974553084831278489e-04,-1.974548998963955842e-04
7.640000000000000957e-02,-1.996790686519662973e-04,-1.996791194659034482e-04,-1.996790185254401849e-04
7.660000000000000142e-02,-1.943287138655399638e-04,-1.943284636167871187e-04,-1.943286627923750337e-04
7.680000000000000715e-02,-1.815976277731842152e-04,-1.815970172226756541e-04,-1.815975777804654831e-04
7.699999999999999900e-02,-1.619602196977851390e-04,-1.619592706268206347e-04,-1.619601728236165570e-04
7.720000000000000473e-02,-1.361541683988851527e-04,-1.361529422835970496e-04,-1.361541266021267427e-04
7.740000000000001046e-02,-1.051529695636024039e-04,-1.051514570316436332e-04,-1.051529346345781313e-04
7.760000000000000231e-02,-7.012943712737557556e-05,-7.012767977392921851e-05,-7.012941060840677840e-05
7.780000000000000804e-02,-3.241151792336887050e-05,-3.240961545508678397e-05,-3.241150104943670089e-05
7.799999999999999989e-02,6.567923019961538254e-06,6.569938019844859818e-06,6.567929384371246189e-06
7.820000000000000562e-02,4.532545336455077957e-05,4.532753102613405039e-05,4.532544876338337106e-05
7.839999999999999747e-02,8.238350245624508170e-05,8.238552788094385005e-05,8.238348687365128621e-05
7.860000000000000320e-02,1.163267233811777368e-04,1.163286391099922388e-04,1.163266972517624956e-04
7.880000000000000893e-02,1.458561373839083479e-04,1.458579002873644297e-04,1.458561015838243406e-04
7.900000000000000078e-02,1.698389864230868040e-04,1.698404911397210289e-04,1.698389422395081062e-04
7.920000000000000651e-02,1.873523756071530239e-04,1.873535602651687246e-04,1.873523247060247137e-04
7.939999999999999836e-02,1.977190173056395692e-04,1.977198604825911683e-04,1.977189616522523157e-04
7.960000000000000409e-02,2.005336840772943216e-04,2.005341130645031417e-04,2.005336258644483196e-04
7.980000000000000981e-02,1.956793277958899407e-04,1.956792977987496709e-04,1.956792693737845169e-04
8.000000000000000167e-02,1.833322138420151936e-04,1.833317391743344358e-04,1.833321576156363348e-04
8.020000000000000739e-02,1.639558373287644012e-04,1.639548974600813034e-04,1.639557856340462607e-04
8.039999999999999925e-02,1.382838172502213851e-04,1.382824038818282247e-04,1.382837722815640879e-04
8.060000000000000497e-02,1.072923879507681514e-04,1.072905608667383450e-04,1.072923516723495819e-04
8.080000000000001070e-02,7.216350851714413092e-05,7.216131006216341980e-05,7.216348255740853549e-05
8.100000000000000255e-02,3.423997470548661282e-05,3.423744318047305745e-05,3.423996028703570288e-05
8.120000000000000828e-02,-5.025769453430039750e-06,-5.028530733080419639e-06,-5.025771559430090377e-06
8.140000000000000013e-02,-4.412717469999973918e-05,-4.413006675463467654e-05,-4.412716422485859894e-05
8.160000000000000586e-02,-8.156136381305106983e-05,-8.156430955805320248e-05,-8.156134100068595442e-05
8.179999999999999771e-02,-1.158869284759462409e-04,-1.158898014023172302e-04,-1.158868940756840746e-04
8.200000000000000344e-02,-1.457795219979646163e-04,-1.457821941381250445e-04,-1.457794772324970249e-04
8.220000000000000917e-02,-1.700831004515921036e-04,-1.700854841889287467e-04,-1.700830469892739537e-04
8.240000000000000102e-02,-1.878548243313176368e-04,-1.878568073365433468e-04,-1.878547642237274806e-04
8.260000000000000675e-02,-1.984018694822173312e-04,-1.984033383509332536e-04,-1.984018050796215531e-04
8.279999999999999860e-02,-2.013087014254401959e-04,-2.013095980373415651e-04,-2.013086352812631192e-04
8.300000000000000433e-02,-1.964537296363463208e-04,-1.964539977804606282e-04,-1.964536644153901080e-04
8.320000000000001006e-02,-1.840146641924912121e-04,-1.840142483621905450e-04,-1.840146025601912269e-04
8.340000000000000191e-02,-1.644623308668251337e-04,-1.644612366638204004e-04,-1.644622753770796312e-04
8.360000000000000764e-02,-1.385431458086311787e-04,-1.385414010807437858e-04,-1.385430988001437169e-04
8.379999999999999949e-02,-1.072508900953285838e-04,-1.072485213314310960e-04,-1.072508536053280145e-04
8.400000000000000522e-02,-7.178884074037323270e-05,-7.178592836895792599e-05,-7.178881639802844243e-05
8.420000000000001095e-02,-3.352369174320393415e-05,-3.352034699839874195e-05,-3.352368070349125173e-05
8.440000000000000280e-02,6.066977807346991454e-06,6.070653468068258508e-06,6.066974911470103964e-06
8.460000000000000853e-02,4.545167510569288855e-05,4.545554596490826313e-05,4.545165819267102934e-05
8.480000000000000038e-02,8.310421135696352936e-05,8.310811466493273189e-05,8.310418091203190588e-05
8.500000000000000611e-02,1.175628774166604561e-04,1.175666732748111931e-04,1.175628344702074759e-04
8.519999999999999796e-02,1.474872818313824969e-04,1.474908233258108068e-04,1.474872279334372266e-04
8.540000000000000369e-02,1.717106379488786405e-04,1.717137632365231504e-04,1.717105751243373356e-04
8.560000000000000941e-02,1.892854550911695027e-04,1.892880381989771516e-04,1.892853857555514994e-04
8.580000000000000127e-02,1.995208372730659702e-04,1.995227724709921113e-04,1.995207641285433320e-04
8.600000000000000699e-02,2.020099123841619657e-04,2.020110930908917534e-04,2.020098383383087223e-04
8.619999999999999885e-02,1.966462930969754288e-04,1.966466560964815066e-04,1.966462211454059975e-04
8.640000000000000457e-02,1.836288931700408820e-04,1.836284155108996649e-04,1.836288262649993707e-04
8.660000000000001030e-02,1.634548736173550496e-04,1.634535415113408765e-04,1.634548145415300614e-04
8.680000000000000215e-02,1.369009546497556976e-04,1.368987956841806962e-04,1.369009059090077962e-04
8.700000000000000788e-02,1.049937835387029707e-04,1.049908734146370382e-04,1.049937472530207210e-04
8.719999999999999973e-02,6.897047773177040141e-05,6.896690343023924557e-05,6.897045554989917986e-05
8.740000000000000546e-02,3.023085007651180723e-05,3.022672728845124293e-05,3.023084309834192068e-05
8.759999999999999731e-02,-9.716846770542584652e-06,-9.721360024831860515e-06,-9.716838040978080596e-06
8.780000000000000304e-02,-4.931455960145531231e-05,-4.931930077308820483e-05,-4.931453529362144291e-05
8.800000000000000877e-02,-8.701518134141624124e-05,-8.701998067734065929e-05,-8.701514222063356455e-05
8.820000000000000062e-02,-1.213430378506623493e-04,-1.213477005654008860e-04,-1.213429852992401782e-04
8.840000000000000635e-02,-1.509517488018253129e-04,-1.509560889434791240e-04,-1.509516847651459250e-04
8.859999999999999820e-02,-1.746771903043470775e-04,-1.746810403441519729e-04,-1.746771172270812134e-04
8.880000000000000393e-02,-1.915834701686973493e-04,-1.915866609075961118e-04,-1.915833909007903324e-04
8.900000000000000966e-02,-2.010000923813028638e-04,-2.010024784494249467e-04,-2.010000100598629429e-04
8.920000000000000151e-02,-2.025488257270263996e-04,-2.025503030890534112e-04,-2.025487436488809855e-04
8.940000000000000724e-02,-1.961591895270066411e-04,-1.961596743560771678e-04,-1.961591110330799777e-04
8.959999999999999909e-02,-1.820719119063964628e-04,-1.820713543375401431e-04,-1.820718402407904774e-04
8.980000000000000482e-02,-1.608301854619710472e-04,-1.608285899621141404e-04,-1.608301236393315915e-04
9.000000000000001055e-02,-1.332590237875632203e-04,-1.332564278065429030e-04,-1.332589744609039267e-04
9.020000000000000240e-02,-1.004334908593761274e-04,-1.004299652803979277e-04,-1.004334562041693768e-04
9.040000000000000813e-02,-6.363701559207361280e-05,-6.363268349443413599e-05,-6.363699720952239428e-05
9.059999999999999998e-02,-2.431139833634206554e-05,-2.430641460620180534e-05,-2.431139718784137808e-05
9.080000000000000571e-02,1.599955092352859604e-05,1.600501154881484912e-05,1.599953457050552082e-05
9.099999999999999756e-02,5.571054498585595695e-05,5.571627345842203050e-05,5.571051157145495009e-05
9.120000000000000329e-02,9.325715212896074676e-05,9.326292261689396468e-05,9.325710279683586804e-05
9.140000000000000902e-02,1.271574789796922286e-04,1.271630697650246919e-04,1.271574155316601356e-04
9.160000000000000087e-02,1.560707697372203215e-04,1.560759535442369638e-04,1.560706945722248101e-04
9.180000000000000659e-02,1.788506004873644331e-04,1.788551565002812480e-04,1.788505165141360785e-04
9.199999999999999845e-02,1.945905518598443267e-04,1.945942903123132253e-04,1.945904623816853949e-04
9.220000000000000417e-02,2.026605322967299830e-04,2.026632882055480304e-04,2.026604408791595293e-04
9.240000000000000990e-02,2.027322866582782876e-04,2.027339237446686192e-04,2.027321970034206666e-04
9.260000000000000175e-02,1.947930468905406209e-04,1.947934801534089387e-04,1.947929626773332228e-04
9.280000000000000748e-02,1.791467463138601401e-04,1.791459370698107647e-04,1.791466710412004527e-04
9.299999999999999933e-02,1.564027090380210158e-04,1.564006592166642545e-04,1.564026458806724699e-04
9.320000000000000506e-02,1.274522214115328649e-04,1.274489896135601286e-04,1.274521731006315244e-04
9.340000000000001079e-02,9.343387388309557775e-05,9.342957014042844240e-05,9.343384257921893195e-05
9.360000000000000264e-02,5.568900981770422094e-05,5.568378076282672772e-05,5.568899701016995874e-05
9.380000000000000837e-02,1.570901509814927790e-05,1.570305128607087480e-05,1.570902153510768642e-05
9.400000000000000022e-02,-2.492348757188309053e-05,-2.492995738378242832e-05,-2.492346191757922752e-05
9.420000000000000595e-02,-6.459722610878004692e-05,-6.460395616825865628e-05,-6.459718205394869009e-05
9.439999999999999780e-02,-1.017361759167381837e-04,-1.017429043191108627e-04,-1.017361150374256605e-04
9.460000000000000353e-02,-1.348622324794393154e-04,-1.348686861055370867e-04,-1.348621570631902504e-04
9.480000000000000926e-02,-1.626541652172141009e-04,-1.626600828217855265e-04,-1.626540781743236817e-04
9.500000000000000111e-02,-1.840004965517146496e-04,-1.840056349992576549e-04,-1.840004013049184410e-04
9.520000000000000684e-02,-1.980441830096417053e-04,-1.980483191476767769e-04,-1.980440833469064739e-04
9.539999999999999869e-02,-2.042172934153940321e-04,-2.042202439559048408e-04,-2.042171933479572734e-04
9.560000000000000442e-02,-2.022642708737329897e-04,-2.022659001354559208e-04,-2.022641744879208705e-04
9.580000000000001015e-02,-1.922528147244653978e-04,-1.922530312450786583e-04,-1.922527259990236906e-04
9.600000000000000200e-02,-1.745719084007655176e-04,-1.745706772365161112e-04,-1.745718310470907011e-04
9.620000000000000773e-02,-1.499170300999163284e-04,-1.499143784625135950e-04,-1.499169674321028443e-04
9.639999999999999958e-02,-1.192630947493122641e-04,-1.192591022282420843e-04,-1.192630495118578296e-04
9.660000000000000531e-02,-8.382616733259404978e-05,-8.382096824322577007e-05,-8.382614158243753967e-05
9.680000000000001104e-02,-4.501544030325215276e-05,-4.500922507887855173e-05,-4.501543532400895906e-05
9.700000000000000289e-02,-4.377362338156440395e-06,-4.370362162935613404e-06,-4.377378572850232608e-06
9.720000000000000862e-02,3.646587346634167214e-05,3.647339391248271857e-05,3.646583644440660077e-05
9.740000000000000047e-02,7.588103989872558664e-05,7.588878518787519744e-05,7.588098336879614038e-05
9.760000000000000620e-02,1.122892051851216689e-04,1.122968673166105635e-04,1.122891312464355354e-04
9.779999999999999805e-02,1.442290681637914830e-04,1.442363403977661327e-04,1.442289796605507497e-04
9.800000000000000377e-02,1.704157554621810536e-04,1.704223370271542746e-04,1.704156558674764185e-04
9.820000000000000950e-02,1.897927094198854274e-04,1.897983221765153663e-04,1.897926026934349962e-04
9.840000000000000135e-02,2.015745636831452095e-04,2.015789677250688346e-04,2.015744541245493443e-04
9.860000000000000708e-02,2.052792571601150858e-04,2.052822540727848285e-04,2.052791492207072942e-04
9.879999999999999893e-02,2.007480622905626511e-04,2.007495057979966243e-04,2.007479604117444710e-04
9.900000000000000466e-02,1.881526842105146313e-04,1.881524924361847352e-04,1.881525926445814102e-04
9.920000000000001039e-02,1.679891035811816437e-04,1.679872576747013218e-04,1.679890261974085347e-04
9.940000000000000224e-02,1.410583675404955464e-04,1.410549130087651842e-04,1.410583076715929321e-04
9.960000000000000797e-02,1.084350590860263830e-04,1.084301110636586127e-04,1.084350193978619393e-04
9.979999999999999982e-02,7.142467371009151135e-05,7.141840941926487485e-05,7.142465606314087881e-05
1.000000000000000056e-01,3.151158320727568269e-05,3.150423329020672104e-05,3.151158857303775049e-05


==> pics/beam4/csv/ex2_valid_traj_freq_250_270.csv <==
time,fom,popinf,fopinf
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000096e-04,-2.652352824274707374e-07,-8.451890957122499537e-08,-2.627577014660634978e-07
4.000000000000000192e-04,-3.786995524754763721e-06,-4.377062252594670343e-06,-3.782501216085009880e-06
6.000000000000000559e-04,-1.576592130279482574e-05,-1.646659245803937897e-05,-1.576758611778927204e-05
8.000000000000000383e-04,-3.851259386091273614e-05,-3.822170458264822606e-05,-3.851723843297482475e-05
1.000000000000000021e-03,-7.070245941055482034e-05,-6.933290314501501170e-05,-7.070930568433136671e-05
1.200000000000000112e-03,-1.088803417726302446e-04,-1.069358741538282807e-04,-1.088855582460545381e-04
1.399999999999999986e-03,-1.476064458816937861e-04,-1.459184699713226359e-04,-1.476062806582535778e-04
1.600000000000000077e-03,-1.801580611170568961e-04,-1.794755945697533070e-04,-1.801609953477793867e-04
1.800000000000000168e-03,-1.995966682240321967e-04,-2.003328752530097773e-04,-1.995968727923955308e-04
2.000000000000000042e-03,-1.999679368722734503e-04,-2.019569772581862285e-04,-1.999651713169258154e-04
2.200000000000000133e-03,-1.773716345108481394e-04,-1.799938611161570954e-04,-1.773685969675775707e-04
2.400000000000000223e-03,-1.307676738926977786e-04,-1.331568822863132330e-04,-1.307635721436465552e-04
2.600000000000000314e-03,-6.241215462235342548e-05,-6.387043747601346027e-05,-6.240764354378522448e-05
2.799999999999999972e-03,2.213955338011384000e-05,2.194710918369132571e-05,2.214410944557186809e-05
3.000000000000000062e-03,1.145155863643637178e-04,1.154098188289993346e-04,1.145191961264675165e-04
3.200000000000000153e-03,2.044260740042915024e-04,2.058968910006709848e-04,2.044287163428215560e-04
3.400000000000000244e-03,2.808814644636189561e-04,2.822688143482933497e-04,2.808826280952573216e-04
3.600000000000000335e-03,3.335714474712272353e-04,3.344029286662915726e-04,3.335712075942860082e-04
3.799999999999999992e-03,3.542387224646051142e-04,3.543353574524954475e-04,3.542369781778659243e-04
4.000000000000000083e-03,3.378600444890521933e-04,3.374232131319947442e-04,3.378571969667226098e-04
4.200000000000000608e-03,2.834810440653981185e-04,2.828931982366034463e-04,2.834773469373104470e-04
4.400000000000000265e-03,1.945805375351987226e-04,1.942675629116364950e-04,1.945765392481484015e-04
4.599999999999999922e-03,7.890538152701923752e-05,7.907886492753535930e-05,7.890147770083001948e-05
4.800000000000000447e-03,-5.222633531367055164e-05,-5.158907234052304079e-05,-5.222963289104446717e-05
5.000000000000000104e-03,-1.850837679753748115e-04,-1.842713914285333695e-04,-1.850861570519786773e-04
5.200000000000000629e-03,-3.050203548503763813e-04,-3.043791855775034179e-04,-3.050215546417779189e-04
5.400000000000000286e-03,-3.981378440556903719e-04,-3.979721140797801994e-04,-3.981378022788775685e-04
5.599999999999999943e-03,-4.529252001725145413e-04,-4.533019676907994828e-04,-4.529239442648440913e-04
5.800000000000000468e-03,-4.616759812232253254e-04,-4.624660399701980228e-04,-4.616737310280466999e-04
6.000000000000000125e-03,-4.215122788665023445e-04,-4.223923365697798086e-04,-4.215093131803198181e-04
6.200000000000000649e-03,-3.348841232326659617e-04,-3.355424944352578529e-04,-3.348808256900347017e-04
6.400000000000000307e-03,-2.094737733597124560e-04,-2.096772033051575042e-04,-2.094705161521066361e-04
6.599999999999999964e-03,-5.750089648992494026e-05,-5.724448463134407787e-05,-5.749805298901176925e-05
6.800000000000000488e-03,1.055049451334825431e-04,1.060734863013345139e-04,1.055070884367544115e-04
7.000000000000000146e-03,2.623365379482778324e-04,2.629301807621052403e-04,2.623377724427105630e-04
7.200000000000000670e-03,3.959688107064519087e-04,3.963494686965706457e-04,3.959690554425707035e-04
7.400000000000000328e-03,4.914409295609434075e-04,4.914528222405066624e-04,4.914402081762836091e-04
7.599999999999999985e-03,5.375493565343115272e-04,5.372328802120733765e-04,5.375478086483698181e-04
7.800000000000000509e-03,5.281593216987315060e-04,5.276565498971658250e-04,5.281571632624071930e-04
8.000000000000000167e-03,4.629821310745986778e-04,4.625257369138535950e-04,4.629796385054884720e-04
8.200000000000000691e-03,3.477238672392954366e-04,3.474746015386530502e-04,3.477213312465946070e-04
8.400000000000001216e-03,1.935797389964471365e-04,1.936252356155580465e-04,1.935774396643335387e-04
8.600000000000000006e-03,1.612086417035730765e-05,1.639174775810331000e-05,1.611903294155712165e-05
8.800000000000000530e-03,-1.663122182717860921e-04,-1.659384217966137457e-04,-1.663134154078757055e-04
9.000000000000001055e-03,-3.345394390646997079e-04,-3.342348902146746389e-04,-3.345399200151623234e-04
9.199999999999999845e-03,-4.705876914132206892e-04,-4.704391177695227172e-04,-4.705874572213536726e-04
9.400000000000000369e-03,-5.596325670164564768e-04,-5.596676863100496103e-04,-5.596316980534251717e-04
9.600000000000000894e-03,-5.916237695544953202e-04,-5.917518378260533873e-04,-5.916224079411464476e-04
9.799999999999999684e-03,-5.624155047071316936e-04,-5.625351287432776154e-04,-5.624138349933814011e-04
1.000000000000000021e-02,-4.742757185629135658e-04,-4.742704197309553934e-04,-4.742739421856239442e-04
1.020000000000000073e-02,-3.357144692492008888e-04,-3.355637774270292051e-04,-3.357127814708169857e-04
1.040000000000000126e-02,-1.606448726337988953e-04,-1.603779819345171355e-04,-1.606434407901823221e-04
1.060000000000000005e-02,3.303806262574197200e-05,3.330083358549549384e-05,3.303911466797868486e-05
1.080000000000000057e-02,2.253125166711390055e-04,2.254672564881745050e-04,2.253131181275076832e-04
1.100000000000000110e-02,3.961236091234711875e-04,3.960728542378140287e-04,3.961237445849791379e-04
1.119999999999999989e-02,5.274943735372240351e-04,5.272406695562698031e-04,5.274940785629504041e-04
1.140000000000000041e-02,6.054299809895368834e-04,6.050202260675709718e-04,6.054293325462116980e-04
1.160000000000000094e-02,6.214126198387661488e-04,6.209708876553069910e-04,6.214117226558446604e-04
1.179999999999999973e-02,5.733274117553094221e-04,5.729547260052530707e-04,5.733263835195642841e-04
1.200000000000000025e-02,4.657197034318071786e-04,4.655104930957429279e-04,4.657186596705984219e-04
1.220000000000000077e-02,3.093545961028811063e-04,3.093175658189446287e-04,3.093536380540561547e-04
1.240000000000000130e-02,1.201231731484953805e-04,1.202389155392027286e-04,1.201223781545256370e-04
1.260000000000000009e-02,-8.259126537751718469e-05,-8.240186763509025139e-05,-8.259184836074864432e-05
1.280000000000000061e-02,-2.779167920275252301e-04,-2.777066869224645079e-04,-2.779171436130400009e-04
1.300000000000000114e-02,-4.456572176332357794e-04,-4.454799886316369319e-04,-4.456573444730472741e-04
1.319999999999999993e-02,-5.683913022298653882e-04,-5.682388269712001670e-04,-5.683912316235148693e-04
1.340000000000000045e-02,-6.332877275291585095e-04,-6.331500140694283152e-04,-6.332874994644278888e-04
1.360000000000000098e-02,-6.334465019265988822e-04,-6.332821457727970307e-04,-6.334461618218257617e-04
1.380000000000000150e-02,-5.686269690434186692e-04,-5.684353221404548837e-04,-5.686265604227019790e-04
1.400000000000000029e-02,-4.452865634721432718e-04,-4.450722342333492121e-04,-4.452861234458246669e-04
1.420000000000000082e-02,-2.759262061548507458e-04,-2.757450548571862680e-04,-2.759257622618212073e-04
1.440000000000000134e-02,-7.781022350398792949e-05,-7.770660812142579242e-05,-7.780979388216780867e-05
1.460000000000000013e-02,1.288065489291641134e-04,1.287761509813671807e-04,1.288069542206999056e-04
1.480000000000000066e-02,3.227609831738497402e-04,3.225923297547217015e-04,3.227613585049014062e-04
1.500000000000000118e-02,4.841579949016229793e-04,4.838629394194919001e-04,4.841583357732976160e-04
1.519999999999999997e-02,5.964164532581370812e-04,5.960601333188245490e-04,5.964167524472211790e-04
1.540000000000000049e-02,6.479739811979319704e-04,6.476153584973225793e-04,6.479742268782934418e-04
1.560000000000000102e-02,6.334755318855430847e-04,6.331877293306585911e-04,6.334757065923615413e-04
1.580000000000000154e-02,5.543241160062711316e-04,5.541373263692980257e-04,5.543241984067257553e-04
1.600000000000000033e-02,4.185379074035186107e-04,4.184720847737076130e-04,4.185378750462562334e-04
1.619999999999999912e-02,2.399293187368700946e-04,2.399600543848446363e-04,2.399291527804289868e-04
1.640000000000000138e-02,3.669118617778459269e-05,3.679914285824551504e-05,3.669087593311928038e-05
1.660000000000000017e-02,-1.704642191281680302e-04,-1.703162964451703594e-04,-1.704646712602282015e-04
1.680000000000000243e-02,-3.604221723568707997e-04,-3.602447064988176348e-04,-3.604227479429942681e-04
1.700000000000000122e-02,-5.138215547329742089e-04,-5.136309258060101426e-04,-5.138222176585447668e-04
1.720000000000000001e-02,-6.150295982031918525e-04,-6.148197633413444085e-04,-6.150302962736857318e-04
1.740000000000000227e-02,-6.537339825696363146e-04,-6.535174872123835537e-04,-6.537346510572478262e-04
1.760000000000000106e-02,-6.259904927346434398e-04,-6.257737645563513215e-04,-6.259910609340231307e-04
1.779999999999999985e-02,-5.346203695670789530e-04,-5.344358459463706672e-04,-5.346207684249000731e-04
1.800000000000000211e-02,-3.889180149391685331e-04,-3.887896748693185308e-04,-3.889181861221596551e-04
1.820000000000000090e-02,-2.037000463378182036e-04,-2.036626777242990332e-04,-2.036999503469538308e-04
1.839999999999999969e-02,2.206349299834953574e-06,2.144656738156299139e-06,2.206726037931978796e-06
1.860000000000000195e-02,2.078810119733058212e-04,2.077185365173925442e-04,2.078816531653373113e-04
1.880000000000000074e-02,3.924387058298614084e-04,3.922058993354969863e-04,3.924395641578172652e-04
1.899999999999999953e-02,5.371507467138573241e-04,5.368795737030491316e-04,5.371517469966294095e-04
1.920000000000000179e-02,6.273449152865479992e-04,6.270827568705213866e-04,6.273459607051814959e-04
1.940000000000000058e-02,6.538911761995653323e-04,6.536682135604273075e-04,6.538921581748278295e-04
1.959999999999999937e-02,6.141231481786588522e-04,6.139673750766493033e-04,6.141239578454670608e-04
1.980000000000000163e-02,5.121027789397661605e-04,5.120174854867173700e-04,5.121033198870537755e-04
2.000000000000000042e-02,3.582024240468930959e-04,3.581888055889586122e-04,3.582026238286772565e-04
2.020000000000000268e-02,1.680477169032176972e-04,1.680913937240307145e-04,1.680475368793280758e-04
2.040000000000000147e-02,-3.907073703442465873e-05,-3.897670680475395376e-05,-3.907129570642178438e-05
2.060000000000000026e-02,-2.421552398531713970e-04,-2.420244382063342821e-04,-2.421561341474441197e-04
2.080000000000000251e-02,-4.206297284338698646e-04,-4.204666150835676655e-04,-4.206308765748636557e-04
2.100000000000000130e-02,-5.564236654164693300e-04,-5.562409784455598716e-04,-5.564249541278559578e-04
2.120000000000000009e-02,-6.358002701552119534e-04,-6.356076580611377553e-04,-6.358015662482094203e-04
2.140000000000000235e-02,-6.507444203272742637e-04,-6.505627379084413103e-04,-6.507455846298413824e-04
2.160000000000000114e-02,-5.997703083996445928e-04,-5.996178794520449227e-04,-5.997712112877608614e-04
2.179999999999999993e-02,-4.880677546332794908e-04,-4.879677582760640216e-04,-4.880682905852848147e-04
2.200000000000000219e-02,-3.269729919016998001e-04,-3.269380664309541953e-04,-3.269730922244365717e-04
2.220000000000000098e-02,-1.328180019501997008e-04,-1.328556065861752247e-04,-1.328176433600386638e-04
2.239999999999999977e-02,7.472479781170778207e-05,7.462273322892538886e-05,7.472558910057307854e-05
2.260000000000000203e-02,2.746348443376495476e-04,2.744828517556301031e-04,2.746359943362591794e-04
2.280000000000000082e-02,4.466711203944497195e-04,4.464931943099111609e-04,4.466725140994279677e-04
2.299999999999999961e-02,5.734201273158556073e-04,5.732387192207159723e-04,5.734216205896969926e-04
2.320000000000000187e-02,6.420571908695580287e-04,6.418938753565139876e-04,6.420586254659993442e-04
2.340000000000000066e-02,6.456431899891152586e-04,6.455116612188363913e-04,6.456444107671289838e-04
2.359999999999999945e-02,5.838257755393400517e-04,5.837348137259473334e-04,5.838266474184317621e-04
2.380000000000000171e-02,4.628743116333473287e-04,4.628263694330106079e-04,4.628747349482886428e-04
2.400000000000000050e-02,2.950450687079125335e-04,2.950400252657511282e-04,2.950449905799824098e-04
2.420000000000000276e-02,9.734083380010328851e-05,9.737650530199948599e-05,9.734025484081816615e-05
2.440000000000000155e-02,-1.102097270218932776e-04,-1.101368626543295927e-04,-1.102107521145485013e-04
2.460000000000000034e-02,-3.065790922455232520e-04,-3.064738915817586491e-04,-3.065804597274684779e-04
2.480000000000000260e-02,-4.718694331754165212e-04,-4.717403942396775312e-04,-4.718710010465880641e-04
2.500000000000000139e-02,-5.893274952736984136e-04,-5.891852750148698090e-04,-5.893290981250369400e-04
2.520000000000000018e-02,-6.470420030866790408e-04,-6.469017732808158639e-04,-6.470434699208055338e-04
2.540000000000000244e-02,-6.391517491698315515e-04,-6.390279306236390424e-04,-6.391529217839935720e-04
2.560000000000000123e-02,-5.664418684153475466e-04,-5.663498524370539494e-04,-5.664426188432313339e-04
2.580000000000000002e-02,-4.362675574881219121e-04,-4.362160886330625990e-04,-4.362678019902526392e-04
2.600000000000000228e-02,-2.618124473013345283e-04,-2.618074649879665022e-04,-2.618121559108293247e-04
2.620000000000000107e-02,-6.075613252010331547e-05,-6.079389219758748970e-05,-6.075533254213392917e-05
2.639999999999999986e-02,1.465147976930566422e-04,1.464397634642797502e-04,1.465160241544581014e-04
2.660000000000000211e-02,3.389715439257188958e-04,3.388722069600805199e-04,3.389730686061798279e-04
2.680000000000000090e-02,4.970748820338308661e-04,4.969611209906426089e-04,4.970765439976945971e-04
2.699999999999999969e-02,6.047580804929364798e-04,6.046437901274095495e-04,6.047597034433130000e-04
2.720000000000000195e-02,6.510598550522188636e-04,6.509522458211455549e-04,6.510612660970869440e-04
2.740000000000000074e-02,6.312414109573347273e-04,6.311509501258639717e-04,6.312424593405726973e-04
2.760000000000000300e-02,5.472736306927207355e-04,5.472034802661440321e-04,5.472742039689019273e-04
2.780000000000000179e-02,4.076441008737292666e-04,4.076018276863198754e-04,4.076441371521979397e-04
2.800000000000000058e-02,2.265025282296724400e-04,2.264881790316582090e-04,2.265020227989189832e-04
2.820000000000000284e-02,2.223020622196696160e-05,2.224843390696474877e-05,2.222921221295847576e-05
2.840000000000000163e-02,-1.844222332664080652e-04,-1.843758512309571368e-04,-1.844236106686633343e-04
2.860000000000000042e-02,-3.724404748578068083e-04,-3.723664000772908007e-04,-3.724420895534913682e-04
2.880000000000000268e-02,-5.226821938021464307e-04,-5.225910874565287655e-04,-5.226838744959489856e-04
2.900000000000000147e-02,-6.198258758196435432e-04,-6.197234255201819995e-04,-6.198274443180759163e-04
2.920000000000000026e-02,-6.539344207016984170e-04,-6.538351966550989608e-04,-6.539357110670593115e-04
2.940000000000000252e-02,-6.214738644464779319e-04,-6.213842375666216470e-04,-6.214747405586595408e-04
2.960000000000000131e-02,-5.256825609953936660e-04,-5.256152183679957792e-04,-5.256829311157136921e-04
2.980000000000000010e-02,-3.762519490122463099e-04,-3.762084205162880782e-04,-3.762517753228519540e-04
3.000000000000000236e-02,-1.883499351381496504e-04,-1.883370523248515196e-04,-1.883492376417622073e-04
3.020000000000000115e-02,1.891513049430447387e-05,1.890230059691980525e-05,1.891627634317889664e-05
3.039999999999999994e-02,2.244347473593469886e-04,2.243946118529466921e-04,2.244362188246085837e-04
3.060000000000000220e-02,4.072481435197728632e-04,4.071899103433036901e-04,4.072497839425946405e-04
3.080000000000000099e-02,5.486794138256494710e-04,5.486040394371606305e-04,5.486810493278174118e-04
3.099999999999999978e-02,6.342461091347156811e-04,6.341646915549303950e-04,6.342475672047366304e-04
3.120000000000000204e-02,6.551441751983073328e-04,6.550585896567403480e-04,6.551453029191156704e-04
3.140000000000000430e-02,6.091567919798145407e-04,6.090789508800287808e-04,6.091574722635457973e-04
3.160000000000000309e-02,5.008929890339410777e-04,5.008247176857026162e-04,5.008931527469388800e-04
3.180000000000000188e-02,3.413300146339799950e-04,3.412825843205342219e-04,3.413296476561389218e-04
3.200000000000000067e-02,1.467044112281174460e-04,1.466774501929254515e-04,1.467035555354508742e-04
3.219999999999999946e-02,-6.313663682844201713e-05,-6.313520987795236323e-05,-6.313788792852470825e-05
3.239999999999999825e-02,-2.667566748673278658e-04,-2.667320742814739232e-04,-2.667581870422211987e-04
3.260000000000000397e-02,-4.433184929203854980e-04,-4.432680448240898323e-04,-4.433201052517535246e-04
3.280000000000000276e-02,-5.747165124690373304e-04,-5.746507490400464685e-04,-5.747180547517706040e-04
3.300000000000000155e-02,-6.474348387446663940e-04,-6.473552045844439612e-04,-6.474361494351237121e-04
3.320000000000000034e-02,-6.539401615692566616e-04,-6.538599423863891008e-04,-6.539411048323624147e-04
3.339999999999999913e-02,-5.934656894452196079e-04,-5.933870778771342279e-04,-5.934661692245794037e-04
3.360000000000000486e-02,-4.721041773685425878e-04,-4.720397027295049016e-04,-4.721041472146351135e-04
3.380000000000000365e-02,-3.021985882965342587e-04,-3.021482074967249561e-04,-3.021980557620886814e-04
3.400000000000000244e-02,-1.010908258677011809e-04,-1.010641368905258991e-04,-1.010898512771510999e-04
3.420000000000000123e-02,1.106450623426745292e-04,1.106516349287456694e-04,1.106463727731191870e-04
3.440000000000000002e-02,3.113055702390615928e-04,3.112860341704017249e-04,3.113070759811133073e-04
3.459999999999999881e-02,4.802816485404062113e-04,4.802433726741494506e-04,4.802831899503811307e-04
3.480000000000000454e-02,6.001760621721154458e-04,6.001167130171657484e-04,6.001774773797808032e-04
3.500000000000000333e-02,6.585965914654021624e-04,6.585270982477686502e-04,6.585977334742418700e-04
3.520000000000000212e-02,6.494400386262952395e-04,6.493610749199448060e-04,6.494407906165724706e-04
3.540000000000000091e-02,5.735336738344355006e-04,5.734583914398124187e-04,5.735339611326640023e-04
3.559999999999999970e-02,4.385663151094597268e-04,4.384963078800995320e-04,4.385661125144415997e-04
3.579999999999999849e-02,2.583140019476521569e-04,2.582618625645960019e-04,2.583133359104700989e-04
3.600000000000000422e-02,5.123774817584664568e-05,5.120289292861507000e-05,5.123669338777325983e-05
3.620000000000000301e-02,-1.614043153654038233e-04,-1.614128281608450961e-04,-1.614056443030890617e-04
3.640000000000000180e-02,-3.577376669827494744e-04,-3.577249043525963551e-04,-3.577391280461705478e-04
3.660000000000000059e-02,-5.175214620935853545e-04,-5.174832081043875690e-04,-5.175229010317814902e-04
3.679999999999999938e-02,-6.242365210725081852e-04,-6.241824400580843002e-04,-6.242377877556430860e-04
3.700000000000000511e-02,-6.667957194632972897e-04,-6.667254864066005007e-04,-6.667966834693132535e-04
3.720000000000000390e-02,-6.406994242200132837e-04,-6.406255007583281681e-04,-6.406999883462905507e-04
3.740000000000000269e-02,-5.485152002457022516e-04,-5.484388787735111495e-04,-5.485153102934417274e-04
3.760000000000000148e-02,-3.996302517663285364e-04,-3.995643057801166525e-04,-3.996299017225952250e-04
3.780000000000000027e-02,-2.092998797070469842e-04,-2.092447786980815522e-04,-2.092991117028325607e-04
3.799999999999999906e-02,2.912067337392223719e-06,2.945548366973286077e-06,2.913167970565975531e-06
3.820000000000000479e-02,2.151417014819600494e-04,2.151559792082156745e-04,2.151430156919188438e-04
3.840000000000000357e-02,4.054766263820762449e-04,4.054646941909261708e-04,4.054780142767695143e-04
3.860000000000000236e-02,5.542187488994754045e-04,5.541872155590627175e-04,5.542200646946789924e-04
3.880000000000000115e-02,6.459246649656295207e-04,6.458709960154672544e-04,6.459257722590884846e-04
3.899999999999999994e-02,6.710120876714860839e-04,6.709469735614833393e-04,6.710128736257619207e-04
3.919999999999999873e-02,6.267649100205636026e-04,6.266892937128860875e-04,6.267652968406117091e-04
3.940000000000000446e-02,5.176310950768610482e-04,5.175578560593890442e-04,5.176310476837637890e-04
3.960000000000000325e-02,3.547803654324848516e-04,3.547113452590825128e-04,3.547798945245699757e-04
3.980000000000000204e-02,1.549651364507614068e-04,1.549124161096265698e-04,1.549642968447969822e-04
4.000000000000000083e-02,-6.119959464251669941e-05,-6.123625302561838267e-05,-6.120071038956692458e-05
4.019999999999999962e-02,-2.713611313083228501e-04,-2.713730685699867031e-04,-2.713624030493047416e-04
4.040000000000000535e-02,-4.537399239192584153e-04,-4.537313961540035052e-04,-4.537412168604073085e-04
4.060000000000000414e-02,-5.893875458896700829e-04,-5.893544264493084245e-04,-5.893887248620324195e-04
4.080000000000000293e-02,-6.641576161222764252e-04,-6.641083863850932509e-04,-6.641585597501588551e-04
4.100000000000000172e-02,-6.701844319204150078e-04,-6.701188889920867966e-04,-6.701850450794619813e-04
4.120000000000000051e-02,-6.067144184382684694e-04,-6.066439377837057507e-04,-6.067146418359845939e-04
4.139999999999999930e-02,-4.802021040338987860e-04,-4.801285310149372844e-04,-4.802019199350489602e-04
4.160000000000000503e-02,-3.036583492151726741e-04,-3.035936658060252270e-04,-3.036577827269360918e-04
4.180000000000000382e-02,-9.531613781919742691e-05,-9.526173227660267187e-05,-9.531525356718090181e-05
4.200000000000000261e-02,1.232496682116872885e-04,1.232837688686851281e-04,1.232507733520011586e-04
4.220000000000000140e-02,3.293550149951142338e-04,3.293702589270284717e-04,3.293562225019874791e-04
4.240000000000000019e-02,5.015608962985477126e-04,5.015512005544292204e-04,5.015620787018383337e-04
4.259999999999999898e-02,6.219048246432946772e-04,6.218758246481510127e-04,6.219058589923262331e-04
4.280000000000000471e-02,6.777771320730437577e-04,6.777272449137622693e-04,6.777779126762743583e-04
4.300000000000000350e-02,6.632458362214720821e-04,6.631845312408345648e-04,6.632462854627731424e-04
4.320000000000000229e-02,5.796905026874499354e-04,5.796194751074357828e-04,5.796905787234220503e-04
4.340000000000000108e-02,4.356769695830885886e-04,4.356075485629294750e-04,4.356766702031067374e-04
4.359999999999999987e-02,2.460835985590707656e-04,2.460182818889100295e-04,2.460829607958796576e-04
4.379999999999999866e-02,3.056770073249668668e-05,3.051696893971040175e-05,3.056679643173150317e-05
4.400000000000000439e-02,-1.884701710421700545e-04,-1.885056454783762595e-04,-1.884712432797227069e-04
4.420000000000000318e-02,-3.882135035491284382e-04,-3.882263893911967289e-04,-3.882146290773598723e-04
4.440000000000000197e-02,-5.478069999652289673e-04,-5.478002029109822670e-04,-5.478080603764739999e-04
4.460000000000000075e-02,-6.505359408618563519e-04,-6.505063643685555326e-04,-6.505368264173714459e-04
4.479999999999999954e-02,-6.855798007048973138e-04,-6.855342645488196043e-04,-6.855804216942699763e-04
4.500000000000000527e-02,-6.491558308777265396e-04,-6.490950659083293906e-04,-6.491561266893434946e-04
4.520000000000000406e-02,-5.449313578205680067e-04,-5.448649800435984058e-04,-5.449313028598165619e-04
4.540000000000000285e-02,-3.836594780121005042e-04,-3.835903253589695349e-04,-3.836590838257457770e-04
4.560000000000000164e-02,-1.820737807656065894e-04,-1.820120766116859400e-04,-1.820730942283362507e-04
4.580000000000000043e-02,3.884474107382550426e-05,3.889650579815965751e-05,3.884564326299485713e-05
4.599999999999999922e-02,2.560494402800637644e-04,2.560829342172551287e-04,2.560504600990735490e-04
4.620000000000000495e-02,4.468317617185667669e-04,4.468471287495095340e-04,4.468327904722126228e-04
4.640000000000000374e-02,5.911963388630861330e-04,5.911889874607300244e-04,5.911972687292918688e-04
4.660000000000000253e-02,6.739589361889068882e-04,6.739328500741242900e-04,6.739596715538442341e-04
4.680000000000000132e-02,6.863468867182663091e-04,6.863016584141581021e-04,6.863473539818131745e-04
4.700000000000000011e-02,6.269329936595790641e-04,6.268760853196300026e-04,6.269331485602015579e-04
4.719999999999999890e-02,5.018030722054371518e-04,5.017371506432458540e-04,5.018029040427499261e-04
4.740000000000000463e-02,3.239372251764324035e-04,3.238714980164165611e-04,3.239367573850643160e-04
4.760000000000000342e-02,1.118672438098446598e-04,1.118052875935349015e-04,1.118665308223012783e-04
4.780000000000000221e-02,-1.122514115608012469e-04,-1.123010241767303141e-04,-1.122522905289796534e-04
4.800000000000000100e-02,-3.249527646213636089e-04,-3.249879135190883884e-04,-3.249537143236500393e-04
4.819999999999999979e-02,-5.039172666681166184e-04,-5.039321541522479454e-04,-5.039181861383021550e-04
4.840000000000000552e-02,-6.303152921547998085e-04,-6.303109799207301999e-04,-6.303160854647395749e-04
4.860000000000000431e-02,-6.907909833450550600e-04,-6.907656117095668747e-04,-6.907915695781240931e-04
4.880000000000000310e-02,-6.788771559370875008e-04,-6.788354669502627732e-04,-6.788774774602321978e-04
4.900000000000000189e-02,-5.956909996979840730e-04,-5.956348586746794795e-04,-5.956910278250469263e-04
4.920000000000000068e-02,-4.498353258476874201e-04,-4.497722456537420611e-04,-4.498350632877842932e-04
4.939999999999999947e-02,-2.565133096651626412e-04,-2.564473515398998167e-04,-2.565127896844958269e-04
4.960000000000000520e-02,-3.594734309158457498e-05,-3.588678416884702552e-05,-3.594662548813554051e-05
4.980000000000000399e-02,1.887339443738664984e-04,1.887851430135083328e-04,1.887347801220149194e-04
5.000000000000000278e-02,3.939199757954737818e-04,3.939551320996360038e-04,3.939208392842458574e-04
5.020000000000000157e-02,5.579998303937901832e-04,5.580172779486710852e-04,5.580006300657772318e-04
5.040000000000000036e-02,6.636402860877810240e-04,6.636367486933776941e-04,6.636409389566763628e-04
5.059999999999999915e-02,6.996199767326142334e-04,6.995973407617067652e-04,6.996204169788427032e-04
5.080000000000000487e-02,6.620252623040978265e-04,6.619842417117380914e-04,6.620254478942707221e-04
5.100000000000000366e-02,5.546799694503269608e-04,5.546258719133738543e-04,5.546798861906145767e-04
5.120000000000000245e-02,3.887614259888281967e-04,3.886981226754731710e-04,3.887610884675135343e-04
5.140000000000000124e-02,1.816407818719793538e-04,1.815755582760654409e-04,1.816402312997156569e-04
5.160000000000000003e-02,-4.493251540551792292e-05,-4.499455526559866100e-05,-4.493321611729369624e-05
5.180000000000000576e-02,-2.671126880906847046e-04,-2.671645008581237119e-04,-2.671134614498326385e-04
5.200000000000000455e-02,-4.614668221392228598e-04,-4.615043926585650101e-04,-4.614675846500000352e-04
5.220000000000000334e-02,-6.074473124154216577e-04,-6.074660423881464606e-04,-6.074479835656946018e-04
5.240000000000000213e-02,-6.895665877513300996e-04,-6.895654402478800914e-04,-6.895670984785336839e-04
5.260000000000000092e-02,-6.990437043256773116e-04,-6.990219131584885772e-04,-6.990440041725506622e-04
5.279999999999999971e-02,-6.347473922072326873e-04,-6.347076568888075426e-04,-6.347474543103348620e-04
5.300000000000000544e-02,-5.033338589330731182e-04,-5.032792837000753987e-04,-5.033336823328091918e-04
5.320000000000000423e-02,-3.185623814786133910e-04,-3.184987185108157444e-04,-3.185619907023787777e-04
5.340000000000000302e-02,-9.985854342494778694e-05,-9.979140742010331763e-05,-9.985798529706541591e-05
5.360000000000000181e-02,1.297252737608009705e-04,1.297889784966667608e-04,1.297259356783784959e-04
5.380000000000000060e-02,3.459383165061842786e-04,3.459927394369317595e-04,3.459390091023450400e-04
5.399999999999999939e-02,5.258931385632868629e-04,5.259326430979201911e-04,5.258937872267463974e-04
5.420000000000000512e-02,6.504899348888726687e-04,6.505107810614622291e-04,6.504904715465006189e-04
5.440000000000000391e-02,7.064465781717722912e-04,7.064464321945313624e-04,7.064469484341222598e-04
5.460000000000000270e-02,6.877183028072894741e-04,6.876970765418166393e-04,6.877184714969277954e-04
5.480000000000000149e-02,5.961549019166351247e-04,5.961144478958642964e-04,5.961548564057859122e-04
5.500000000000000028e-02,4.413235659609586296e-04,4.412675977109791424e-04,4.413233169846499842e-04
5.520000000000000601e-02,2.395136555593228725e-04,2.394475909282160547e-04,2.395132354333602347e-04
5.540000000000000480e-02,1.202645232124385328e-05,1.195647763102111448e-05,1.202591093210582129e-05
5.560000000000000359e-02,-2.170709321046026294e-04,-2.171377700234980402e-04,-2.170715331327571752e-04
5.580000000000000238e-02,-4.234909032522180287e-04,-4.235482994905846125e-04,-4.234914975681804117e-04
5.600000000000000117e-02,-5.853008885542896863e-04,-5.853427364782475082e-04,-5.853014123638869458e-04
5.619999999999999996e-02,-6.852558251082169509e-04,-6.852782252839239967e-04,-6.852562240320928715e-04
5.640000000000000568e-02,-7.126393611137192682e-04,-7.126393956248168069e-04,-7.126395958585825729e-04
5.660000000000000447e-02,-6.644168533422109427e-04,-6.643947595984260514e-04,-6.644169035646493469e-04
5.680000000000000326e-02,-5.455756896278637870e-04,-5.455327887362949662e-04,-5.455755556799800777e-04
5.700000000000000205e-02,-3.686143917853372640e-04,-3.685552939454108832e-04,-3.686140940583561201e-04
5.720000000000000084e-02,-1.522322798668257341e-04,-1.521619447948076786e-04,-1.522318559641012612e-04
5.739999999999999963e-02,8.064337980390957525e-05,8.071737885222913579e-05,8.064387965855973226e-05
5.760000000000000536e-02,3.052849367990117494e-04,3.053560787486901944e-04,3.052854556557332800e-04
5.780000000000000415e-02,4.977897912323107910e-04,4.978501087627319873e-04,4.977902718508865447e-04
5.800000000000000294e-02,6.376249825185031266e-04,6.376691917967388604e-04,6.376253736810557791e-04
5.820000000000000173e-02,7.098199177731703835e-04,7.098424311918915706e-04,7.098201797979013976e-04
5.840000000000000052e-02,7.065728060478055792e-04,7.065720338017838923e-04,7.065729148328425474e-04
5.860000000000000625e-02,6.280980368179399755e-04,6.280726791630214219e-04,6.280979859832183437e-04
5.880000000000000504e-02,4.826220318139303302e-04,4.825753341119431430e-04,4.826218328321424693e-04
5.900000000000000383e-02,2.855255246031249529e-04,2.854607375432309914e-04,2.855252049858512790e-04
5.920000000000000262e-02,5.772118311568010180e-05,5.764570765949439293e-05,5.772078283399043096e-05
5.940000000000000141e-02,-1.765627089245660314e-04,-1.766426285376922374e-04,-1.765631423298264966e-04
5.960000000000000020e-02,-3.923579126964160820e-04,-3.924330362042758799e-04,-3.923583296849120607e-04
5.980000000000000593e-02,-5.666175557692815614e-04,-5.666814869371418440e-04,-5.666179104226255802e-04
6.000000000000000472e-02,-6.806794159448646036e-04,-6.807241855404631576e-04,-6.806796710655424422e-04
6.020000000000000351e-02,-7.222676967002873748e-04,-7.222898084702003823e-04,-7.222678277795732552e-04
6.040000000000000230e-02,-6.868182506902155036e-04,-6.868137073213242180e-04,-6.868182482171788627e-04
6.060000000000000109e-02,-5.779837694530514172e-04,-5.779540234926846751e-04,-5.779836394420704865e-04
6.079999999999999988e-02,-4.072625971431667060e-04,-4.072088156969479698e-04,-4.072623599100116563e-04
6.100000000000000561e-02,-1.927882901750719029e-04,-1.927170524194794744e-04,-1.927879775307549191e-04
6.120000000000000440e-02,4.259313324071090117e-05,4.267635415693734734e-05,4.259348209069155556e-05
6.140000000000000319e-02,2.737547475730675996e-04,2.738400934781766633e-04,2.737550908500155909e-04
6.160000000000000198e-02,4.759705083849010017e-04,4.760508508099355225e-04,4.759708066534082795e-04
6.180000000000000077e-02,6.275611114319450557e-04,6.276265314426101314e-04,6.275613321195063800e-04
6.199999999999999956e-02,7.122206936614107085e-04,7.122658577054355499e-04,7.122208146644071767e-04
6.220000000000000528e-02,7.207744098374523675e-04,7.207926900851438067e-04,7.207744217887671967e-04
6.240000000000000407e-02,6.521770620104702047e-04,6.521678085416511041e-04,6.521769688816262669e-04
6.260000000000000286e-02,5.136436424037108895e-04,5.136056546576118521e-04,5.136434604473466342e-04
6.280000000000000859e-02,3.198953066443069510e-04,3.198337471965874250e-04,3.198950620617514620e-04
6.300000000000000044e-02,9.159903884841226820e-05,9.151813538321661406e-05,9.159876432057735519e-05
6.320000000000000617e-02,-1.468340480429254158e-04,-1.469244905889695047e-04,-1.468343175749164617e-04
6.339999999999999802e-02,-3.698575382082676865e-04,-3.699500920192004940e-04,-3.698577698805494683e-04
6.360000000000000375e-02,-5.535270169336596081e-04,-5.536103302265594833e-04,-5.535271839029831751e-04
6.380000000000000948e-02,-6.780725390993023582e-04,-6.781396261232548262e-04,-6.780726236878519561e-04
6.400000000000000133e-02,-7.300297131201895131e-04,-7.300715141616703763e-04,-7.300297086692904454e-04
6.420000000000000706e-02,-7.036993626553960691e-04,-7.037129561551148287e-04,-7.036992739927498339e-04
6.439999999999999891e-02,-6.017771044043600031e-04,-6.017587629293464149e-04,-6.017769469709288027e-04
6.460000000000000464e-02,-4.350828458385809180e-04,-4.350358234848624513e-04,-4.350826433635397359e-04
6.479999999999999649e-02,-2.214166978270776665e-04,-2.213435589027002554e-04,-2.214164790018314675e-04
6.500000000000000222e-02,1.633822634553390760e-05,1.642838539006427864e-05,1.633843161431286500e-05
6.520000000000000795e-02,2.526643067215164499e-04,2.527642305803387795e-04,2.526644712396626806e-04
6.539999999999999980e-02,4.621474673158198218e-04,4.622449602305899212e-04,4.621475700982130412e-04
6.560000000000000553e-02,6.222110710590706383e-04,6.222977911603530055e-04,6.222110999160393192e-04
6.579999999999999738e-02,7.155514740999109483e-04,7.156162472495890487e-04,7.155514270972628639e-04
6.600000000000000311e-02,7.320122449499772777e-04,7.320498415288105272e-04,7.320121305674506069e-04
6.620000000000000884e-02,6.696936680534419520e-04,6.696977877237644946e-04,6.696935038763179079e-04
6.640000000000000069e-02,5.351758737328439269e-04,5.351474759846109154e-04,5.351756840208219020e-04
6.660000000000000642e-02,3.428290462583443300e-04,3.427686816130834347e-04,3.428288586844511175e-04
6.679999999999999827e-02,1.132824572682127599e-04,1.131979055212528504e-04,1.132822990973867002e-04
6.700000000000000400e-02,-1.287850313581885011e-04,-1.288871619424967400e-04,-1.287851369595984690e-04
6.720000000000000973e-02,-3.572966803427225909e-04,-3.574039658601806872e-04,-3.572967174230169923e-04
6.740000000000000158e-02,-5.475870541679562402e-04,-5.476901696738763854e-04,-5.475870162602345737e-04
6.760000000000000731e-02,-6.790660474089495755e-04,-6.791521137572077878e-04,-6.790659385085248733e-04
6.779999999999999916e-02,-7.374498554715747025e-04,-7.375114250911827879e-04,-7.374496896113675150e-04
6.800000000000000488e-02,-7.163168421317552166e-04,-7.163451137661318909e-04,-7.163166416765091729e-04
6.819999999999999674e-02,-6.178184032016017851e-04,-6.178117822699477233e-04,-6.178181959791356022e-04
6.840000000000000246e-02,-4.524656696268689678e-04,-4.524224311321096265e-04,-4.524654852247970136e-04
6.860000000000000819e-02,-2.380124985386614274e-04,-2.379385714001891114e-04,-2.380123643657845441e-04
6.880000000000000004e-02,2.447065365914218200e-06,2.546176362428559163e-06,2.447127837832523602e-06
6.900000000000000577e-02,2.429633878282520278e-04,2.430756508863805864e-04,2.429633661329309510e-04
6.919999999999999762e-02,4.575308583998811160e-04,4.576463983915949165e-04,4.575307510655341392e-04
6.940000000000000335e-02,6.229005735777084574e-04,6.230052875034750633e-04,6.229003907103872369e-04
6.960000000000000908e-02,7.211017963569592510e-04,7.211862210366365477e-04,7.211015587253189743e-04
6.980000000000000093e-02,7.413984792197225986e-04,7.414514876898731449e-04,7.413982159408150259e-04
7.000000000000000666e-02,6.814674558521795168e-04,6.814847622861865345e-04,6.814672009232782858e-04
7.019999999999999851e-02,5.476685396069463268e-04,5.476459728983869941e-04,5.476683276117248192e-04
7.040000000000000424e-02,3.543747388109743865e-04,3.543159332231499191e-04,3.543746004230858898e-04
7.060000000000000997e-02,1.224325469557269760e-04,1.223414882385818743e-04,1.224325048067427492e-04
7.080000000000000182e-02,-1.230832267008113762e-04,-1.231954912792592870e-04,-1.230831613162582713e-04
7.100000000000000755e-02,-3.555786272869025460e-04,-3.557021350130322251e-04,-3.555784564006894341e-04
7.119999999999999940e-02,-5.498212018702176244e-04,-5.499411498024105735e-04,-5.498209411455784804e-04
7.140000000000000513e-02,-6.846801002234646294e-04,-6.847853054254281506e-04,-6.846797775827321393e-04
7.159999999999999698e-02,-7.454278999100288775e-04,-7.455051766420550804e-04,-7.454275525788247149e-04
7.180000000000000271e-02,-7.253530888137995009e-04,-7.253954456495238920e-04,-7.253527590810499330e-04
7.200000000000000844e-02,-6.265062187698179977e-04,-6.265069647375344150e-04,-6.265059489062841346e-04
7.220000000000000029e-02,-4.594962961543419826e-04,-4.594564314111320379e-04,-4.594961231205756851e-04
7.240000000000000602e-02,-2.423569059174473085e-04,-2.422785381690270698e-04,-2.423568565342804277e-04
7.259999999999999787e-02,1.397278165773060332e-06,1.504630697266236889e-06,1.397190996229256342e-06
7.280000000000000360e-02,2.453145658870889271e-04,2.454413253423526646e-04,2.453143454259109680e-04
7.300000000000000933e-02,4.628759311668904095e-04,4.630071391091094657e-04,4.628755971575571429e-04
7.320000000000000118e-02,6.303790723260358159e-04,6.305021957624654984e-04,6.303786593481606115e-04
7.340000000000000691e-02,7.295231122528486600e-04,7.296232468242093904e-04,7.295226661585680044e-04
7.359999999999999876e-02,7.494118246421336161e-04,7.494793698100288976e-04,7.494113974945468921e-04
7.380000000000000449e-02,6.877557174754465310e-04,6.877814795657076138e-04,6.877553615110068574e-04
7.400000000000001021e-02,5.511398792096522089e-04,5.511219929520508884e-04,5.511396405398260104e-04
7.420000000000000207e-02,3.543258537199180623e-04,3.542642577527792659e-04,3.543257665475251146e-04
7.440000000000000779e-02,1.186609653473637380e-04,1.185631717466202313e-04,1.186610473413159881e-04
7.459999999999999964e-02,-1.302339828984815703e-04,-1.303592403762292057e-04,-1.302337334487560733e-04
7.480000000000000537e-02,-3.652485245125332704e-04,-3.653866719457848087e-04,-3.652481292942890171e-04
7.499999999999999722e-02,-5.607355682499974353e-04,-5.608731436444160589e-04,-5.607350671754103393e-04
7.520000000000000295e-02,-6.953119983402350230e-04,-6.954327736820998911e-04,-6.953114455748964215e-04
7.540000000000000868e-02,-7.542008373916662175e-04,-7.542927984734128710e-04,-7.542002955360436718e-04
7.560000000000000053e-02,-7.308580888824388723e-04,-7.309096419911651626e-04,-7.308576218751590197e-04
7.580000000000000626e-02,-6.277047013638788458e-04,-6.277109939270982507e-04,-6.277043670274867239e-04
7.599999999999999811e-02,-4.558812881670187248e-04,-4.558398737096482339e-04,-4.558811311581323637e-04
7.620000000000000384e-02,-2.340497461846496137e-04,-2.339657329102241422e-04,-2.340497922218302731e-04
7.640000000000000957e-02,1.362985974319720697e-05,1.374901206531427297e-05,1.362960763673068205e-05
7.660000000000000142e-02,2.601282461182011100e-04,2.602688649467095475e-04,2.601278088176528524e-04
7.680000000000000715e-02,4.784958958887889410e-04,4.786440425159405499e-04,4.784953166435467289e-04
7.699999999999999900e-02,6.448104235278183946e-04,6.449489769251409406e-04,6.448097637534223620e-04
7.720000000000000473e-02,7.407998790635466659e-04,7.409146886308326562e-04,7.407992118509301293e-04
7.740000000000001046e-02,7.558540494601073733e-04,7.559312977859514388e-04,7.558534515113324607e-04
7.760000000000000231e-02,6.882019489672696125e-04,6.882337774381535765e-04,6.882014918295374303e-04
7.780000000000000804e-02,5.451243279521745524e-04,5.451057656509675870e-04,5.451240695337484631e-04
7.799999999999999989e-02,3.421753317142799686e-04,3.421087725454953336e-04,3.421753090883313821e-04
7.820000000000000562e-02,1.014959214927729461e-04,1.013871654348589511e-04,1.014961458360507198e-04
7.839999999999999747e-02,-1.505985491185808981e-04,-1.507372070072455095e-04,-1.505980946932294917e-04
7.860000000000000320e-02,-3.864940971472127763e-04,-3.866487043871712193e-04,-3.864934566105099421e-04
7.880000000000000893e-02,-5.803031208144434142e-04,-5.804561109489958948e-04,-5.803023610469056851e-04
7.900000000000000078e-02,-7.107072635253356514e-04,-7.108426914427489179e-04,-7.107064674054900397e-04
7.920000000000000651e-02,-7.633057402743698367e-04,-7.634078030816748546e-04,-7.633049976693951450e-04
7.939999999999999836e-02,-7.322100862065391517e-04,-7.322679954535821819e-04,-7.322094837873496407e-04
7.960000000000000409e-02,-6.207082500935007935e-04,-6.207144465332417723e-04,-6.207078612898830200e-04
7.980000000000000981e-02,-4.409226315008499351e-04,-4.408765741619844890e-04,-4.409225076945488407e-04
8.000000000000000167e-02,-2.124969484097389064e-04,-2.124024451777435088e-04,-2.124971122958550643e-04
8.020000000000000739e-02,3.954636605056953901e-05,3.967882084457427321e-05,3.954592394683674542e-05
8.039999999999999925e-02,2.875449549721750516e-04,2.877018516092977448e-04,2.875442762121498694e-04
8.060000000000000497e-02,5.042320029534744534e-04,5.043957772863273551e-04,5.042311574032407821e-04
8.080000000000001070e-02,6.657353545377798663e-04,6.658886547030424359e-04,6.657344332462423412e-04
8.100000000000000255e-02,7.542102855119036742e-04,7.543356086479452698e-04,7.542093909479419224e-04
8.120000000000000828e-02,7.598152699587597215e-04,7.598990564296259154e-04,7.598145046194903314e-04
8.140000000000000013e-02,6.818115489685040590e-04,6.818436577855522748e-04,6.818110036577317186e-04
8.160000000000000586e-02,5.286631341404803702e-04,5.286399575328680099e-04,5.286628773173098926e-04
8.179999999999999771e-02,3.171236017171769452e-04,3.170466834746176409e-04,3.171236710160051770e-04
8.200000000000000344e-02,7.040761101727751041e-05,7.028528378119806657e-05,7.040800802191485926e-05
8.220000000000000917e-02,-1.843537746678456334e-04,-1.845088787251011496e-04,-1.843530856186159314e-04
8.240000000000000102e-02,-4.190953620358198596e-04,-4.192661140403562670e-04,-4.190944508294417131e-04
8.260000000000000675e-02,-6.079100342793775395e-04,-6.080780919026139517e-04,-6.079089980446120102e-04
8.279999999999999860e-02,-7.299101501565762561e-04,-7.300566300056791132e-04,-7.299091029128872447e-04
8.300000000000000433e-02,-7.715418682072254508e-04,-7.716506671497459563e-04,-7.715409283260825932e-04
8.320000000000001006e-02,-7.280955824619677642e-04,-7.281540477528985946e-04,-7.280948593480954896e-04
8.340000000000000191e-02,-6.042436488711328988e-04,-6.042450575603280308e-04,-6.042432302929897237e-04
8.360000000000000764e-02,-4.135434963823761694e-04,-4.134869187899169424e-04,-4.135434378619527447e-04
8.379999999999999949e-02,-1.769583095560028831e-04,-1.768496225487209623e-04,-1.769586272316873337e-04
8.400000000000000522e-02,7.944383952371036103e-05,7.959328275506801181e-05,7.944317177841717917e-05
8.420000000000001095e-02,3.273602764383495975e-04,3.275341883764483226e-04,3.273593251284501442e-04
8.440000000000000280e-02,5.393776196279897149e-04,5.395570954449615837e-04,5.393764851459779096e-04
8.460000000000000853e-02,6.920045256255799235e-04,6.921696406317197304e-04,6.920033317103377541e-04
8.480000000000000038e-02,7.682776139525041145e-04,7.684100030950917525e-04,7.682764941539631113e-04
8.500000000000000611e-02,7.596511595710293179e-04,7.597357824663458293e-04,7.596502423486769942e-04
8.519999999999999796e-02,6.669595769407651907e-04,6.669866227685288581e-04,6.669589710054649916e-04
8.540000000000000369e-02,5.003437598568843264e-04,5.003096788921567893e-04,5.003435413217912015e-04
8.560000000000000941e-02,2.781467669000758903e-04,2.780547549863274345e-04,2.781469698603534352e-04
8.580000000000000127e-02,2.489852136723727323e-05,2.475829388873968131e-05,2.489913302415920632e-05
8.600000000000000699e-02,-2.313895269535566125e-04,-2.315628934166141166e-04,-2.313885659851334768e-04
8.619999999999999885e-02,-4.623217221944458141e-04,-4.625091853489625773e-04,-4.623205122938374022e-04
8.640000000000000457e-02,-6.422651426343590131e-04,-6.424460830070794761e-04,-6.422638147374928712e-04
8.660000000000001030e-02,-7.511973202460676177e-04,-7.513514315314208771e-04,-7.511960217224974805e-04
8.680000000000000215e-02,-7.769380983461363771e-04,-7.770481212482557029e-04,-7.769369766523191202e-04
8.700000000000000788e-02,-7.165164211872399741e-04,-7.165695505048468028e-04,-7.165156071390702810e-04
8.719999999999999973e-02,-5.765181564228662354e-04,-5.765081357645225526e-04,-5.765177489942891398e-04
8.740000000000000546e-02,-3.723737432991413199e-04,-3.723009295423083021e-04,-3.723737976932439860e-04
8.759999999999999731e-02,-1.266620797889576823e-04,-1.265342399077954577e-04,-1.266626001544400484e-04
8.780000000000000304e-02,1.333834397154294799e-04,1.335527668100143820e-04,1.333825018968745157e-04
8.800000000000000877e-02,3.788916433177219167e-04,3.790836875712388790e-04,3.788903848873392301e-04
8.820000000000000062e-02,5.825590835533222102e-04,5.827528735914916467e-04,5.825576397684504963e-04
8.840000000000000635e-02,7.216884181058873205e-04,7.218620515482966453e-04,7.216869481591603724e-04
8.859999999999999820e-02,7.807213492521358463e-04,7.808555504656689277e-04,7.807200187193577079e-04
8.880000000000000393e-02,7.529830787696889429e-04,7.530621964619040173e-04,7.529820410045901533e-04
8.900000000000000966e-02,6.414421813078681218e-04,6.414572208629515252e-04,6.414415597999847691e-04
8.920000000000000151e-02,4.583988425332853243e-04,4.583472272299309513e-04,4.583987162706227268e-04
8.940000000000000724e-02,2.241334823973031778e-04,2.240207718375987847e-04,2.241338759653181613e-04
8.959999999999999909e-02,-3.533634067915581323e-05,-3.549842479789574383e-05,-3.533546102688388458e-05
8.980000000000000482e-02,-2.911430928757627453e-04,-2.913364367199251467e-04,-2.911418166171787412e-04
9.000000000000001055e-02,-5.147803788334153223e-04,-5.149839887483023074e-04,-5.147788421763177481e-04
9.020000000000000240e-02,-6.812808865526391719e-04,-6.814716204213775840e-04,-6.812792579566964973e-04
9.040000000000000813e-02,-7.720067476547663255e-04,-7.721635400774473634e-04,-7.720052094265818492e-04
9.059999999999999998e-02,-7.767401405076039718e-04,-7.768446857422714024e-04,-7.767388684106107987e-04
9.080000000000000571e-02,-6.948391653901766444e-04,-6.948797480066024306e-04,-6.948383085323409829e-04
9.099999999999999756e-02,-5.353276824105446773e-04,-5.352987550533468012e-04,-5.353273458546831554e-04
9.120000000000000329e-02,-3.159064409861924078e-04,-3.158111491750801550e-04,-3.159066729343664543e-04
9.140000000000000902e-02,-6.099324442067512983e-05,-6.084126156584833563e-05,-6.099402962328478810e-05
9.160000000000000087e-02,2.009913581296818893e-04,2.011829250442969666e-04,2.009900978551667171e-04
9.180000000000000659e-02,4.407914685240786937e-04,4.410019125088040343e-04,4.407898666681254736e-04
9.199999999999999845e-02,6.315834749310674694e-04,6.317887696966855001e-04,6.315817062231602295e-04
9.220000000000000417e-02,7.519788979803101623e-04,7.521564290138109399e-04,7.519771593731508800e-04
9.240000000000000990e-02,7.884260259675118353e-04,7.885550561453963034e-04,7.884245147799519814e-04
9.260000000000000175e-02,7.367402415936739370e-04,7.368063938662066910e-04,7.367391331105634057e-04
9.280000000000000748e-02,6.025896888747264138e-04,6.025844584989555747e-04,6.025891160152244998e-04
9.299999999999999933e-02,4.008793705853445108e-04,4.008033332934969454e-04,4.008794080238078103e-04
9.320000000000000506e-02,1.540999316485220717e-04,1.539605296608665677e-04,1.541005862826494140e-04
9.340000000000001079e-02,-1.101764985150343576e-04,-1.103634769037044750e-04,-1.101752896326947754e-04
9.360000000000000264e-02,-3.623749931109223254e-04,-3.625894102130412908e-04,-3.623733568941883915e-04
9.380000000000000837e-02,-5.742275004721803704e-04,-5.744447903912640666e-04,-5.742256145673607995e-04
9.400000000000000022e-02,-7.219431352035771306e-04,-7.221393805839087946e-04,-7.219412087573606057e-04
9.420000000000000595e-02,-7.888833412067371154e-04,-7.890356169694283427e-04,-7.888815916879490277e-04
9.439999999999999780e-02,-7.674407396187181429e-04,-7.675321001761012700e-04,-7.674393682764973738e-04
9.460000000000000353e-02,-6.599089850634766007e-04,-6.599280236362006910e-04,-6.599081538542609943e-04
9.480000000000000926e-02,-4.782435940808285797e-04,-4.781882088456080671e-04,-4.782434065840077760e-04
9.500000000000000111e-02,-2.427379149228096910e-04,-2.426131796788809890e-04,-2.427384034793985659e-04
9.520000000000000684e-02,2.023972891028433160e-05,2.041961436897136526e-05,2.023860811696555814e-05
9.539999999999999869e-02,2.811958622664667584e-04,2.814115820021203997e-04,2.811942255436367371e-04
9.560000000000000442e-02,5.108189420192626312e-04,5.110457156505933754e-04,5.108169662572444470e-04
9.580000000000001015e-02,6.832729639527367104e-04,6.834858152542529468e-04,6.832708675174232766e-04
9.600000000000000200e-02,7.791073755710287239e-04,7.792814449298012761e-04,7.791053942254155384e-04
9.620000000000000773e-02,7.874552256135502505e-04,7.875711185358759241e-04,7.874535860850725337e-04
9.639999999999999958e-02,7.072706508059199747e-04,7.073141475811470756e-04,7.072695448250373605e-04
9.660000000000000531e-02,5.474642056645305467e-04,5.474304626456708055e-04,5.474637675328788197e-04
9.680000000000001104e-02,3.259181874687481183e-04,3.258098148477322955e-04,3.259184778360663614e-04
9.700000000000000289e-02,6.749012894719713716e-05,6.731951131695292708e-05,6.749112669491849419e-05
9.720000000000000862e-02,-1.987731566905187575e-04,-1.989877454877798219e-04,-1.987715534125121173e-04
9.740000000000000047e-02,-4.428990919510188639e-04,-4.431329563267049992e-04,-4.428970554873148144e-04
9.760000000000000620e-02,-6.373638984382537552e-04,-6.375912387234328009e-04,-6.373616531659051770e-04
9.779999999999999805e-02,-7.601982088575612523e-04,-7.603924849734337334e-04,-7.601960065075904572e-04
9.800000000000000377e-02,-7.974730408119668022e-04,-7.976125473825282537e-04,-7.974711322818267773e-04
9.820000000000000950e-02,-7.448843857474838877e-04,-7.449522041977524626e-04,-7.448829925437020546e-04
9.840000000000000135e-02,-6.082555866428575927e-04,-6.082441057401895800e-04,-6.082548751628764341e-04
9.860000000000000708e-02,-4.028982943179551567e-04,-4.028076030582166257e-04,-4.028983560698201714e-04
9.879999999999999893e-02,-1.519014462844740245e-04,-1.517419302662708584e-04,-1.519022862190082214e-04
9.900000000000000466e-02,1.164610992269597467e-04,1.166723955453827807e-04,1.164595646664754743e-04
9.920000000000001039e-02,3.719136249271154555e-04,3.721523593906246249e-04,3.719115596336669332e-04
9.940000000000000224e-02,5.855941849898335010e-04,5.858339559501739595e-04,5.855918158095173775e-04
9.960000000000000797e-02,7.333174668835216840e-04,7.335303004915064932e-04,7.333150587689404604e-04
9.979999999999999982e-02,7.983158058701963827e-04,7.984778356227303182e-04,7.983136322769634639e-04
1.000000000000000056e-01,7.731473034236725425e-04,7.732390431461873617e-04,7.731456153177095839e-04


==> pics/beam4/csv/ex2_valid_traj_freq_50_70.csv <==
time,fom,popinf,fopinf
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000096e-04,-5.385337175056830395e-08,-9.595956384518446658e-08,-5.341552644195734153e-08
4.000000000000000192e-04,-7.746833205959299493e-07,-9.068949453666098699e-07,-7.739145515868789182e-07
6.000000000000000559e-04,-3.287318041089286979e-06,-3.536315245773743905e-06,-3.287809830954055530e-06
8.000000000000000383e-04,-8.291070041708026552e-06,-8.586927789780873544e-06,-8.292160793317914722e-06
1.000000000000000021e-03,-1.595147614685391948e-05,-1.596850845699425135e-05,-1.595291976211545110e-05
1.200000000000000112e-03,-2.617882128334268348e-05,-2.574437238906546215e-05,-2.617987175101817179e-05
1.399999999999999986e-03,-3.858924561532385517e-05,-3.811783760000483185e-05,-3.858921764549740838e-05
1.600000000000000077e-03,-5.254042520564848416e-05,-5.250936422678920639e-05,-5.254097616248676219e-05
1.800000000000000168e-03,-6.721688987996698420e-05,-6.745410748176263425e-05,-6.721685703537131577e-05
2.000000000000000042e-03,-8.173868991110801543e-05,-8.169275779011580326e-05,-8.173805968957855220e-05
2.200000000000000133e-03,-9.526344714259069382e-05,-9.485482717476037887e-05,-9.526278126322059098e-05
2.400000000000000223e-03,-1.070755512188971198e-04,-1.068145437691040014e-04,-1.070747040973229922e-04
2.600000000000000314e-03,-1.166566526076976074e-04,-1.168809586331442664e-04,-1.166557682906082437e-04
2.799999999999999972e-03,-1.237331334005482332e-04,-1.241393322697153753e-04,-1.237322937244551726e-04
3.000000000000000062e-03,-1.282897181160742460e-04,-1.284153197050069033e-04,-1.282891196354042488e-04
3.200000000000000153e-03,-1.305538565311493331e-04,-1.304276137313173302e-04,-1.305534937211265314e-04
3.400000000000000244e-03,-1.309525368220259211e-04,-1.309723141756950684e-04,-1.309524953671913473e-04
3.600000000000000335e-03,-1.300497906057124090e-04,-1.303532278801467902e-04,-1.300500344716439807e-04
3.799999999999999992e-03,-1.284713100585721979e-04,-1.287528574210228434e-04,-1.284718356499256237e-04
4.000000000000000083e-03,-1.268271645877984519e-04,-1.268041154234536734e-04,-1.268278691767111925e-04
4.200000000000000608e-03,-1.256404981553058749e-04,-1.254315066361785791e-04,-1.256413124171015870e-04
4.400000000000000265e-03,-1.252910179488390876e-04,-1.251908679344123417e-04,-1.252918204699980979e-04
4.599999999999999922e-03,-1.259781175404008394e-04,-1.260279178452521315e-04,-1.259788257770957703e-04
4.800000000000000447e-03,-1.277074376222551001e-04,-1.276873002865647915e-04,-1.277079552085943939e-04
5.000000000000000104e-03,-1.303005199076183907e-04,-1.300919220310007424e-04,-1.303008011451436835e-04
5.200000000000000629e-03,-1.334255679277060881e-04,-1.331822883872729919e-04,-1.334255788545249725e-04
5.400000000000000286e-03,-1.366441845557631431e-04,-1.365596966603522004e-04,-1.366439417284845675e-04
5.599999999999999943e-03,-1.394680986670822223e-04,-1.395200567027824628e-04,-1.394676364233269597e-04
5.800000000000000468e-03,-1.414185192130292944e-04,-1.414464022956515583e-04,-1.414179086726631465e-04
6.000000000000000125e-03,-1.420813418204556046e-04,-1.420372853503829122e-04,-1.420806609989650306e-04
6.200000000000000649e-03,-1.411519146899333920e-04,-1.411495023394508251e-04,-1.411512547985517281e-04
6.400000000000000307e-03,-1.384649518356706195e-04,-1.385894038463924682e-04,-1.384643921642731768e-04
6.599999999999999964e-03,-1.340068829069005483e-04,-1.341879158375435194e-04,-1.340064924676288686e-04
6.800000000000000488e-03,-1.279103218492566509e-04,-1.280263449007216137e-04,-1.279101421464949194e-04
7.000000000000000146e-03,-1.204322352112358659e-04,-1.204679816795573157e-04,-1.204322835541999650e-04
7.200000000000000670e-03,-1.119193219792532606e-04,-1.119524072566000812e-04,-1.119195841238387185e-04
7.400000000000000328e-03,-1.027652660276234830e-04,-1.028291308046905392e-04,-1.027657040529076585e-04
7.599999999999999985e-03,-9.336528716429956672e-05,-9.339965893829896314e-05,-9.336584088513569018e-05
7.800000000000000509e-03,-8.407333375169909477e-05,-8.401847233970824750e-05,-8.407393224882009808e-05
8.000000000000000167e-03,-7.516671316950669049e-05,-7.504863004562792382e-05,-7.516728111983992473e-05
8.200000000000000691e-03,-6.682176876610699623e-05,-6.671108996807883660e-05,-6.682223803617943613e-05
8.400000000000001216e-03,-5.910277544250287058e-05,-5.902276291365252510e-05,-5.910309135180526370e-05
8.600000000000000006e-03,-5.196454207723274381e-05,-5.188204069192872431e-05,-5.196467103398811997e-05
8.800000000000000530e-03,-4.526763084181343753e-05,-4.516449563821732050e-05,-4.526756250971458105e-05
9.000000000000001055e-03,-3.880368917942346463e-05,-3.871493374073145879e-05,-3.880343782341750918e-05
9.199999999999999845e-03,-3.232738808085220051e-05,-3.229643890482514662e-05,-3.232698919907963818e-05
9.400000000000000369e-03,-2.559088575589628977e-05,-2.561555291575357514e-05,-2.559039157440639112e-05
9.600000000000000894e-03,-1.837669133601329638e-05,-1.842148155753802225e-05,-1.837616341532526603e-05
9.799999999999999684e-03,-1.052521508111118198e-05,-1.057245526996060762e-05,-1.052471686189065543e-05
1.000000000000000021e-02,-1.954124060771821174e-06,-2.017488530455119124e-06,-1.953712863796018057e-06
1.020000000000000073e-02,7.332274223411968308e-06,7.243554724425681561e-06,7.332553708282872689e-06
1.040000000000000126e-02,1.724414330283944983e-05,1.715142704154768130e-05,1.724426406687433038e-05
1.060000000000000005e-02,2.761701199248602445e-05,2.755216421755194735e-05,2.761696721985481106e-05
1.080000000000000057e-02,3.823065169225084144e-05,3.820303720288971498e-05,3.823045485801090097e-05
1.100000000000000110e-02,4.883332278980808474e-05,4.883015434301667102e-05,4.883300525194289457e-05
1.119999999999999989e-02,5.916830772528507972e-05,5.918154160463351849e-05,5.916791425132441777e-05
1.140000000000000041e-02,6.899956255974377820e-05,6.903730312702200137e-05,6.899914545994926944e-05
1.160000000000000094e-02,7.813360279861056626e-05,7.820263710988272150e-05,7.813321528893531209e-05
1.179999999999999973e-02,8.643533810279040218e-05,8.652414787021375461e-05,8.643502792649391663e-05
1.200000000000000025e-02,9.383639928766446985e-05,9.392323126788159672e-05,9.383620311754969022e-05
1.220000000000000077e-02,1.003354480146812828e-04,1.004077411607480252e-04,1.003353875388010927e-04
1.240000000000000130e-02,1.059909126245338801e-04,1.060489051666248391e-04,1.059909924272523228e-04
1.260000000000000009e-02,1.109074383859740204e-04,1.109509269499721291e-04,1.109076461395260124e-04
1.280000000000000061e-02,1.152179906741229682e-04,1.152385225286131214e-04,1.152182991647605171e-04
1.300000000000000114e-02,1.190639363870684244e-04,1.190533179535334564e-04,1.190643074271081816e-04
1.319999999999999993e-02,1.225755284618459365e-04,1.225367156444688902e-04,1.225759177840876450e-04
1.340000000000000045e-02,1.258550300129688832e-04,1.257998281858575189e-04,1.258553928752354303e-04
1.360000000000000098e-02,1.289642823761152142e-04,1.289025403774384545e-04,1.289645788073435465e-04
1.380000000000000150e-02,1.319179032705229985e-04,1.318535652455654140e-04,1.319181027334376624e-04
1.400000000000000029e-02,1.346825851342919671e-04,1.346197842945224946e-04,1.346826696989910147e-04
1.420000000000000082e-02,1.371822316023528444e-04,1.371300721943942988e-04,1.371821976639344982e-04
1.440000000000000134e-02,1.393080131682002153e-04,1.392763395478428855e-04,1.393078712142979691e-04
1.460000000000000013e-02,1.409319069427928490e-04,1.409242803439982679e-04,1.409316798205845743e-04
1.480000000000000066e-02,1.419219669607884704e-04,1.419353047408739358e-04,1.419216865720036890e-04
1.500000000000000118e-02,1.421574705195693662e-04,1.421874871819329240e-04,1.421571737492006158e-04
1.519999999999999997e-02,1.415422071364901512e-04,1.415863091513094743e-04,1.415419311762374280e-04
1.540000000000000049e-02,1.400144876457073886e-04,1.400690128718543699e-04,1.400142656347451485e-04
1.560000000000000102e-02,1.375529104908285790e-04,1.376102613820660890e-04,1.375527676715734859e-04
1.580000000000000154e-02,1.341774636514922263e-04,1.342281768648635645e-04,1.341774147598840164e-04
1.600000000000000033e-02,1.299461017705650712e-04,1.299833367945472668e-04,1.299461496366636343e-04
1.619999999999999912e-02,1.249474485175483052e-04,1.249683546444916844e-04,1.249475842842726926e-04
1.640000000000000138e-02,1.192906827421226078e-04,1.192941153850667356e-04,1.192908873177739488e-04
1.660000000000000017e-02,1.130939277854537658e-04,1.130788504386488687e-04,1.130941745988022791e-04
1.680000000000000243e-02,1.064725595311091826e-04,1.064394939610909316e-04,1.064728179133758962e-04
1.700000000000000122e-02,9.952877416490451829e-05,9.948170082656063520e-05,9.952901320808579084e-05
1.720000000000000001e-02,9.234353416207192187e-05,9.228909062369386224e-05,9.234372632123264346e-05
1.740000000000000227e-02,8.497167049163753603e-05,8.491646916430991199e-05,8.497179476954991935e-05
1.760000000000000106e-02,7.744051061049254470e-05,7.738970523862544670e-05,7.744055470961995708e-05
1.779999999999999985e-02,6.975197239541133332e-05,6.970992062858740856e-05,6.975193387201447204e-05
1.800000000000000211e-02,6.188766839376543699e-05,6.185855087915616442e-05,6.188755447837389941e-05
1.820000000000000090e-02,5.381624238248683775e-05,5.380305248111975078e-05,5.381606877622227401e-05
1.839999999999999969e-02,4.550194791138347758e-05,4.550501487866951653e-05,4.550173653237883214e-05
1.860000000000000195e-02,3.691339075804781693e-05,3.693035483849578570e-05,3.691316695599749283e-05
1.880000000000000074e-02,2.803140043553932432e-05,2.805854592306942344e-05,2.803118980540767483e-05
1.899999999999999953e-02,1.885515415547735574e-05,1.888841559063528941e-05,1.885497956889249521e-05
1.920000000000000179e-02,9.405928564858509269e-06,9.440824544184126733e-06,9.405807550713039404e-06
1.940000000000000058e-02,-2.718376996785216141e-07,-2.403410477012199110e-07,-2.718947369296362974e-07
1.959999999999999937e-02,-1.011215937922919236e-05,-1.008886355186238680e-05,-1.011215012307786769e-05
1.980000000000000163e-02,-2.003148005972332226e-05,-2.001973672418115807e-05,-2.003141015242913882e-05
2.000000000000000042e-02,-2.993443595999550232e-05,-2.993564353672492013e-05,-2.993431803379472902e-05
2.020000000000000268e-02,-3.972066418791419384e-05,-3.973465561074946892e-05,-3.972051602737020683e-05
2.040000000000000147e-02,-4.929183352458227466e-05,-4.931730934153907413e-05,-4.929167578766929976e-05
2.060000000000000026e-02,-5.855809816228630055e-05,-5.859257957599818057e-05,-5.855795177186072140e-05
2.080000000000000251e-02,-6.744328646814793412e-05,-6.748304289012564585e-05,-6.744317017322282821e-05
2.100000000000000130e-02,-7.588832256678911849e-05,-7.592887732337660770e-05,-7.588825078406377905e-05
2.120000000000000009e-02,-8.385260992045185432e-05,-8.388964962389719243e-05,-8.385259125635908140e-05
2.140000000000000235e-02,-9.131335653637595519e-05,-9.134337691012784667e-05,-9.131339297774311808e-05
2.160000000000000114e-02,-9.826305844326268483e-05,-9.828351049199345209e-05,-9.826314544026764882e-05
2.179999999999999993e-02,-1.047055576429230164e-04,-1.047148775921786156e-04,-1.047056848812723490e-04
2.200000000000000219e-02,-1.106512295643209166e-04,-1.106490715507754674e-04,-1.106513824503450833e-04
2.220000000000000098e-02,-1.161119230447236496e-04,-1.160993825906673187e-04,-1.161120845676669042e-04
2.239999999999999977e-02,-1.210962670170851130e-04,-1.210757212136702216e-04,-1.210964198768988142e-04
2.260000000000000203e-02,-1.256058799734225404e-04,-1.255804687062700583e-04,-1.256060085719864399e-04
2.280000000000000082e-02,-1.296328817754931390e-04,-1.296059954457858627e-04,-1.296329740002481799e-04
2.299999999999999961e-02,-1.331589338247552085e-04,-1.331339081827374697e-04,-1.331589822605840968e-04
2.320000000000000187e-02,-1.361558426743945916e-04,-1.361357084441683026e-04,-1.361558452928021711e-04
2.340000000000000066e-02,-1.385875793938045469e-04,-1.385746930830729536e-04,-1.385875395244041497e-04
2.359999999999999945e-02,-1.404134105294196618e-04,-1.404090751695091571e-04,-1.404133362408073720e-04
2.380000000000000171e-02,-1.415917249350698932e-04,-1.415960425245118160e-04,-1.415916278465942878e-04
2.400000000000000050e-02,-1.420840826651407682e-04,-1.420960849806009554e-04,-1.420839764641880596e-04
2.420000000000000276e-02,-1.418590126945355116e-04,-1.418768948634495982e-04,-1.418589114006464094e-04
2.440000000000000155e-02,-1.408951402504872615e-04,-1.409164648163892535e-04,-1.408950565723666223e-04
2.460000000000000034e-02,-1.391833247287234019e-04,-1.392052525665781859e-04,-1.391832686001156453e-04
2.480000000000000260e-02,-1.367276193491781793e-04,-1.367472601908738077e-04,-1.367275969147882487e-04
2.500000000000000139e-02,-1.335450089827813931e-04,-1.335598334475644896e-04,-1.335450220289071505e-04
2.520000000000000018e-02,-1.296640236780356714e-04,-1.296721784408891276e-04,-1.296640696463086963e-04
2.540000000000000244e-02,-1.251224479580234032e-04,-1.251229019324998765e-04,-1.251225204053066017e-04
2.560000000000000123e-02,-1.199644352966826023e-04,-1.199570198144890153e-04,-1.199645248416227907e-04
2.580000000000000002e-02,-1.142373866112849756e-04,-1.142227955932692486e-04,-1.142374821470738637e-04
2.600000000000000228e-02,-1.079889561052036184e-04,-1.079686768360410646e-04,-1.079890462047631726e-04
2.620000000000000107e-02,-1.012645109493621098e-04,-1.012406263859865906e-04,-1.012645851829882868e-04
2.639999999999999986e-02,-9.410529824811578734e-05,-9.408018409719794259e-05,-9.410534838379707909e-05
2.660000000000000211e-02,-8.654747562405822828e-05,-8.652348876618232403e-05,-8.654749647172798308e-05
2.680000000000000090e-02,-7.862205143166352782e-05,-7.860127727659816797e-05,-7.862204133507211820e-05
2.699999999999999969e-02,-7.035567216949267311e-05,-7.033972412170995999e-05,-7.035563302365697091e-05
2.720000000000000195e-02,-6.177209904773154150e-05,-6.176195015595935776e-05,-6.177203593883817266e-05
2.740000000000000074e-02,-5.289414447308878482e-05,-5.289001918373281220e-05,-5.289406492063527940e-05
2.760000000000000300e-02,-4.374579796575978920e-05,-4.374717328554276829e-05,-4.374571096055500418e-05
2.780000000000000179e-02,-3.435426405020095827e-05,-3.435998474393398672e-05,-3.435417892197136527e-05
2.800000000000000058e-02,-2.475165945461299118e-05,-2.476012015335791214e-05,-2.475158479230079347e-05
2.820000000000000284e-02,-1.497617019059976237e-05,-1.498551876929368806e-05,-1.497611286276204243e-05
2.840000000000000163e-02,-5.072541691476925148e-06,-5.080893695519599259e-06,-5.072506152977364645e-06
2.860000000000000042e-02,4.908141050080025244e-06,4.902478084853247397e-06,4.908153177227041838e-06
2.880000000000000268e-02,1.490934300627690954e-05,1.490766300450471269e-05,1.490933296438727560e-05
2.900000000000000147e-02,2.487052326999041166e-05,2.487357748127133611e-05,2.487049489662387900e-05
2.920000000000000026e-02,3.472896213582563800e-05,3.473690022837249948e-05,3.472892127043119561e-05
2.940000000000000252e-02,4.442176506310656315e-05,4.443415075112755924e-05,4.442171878134288369e-05
2.960000000000000131e-02,5.388782926025744124e-05,5.390371150326685537e-05,5.388778496530352634e-05
2.980000000000000010e-02,6.306957488577827960e-05,6.308760934266749746e-05,6.306953943627389080e-05
3.000000000000000236e-02,7.191428138716721846e-05,7.193289967486936819e-05,7.191426029267761937e-05
3.020000000000000115e-02,8.037492348755645867e-05,8.039253023466463204e-05,8.037492033976015825e-05
3.039999999999999994e-02,8.841046480490347137e-05,8.842562712112336321e-05,8.841048092395215345e-05
3.060000000000000220e-02,9.598563102600359584e-05,9.599723208237075968e-05,9.598566541786028149e-05
3.080000000000000099e-02,1.030702427109601090e-04,1.030775893738399094e-04,1.030702922722555521e-04
3.099999999999999978e-02,1.096382327921447693e-04,1.096411153060088031e-04,1.096382927690398696e-04
3.120000000000000204e-02,1.156665020914103049e-04,1.156651995212928773e-04,1.156665666922046504e-04
3.140000000000000430e-02,1.211337747190805478e-04,1.211290002478618831e-04,1.211338378390865958e-04
3.160000000000000309e-02,1.260196048214023263e-04,1.260123976823450073e-04,1.260196607396765148e-04
3.180000000000000188e-02,1.303036584216226866e-04,1.302952431229916267e-04,1.303037024668257183e-04
3.200000000000000067e-02,1.339653541280026608e-04,1.339569892848093346e-04,1.339653831503682263e-04
3.219999999999999946e-02,1.369838984642385272e-04,1.369767308119018776e-04,1.369839111329455394e-04
3.239999999999999825e-02,1.393387026963076357e-04,1.393336380834537527e-04,1.393386995477413485e-04
3.260000000000000397e-02,1.410101229215917219e-04,1.410077285554843746e-04,1.410101062116667471e-04
3.280000000000000276e-02,1.419804296922641030e-04,1.419808817347430999e-04,1.419804030425178640e-04
3.300000000000000155e-02,1.422348903970079221e-04,1.422379729101661135e-04,1.422348583130157750e-04
3.320000000000000034e-02,1.417628395732611218e-04,1.417679899062115531e-04,1.417628068573946205e-04
3.339999999999999913e-02,1.405586187646967527e-04,1.405650091640048348e-04,1.405585899542810839e-04
3.360000000000000486e-02,1.386222875847157546e-04,1.386289326955893967e-04,1.386222664193468993e-04
3.380000000000000365e-02,1.359600373813777980e-04,1.359659167786823647e-04,1.359600264214469998e-04
3.400000000000000244e-02,1.325842752883055957e-04,1.325884564939899324e-04,1.325842756591579517e-04
3.420000000000000123e-02,1.285133839651150681e-04,1.285151294863370430e-04,1.285133952980292758e-04
3.440000000000000002e-02,1.237711975040422325e-04,1.237700427139034481e-04,1.237712180401849245e-04
3.459999999999999881e-02,1.183862621434313665e-04,1.183820574837886092e-04,1.183862890216833371e-04
3.480000000000000454e-02,1.123909694154356340e-04,1.123838853133424362e-04,1.123909990412399123e-04
3.500000000000000333e-02,1.058206568025743505e-04,1.058111523120376369e-04,1.058206853093118620e-04
3.520000000000000212e-02,9.871276751543701521e-05,9.870152645270760202e-05,9.871279123513359156e-05
3.540000000000000091e-02,9.110614693895131356e-05,9.109398992592004842e-05,9.110616282813852344e-05
3.559999999999999970e-02,8.304053133543510005e-05,8.302831614568621408e-05,8.304053728608818340e-05
3.579999999999999849e-02,7.455625723257371107e-05,7.454478055862986713e-05,7.455625228312183841e-05
3.600000000000000422e-02,6.569419138296382328e-05,6.568410287932260449e-05,6.569417577334771166e-05
3.620000000000000301e-02,5.649585409273861835e-05,5.648759114492596145e-05,5.649582919767366597e-05
3.640000000000000180e-02,4.700368671941128622e-05,4.699743643909783797e-05,4.700365483104770024e-05
3.660000000000000059e-02,3.726139888464473707e-05,3.725709131355646041e-05,3.726136291818100239e-05
3.679999999999999938e-02,2.731432443622203832e-05,2.731165664648666980e-05,2.731428755701862881e-05
3.700000000000000511e-02,1.720971703673051183e-05,1.720820339075970095e-05,1.720968229472302319e-05
3.720000000000000390e-02,6.996926393459014995e-06,6.995967245311312662e-06,6.996896376051980998e-06
3.740000000000000269e-02,-3.272587642409991131e-06,-3.273627511839886361e-06,-3.272611072531973694e-06
3.760000000000000148e-02,-1.354542528563639033e-05,-1.354713757471250759e-05,-1.354544117092771961e-05
3.780000000000000027e-02,-2.376660162998469475e-05,-2.376946385826061509e-05,-2.376660996919251499e-05
3.799999999999999906e-02,-3.388006530806311685e-05,-3.388438687938673819e-05,-3.388006700877439141e-05
3.820000000000000479e-02,-4.382934287350066571e-05,-4.383523362863495500e-05,-4.382933958710664773e-05
3.840000000000000357e-02,-5.355825840511377171e-05,-5.356562208506957320e-05,-5.355825229669413409e-05
3.860000000000000236e-02,-6.301167204784358729e-05,-6.302022388542508123e-05,-6.301166550380269760e-05
3.880000000000000115e-02,-7.213618185288750038e-05,-7.214548716220957423e-05,-7.213617718840506347e-05
3.899999999999999994e-02,-8.088074034123663748e-05,-8.089026891225740425e-05,-8.088073951561618169e-05
3.919999999999999873e-02,-8.919714908654023905e-05,-8.920633847681848567e-05,-8.919715349383682890e-05
3.940000000000000446e-02,-9.704041010651833095e-05,-9.704872982562943843e-05,-9.704042042813550845e-05
3.960000000000000325e-02,-1.043689294819681731e-04,-1.043759384090397135e-04,-1.043689456399881092e-04
3.980000000000000204e-02,-1.111445848952319842e-04,-1.111499756557443353e-04,-1.111446060887304784e-04
4.000000000000000083e-02,-1.173326824450441681e-04,-1.173363084390131162e-04,-1.173327072736507596e-04
4.019999999999999962e-02,-1.229018380440008613e-04,-1.229037208303917670e-04,-1.229018646808106169e-04
4.040000000000000535e-02,-1.278238237236276910e-04,-1.278241407372307222e-04,-1.278238501555181673e-04
4.060000000000000414e-02,-1.320734193612989630e-04,-1.320724742090185751e-04,-1.320734436222806686e-04
4.080000000000000293e-02,-1.356283054415081556e-04,-1.356264851905668875e-04,-1.356283258343851856e-04
4.100000000000000172e-02,-1.384690238754920021e-04,-1.384667490373362104e-04,-1.384690391445472823e-04
4.120000000000000051e-02,-1.405790224365496583e-04,-1.405766958023790423e-04,-1.405790318838176045e-04
4.139999999999999930e-02,-1.419447857674866083e-04,-1.419427459840014768e-04,-1.419447892974690128e-04
4.160000000000000503e-02,-1.425560435402492413e-04,-1.425545285822445206e-04,-1.425560416508348893e-04
4.180000000000000382e-02,-1.424060358136275406e-04,-1.424051601632406780e-04,-1.424060294991637775e-04
4.200000000000000261e-02,-1.414918077431442532e-04,-1.414915553512825568e-04,-1.414917983490601098e-04
4.220000000000000140e-02,-1.398145017192067212e-04,-1.398147347631193934e-04,-1.398144907671731161e-04
4.240000000000000019e-02,-1.373796146893165916e-04,-1.373800962771074777e-04,-1.373796037004353999e-04
4.259999999999999898e-02,-1.341971918827385016e-04,-1.341976193538961754e-04,-1.341971821843197571e-04
4.280000000000000471e-02,-1.302819345466777780e-04,-1.302819790945648044e-04,-1.302819271382783903e-04
4.300000000000000350e-02,-1.256532081991142645e-04,-1.256525559008163958e-04,-1.256532036639200771e-04
4.320000000000000229e-02,-1.203349476017788000e-04,-1.203333369597386503e-04,-1.203349460550546662e-04
4.340000000000000108e-02,-1.143554643323281604e-04,-1.143527161008778877e-04,-1.143554654232866065e-04
4.359999999999999987e-02,-1.077471713508916295e-04,-1.077432075893842691e-04,-1.077471743412562993e-04
4.379999999999999866e-02,-1.005462454438975698e-04,-1.005410960984392632e-04,-1.005462493116183429e-04
4.400000000000000439e-02,-9.279225200266424858e-05,-9.278604887523621736e-05,-9.279225557948027022e-05
4.420000000000000318e-02,-8.452775744426087605e-05,-8.452071680991117520e-05,-8.452775956038717422e-05
4.440000000000000197e-02,-7.579795241743211777e-05,-7.579034884110429570e-05,-7.579795205097938644e-05
4.460000000000000075e-02,-6.665030445570865750e-05,-6.664243925383170244e-05,-6.665030084448417887e-05
4.479999999999999954e-02,-5.713425234461263884e-05,-5.712642063571470388e-05,-5.713424506383914090e-05
4.500000000000000527e-02,-4.730094728854548176e-05,-4.729340750853380348e-05,-4.730093629089261335e-05
4.520000000000000406e-02,-3.720303869093834117e-05,-3.719598795135733879e-05,-3.720302430771954305e-05
4.540000000000000285e-02,-2.689449593895413269e-05,-2.688805375471852181e-05,-2.689447882349962546e-05
4.560000000000000164e-02,-1.643045259524813126e-05,-1.642465447960660878e-05,-1.643043364157314041e-05
4.580000000000000043e-02,-5.867056579552434306e-06,-5.861857745270957450e-06,-5.867036813319423250e-06
4.599999999999999922e-02,4.738690808531328259e-06,4.743402586321620992e-06,4.738710344867716099e-06
4.620000000000000495e-02,1.532912260969380603e-05,1.533350695469307227e-05,1.532914097294828587e-05
4.640000000000000374e-02,2.584613286918105020e-05,2.585037227740775149e-05,2.584614930918959118e-05
4.660000000000000253e-02,3.623144958671247601e-05,3.623572349562765351e-05,3.623146361700155254e-05
4.680000000000000132e-02,4.642695574674053773e-05,4.643141628198953430e-05,4.642696717579850089e-05
4.700000000000000011e-02,5.637505451455796938e-05,5.637980668322000236e-05,5.637506344733129332e-05
4.719999999999999890e-02,6.601906963291956723e-05,6.602415805966198770e-05,6.601907643443769686e-05
4.740000000000000463e-02,7.530366804404067967e-05,7.530907149212884711e-05,7.530367328105427480e-05
4.760000000000000342e-02,8.417528935960065170e-05,8.418092328341335686e-05,8.417529371333986330e-05
4.780000000000000221e-02,9.258256601564968981e-05,9.258829247882782059e-05,9.258257018824204228e-05
4.800000000000000100e-02,1.004767189682990720e-04,1.004823624284198810e-04,1.004767235864142071e-04
4.819999999999999979e-02,1.078119162113853939e-04,1.078172830874388405e-04,1.078119217553311082e-04
4.840000000000000552e-02,1.145455850581500066e-04,1.145504846231741570e-04,1.145455918103771613e-04
4.860000000000000431e-02,1.206386733439610795e-04,1.206429374643100931e-04,1.206386813629753380e-04
4.880000000000000310e-02,1.260558591226269604e-04,1.260593586253443805e-04,1.260558682442708845e-04
4.900000000000000189e-02,1.307657124629468468e-04,1.307683684131521096e-04,1.307657223244135247e-04
4.920000000000000068e-02,1.347408161863241749e-04,1.347426050197309075e-04,1.347408262575904242e-04
4.939999999999999947e-02,1.379578544461107557e-04,1.379588067037308978e-04,1.379578640963192309e-04
4.960000000000000520e-02,1.403976789595313425e-04,1.403978720919317686e-04,1.403976875474981603e-04
4.980000000000000399e-02,1.420453622307033448e-04,1.420449085777560246e-04,1.420453691781042784e-04
5.000000000000000278e-02,1.428902454136538990e-04,1.428892770080649442e-04,1.428902502613254796e-04
5.020000000000000157e-02,1.429259859943455690e-04,1.429246381260013696e-04,1.429259884507135230e-04
5.040000000000000036e-02,1.421506074794384017e-04,1.421490029646319550e-04,1.421506074344548536e-04
5.059999999999999915e-02,1.405665500102385075e-04,1.405647859865847952e-04,1.405665475493698675e-04
5.080000000000000487e-02,1.381807180274474852e-04,1.381788566479131999e-04,1.381807134136277964e-04
5.100000000000000366e-02,1.350045186780843255e-04,1.350025825872644338e-04,1.350045123062862168e-04
5.120000000000000245e-02,1.310538831788281462e-04,1.310518560732398059e-04,1.310538755315128836e-04
5.140000000000000124e-02,1.263492629048538585e-04,1.263470948324754652e-04,1.263492544956185278e-04
5.160000000000000003e-02,1.209155924039833073e-04,1.209132089420622731e-04,1.209155837149080505e-04
5.180000000000000576e-02,1.147822129265707570e-04,1.147795269899781789e-04,1.147822043648125617e-04
5.200000000000000455e-02,1.079827522296669131e-04,1.079796769729648862e-04,1.079827440803738780e-04
5.220000000000000334e-02,1.005549588521362399e-04,1.005514201287404790e-04,1.005549512591859642e-04
5.240000000000000213e-02,9.254049183225385687e-05,9.253643876602085389e-05,9.254048479888715641e-05
5.260000000000000092e-02,8.398466932636276794e-05,8.398008183765829206e-05,8.398466272163862187e-05
5.279999999999999971e-02,7.493618164278982791e-05,7.493107421450986784e-05,7.493617523254920347e-05
5.300000000000000544e-02,6.544677573320966594e-05,6.544119714805367283e-05,6.544676922626566160e-05
5.320000000000000423e-02,5.557091888656447235e-05,5.556494813750562632e-05,5.557091197773144248e-05
5.340000000000000302e-02,4.536544929585026352e-05,4.535918831859018412e-05,4.536544170311947779e-05
5.360000000000000181e-02,3.488922041559842929e-05,3.488278463638084099e-05,3.488921191847756890e-05
5.380000000000000060e-02,2.420274472265530850e-05,2.419625260653032153e-05,2.420273519698030399e-05
5.399999999999999939e-02,1.336784079449695561e-05,1.336140362227840649e-05,1.336783022759744770e-05
5.420000000000000512e-02,2.447285739625237682e-06,2.440998775312518216e-06,2.447274235537859655e-06
5.440000000000000391e-02,-8.495526702544006805e-06,-8.501590726753602330e-06,-8.495538932454841871e-06
5.460000000000000270e-02,-1.939692356258159429e-05,-1.940271802673163373e-05,-1.939693622169475902e-05
5.480000000000000149e-02,-3.019328772685371263e-05,-3.019879252163141129e-05,-3.019330046329696374e-05
5.500000000000000028e-02,-4.082139335820257896e-05,-4.082661223882883304e-05,-4.082140580099197897e-05
5.520000000000000601e-02,-5.121874420382152294e-05,-5.122369958282202521e-05,-5.121875600282679755e-05
5.540000000000000480e-02,-6.132391672497710679e-05,-6.132864264460638688e-05,-6.132392757775869795e-05
5.560000000000000359e-02,-7.107690888080499009e-05,-7.108144310358960642e-05,-7.107691855677723955e-05
5.580000000000000238e-02,-8.041949409682892542e-05,-8.042387029418800583e-05,-8.041950245627473785e-05
5.600000000000000117e-02,-8.929557849375469448e-05,-8.929981944186202180e-05,-8.929558549042554243e-05
5.619999999999999996e-02,-9.765155804032800814e-05,-9.765567058605223547e-05,-9.765156371582926905e-05
5.640000000000000568e-02,-1.054366711652842363e-04,-1.054406434720895974e-04,-1.054366756357178760e-04
5.660000000000000447e-02,-1.126033415487609593e-04,-1.126071428451591371e-04,-1.126033449887055233e-04
5.680000000000000326e-02,-1.191075054666747247e-04,-1.191110882000137041e-04,-1.191075080779274237e-04
5.700000000000000205e-02,-1.249089181098668770e-04,-1.249122221557590659e-04,-1.249089200869248257e-04
5.720000000000000084e-02,-1.299714338406901721e-04,-1.299743922042700776e-04,-1.299714353522042035e-04
5.739999999999999963e-02,-1.342632562783371191e-04,-1.342658015422693550e-04,-1.342632574453634471e-04
5.760000000000000536e-02,-1.377571551773807811e-04,-1.377592259212689636e-04,-1.377571560505259788e-04
5.780000000000000415e-02,-1.404306483066873688e-04,-1.404321947942621413e-04,-1.404306488747478329e-04
5.800000000000000294e-02,-1.422661478570954869e-04,-1.422671363563236780e-04,-1.422661480642044480e-04
5.820000000000000173e-02,-1.432510719577844316e-04,-1.432514872339194444e-04,-1.432510716922468939e-04
5.840000000000000052e-02,-1.433779226327296628e-04,-1.433777684678901043e-04,-1.433779217362765850e-04
5.860000000000000625e-02,-1.426443322035121067e-04,-1.426436299885468131e-04,-1.426443305027962310e-04
5.880000000000000504e-02,-1.410530803279455277e-04,-1.410518659721910655e-04,-1.410530776680262322e-04
5.900000000000000383e-02,-1.386120837305486789e-04,-1.386104033146332666e-04,-1.386120799898385718e-04
5.920000000000000262e-02,-1.353343602673990590e-04,-1.353322650163581674e-04,-1.353343553666802579e-04
5.940000000000000141e-02,-1.312379684302960833e-04,-1.312355096336144974e-04,-1.312379623502293760e-04
5.960000000000000020e-02,-1.263459227846517078e-04,-1.263431472158129244e-04,-1.263459155578416286e-04
5.980000000000000593e-02,-1.206860850633330892e-04,-1.206830314328869157e-04,-1.206860767806206285e-04
6.000000000000000472e-02,-1.142910302263736304e-04,-1.142877269992004626e-04,-1.142910210383992473e-04
6.020000000000000351e-02,-1.071978863794372118e-04,-1.071943511060822140e-04,-1.071978764715174174e-04
6.040000000000000230e-02,-9.944814725553442693e-05,-9.944438743780368726e-05,-9.944813683277491545e-05
6.060000000000000109e-02,-9.108745619745786551e-05,-9.108347148724312307e-05,-9.108744547267746744e-05
6.079999999999999988e-02,-8.216536091677489743e-05,-8.216114629521582488e-05,-8.216535008728843349e-05
6.100000000000000561e-02,-7.273503884770931118e-05,-7.273058836857684438e-05,-7.273502808241019083e-05
6.120000000000000440e-02,-6.285299370394353965e-05,-6.284830431988821001e-05,-6.285298313975610249e-05
6.140000000000000319e-02,-5.257872464251004985e-05,-5.257379963377820510e-05,-5.257871437519165517e-05
6.160000000000000198e-02,-4.197437019577688716e-05,-4.196922181527457384e-05,-4.197436027603929586e-05
6.180000000000000077e-02,-3.110432987581487506e-05,-3.109898093174817517e-05,-3.110432031820742978e-05
6.199999999999999956e-02,-2.003486694197776196e-05,-2.002935115544906636e-05,-2.003485773170509765e-05
6.220000000000000528e-02,-8.833696157295218245e-06,-8.828057301839335353e-06,-8.833687261199960837e-06
6.240000000000000407e-02,2.430439443503689083e-06,2.436149480944241605e-06,2.430448064041790409e-06
6.260000000000000286e-02,1.368819880160806957e-05,1.369392277916547384e-05,1.368820717601776086e-05
6.280000000000000859e-02,2.487007633748414555e-05,2.487575490200791045e-05,2.487008447617780336e-05
6.300000000000000044e-02,3.590683532508579255e-05,3.591241035995119707e-05,3.590684321245021272e-05
6.320000000000000617e-02,4.672993818385550639e-05,4.673535589070134804e-05,4.672994577521756142e-05
6.339999999999999802e-02,5.727197120995042171e-05,5.727718460027859281e-05,5.727197842981906589e-05
6.360000000000000375e-02,6.746706168913207036e-05,6.747203225549155210e-05,6.746706843730387523e-05
6.380000000000000948e-02,7.725128570935458142e-05,7.725598413934834784e-05,7.725129186753705232e-05
6.400000000000000133e-02,8.656306520616671035e-05,8.656747112677591063e-05,8.656307064524032676e-05
6.420000000000000706e-02,9.534355287997515810e-05,9.534765373666258910e-05,9.534355747285715459e-05
6.439999999999999891e-02,1.035370036162171838e-04,1.035407928700959683e-04,1.035370072453943970e-04
6.460000000000000464e-02,1.110911308694764943e-04,1.110946057744193594e-04,1.110911334296069331e-04
6.479999999999999649e-02,1.179574462375462319e-04,1.179606055139114474e-04,1.179574476548874790e-04
6.500000000000000222e-02,1.240915802591134652e-04,1.240944219261575811e-04,1.240915804974261172e-04
6.520000000000000795e-02,1.294535821128924165e-04,1.294561017479846463e-04,1.294535811778074535e-04
6.539999999999999980e-02,1.340081957398242193e-04,1.340103853539871906e-04,1.340081936792242648e-04
6.560000000000000553e-02,1.377251097774412607e-04,1.377269574043588247e-04,1.377251066661602254e-04
6.579999999999999738e-02,1.405791786370636073e-04,1.405806686756247306e-04,1.405791745686449639e-04
6.600000000000000311e-02,1.425506122282508387e-04,1.425517264620894972e-04,1.425506073087482080e-04
6.620000000000000884e-02,1.436251320513657541e-04,1.436258511861905770e-04,1.436251263835504159e-04
6.640000000000000069e-02,1.437940916921216544e-04,1.437943972269483143e-04,1.437940853688789438e-04
6.660000000000000642e-02,1.430545602468221767e-04,1.430544364397734708e-04,1.430545533459089591e-04
6.679999999999999827e-02,1.414093676689359876e-04,1.414088033623395549e-04,1.414093602459196844e-04
6.700000000000000400e-02,1.388671115296068767e-04,1.388661016405308391e-04,1.388671036209295829e-04
6.720000000000000973e-02,1.354421252125579008e-04,1.354406717270204062e-04,1.354421168440265283e-04
6.740000000000000158e-02,1.311544080076126927e-04,1.311525203692858225e-04,1.311543991918015474e-04
6.760000000000000731e-02,1.260295178884736648e-04,1.260272127888571096e-04,1.260295086388634454e-04
6.779999999999999916e-02,1.200984281502962236e-04,1.200957287450714572e-04,1.200984184871530403e-04
6.800000000000000488e-02,1.133973492106081965e-04,1.133942838719444434e-04,1.133973391574645898e-04
6.819999999999999674e-02,1.059675169986139200e-04,1.059641177844990634e-04,1.059675065942476002e-04
6.840000000000000246e-02,9.785494949225130459e-05,9.785125048873885014e-05,9.785493879294881732e-05
6.860000000000000819e-02,8.911017290039900055e-05,8.910620862188621560e-05,8.911016197374597200e-05
6.880000000000000004e-02,7.978791898567136115e-05,7.978372302400738307e-05,7.978790792134586639e-05
6.900000000000000577e-02,6.994679510646155743e-05,6.994239912608850491e-05,6.994678401252637937e-05
6.919999999999999762e-02,5.964892848704506345e-05,5.964436165664842239e-05,5.964891748300888021e-05
6.940000000000000335e-02,4.895958634681357415e-05,4.895487523647473218e-05,4.895957555923197141e-05
6.960000000000000908e-02,3.794677365033875783e-05,3.794194255848611015e-05,3.794676320767763128e-05
6.980000000000000093e-02,2.668081041105879527e-05,2.667588203742467755e-05,2.668080043534153849e-05
7.000000000000000666e-02,1.523389069844844453e-05,1.522888705419520112e-05,1.523388130298397795e-05
7.019999999999999851e-02,3.679625790365386352e-06,3.674569196856404523e-06,3.679617074281601811e-06
7.040000000000000424e-02,-7.907425843851787902e-06,-7.912511805911465467e-06,-7.907433799517456859e-06
7.060000000000000997e-02,-1.945223875579256105e-05,-1.945732847557687782e-05,-1.945224588924734103e-05
7.080000000000000182e-02,-3.087980771271679270e-05,-3.088487305754840693e-05,-3.087981397815455306e-05
7.100000000000000755e-02,-4.211563845465788832e-05,-4.212064862859537709e-05,-4.211564382164049671e-05
7.119999999999999940e-02,-5.308623847743648092e-05,-5.309116024580968780e-05,-5.308624292804458943e-05
7.140000000000000513e-02,-6.371960421970342266e-05,-6.372440247719798770e-05,-6.371960774451328831e-05
7.159999999999999698e-02,-7.394570104372514370e-05,-7.395033966342863118e-05,-7.394570363658073430e-05
7.180000000000000271e-02,-8.369693246406365191e-05,-8.370137534283495525e-05,-8.369693412353405100e-05
7.200000000000000844e-02,-9.290859524287270444e-05,-9.291280741714064151e-05,-9.290859596487717833e-05
7.220000000000000029e-02,-1.015193170945772819e-04,-1.015232658291793173e-04,-1.015193168734542894e-04
7.240000000000000602e-02,-1.094714740118043995e-04,-1.094751297489917610e-04,-1.094714728425484097e-04
7.259999999999999787e-02,-1.167115844285799404e-04,-1.167149215038154278e-04,-1.167115823017865971e-04
7.280000000000000360e-02,-1.231906776416221143e-04,-1.231936747248391626e-04,-1.231906745454101068e-04
7.300000000000000933e-02,-1.288646341646749473e-04,-1.288672744065814534e-04,-1.288646300946583525e-04
7.320000000000000118e-02,-1.336944958976433269e-04,-1.336967667753891564e-04,-1.336944908560420487e-04
7.340000000000000691e-02,-1.376467441189997926e-04,-1.376486370386745858e-04,-1.376467381158295823e-04
7.359999999999999876e-02,-1.406935435117707489e-04,-1.406950532381201371e-04,-1.406935365695368247e-04
7.380000000000000449e-02,-1.428129505723288049e-04,-1.428140745644550930e-04,-1.428129427289007223e-04
7.400000000000001021e-02,-1.439890848820152280e-04,-1.439898226180757557e-04,-1.439890761860492159e-04
7.420000000000000207e-02,-1.442122618396771182e-04,-1.442126142301685527e-04,-1.442122523554986745e-04
7.440000000000000779e-02,-1.434790856662539703e-04,-1.434790546046946669e-04,-1.434790754695907679e-04
7.459999999999999964e-02,-1.417925016079231535e-04,-1.417920897130114477e-04,-1.417924907814152504e-04
7.480000000000000537e-02,-1.391618065049049383e-04,-1.391610170778265708e-04,-1.391617951382519310e-04
7.499999999999999722e-02,-1.356026171343934134e-04,-1.356014543259175496e-04,-1.356026053321008446e-04
7.520000000000000295e-02,-1.311367960445928053e-04,-1.311352651699046403e-04,-1.311367839123299189e-04
7.540000000000000868e-02,-1.257923348201234811e-04,-1.257904427946710197e-04,-1.257923224556367950e-04
7.560000000000000053e-02,-1.196031951227605460e-04,-1.196009509665174261e-04,-1.196031826238641647e-04
7.580000000000000626e-02,-1.126091082273092408e-04,-1.126065235428943119e-04,-1.126090956917368750e-04
7.599999999999999811e-02,-1.048553340621864402e-04,-1.048524234259730543e-04,-1.048553215837116708e-04
7.620000000000000384e-02,-9.639238113407759426e-05,-9.638916236238241077e-05,-9.639236881079254235e-05
7.640000000000000957e-02,-8.727568910585003993e-05,-8.727218333300107043e-05,-8.727567703403101809e-05
7.660000000000000142e-02,-7.756527602219404050e-05,-7.756150759127745269e-05,-7.756526429258367482e-05
7.680000000000000715e-02,-6.732535251526271811e-05,-6.732134868944204050e-05,-6.732534121421890425e-05
7.699999999999999900e-02,-5.662390556207356622e-05,-5.661969607536114989e-05,-5.662389477119217384e-05
7.720000000000000473e-02,-4.553225455322345411e-05,-4.552787104796509964e-05,-4.553224435343708541e-05
7.740000000000001046e-02,-3.412458263116786031e-05,-3.412005802839821334e-05,-3.412457310571396867e-05
7.760000000000000231e-02,-2.247744639278131915e-05,-2.247281424149974658e-05,-2.247743761922168834e-05
7.780000000000000804e-02,-1.066926713120075777e-05,-1.066456101385701466e-05,-1.066925918634497580e-05
7.799999999999999989e-02,1.220193034641325401e-06,1.224940013302033847e-06,1.220200074856421075e-06
7.820000000000000562e-02,1.311036677245199545e-05,1.311512237976678588e-05,1.311037283683845590e-05
7.839999999999999747e-02,2.492042543365103431e-05,2.492515856441916935e-05,2.492043045745787820e-05
7.860000000000000320e-02,3.656982770279961181e-05,3.657450849606647402e-05,3.656983162714017352e-05
7.880000000000000893e-02,4.797886940682508382e-05,4.798346924875450224e-05,4.797887218438491607e-05
7.900000000000000078e-02,5.906923087271435154e-05,5.907372230105983971e-05,5.906923246627798438e-05
7.920000000000000651e-02,6.976451813976860357e-05,6.976887469610363376e-05,6.976451852209488141e-05
7.939999999999999836e-02,7.999079433991026632e-05,7.999499041061767460e-05,7.999079349461742290e-05
7.960000000000000409e-02,8.967709754672463333e-05,8.968110823299922055e-05,8.967709547050765450e-05
7.980000000000000981e-02,9.875594142268984371e-05,9.875974246771666940e-05,9.875593812318819416e-05
8.000000000000000167e-02,1.071637950275666247e-04,1.071673628322227889e-04,1.071637905241981485e-04
8.020000000000000739e-02,1.148415382652058248e-04,1.148448499968315331e-04,1.148415325856830819e-04
8.039999999999999925e-02,1.217348895364273026e-04,1.217379233405953515e-04,1.217348827201039315e-04
8.060000000000000497e-02,1.277948023701513621e-04,1.277975376578602328e-04,1.277947944641773638e-04
8.080000000000001070e-02,1.329778279531545744e-04,1.329802457496372374e-04,1.329778190114126962e-04
8.100000000000000255e-02,1.372464407399791471e-04,1.372485240683210994e-04,1.372464308288098768e-04
8.120000000000000828e-02,1.405693246000483398e-04,1.405710588489869693e-04,1.405693137941407659e-04
8.140000000000000013e-02,1.429216172018519734e-04,1.429229904500245929e-04,1.429216055757399537e-04
8.160000000000000586e-02,1.442851106449638315e-04,1.442861139341306378e-04,1.442850982812700768e-04
8.179999999999999771e-02,1.446484067326353528e-04,1.446490342416186588e-04,1.446483937198503843e-04
8.200000000000000344e-02,1.440070255206722508e-04,1.440072746361696057e-04,1.440070119481072226e-04
8.220000000000000917e-02,1.423634661477323447e-04,1.423633374339133091e-04,1.423634521006792732e-04
8.240000000000000102e-02,1.397272192599671422e-04,1.397267163567468269e-04,1.397272048361566617e-04
8.260000000000000675e-02,1.361147307475790702e-04,1.361138601779163790e-04,1.361147160580974513e-04
8.279999999999999860e-02,1.315493167419781696e-04,1.315480876512122922e-04,1.315493018965071799e-04
8.300000000000000433e-02,1.260610301449995724e-04,1.260594540346957797e-04,1.260610152576995208e-04
8.320000000000001006e-02,1.196864793769605775e-04,1.196845698364567222e-04,1.196864645701845601e-04
8.340000000000000191e-02,1.124686002786623023e-04,1.124663727244609317e-04,1.124685856717388434e-04
8.360000000000000764e-02,1.044563823842280996e-04,1.044538538560320601e-04,1.044563680987221481e-04
8.379999999999999949e-02,9.570455119503998612e-05,9.570174019532043928e-05,9.570453735316019532e-05
8.400000000000000522e-02,8.627320831684498080e-05,8.627013469887603490e-05,8.627319503559794766e-05
8.420000000000001095e-02,7.622743164666231572e-05,7.622411655895323837e-05,7.622741904099974888e-05
8.440000000000000280e-02,6.563683813272334629e-05,6.563330399903915787e-05,6.563682631871636602e-05
8.460000000000000853e-02,5.457511190812955782e-05,5.457138241321451478e-05,5.457510099283276097e-05
8.480000000000000038e-02,4.311950084018210353e-05,4.311560092630599270e-05,4.311949092227884678e-05
8.500000000000000611e-02,3.135028487706746154e-05,3.134624072091690824e-05,3.135027604676674700e-05
8.519999999999999796e-02,1.935021977332407764e-05,1.934605872583275391e-05,1.935021211070563004e-05
8.540000000000000369e-02,7.203960005000722996e-06,7.199710483405082375e-06,7.203953578418178399e-06
8.560000000000000941e-02,-5.002535121665084966e-06,-5.006843792428827903e-06,-5.002540253305684210e-06
8.580000000000000127e-02,-1.718260798949885042e-05,-1.718694579423469634e-05,-1.718261177831102010e-05
8.600000000000000699e-02,-2.924951753764006346e-05,-2.925385403500612553e-05,-2.924951994568514367e-05
8.619999999999999885e-02,-4.111705808103181841e-05,-4.112136270662735484e-05,-4.111705907986825542e-05
8.640000000000000457e-02,-5.270017764661263042e-05,-5.270442003688237371e-05,-5.270017721418045740e-05
8.660000000000001030e-02,-6.391559134739215606e-05,-6.391974168003487506e-05,-6.391558947492458878e-05
8.680000000000000215e-02,-7.468238537664259938e-05,-7.468641469169143678e-05,-7.468238206698658334e-05
8.700000000000000788e-02,-8.492260719433108096e-05,-8.492648768718477756e-05,-8.492260245853002843e-05
8.719999999999999973e-02,-9.456183758395144703e-05,-9.456554286229285164e-05,-9.456183144039601539e-05
8.740000000000000546e-02,-1.035297403686954732e-04,-1.035332456638489906e-04,-1.035297328434415750e-04
8.759999999999999731e-02,-1.117605857004311080e-04,-1.117638680339098000e-04,-1.117605768325967712e-04
8.780000000000000304e-02,-1.191937430089024327e-04,-1.191967813133962528e-04,-1.191937328586923468e-04
8.800000000000000877e-02,-1.257741398987427561e-04,-1.257769150783389733e-04,-1.257741285369031728e-04
8.820000000000000062e-02,-1.314526834279492438e-04,-1.314551783935599823e-04,-1.314526709333862424e-04
8.840000000000000635e-02,-1.361866405200966789e-04,-1.361888402043321387e-04,-1.361866269787463462e-04
8.859999999999999820e-02,-1.399399744890478356e-04,-1.399418658461593990e-04,-1.399399599880462263e-04
8.880000000000000393e-02,-1.426836349205005364e-04,-1.426852069360938372e-04,-1.426836195517959364e-04
8.900000000000000966e-02,-1.443957984936160245e-04,-1.443970422155317092e-04,-1.443957823701223710e-04
8.920000000000000151e-02,-1.450620586899689288e-04,-1.450629672435444016e-04,-1.450620419323303306e-04
8.940000000000000724e-02,-1.446755625598656410e-04,-1.446761311902148011e-04,-1.446755452949595835e-04
8.959999999999999909e-02,-1.432370932121451940e-04,-1.432373193494244250e-04,-1.432370755814328742e-04
8.980000000000000482e-02,-1.407550970676732386e-04,-1.407549803776454267e-04,-1.407550792130829822e-04
9.000000000000001055e-02,-1.372456552195648887e-04,-1.372451976665578770e-04,-1.372456372818318840e-04
9.020000000000000240e-02,-1.327323987538289089e-04,-1.327316046692388334e-04,-1.327323808856829812e-04
9.040000000000000813e-02,-1.272463683191227539e-04,-1.272452444183719408e-04,-1.272463506657337223e-04
9.059999999999999998e-02,-1.208258184993519910e-04,-1.208243738962910244e-04,-1.208258012036391419e-04
9.080000000000000571e-02,-1.135159681408836235e-04,-1.135142143364694013e-04,-1.135159513572685984e-04
9.099999999999999756e-02,-1.053686981528365794e-04,-1.053666489502456802e-04,-1.053686820257410437e-04
9.120000000000000329e-02,-9.644219857588756781e-05,-9.643986997715917650e-05,-9.644218323920261573e-05
9.140000000000000902e-02,-8.680056726633849891e-05,-8.679797734879686672e-05,-8.680055286018988872e-05
9.160000000000000087e-02,-7.651336290703966930e-05,-7.651053163124881386e-05,-7.651334955891419436e-05
9.180000000000000659e-02,-6.565511526039424046e-05,-6.565206426748751867e-05,-6.565510308161086805e-05
9.199999999999999845e-02,-5.430479607029741704e-05,-5.430154847582412564e-05,-5.430478516673327335e-05
9.220000000000000417e-02,-4.254525430693641689e-05,-4.254183447203739349e-05,-4.254524477612060341e-05
9.240000000000000990e-02,-3.046261967024369385e-05,-3.045905296919276380e-05,-3.046261159559417007e-05
9.260000000000000175e-02,-1.814567856607111703e-05,-1.814199116888318288e-05,-1.814567201994913515e-05
9.280000000000000748e-02,-5.685227026601865824e-06,-5.681445689344382813e-06,-5.685222069636729613e-06
9.299999999999999933e-02,6.826594793942427552e-06,6.830442921876272542e-06,6.826598110985507716e-06
9.320000000000000506e-02,1.929698171377122192e-05,1.930086927172410577e-05,1.929698335258437462e-05
9.340000000000001079e-02,3.163315126472418949e-05,3.163705084394112684e-05,3.163315119690184805e-05
9.360000000000000264e-02,4.374303499700406500e-05,4.374691929686092267e-05,4.374303320525365539e-05
9.380000000000000837e-02,5.553596822771941126e-05,5.553981020393268281e-05,5.553596470564494027e-05
9.400000000000000022e-02,6.692337305783304790e-05,6.692714607126323064e-05,6.692336781240925585e-05
9.420000000000000595e-02,7.781942950764701315e-05,7.782310747156765947e-05,7.781942255806973340e-05
9.439999999999999780e-02,8.814172964091311342e-05,8.814528717796820431e-05,8.814172102178804643e-05
9.460000000000000353e-02,9.781190966156059824e-05,9.781532226490830602e-05,9.781189942306781895e-05
9.480000000000000926e-02,1.067562550721810340e-04,1.067594992671067142e-04,1.067562432733193959e-04
9.500000000000000111e-02,1.149062741340476024e-04,1.149093276509316621e-04,1.149062608414159721e-04
9.520000000000000684e-02,1.221992350894826574e-04,1.222020770549484610e-04,1.221992203915977940e-04
9.539999999999999869e-02,1.285786628870406567e-04,1.285812739965560560e-04,1.285786468919145346e-04
9.560000000000000442e-02,1.339947913365801852e-04,1.339971540178637682e-04,1.339947741671627945e-04
9.580000000000001015e-02,1.384049669870296049e-04,1.384070655540762780e-04,1.384049487798482097e-04
9.600000000000000200e-02,1.417740013573389390e-04,1.417758221492554577e-04,1.417739822637442324e-04
9.620000000000000773e-02,1.440744685291872661e-04,1.440760000145203750e-04,1.440744487043096325e-04
9.639999999999999958e-02,1.452869454543421264e-04,1.452881783195963212e-04,1.452869250556798478e-04
9.660000000000000531e-02,1.454001928105893638e-04,1.454011200269618930e-04,1.454001720020383281e-04
9.680000000000001104e-02,1.444112746640750366e-04,1.444118915154232762e-04,1.444112536086726876e-04
9.700000000000000289e-02,1.423256156092925228e-04,1.423259196935434934e-04,1.423255944617059655e-04
9.720000000000000862e-02,1.391569945434979110e-04,1.391569857696598096e-04,1.391569734620342149e-04
9.740000000000000047e-02,1.349274747659592844e-04,1.349271553210011686e-04,1.349274539151288635e-04
9.760000000000000620e-02,1.296672704918041164e-04,1.296666447863722592e-04,1.296672500407319384e-04
9.779999999999999805e-02,1.234145503864944853e-04,1.234136249917508227e-04,1.234145305117843449e-04
9.800000000000000377e-02,1.162151792345187312e-04,1.162139628025883408e-04,1.162151601167652084e-04
9.820000000000000950e-02,1.081223993071494448e-04,1.081209024772936085e-04,1.081223811206268037e-04
9.840000000000000135e-02,9.919645346382197006e-05,9.919468876979472465e-05,9.919643637313280886e-05
9.860000000000000708e-02,8.950415251783862508e-05,8.950213429176616820e-05,8.950413667617596730e-05
9.879999999999999893e-02,7.911838981328089457e-05,7.911613409344394221e-05,7.911837536993669598e-05
9.900000000000000466e-02,6.811760643724514594e-05,6.811513085227684336e-05,6.811759352790027464e-05
9.920000000000001039e-02,5.658521081868649733e-05,5.658253446741962322e-05,5.658519955925026999e-05
9.940000000000000224e-02,4.460895691163204943e-05,4.460610024153210192e-05,4.460894740030178844e-05
9.960000000000000797e-02,3.228028551118118753e-05,3.227727018613858154e-05,3.228027783110074575e-05
9.979999999999999982e-02,1.969363355437326980e-05,1.969048230950817813e-05,1.969362777571802926e-05
1.000000000000000056e-01,6.945716549847857159e-06,6.942453033514317779e-06,6.945712732022494938e-06


==> pics/cbeam/csv/ex1_text_freq_05_1_fopinf.csv <==
fr,fopinf
1.000000000000000021e-02,9.644955784710356405e-05
1.000000000000000056e-01,4.362350634594674308e-04
5.000000000000000000e-01,1.593777166117190964e-03
1.000000000000000000e+00,2.385567540161523913e-03
1.399999999999999911e+00,2.673719506444838506e-03
2.000000000000000000e+00,3.087292616694538479e-03
3.000000000000000000e+00,3.481898026618907797e-03
4.000000000000000000e+00,4.192419452295098256e-03
5.000000000000000000e+00,6.418193591973556100e-03
6.000000000000000000e+00,2.293416640569738776e-02
7.000000000000000000e+00,9.676105131811595442e-03
9.000000000000000000e+00,6.867217151359508373e-03
1.000000000000000000e+01,6.479741383956628444e-03
1.200000000000000000e+01,6.235842197744622013e-03
1.500000000000000000e+01,3.193011714976670690e-02


==> pics/cbeam/csv/ex1_text_freq_05_1_popinf.csv <==
fr,popinf
1.000000000000000021e-02,6.270585241442801422e-05
1.000000000000000056e-01,2.203484686996970941e-04
5.000000000000000000e-01,5.700860870497236879e-04
1.000000000000000000e+00,4.939923099477117659e-04
1.399999999999999911e+00,1.417373963689135203e-03
2.000000000000000000e+00,5.177405550305973908e-03
3.000000000000000000e+00,1.799785318483797247e-02
4.000000000000000000e+00,4.881507588103611156e-02
5.000000000000000000e+00,1.388194870668530978e-01
6.000000000000000000e+00,6.370386798358761427e-01
7.000000000000000000e+00,2.221701485423217548e-01
9.000000000000000000e+00,1.302594938136914515e-01
1.000000000000000000e+01,1.240500529261461399e-01
1.200000000000000000e+01,1.159003003087176048e-01
1.500000000000000000e+01,7.249947277144579427e-01


==> pics/cbeam/csv/ex1_text_freq_1_3_fopinf.csv <==
fr,fopinf
1.000000000000000021e-02,1.382679084931688195e-04
1.000000000000000056e-01,1.509005135455040634e-04
5.000000000000000000e-01,1.838801545352653432e-04
1.000000000000000000e+00,2.308298353243885934e-04
1.399999999999999911e+00,2.495637410776894581e-04
2.000000000000000000e+00,4.221671388667143365e-04
3.000000000000000000e+00,1.216524323150831692e-03
4.000000000000000000e+00,3.210811572649623514e-03
5.000000000000000000e+00,8.739330520717562834e-03
6.000000000000000000e+00,4.019888573259223358e-02
7.000000000000000000e+00,1.489938348720822037e-02
9.000000000000000000e+00,8.792636987418150224e-03
1.000000000000000000e+01,8.218633855777748506e-03
1.200000000000000000e+01,7.024224548822313903e-03
1.500000000000000000e+01,2.498958789073129141e-02


==> pics/cbeam/csv/ex1_text_freq_1_3_popinf.csv <==
fr,popinf
1.000000000000000021e-02,3.570280087944208234e-04
1.000000000000000056e-01,3.906594622282388266e-04
5.000000000000000000e-01,5.927402793370528580e-04
1.000000000000000000e+00,8.731762270736023561e-05
1.399999999999999911e+00,1.408692658873964736e-03
2.000000000000000000e+00,5.228383003191077252e-03
3.000000000000000000e+00,1.821398316825903474e-02
4.000000000000000000e+00,4.986830077183045801e-02
5.000000000000000000e+00,1.396749338006786634e-01
6.000000000000000000e+00,5.465229731034710881e-01
7.000000000000000000e+00,2.329593421852480251e-01
9.000000000000000000e+00,1.411762486980403242e-01
1.000000000000000000e+01,1.389473573440476450e-01
1.200000000000000000e+01,1.582998130557401462e-01
1.500000000000000000e+01,7.621832984685543710e-01


==> pics/cbeam/csv/ex1_text_freq_3_5_fopinf.csv <==
fr,fopinf
1.000000000000000021e-02,5.765414115156642857e-04
1.000000000000000056e-01,6.512325572061852330e-04
5.000000000000000000e-01,9.408900807763451385e-04
1.000000000000000000e+00,7.252794104860718974e-04
1.399999999999999911e+00,1.183551179000195226e-03
2.000000000000000000e+00,1.442879061870272353e-03
3.000000000000000000e+00,1.720069425543003247e-03
4.000000000000000000e+00,2.648626225134289962e-03
5.000000000000000000e+00,5.961323161757155556e-03
6.000000000000000000e+00,2.646702106547715871e-02
7.000000000000000000e+00,1.010020342941033225e-02
9.000000000000000000e+00,6.222401637647004442e-03
1.000000000000000000e+01,5.943515378490876570e-03
1.200000000000000000e+01,5.343825696958477874e-03
1.500000000000000000e+01,2.085179640959105782e-02


==> pics/cbeam/csv/ex1_text_freq_3_5_popinf.csv <==
fr,popinf
1.000000000000000021e-02,3.224352073778003554e-04
1.000000000000000056e-01,4.803739618915348780e-04
5.000000000000000000e-01,1.164326226076501086e-03
1.000000000000000000e+00,1.565478290516218642e-03
1.399999999999999911e+00,1.744116882051411493e-03
2.000000000000000000e+00,2.012470151376926329e-03
3.000000000000000000e+00,2.285293205997635056e-03
4.000000000000000000e+00,2.696667193110206893e-03
5.000000000000000000e+00,3.901960068160183551e-03
6.000000000000000000e+00,1.313959589414428857e-02
7.000000000000000000e+00,7.863455019160553450e-03
9.000000000000000000e+00,1.926262684337517322e-02
1.000000000000000000e+01,2.995691125253451340e-02
1.200000000000000000e+01,6.379786956054618596e-02
1.500000000000000000e+01,5.491091992499712582e-01


==> pics/cbeam/csv/ex1_valid_error_freq_05_1.csv <==
time,popinf,fopinf
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000021e-02,3.111245165280782148e-05,3.252007355567781909e-06
2.000000000000000042e-02,6.088429478745697239e-05,4.643919879342160150e-06
2.999999999999999889e-02,1.953042479994408269e-05,4.997582321099284910e-06
4.000000000000000083e-02,4.003313662839358395e-05,4.745568278528232884e-06
5.000000000000000278e-02,4.279643498796352442e-05,6.871056832535962064e-06
5.999999999999999778e-02,3.259447195227654199e-05,5.645496660912753965e-06
7.000000000000000666e-02,4.138920818409789001e-05,7.512633352776867851e-06
8.000000000000000167e-02,6.232412421428242292e-05,8.043472235002154343e-06
8.999999999999999667e-02,2.119068546082167407e-05,8.282128845452107436e-06
1.000000000000000056e-01,5.575614148013260832e-05,8.747767516179971449e-06
1.100000000000000006e-01,8.296815050401583488e-05,9.393860931872818125e-06
1.199999999999999956e-01,7.996906946925796207e-05,9.873955668926971202e-06
1.300000000000000044e-01,2.921824432225426541e-05,9.826614273403463465e-06
1.400000000000000133e-01,5.520311837899138983e-05,1.080044706559186588e-05
1.499999999999999944e-01,5.123565414798376646e-05,1.134589180735495901e-05
1.600000000000000033e-01,5.838894318480872511e-06,1.156009374079453493e-05
1.700000000000000122e-01,4.348542427114191535e-05,1.182252370765550907e-05
1.799999999999999933e-01,5.664405489040085406e-05,1.239609119830500411e-05
1.900000000000000022e-01,3.664496123983947861e-05,1.354360080383797548e-05
2.000000000000000111e-01,8.297432441456199543e-05,1.412153990803222002e-05
2.099999999999999922e-01,9.533897055314425565e-05,1.395832612536035201e-05
2.200000000000000011e-01,7.466033546194028332e-05,1.322108107479844130e-05
2.300000000000000100e-01,4.412841176372930260e-05,1.344571807262447270e-05
2.399999999999999911e-01,6.805935693253644476e-05,1.289195677037580403e-05
2.500000000000000000e-01,4.558484304576715049e-05,1.228605787674214662e-05
2.600000000000000089e-01,2.333680296314320592e-05,1.220458942421952783e-05
2.700000000000000178e-01,5.852746284907711660e-05,1.297015590273109303e-05
2.800000000000000266e-01,6.373447784631989610e-05,1.135238403982737856e-05
2.899999999999999800e-01,7.516884666339043448e-05,1.139323282381542230e-05
2.999999999999999889e-01,1.048770350130265007e-04,1.051275949217155506e-05
3.099999999999999978e-01,8.666569209143653999e-05,1.179531859182980912e-05
3.200000000000000067e-01,4.287635098027230547e-05,9.989301301694618443e-06
3.300000000000000155e-01,4.678940473448983499e-05,1.088509685274118283e-05
3.400000000000000244e-01,7.954028922986731130e-05,9.450858658707041450e-06
3.500000000000000333e-01,6.851808060439519847e-05,1.063841848445415048e-05
3.599999999999999867e-01,8.598457389124536626e-05,8.731586742997094096e-06
3.699999999999999956e-01,1.079161537776129052e-04,8.848514670040467979e-06
3.800000000000000044e-01,1.028958301373020760e-04,7.058709175368179600e-06
3.900000000000000133e-01,1.040395671129706363e-04,9.352466985250796944e-06
4.000000000000000222e-01,1.028317087513991416e-04,5.429145950507204453e-06
4.100000000000000311e-01,5.168854785158719957e-05,7.428814592413780169e-06
4.199999999999999845e-01,1.987461600912547035e-05,4.641060701706882006e-06
4.299999999999999933e-01,8.626833603400896290e-05,7.143801165928691154e-06
4.400000000000000022e-01,1.194635853877627774e-04,3.720057481001586911e-06
4.500000000000000111e-01,1.219006780117469745e-04,6.357066423313316159e-06
4.600000000000000200e-01,1.350988435965273771e-04,3.557547087307762702e-06
4.700000000000000289e-01,1.323027705754736231e-04,5.280505100654125389e-06
4.799999999999999822e-01,1.026315298724909502e-04,4.655205543170719714e-06
4.899999999999999911e-01,7.589951849769523140e-05,6.631404150690262993e-06
5.000000000000000000e-01,4.952039645092254664e-05,4.923135326253526235e-06


==> pics/cbeam/csv/ex1_valid_error_freq_1_3.csv <==
time,popinf,fopinf
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000021e-02,2.764316580359950411e-05,5.302972628003182417e-06
2.000000000000000042e-02,1.165302812026149966e-04,7.310378960191700752e-06
2.999999999999999889e-02,2.511905008102932320e-04,9.126386849283454100e-06
4.000000000000000083e-02,3.706188589615069242e-04,8.158791930952915324e-06
5.000000000000000278e-02,3.959207140779161184e-04,1.214372044861152045e-05
5.999999999999999778e-02,3.001403786368684505e-04,9.657849900995258051e-06
7.000000000000000666e-02,1.691709948722370095e-04,1.315897337887112375e-05
8.000000000000000167e-02,1.397625834045409935e-04,1.395730112464544209e-05
8.999999999999999667e-02,1.234291733425481742e-04,1.484611227034746295e-05
1.000000000000000056e-01,5.148737763063459768e-05,1.544710219028628230e-05
1.100000000000000006e-01,3.270587470185606417e-05,1.672004752012738233e-05
1.199999999999999956e-01,3.805091535398265763e-05,1.909369342783864289e-05
1.300000000000000044e-01,1.087351569327949468e-04,1.995206539976578078e-05
1.400000000000000133e-01,1.541949317655005251e-04,2.291441477207882590e-05
1.499999999999999944e-01,1.039275036625694380e-04,2.559165974508559871e-05
1.600000000000000033e-01,1.233931985626987972e-04,2.818514684717501981e-05
1.700000000000000122e-01,2.907604672734208449e-04,3.065480909312220720e-05
1.799999999999999933e-01,3.857793766245781980e-04,3.369779735186150422e-05
1.900000000000000022e-01,3.718426043257180434e-04,3.745561398074575453e-05
2.000000000000000111e-01,3.153381178300065707e-04,4.116489858994208721e-05
2.099999999999999922e-01,2.949121540112381546e-04,4.259664419661978455e-05
2.200000000000000011e-01,3.180057249005068106e-04,4.417461142786347275e-05
2.300000000000000100e-01,3.520092791253859690e-04,4.691416033543135863e-05
2.399999999999999911e-01,3.333363079802705129e-04,4.929676471045184598e-05
2.500000000000000000e-01,2.266787849047943314e-04,5.024538453612157029e-05
2.600000000000000089e-01,1.200291250734769513e-04,5.334111842860424056e-05
2.700000000000000178e-01,1.727227548998440962e-04,5.681761987321675659e-05
2.800000000000000266e-01,1.860924085434445779e-04,5.814340052365421605e-05
2.899999999999999800e-01,1.154133089309849748e-04,5.981494411418650166e-05
2.999999999999999889e-01,1.039784982836459114e-04,6.223734984987727909e-05
3.099999999999999978e-01,1.423594408024051535e-04,6.609904574910775450e-05
3.200000000000000067e-01,1.389575586790195688e-04,6.821159877700790390e-05
3.300000000000000155e-01,1.241978660640971914e-04,7.038082383554435312e-05
3.400000000000000244e-01,1.163561182040090625e-04,7.239046915783569865e-05
3.500000000000000333e-01,1.865715525355734605e-04,7.516917903723888985e-05
3.599999999999999867e-01,3.017906232210171877e-04,7.537414502503196861e-05
3.699999999999999956e-01,3.484537184045929546e-04,7.520061267037482652e-05
3.800000000000000044e-01,2.882043867028188217e-04,7.609716759124254652e-05
3.900000000000000133e-01,1.964479155559466065e-04,7.814069270560531320e-05
4.000000000000000222e-01,1.942936063019057942e-04,7.555666356109180879e-05
4.100000000000000311e-01,2.018881333722071880e-04,7.465038705878591322e-05
4.199999999999999845e-01,1.657116458934551476e-04,7.372011402178155128e-05
4.299999999999999933e-01,1.349433545508667460e-04,7.353548381046387972e-05
4.400000000000000022e-01,1.748183402061818893e-04,7.044753356240531601e-05
4.500000000000000111e-01,2.855612567629260104e-04,6.913435043463835830e-05
4.600000000000000200e-01,3.768736243060427974e-04,6.734604050765776340e-05
4.700000000000000289e-01,3.761554202836680898e-04,6.630605460233847750e-05
4.799999999999999822e-01,2.961127833149243853e-04,6.197822667579469319e-05
4.899999999999999911e-01,2.350687241905665434e-04,5.939709881397946728e-05
5.000000000000000000e-01,2.253141251624769315e-04,5.735724036322901515e-05
5.100000000000000089e-01,1.793591235242724096e-04,5.608959148940649016e-05
5.200000000000000178e-01,9.413211583290136185e-05,4.971856021425221950e-05
5.300000000000000266e-01,3.548474352021142408e-05,4.546976929232806984e-05
5.400000000000000355e-01,9.513155121794840950e-05,4.062323532246903785e-05
5.500000000000000444e-01,1.775621736369589288e-04,3.594714298587726152e-05
5.600000000000000533e-01,2.158728538801180162e-04,2.857931285047130346e-05
5.700000000000000622e-01,2.009228161240473557e-04,2.465567804191206937e-05
5.799999999999999600e-01,2.311299830687382328e-04,2.112596783755625834e-05
5.899999999999999689e-01,3.107314768455792073e-04,1.719501472209703308e-05
5.999999999999999778e-01,3.314063829772911744e-04,1.457690864477381007e-05
6.099999999999999867e-01,2.772448052944886487e-04,1.380266260885619688e-05
6.199999999999999956e-01,2.241307955830122408e-04,1.358921204981233025e-05
6.300000000000000044e-01,2.304033676746813193e-04,1.543203799154291262e-05
6.400000000000000133e-01,2.643325296879937055e-04,2.177501225542396115e-05
6.500000000000000222e-01,2.826571128850357520e-04,2.633210744652433199e-05
6.600000000000000311e-01,2.518768105410870467e-04,3.175919083137323091e-05
6.700000000000000400e-01,2.046088021530368685e-04,3.660883758770131717e-05
6.800000000000000488e-01,2.449159315068252969e-04,4.383741819788420713e-05
6.900000000000000577e-01,3.052547430445246468e-04,4.657571353009235882e-05
7.000000000000000666e-01,2.975950545394346540e-04,5.094631431831431960e-05
7.099999999999999645e-01,2.599370927350789086e-04,5.503751728789027232e-05
7.199999999999999734e-01,2.654388451766180926e-04,6.218994356728108194e-05
7.299999999999999822e-01,2.871570559365945103e-04,6.599479350409974041e-05
7.399999999999999911e-01,2.846601723204792312e-04,7.099329946464690347e-05
7.500000000000000000e-01,2.479713541113012505e-04,7.536776785457298725e-05
7.600000000000000089e-01,1.803413955050032461e-04,8.065540886178391305e-05
7.700000000000000178e-01,1.601253722443138805e-04,8.157183129421043848e-05
7.800000000000000266e-01,2.265111675436543384e-04,8.317316677808992581e-05
7.900000000000000355e-01,2.619846546832345900e-04,8.531380162073642567e-05
8.000000000000000444e-01,2.536338091600838962e-04,8.915490526801946231e-05
8.100000000000000533e-01,2.745389190312685739e-04,8.838852400446526106e-05
8.200000000000000622e-01,3.114808257521004247e-04,8.913247056324108256e-05
8.300000000000000711e-01,2.988702430867331053e-04,8.984083917679696089e-05
8.399999999999999689e-01,2.359778293778535391e-04,9.123977926684865257e-05
8.499999999999999778e-01,1.645268102472359939e-04,8.952786940118747456e-05
8.599999999999999867e-01,1.678747095256758826e-04,8.957559346722152808e-05
8.699999999999999956e-01,2.546168335816415278e-04,8.990748294956054276e-05
8.800000000000000044e-01,3.210779238328887852e-04,9.051710669243231500e-05
8.900000000000000133e-01,3.273927456395474191e-04,8.807217575744964342e-05
9.000000000000000222e-01,3.166176840973689705e-04,8.722670457605557473e-05
9.100000000000000311e-01,3.323331104787129067e-04,8.733934643119471036e-05
9.200000000000000400e-01,3.258304703590243962e-04,8.724203890516285314e-05
9.300000000000000488e-01,2.602845745698401147e-04,8.334163868951567720e-05
9.400000000000000577e-01,1.814300339157522894e-04,8.016249275894555442e-05
9.500000000000000666e-01,1.877252530198408333e-04,7.700996484967500340e-05
9.599999999999999645e-01,2.723637942350068853e-04,7.277923369003683348e-05
9.699999999999999734e-01,3.482439524134948918e-04,6.714421032581540478e-05
9.799999999999999822e-01,3.667704686339474441e-04,6.337593389948730676e-05
9.899999999999999911e-01,3.352011597631783589e-04,6.079060377056186602e-05
1.000000000000000000e+00,3.100418382960669437e-04,5.651913541987541246e-05
1.010000000000000009e+00,3.029676209208170021e-04,5.065453570372865048e-05
1.020000000000000018e+00,2.659027448324834944e-04,4.468031204394699591e-05
1.030000000000000027e+00,2.168405306704961164e-04,3.958856189403572949e-05
1.040000000000000036e+00,2.408664724320816897e-04,3.311050077107913783e-05
1.050000000000000044e+00,3.147004508484312394e-04,2.752124183480427044e-05
1.060000000000000053e+00,3.709744545525117221e-04,2.413636339616484833e-05
1.070000000000000062e+00,3.797238336797905626e-04,2.457298547347711181e-05
1.080000000000000071e+00,3.326569638777954717e-04,1.984079054673505864e-05
1.090000000000000080e+00,2.661048392621319847e-04,1.887318468812109303e-05
1.100000000000000089e+00,2.414668583610138808e-04,1.536924925215285440e-05
1.110000000000000098e+00,2.436511255731605688e-04,1.731173600546809989e-05
1.120000000000000107e+00,2.457725127554020528e-04,1.851544096052913993e-05
1.130000000000000115e+00,2.880511684957371083e-04,2.743667958949631367e-05
1.140000000000000124e+00,3.534173699810794862e-04,3.362193872403259742e-05
1.150000000000000133e+00,3.826025910461532164e-04,4.246140825828612417e-05
1.159999999999999920e+00,3.550187093911905600e-04,5.038806770430173871e-05
1.169999999999999929e+00,2.798658160030128455e-04,5.800376900843456137e-05
1.179999999999999938e+00,1.908486327380962654e-04,6.107150512844633939e-05
1.189999999999999947e+00,1.800190032416277360e-04,6.488585460260267346e-05
1.199999999999999956e+00,2.477804483495766111e-04,6.896105087951386492e-05
1.209999999999999964e+00,3.042530647508968531e-04,7.462641427010789630e-05
1.219999999999999973e+00,3.524802795805706220e-04,7.768202839571082400e-05
1.229999999999999982e+00,4.049197450291648300e-04,8.139678928665180200e-05
1.239999999999999991e+00,4.227667989358770205e-04,8.470030625059886745e-05
1.250000000000000000e+00,3.753715923662893157e-04,8.777849475309897564e-05
1.260000000000000009e+00,2.811159418828449059e-04,8.840507054082503069e-05
1.270000000000000018e+00,2.172697904025384734e-04,8.936845908914167736e-05
1.280000000000000027e+00,2.732783190041229303e-04,9.089985932680463160e-05
1.290000000000000036e+00,3.793246951893391485e-04,9.251443703979323277e-05
1.300000000000000044e+00,4.484508004447765187e-04,9.194875578349712771e-05
1.310000000000000053e+00,4.624526791723707650e-04,9.229322565341650374e-05
1.320000000000000062e+00,4.479318812264511222e-04,9.349468973237017283e-05
1.330000000000000071e+00,4.186344561231022639e-04,9.391258182099262086e-05
1.340000000000000080e+00,3.532343424225458436e-04,9.176673350099399495e-05
1.350000000000000089e+00,2.558029691673518557e-04,8.949043811329745687e-05
1.360000000000000098e+00,2.136334641730233067e-04,8.673349243158258242e-05
1.370000000000000107e+00,3.003597509300045274e-04,8.240844315880662221e-05
1.380000000000000115e+00,4.201164550762679023e-04,7.771349286450361031e-05
1.390000000000000124e+00,4.981881893138111498e-04,7.476590534930110921e-05
1.400000000000000133e+00,5.042393714469014165e-04,7.309827528028285941e-05
1.409999999999999920e+00,4.428675958122539722e-04,7.090302816397414556e-05
1.419999999999999929e+00,3.422822417829544028e-04,6.745854169534086281e-05
1.429999999999999938e+00,2.193336784280754050e-04,6.355535157608864646e-05
1.439999999999999947e+00,8.651418106474238789e-05,6.035410146387455249e-05
1.449999999999999956e+00,1.491102454239639347e-04,5.710317064850306486e-05
1.459999999999999964e+00,3.011458091584471729e-04,5.461182239412058618e-05
1.469999999999999973e+00,4.069203980079651953e-04,5.448968228464353661e-05
1.479999999999999982e+00,4.467078134762803325e-04,5.607000427775815074e-05
1.489999999999999991e+00,4.221701707171403805e-04,5.412581479287174397e-05
1.500000000000000000e+00,3.481142729791272122e-04,5.046425846679851798e-05


==> pics/cbeam/csv/ex1_valid_error_freq_3_5.csv <==
time,popinf,fopinf
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000021e-02,4.776300043483967979e-04,5.986707281631511264e-05
2.000000000000000042e-02,4.531392055671791368e-04,8.329703112596985597e-05
2.999999999999999889e-02,2.364065701448484738e-04,1.026134311814277088e-04
4.000000000000000083e-02,2.304494727422977569e-04,9.395852823138534711e-05
5.000000000000000278e-02,3.754835712297660403e-04,1.430784642860303722e-04
5.999999999999999778e-02,3.038497740349922131e-04,1.158138550100527321e-04
7.000000000000000666e-02,1.767024960979226059e-04,1.545041017915900461e-04
8.000000000000000167e-02,5.330022569444769565e-04,1.683075723069462726e-04
8.999999999999999667e-02,6.242525003345484767e-04,1.804728820040128376e-04
1.000000000000000056e-01,3.047328210746148153e-04,1.870573301570626268e-04
1.100000000000000006e-01,4.936457783010008175e-04,2.053682088076276720e-04
1.199999999999999956e-01,5.632605252646959940e-04,2.327660585715903409e-04
1.300000000000000044e-01,5.025279965853450721e-04,2.437637849038325525e-04
1.400000000000000133e-01,4.182513172986136165e-04,2.748806556115176818e-04
1.499999999999999944e-01,6.775835488483893110e-04,3.017521924025106652e-04
1.600000000000000033e-01,5.019779536217263121e-04,3.236061316779326549e-04
1.700000000000000122e-01,3.102595022185751159e-04,3.427607235846215870e-04
1.799999999999999933e-01,8.099416035433468133e-04,3.669197750792734967e-04
1.900000000000000022e-01,6.882708615291048332e-04,3.961413186764753728e-04
2.000000000000000111e-01,3.382224292838294059e-04,4.188843459058752962e-04
2.099999999999999922e-01,7.803123473846821289e-04,4.193601931920488079e-04
2.200000000000000011e-01,7.840692612556545652e-04,4.232763698574477191e-04
2.300000000000000100e-01,4.703097198143899775e-04,4.303969519630369269e-04
2.399999999999999911e-01,7.855736435713010909e-04,4.320608018503580916e-04
2.500000000000000000e-01,9.238899306561995694e-04,4.166654998132500692e-04
2.600000000000000089e-01,3.574690186740223053e-04,4.204915658361725638e-04
2.700000000000000178e-01,6.433476500908978397e-04,4.255721263776523046e-04
2.800000000000000266e-01,9.827829138098294250e-04,4.051300146144160876e-04
2.899999999999999800e-01,4.662626001794510080e-04,3.901200052353284860e-04
2.999999999999999889e-01,6.855812953683704898e-04,3.785016194723445147e-04
3.099999999999999978e-01,1.105766401520243483e-03,3.856305965575633097e-04
3.200000000000000067e-01,6.982216857726081423e-04,3.686674854642782461e-04
3.300000000000000155e-01,4.666421245745738778e-04,3.625936206532539728e-04
3.400000000000000244e-01,1.029606497661086136e-03,3.477844063259814497e-04
3.500000000000000333e-01,7.868973551014368057e-04,3.520392712405453865e-04
3.599999999999999867e-01,3.304474113855122874e-04,3.233681029300698338e-04
3.699999999999999956e-01,1.059134040127398570e-03,2.999992910609191937e-04
3.800000000000000044e-01,9.577571322210593494e-04,2.746815976501588356e-04
3.900000000000000133e-01,1.919593191797381508e-04,2.921027685333107515e-04
4.000000000000000222e-01,1.006467396088611818e-03,2.331566539487656511e-04
4.100000000000000311e-01,1.061180766535129534e-03,2.359626752587567491e-04
4.199999999999999845e-01,3.075242726194202486e-04,1.971015911302356988e-04
4.299999999999999933e-01,8.578301445908076070e-04,2.164939983235308061e-04
4.400000000000000022e-01,1.127107101758311868e-03,1.618381210459558968e-04
4.500000000000000111e-01,4.421842497757410314e-04,1.788137706420583840e-04
4.600000000000000200e-01,7.151613216331864122e-04,1.354353542869934262e-04
4.700000000000000289e-01,1.164668555786257291e-03,1.636338081359024592e-04
4.799999999999999822e-01,5.838894352435161205e-04,1.113720311473122992e-04
4.899999999999999911e-01,5.692889844755367242e-04,1.488738827645936244e-04
5.000000000000000000e-01,1.215916139742650006e-03,1.197458277932706160e-04
5.100000000000000089e-01,7.948610629121025074e-04,1.670800073564120624e-04
5.200000000000000178e-01,3.646298555372640203e-04,9.881050738798489617e-05
5.300000000000000266e-01,1.105113373685643642e-03,1.293365456804318264e-04
5.400000000000000355e-01,9.003563126608355328e-04,7.199407093177837035e-05
5.500000000000000444e-01,2.191882433385809910e-04,1.173909564558277865e-04
5.600000000000000533e-01,1.062728676500695937e-03,1.191040955246511131e-04
5.700000000000000622e-01,1.044620381058696977e-03,1.593064877163589803e-04
5.799999999999999600e-01,1.302025308586324411e-04,1.621578664542253838e-04
5.899999999999999689e-01,9.255047301530038755e-04,1.877647516702718022e-04
5.999999999999999778e-01,1.113067184019789343e-03,2.193273990574791279e-04
6.099999999999999867e-01,3.021184305680672398e-04,2.366074893110941451e-04
6.199999999999999956e-01,7.987821395828957486e-04,2.308178199459625496e-04
6.300000000000000044e-01,1.163091406689084964e-03,2.356176937419487928e-04
6.400000000000000133e-01,5.324923885960993874e-04,2.644073564824423925e-04
6.500000000000000222e-01,6.024934214777554267e-04,2.734074395355250348e-04
6.600000000000000311e-01,1.149244783714461170e-03,2.887692672085923561e-04
6.700000000000000400e-01,6.904499871726210887e-04,2.939899177250413398e-04
6.800000000000000488e-01,4.196957164795490696e-04,3.278203857416952475e-04
6.900000000000000577e-01,1.114469334627456697e-03,3.071278415545252057e-04
7.000000000000000666e-01,8.349121583190468286e-04,3.156327428162668735e-04
7.099999999999999645e-01,2.708155138665946089e-04,3.055276330138751947e-04
7.199999999999999734e-01,1.078211225028840540e-03,3.484429931335106733e-04
7.299999999999999822e-01,9.951222182933978748e-04,3.393054111314621857e-04
7.399999999999999911e-01,2.091344444162044464e-04,3.635597549231911864e-04
7.500000000000000000e-01,8.910437390199278272e-04,3.646189632820728528e-04
7.600000000000000089e-01,1.015983811851512483e-03,3.962949514047490887e-04
7.700000000000000178e-01,2.981499939543515447e-04,3.618936285316645533e-04
7.800000000000000266e-01,8.089414222918058861e-04,3.575017371090626755e-04
7.900000000000000355e-01,1.115439588753953980e-03,3.353587329488950009e-04
8.000000000000000444e-01,5.063669524917475398e-04,3.685501294190527723e-04
8.100000000000000533e-01,6.181920596395170048e-04,3.282630350228109024e-04
8.200000000000000622e-01,1.095017313401278015e-03,3.431169185982850837e-04
8.300000000000000711e-01,6.450593302204367342e-04,3.213531102752915274e-04
8.399999999999999689e-01,4.511245130092973277e-04,3.408275265205741372e-04
8.499999999999999778e-01,1.044526960003741697e-03,2.976847017042136062e-04
8.599999999999999867e-01,7.847918851182731238e-04,3.005687759544208612e-04
8.699999999999999956e-01,2.891005999169236809e-04,2.782173384030713894e-04
8.800000000000000044e-01,9.542725910682657705e-04,2.986683289722986555e-04
8.900000000000000133e-01,8.764032350473151527e-04,2.622573583813312369e-04
9.000000000000000222e-01,2.536297913027884383e-04,2.800948592679440075e-04
9.100000000000000311e-01,9.019402446065656349e-04,2.796749860189496413e-04
9.200000000000000400e-01,1.007746979331962216e-03,3.037911085670259533e-04
9.300000000000000488e-01,3.515706021412462576e-04,2.561680852555818684e-04
9.400000000000000577e-01,6.847534666388412506e-04,2.425011146329426523e-04
9.500000000000000666e-01,9.527072746544680169e-04,2.065394427414897331e-04
9.599999999999999645e-01,4.207378575020494227e-04,1.930397915220483367e-04
9.699999999999999734e-01,5.746164578415548316e-04,1.656960517314103141e-04
9.799999999999999822e-01,1.001223608355319332e-03,1.752995208337951088e-04
9.899999999999999911e-01,6.180988789417713380e-04,1.812054239975845573e-04
1.000000000000000000e+00,3.629085704484977400e-04,1.842663294519553683e-04
1.010000000000000009e+00,9.139327682869156444e-04,1.724336737575755225e-04
1.020000000000000018e+00,6.835326584115139362e-04,1.467817017397441835e-04
1.030000000000000027e+00,2.230630836029372243e-04,1.155534175279256142e-04
1.040000000000000036e+00,8.670570974477317039e-04,7.875600704613468824e-05
1.050000000000000044e+00,8.122586685818432642e-04,9.732706133738220679e-05
1.060000000000000053e+00,1.525173228261331930e-04,1.240423801752147575e-04
1.070000000000000062e+00,7.065986536084433150e-04,1.822119674614957837e-04
1.080000000000000071e+00,8.293008420395709280e-04,1.721889000349422036e-04
1.090000000000000080e+00,2.558464155377330237e-04,1.924360348709042991e-04
1.100000000000000089e+00,6.060432335197016339e-04,1.577045595301094670e-04
1.110000000000000098e+00,8.840694902457694581e-04,1.617740929618686173e-04
1.120000000000000107e+00,3.891758411496728230e-04,1.289959420085901043e-04
1.130000000000000115e+00,4.415062637672910332e-04,1.861690197738708266e-04
1.140000000000000124e+00,8.685539777578800760e-04,1.933721855448129441e-04
1.150000000000000133e+00,5.468511782516832700e-04,2.452233582555402307e-04
1.159999999999999920e+00,2.529240630111431981e-04,2.704460896151316459e-04
1.169999999999999929e+00,7.891080503174002650e-04,3.065074469096285784e-04
1.179999999999999938e+00,6.302809349535239873e-04,2.728829125800640953e-04
1.189999999999999947e+00,1.355651809968303509e-04,2.680790310054112437e-04
1.199999999999999956e+00,7.358065897558462454e-04,2.447307246645648152e-04
1.209999999999999964e+00,7.399246056828518402e-04,2.758192584867003700e-04
1.219999999999999973e+00,1.584338278682215456e-04,2.676125408577691872e-04
1.229999999999999982e+00,6.538625031456787211e-04,2.989482154392294967e-04
1.239999999999999991e+00,8.041767060883588765e-04,2.986905736516796538e-04
1.250000000000000000e+00,3.193125994617869402e-04,3.176374932840725601e-04
1.260000000000000009e+00,5.037160619075511069e-04,2.934826792098456133e-04
1.270000000000000018e+00,7.975128572558225389e-04,2.822338387618449789e-04
1.280000000000000027e+00,4.428920406847339708e-04,2.674653422510668305e-04
1.290000000000000036e+00,3.827560879349002935e-04,2.924325285450215736e-04
1.300000000000000044e+00,7.767600063104487286e-04,2.854982282795060530e-04
1.310000000000000053e+00,5.544288237750963529e-04,3.141701500933782192e-04
1.320000000000000062e+00,3.485002190178271633e-04,3.411272493135962319e-04
1.330000000000000071e+00,8.135379027014442207e-04,3.646529378616289929e-04
1.340000000000000080e+00,7.221078749080014512e-04,3.422838172261679517e-04
1.350000000000000089e+00,2.849598671586537962e-04,3.276071457285683686e-04
1.360000000000000098e+00,6.440115223810031434e-04,3.038425527214087579e-04
1.370000000000000107e+00,6.976903003649559398e-04,2.794271081689103046e-04
1.380000000000000115e+00,3.056989450117574589e-04,2.674105601130623115e-04
1.390000000000000124e+00,6.203835813392723610e-04,2.834490921030759420e-04
1.400000000000000133e+00,8.049337677952891250e-04,2.991376880233915072e-04
1.409999999999999920e+00,4.388394311576517405e-04,3.091418776044457936e-04
1.419999999999999929e+00,4.781519150552868158e-04,2.957952297420879937e-04
1.429999999999999938e+00,7.583911560770976133e-04,2.613903583557003821e-04
1.439999999999999947e+00,4.822055748157722194e-04,2.228569756187752024e-04
1.449999999999999956e+00,3.945027072744373389e-04,1.869626156683490826e-04
1.459999999999999964e+00,7.647095244358051392e-04,1.708025224746719342e-04
1.469999999999999973e+00,6.200093573230689532e-04,1.991741724450449389e-04
1.479999999999999982e+00,3.181495619256032091e-04,2.601648588734962065e-04
1.489999999999999991e+00,6.664776002778241473e-04,2.665756247880605502e-04
1.500000000000000000e+00,6.432810577974648353e-04,2.530825568652624665e-04
1.510000000000000009e+00,2.894143859029147574e-04,2.223760491095714035e-04
1.520000000000000018e+00,6.306379341664842663e-04,1.847238198159709686e-04
1.530000000000000027e+00,7.140027510481866809e-04,1.060878439282572899e-04
1.540000000000000036e+00,2.959650546140479605e-04,8.970991459355855265e-05
1.550000000000000044e+00,4.634244119169847746e-04,1.040090606973362357e-04
1.560000000000000053e+00,6.789612303965767695e-04,1.635272609881892932e-04
1.570000000000000062e+00,3.586849529517642217e-04,2.104557223242537313e-04
1.580000000000000071e+00,3.744385315020010434e-04,2.436100983874799736e-04
1.590000000000000080e+00,6.941898223065741825e-04,2.091237665245522428e-04
1.600000000000000089e+00,4.777630269493817719e-04,1.714606735580088352e-04
1.610000000000000098e+00,1.993686698584500462e-04,1.100995487488097292e-04
1.620000000000000107e+00,6.014944071595261987e-04,8.682145846023279101e-05
1.630000000000000115e+00,4.934380295827546633e-04,9.889175506811838043e-05
1.640000000000000124e+00,1.551236639316697454e-04,1.741231267870454753e-04
1.650000000000000133e+00,6.030145566581183872e-04,2.065171430350326044e-04
1.660000000000000142e+00,6.176392802756759453e-04,2.342251245786873060e-04
1.669999999999999929e+00,1.697190085392350531e-04,2.355129793308586000e-04
1.679999999999999938e+00,4.648542367803246275e-04,2.129171713489943682e-04
1.689999999999999947e+00,6.185403832933054034e-04,1.701898457371110469e-04
1.699999999999999956e+00,2.512045500346354486e-04,1.817391881026086194e-04
1.709999999999999964e+00,3.489164638321150822e-04,1.992454517680352201e-04
1.719999999999999973e+00,6.050593604940840420e-04,2.401722079975951983e-04
1.729999999999999982e+00,3.347273003165951552e-04,2.862284095327471490e-04
1.739999999999999991e+00,3.441906083351597219e-04,3.178868854492582652e-04
1.750000000000000000e+00,6.715100675326999722e-04,3.104119434692865489e-04
1.760000000000000009e+00,4.998855050351875412e-04,2.958275027386978655e-04
1.770000000000000018e+00,2.136038062503512391e-04,2.738515707745190430e-04
1.780000000000000027e+00,5.772265910760634392e-04,2.401006612171476397e-04
1.790000000000000036e+00,5.446140501137623291e-04,2.272219342907305000e-04
1.800000000000000044e+00,2.320188644970180662e-04,2.557308484775233951e-04
1.810000000000000053e+00,5.419055250770392178e-04,2.811717396851931236e-04
1.820000000000000062e+00,6.068424300529213491e-04,2.977234423136920836e-04
1.830000000000000071e+00,2.984755839218756731e-04,2.965811658534331721e-04
1.840000000000000080e+00,5.008970602548885745e-04,2.699693308508697076e-04
1.850000000000000089e+00,6.467542461683637237e-04,2.308044948813033439e-04
1.860000000000000098e+00,3.768742194741111638e-04,2.097931496305555337e-04
1.870000000000000107e+00,4.563214232456528643e-04,2.173913731043055817e-04
1.880000000000000115e+00,7.087414759575149737e-04,2.592863698527522222e-04
1.890000000000000124e+00,5.448531098828678695e-04,3.241931041876065854e-04
1.900000000000000133e+00,3.974413105588557094e-04,3.556325812130904456e-04
1.910000000000000142e+00,6.178578805051772099e-04,3.454619994079078629e-04
1.919999999999999929e+00,5.261083794250110074e-04,3.161445308195876946e-04
1.929999999999999938e+00,4.066788292333009471e-04,2.754098692328495494e-04
1.939999999999999947e+00,6.866408682303599747e-04,2.226849439675714656e-04
1.949999999999999956e+00,6.620599827008736898e-04,2.027575912264592258e-04
1.959999999999999964e+00,3.774142546131558783e-04,2.288117026515536017e-04
1.969999999999999973e+00,5.462525809308444455e-04,2.668249649327254433e-04
1.979999999999999982e+00,6.292464407957882970e-04,2.969966353488700324e-04
1.989999999999999991e+00,3.827591328597570899e-04,3.102180430453152136e-04
2.000000000000000000e+00,4.892355896812007610e-04,2.761599039061019825e-04


==> pics/cbeam/csv/ex1_valid_traj_freq_05_1.csv <==
time,fom,popinf,fopinf
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000021e-02,-1.975147263557465994e-10,-3.311242199444815720e-10,-1.882223075875251839e-10
2.000000000000000042e-02,-1.016767523588581961e-09,-1.272593085351039154e-09,-1.001346787027467151e-09
2.999999999999999889e-02,-2.773431663536395599e-09,-2.802873868990756866e-09,-2.765055946208337574e-09
4.000000000000000083e-02,-5.659696329182353674e-09,-5.531526191505419922e-09,-5.645786870373172728e-09
5.000000000000000278e-02,-9.889773445547190112e-09,-9.834369807214931689e-09,-9.869152183137277457e-09
5.999999999999999778e-02,-1.565759006000611221e-08,-1.555190505893476449e-08,-1.564629195579716913e-08
7.000000000000000666e-02,-2.311544940489692892e-08,-2.312672365609946571e-08,-2.310066738820272633e-08
8.000000000000000167e-02,-3.242458385673843962e-08,-3.261331001840203082e-08,-3.239542053967781907e-08
8.999999999999999667e-02,-4.373649321455094779e-08,-4.374308351325559098e-08,-4.371767216647939855e-08
1.000000000000000056e-01,-5.704767414655521980e-08,-5.686527044263197572e-08,-5.704489135897779143e-08
1.100000000000000006e-01,-7.217583737266471984e-08,-7.190016741711856800e-08,-7.216058403261025877e-08
1.199999999999999956e-01,-8.902484380388128159e-08,-8.869540017326190913e-08,-8.899842739957982651e-08
1.300000000000000044e-01,-1.078021011782098266e-07,-1.076953072704167783e-07,-1.077866631981934866e-07
1.400000000000000133e-01,-1.288508729579184066e-07,-1.288926586391722713e-07,-1.288341903877635323e-07
1.499999999999999944e-01,-1.524273925517018191e-07,-1.523937841381484716e-07,-1.523938804962228663e-07
1.600000000000000033e-01,-1.787762365850530100e-07,-1.787825696603987583e-07,-1.787417202814023083e-07
1.700000000000000122e-01,-2.081840144986625941e-07,-2.081348184153981447e-07,-2.081605129991573219e-07
1.799999999999999933e-01,-2.408584122773833957e-07,-2.407228025984105138e-07,-2.408334480101623643e-07
1.900000000000000022e-01,-2.769878244634943528e-07,-2.770889030169975617e-07,-2.769444796340411512e-07
2.000000000000000111e-01,-3.168971559305982947e-07,-3.172022821444007220e-07,-3.168446081904115342e-07
2.099999999999999922e-01,-3.609367709396192972e-07,-3.612601214931680549e-07,-3.609048695288300282e-07
2.200000000000000011e-01,-4.092433873285333040e-07,-4.095287297935496825e-07,-4.092216088200860406e-07
2.300000000000000100e-01,-4.616651556709844861e-07,-4.617152005620126997e-07,-4.616223646753069429e-07
2.399999999999999911e-01,-5.179299067913428697e-07,-5.178191952886559166e-07,-5.178911853232308939e-07
2.500000000000000000e-01,-5.778457916949111052e-07,-5.777945821854671141e-07,-5.778335286179091251e-07
2.600000000000000089e-01,-6.412463152044692814e-07,-6.411602973340471071e-07,-6.412239880521507411e-07
2.700000000000000178e-01,-7.079129582396187658e-07,-7.078291570488879015e-07,-7.078694483866682718e-07
2.800000000000000266e-01,-7.776762313486805295e-07,-7.776205156569208092e-07,-7.776488235132227128e-07
2.899999999999999800e-01,-8.503663554186335107e-07,-8.500885389200020311e-07,-8.503626136334887960e-07
2.999999999999999889e-01,-9.256732067233935459e-07,-9.252450304461979255e-07,-9.256577473389609050e-07
3.099999999999999978e-01,-1.003278791515220525e-06,-1.002949264481466598e-06,-1.003238669787420639e-06
3.200000000000000067e-01,-1.083089727426901173e-06,-1.082917104357866379e-06,-1.083055792799126028e-06
3.300000000000000155e-01,-1.165201762626135348e-06,-1.165281135019049298e-06,-1.165186278724763600e-06
3.400000000000000244e-01,-1.249662501876947082e-06,-1.249908301911797117e-06,-1.249637141468219290e-06
3.500000000000000333e-01,-1.336368836794015522e-06,-1.336570490102543014e-06,-1.336325979907226207e-06
3.599999999999999867e-01,-1.425120831698561190e-06,-1.425333002445347480e-06,-1.425096093641138757e-06
3.699999999999999956e-01,-1.515652645675436786e-06,-1.515878123537065382e-06,-1.515652444266763095e-06
3.800000000000000044e-01,-1.607622447305326659e-06,-1.607831203846642983e-06,-1.607600028912639214e-06
3.900000000000000133e-01,-1.700641858130387676e-06,-1.700996129665249656e-06,-1.700598727963252018e-06
4.000000000000000222e-01,-1.794356636872985357e-06,-1.794757044023893300e-06,-1.794347349479454995e-06
4.100000000000000311e-01,-1.888353784103109804e-06,-1.888536444253636035e-06,-1.888370088708933876e-06
4.199999999999999845e-01,-1.981951901548270183e-06,-1.981888611957571499e-06,-1.981948041871514870e-06
4.299999999999999933e-01,-2.074311797861287351e-06,-2.074013921928666552e-06,-2.074297764979437883e-06
4.400000000000000022e-01,-2.164708553147209460e-06,-2.164291155845525620e-06,-2.164716288214907511e-06
4.500000000000000111e-01,-2.252560279672020536e-06,-2.252221287765890622e-06,-2.252576044552238126e-06
4.600000000000000200e-01,-2.337342060687358924e-06,-2.337052973218581528e-06,-2.337333829382365759e-06
4.700000000000000289e-01,-2.418574785440800529e-06,-2.418316292516840884e-06,-2.418558330035238109e-06
4.799999999999999822e-01,-2.495815816829385102e-06,-2.495614199301218710e-06,-2.495829636773211729e-06
4.899999999999999911e-01,-2.568596036363537520e-06,-2.568353718323481333e-06,-2.568621161010682631e-06
5.000000000000000000e-01,-2.636399402530875383e-06,-2.636230548466438722e-06,-2.636389417298597234e-06


==> pics/cbeam/csv/ex1_valid_traj_freq_1_3.csv <==
time,fom,popinf,fopinf
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000021e-02,-3.945824627990262106e-10,-2.705492688498611582e-10,-3.758657442411220004e-10
2.000000000000000042e-02,-2.024676160663038964e-09,-1.566803782715983944e-09,-1.994770143784343788e-09
2.999999999999999889e-02,-5.503293155901027596e-09,-4.737808693198294206e-09,-5.489100509256031270e-09
4.000000000000000083e-02,-1.119115930184298181e-08,-1.039516378687005696e-08,-1.116385706645551074e-08
5.000000000000000278e-02,-1.948538436151301877e-08,-1.894049052256549907e-08,-1.944183584042643768e-08
5.999999999999999778e-02,-3.072871195837140536e-08,-3.061569611706745421e-08,-3.070615053411351126e-08
7.000000000000000666e-02,-4.516682061974342722e-08,-4.554620553137965307e-08,-4.513917081079966305e-08
8.000000000000000167e-02,-6.304983355747885209e-08,-6.376962843819316750e-08,-6.298865462433814989e-08
8.999999999999999667e-02,-8.459541440104584470e-08,-8.525822748070719632e-08,-8.455138127992965158e-08
1.000000000000000056e-01,-1.096988810129828580e-07,-1.099471468033676034e-07,-1.096900573719664784e-07
1.100000000000000006e-01,-1.378849265476163194e-07,-1.377739793418012233e-07,-1.378503983329319592e-07
1.199999999999999956e-01,-1.688384224450146083e-07,-1.687254343220833879e-07,-1.687714480807172174e-07
1.300000000000000044e-01,-2.028397819809248298e-07,-2.028797922950019224e-07,-2.027874538868607575e-07
1.400000000000000133e-01,-2.404234811831728396e-07,-2.404325447959234622e-07,-2.403695028958230718e-07
1.499999999999999944e-01,-2.819280869536062912e-07,-2.816966490435523779e-07,-2.818361416158238878e-07
1.600000000000000033e-01,-3.276519229259435785e-07,-3.270755718511006267e-07,-3.275439860002990425e-07
1.700000000000000122e-01,-3.779605466375304647e-07,-3.770138132374465493e-07,-3.778668642063106910e-07
1.799999999999999933e-01,-4.330379578353171770e-07,-4.319339362903826552e-07,-4.329440660133137069e-07
1.900000000000000022e-01,-4.930060898374028637e-07,-4.921707190241061409e-07,-4.928700289338344364e-07
2.000000000000000111e-01,-5.582380367642432295e-07,-5.579123669239113027e-07,-5.580672159157474125e-07
2.099999999999999922e-01,-6.291326132051664927e-07,-6.291566731351872048e-07,-6.289971431926021037e-07
2.200000000000000011e-01,-7.056375106282551148e-07,-7.056873630088741305e-07,-7.055269842369088785e-07
2.300000000000000100e-01,-7.871035785751618504e-07,-7.870730533597784388e-07,-7.869438048464008615e-07
2.399999999999999911e-01,-8.726251394081750609e-07,-8.726884653932702026e-07,-8.724572552254845781e-07
2.500000000000000000e-01,-9.614464126171306603e-07,-9.617548442536350577e-07,-9.613278867481659388e-07
2.600000000000000089e-01,-1.052851265025894053e-06,-1.053394126046892826e-06,-1.052714923453997933e-06
2.700000000000000178e-01,-1.146009565098894260e-06,-1.146689542590630713e-06,-1.145816645576252004e-06
2.800000000000000266e-01,-1.240188823425158667e-06,-1.240744397857813606e-06,-1.240006324278709683e-06
2.899999999999999800e-01,-1.334660232600811543e-06,-1.334730939867605901e-06,-1.334519470747581960e-06
2.999999999999999889e-01,-1.428419359003256821e-06,-1.427922650455063496e-06,-1.428255632806814701e-06
3.099999999999999978e-01,-1.520457845386929695e-06,-1.519705714273852539e-06,-1.520227750694546416e-06
3.200000000000000067e-01,-1.610234103356546655e-06,-1.609568537305469429e-06,-1.609994730698606925e-06
3.300000000000000155e-01,-1.697602585598700477e-06,-1.697071473792923833e-06,-1.697397049947481348e-06
3.400000000000000244e-01,-1.782341470856040662e-06,-1.781801877935377809e-06,-1.782116413846200086e-06
3.500000000000000333e-01,-1.863955079105199228e-06,-1.863321781199973613e-06,-1.863678010332532539e-06
3.599999999999999867e-01,-1.941788997743052864e-06,-1.941116598955249242e-06,-1.941534501479566408e-06
3.699999999999999956e-01,-2.015097764014111490e-06,-2.014553150201533108e-06,-2.014901796045355782e-06
3.800000000000000044e-01,-2.083029957619138668e-06,-2.082853966024407340e-06,-2.082797336288628873e-06
3.900000000000000133e-01,-2.144691999837577381e-06,-2.145092563683644348e-06,-2.144404936802264156e-06
4.000000000000000222e-01,-2.199318984207419837e-06,-2.200211404247162087e-06,-2.199091317436530281e-06
4.100000000000000311e-01,-2.246097462105979367e-06,-2.247061051078420328e-06,-2.245933435966697753e-06
4.199999999999999845e-01,-2.283750890838018820e-06,-2.284456055416983989e-06,-2.283553612861559043e-06
4.299999999999999933e-01,-2.310772079233335140e-06,-2.311240736360743244e-06,-2.310542908554677358e-06
4.400000000000000022e-01,-2.325977815238255481e-06,-2.326356630202761779e-06,-2.325788798354716279e-06
4.500000000000000111e-01,-2.328567953442760782e-06,-2.328903156399807455e-06,-2.328408951307431014e-06
4.600000000000000200e-01,-2.317956623751396116e-06,-2.318184016149539570e-06,-2.317750710110241967e-06
4.700000000000000289e-01,-2.293756721272717064e-06,-2.293733864729320117e-06,-2.293516672138502232e-06
4.799999999999999822e-01,-2.255765194886267320e-06,-2.255322588315676069e-06,-2.255583819554219919e-06
4.899999999999999911e-01,-2.203839311027218512e-06,-2.202937668403607774e-06,-2.203699938723420936e-06
5.000000000000000000e-01,-2.137856648764891263e-06,-2.136748179081031173e-06,-2.137653716083494698e-06
5.100000000000000089e-01,-2.057933544654548889e-06,-2.057056495611067372e-06,-2.057695567580546558e-06
5.200000000000000178e-01,-1.964643050257451318e-06,-1.964245435392055910e-06,-1.964482613629936631e-06
5.300000000000000266e-01,-1.858755800987859229e-06,-1.858729071842600622e-06,-1.858643755583182067e-06
5.400000000000000355e-01,-1.740770399469063349e-06,-1.740914786978740416e-06,-1.740621219613000186e-06
5.500000000000000444e-01,-1.610918091801629214e-06,-1.611182359782168844e-06,-1.610785560933048323e-06
5.600000000000000533e-01,-1.469452871841963354e-06,-1.469883281451197002e-06,-1.469413566350639392e-06
5.700000000000000622e-01,-1.316696602389906617e-06,-1.317360421407914739e-06,-1.316681733758206662e-06
5.799999999999999600e-01,-1.153020539713755999e-06,-1.153985080734052270e-06,-1.152957275876635833e-06
5.899999999999999689e-01,-9.790322029828709788e-07,-9.802058061412571902e-07,-9.789890039335127778e-07
5.999999999999999778e-01,-7.955715392376937972e-07,-7.966014797169612886e-07,-7.956192371596232117e-07
6.099999999999999867e-01,-6.034189452081479945e-07,-6.039304140276562098e-07,-6.034937543315806012e-07
6.199999999999999956e-01,-4.032639342306305040e-07,-4.031675811849820326e-07,-4.032792431457934307e-07
6.300000000000000044e-01,-1.960100133043016292e-07,-1.955236313297326772e-07,-1.960197243120476614e-07
6.400000000000000133e-01,1.693844207230806386e-08,1.755820760076982801e-08,1.685901141839229072e-08
6.500000000000000222e-01,2.337541958092111618e-07,2.344282586028858607e-07,2.336798722031303833e-07
6.600000000000000311e-01,4.525284496881277415e-07,4.532773298501824725e-07,4.525133224091032025e-07
6.700000000000000400e-01,6.713639757505965696e-07,6.721994098439033433e-07,6.713065862946580901e-07
6.800000000000000488e-01,8.883579176807395841e-07,8.892629687747414677e-07,8.882109225564610939e-07
6.900000000000000577e-01,1.101766732532552063e-06,1.102582610354235169e-06,1.101632293102921814e-06
7.000000000000000666e-01,1.309990553653778027e-06,1.310382879258489706e-06,1.309907418817667333e-06
7.099999999999999645e-01,1.511321161509389348e-06,1.511047238313400345e-06,1.511187463856216243e-06
7.199999999999999734e-01,1.703981797853362662e-06,1.703147409103174515e-06,1.703754373231272474e-06
7.299999999999999822e-01,1.886505622555725741e-06,1.885451103746306929e-06,1.886270907401851988e-06
7.399999999999999911e-01,2.057911432374671673e-06,2.056909255787111677e-06,2.057703620687161631e-06
7.500000000000000000e-01,2.217490242388865114e-06,2.216626741860768434e-06,2.217233492810012178e-06
7.600000000000000089e-01,2.364561773340310645e-06,2.363822860231309079e-06,2.364246271960545511e-06
7.700000000000000178e-01,2.498415959512033170e-06,2.497789172939868753e-06,2.498142967681064005e-06
7.800000000000000266e-01,2.618321945850556893e-06,2.617852535785604255e-06,2.618107413004485961e-06
7.900000000000000355e-01,2.723511337960549543e-06,2.723350206737544248e-06,2.723245721350835302e-06
8.000000000000000444e-01,2.813251115132945252e-06,2.813621976399947927e-06,2.812929114184126902e-06
8.100000000000000533e-01,2.887057137510708043e-06,2.888021586575513868e-06,2.886797712793798833e-06
8.200000000000000622e-01,2.944668830205063455e-06,2.945946682461924091e-06,2.944473553870408118e-06
8.300000000000000711e-01,2.985707794600484272e-06,2.986883616732066022e-06,2.985473619188761461e-06
8.399999999999999689e-01,3.009624872927894912e-06,3.010461012521094501e-06,3.009358873052215489e-06
8.499999999999999778e-01,3.016036840383635858e-06,3.016504445430367881e-06,3.015815211405969558e-06
8.599999999999999867e-01,3.004932027288668454e-06,3.005084146720809492e-06,3.004721423140200154e-06
8.699999999999999956e-01,2.976657518495955655e-06,2.976548329310074709e-06,2.976373560798600251e-06
8.800000000000000044e-01,2.931912885351115787e-06,2.931536498329230543e-06,2.931589569878046403e-06
8.900000000000000133e-01,2.871705444854695016e-06,2.870969680423402378e-06,2.871439409679253365e-06
9.000000000000000222e-01,2.797197393077804476e-06,2.796017527077846293e-06,2.796959406191451458e-06
9.100000000000000311e-01,2.709551748665841748e-06,2.708045289550864082e-06,2.709243433133554376e-06
9.200000000000000400e-01,2.609999983656727556e-06,2.608546297180598657e-06,2.609657538979015609e-06
9.300000000000000488e-01,2.500075847046473045e-06,2.499067426229425363e-06,2.499797084684239767e-06
9.400000000000000577e-01,2.381561337976166963e-06,2.381135864577579515e-06,2.381316877105082582e-06
9.500000000000000666e-01,2.256127426420669225e-06,2.256195148048488264e-06,2.255852162366507108e-06
9.599999999999999645e-01,2.125134910869816435e-06,2.125557020702556628e-06,2.124890657147130118e-06
9.699999999999999734e-01,1.989707002559851480e-06,1.990373363022032251e-06,1.989559583169482828e-06
9.799999999999999822e-01,1.850775640658768936e-06,1.851629573158932184e-06,1.850648599105287378e-06
9.899999999999999911e-01,1.709094829507236212e-06,1.710157788527630725e-06,1.708918441570346182e-06
1.000000000000000000e+00,1.565412950721778844e-06,1.566665627520103328e-06,1.565254951161755583e-06
1.010000000000000009e+00,1.420558543294843982e-06,1.421774099433239193e-06,1.420482111218387758e-06
1.020000000000000018e+00,1.275252752284676356e-06,1.276057261913951961e-06,1.275195788137725285e-06
1.030000000000000027e+00,1.129944746154328215e-06,1.130076246330030512e-06,1.129839462481091174e-06
1.040000000000000036e+00,9.849138413840722733e-07,9.844014095136674371e-07,9.848083011937088314e-07
1.050000000000000044e+00,8.405419878886846172e-07,8.396184337627459994e-07,8.404816682663722032e-07
1.060000000000000053e+00,6.974191984128468859e-07,6.963168815759859437e-07,6.973370645074058358e-07
1.070000000000000062e+00,5.561872412897636748e-07,5.550626233984119334e-07,5.560534561113388771e-07
1.080000000000000071e+00,4.174216770117407073e-07,4.163582696682190757e-07,4.173323990771640786e-07
1.090000000000000080e+00,2.815833367945317694e-07,2.805978549423339564e-07,2.815805924086816322e-07
1.100000000000000089e+00,1.488692751862880879e-07,1.480232303234960061e-07,1.488672928323309759e-07
1.110000000000000098e+00,1.916949195710590989e-08,1.868973923354805362e-08,1.913708939107999855e-08
1.120000000000000107e+00,-1.077136948652345034e-07,-1.075522439312837317e-07,-1.076936295009594541e-07
1.130000000000000115e+00,-2.319220077448457570e-07,-2.310553079098358100e-07,-2.318172120393652923e-07
1.140000000000000124e+00,-3.537006721329768140e-07,-3.523506062678137422e-07,-3.535744078281187090e-07
1.150000000000000133e+00,-4.735925735250000309e-07,-4.721021483883255455e-07,-4.734597623454780471e-07
1.159999999999999920e+00,-5.923967612607818971e-07,-5.910437720518988752e-07,-5.921986182595172219e-07
1.169999999999999929e+00,-7.109694867305565017e-07,-7.099051938260337979e-07,-7.107170579883575017e-07
1.179999999999999938e+00,-8.300661106213368808e-07,-8.293350916198217263e-07,-8.298496439773827001e-07
1.189999999999999947e+00,-9.502367925808423357e-07,-9.498296673342247341e-07,-9.500647482683570214e-07
1.199999999999999956e+00,-1.071721645970905695e-06,-1.071674498012462262e-06,-1.071509476827144715e-06
1.209999999999999964e+00,-1.194450069382749827e-06,-1.194905803376913323e-06,-1.194192955637393458e-06
1.219999999999999973e+00,-1.318220398478631447e-06,-1.319294774276563996e-06,-1.318002864440423393e-06
1.229999999999999982e+00,-1.442794780162671294e-06,-1.444355671208289125e-06,-1.442619491812456046e-06
1.239999999999999991e+00,-1.567695244930156891e-06,-1.569375426843244347e-06,-1.567494052783227911e-06
1.250000000000000000e+00,-1.692035592201756896e-06,-1.693459886906900529e-06,-1.691819069299876850e-06
1.260000000000000009e+00,-1.814650707140217818e-06,-1.815589958389045436e-06,-1.814466550858555295e-06
1.270000000000000018e+00,-1.934292955497299201e-06,-1.934680054713695715e-06,-1.934099927368496695e-06
1.280000000000000027e+00,-2.049742181888168738e-06,-2.049631442680652549e-06,-2.049471821961633735e-06
1.290000000000000036e+00,-2.159890809216348172e-06,-2.159374357159446827e-06,-2.159574061918505450e-06
1.300000000000000044e+00,-2.263783929997491275e-06,-2.262894857727265293e-06,-2.263496032132387456e-06
1.310000000000000053e+00,-2.360542667898253426e-06,-2.359245037738364128e-06,-2.360266710558339371e-06
1.320000000000000062e+00,-2.449204299485878234e-06,-2.447537966981615198e-06,-2.448877312395811123e-06
1.330000000000000071e+00,-2.528704268657247436e-06,-2.526931243847637139e-06,-2.528350222064653459e-06
1.340000000000000080e+00,-2.598084396501093568e-06,-2.596604883001606268e-06,-2.597763446902942306e-06
1.350000000000000089e+00,-2.656624744636962085e-06,-2.655740196985395309e-06,-2.656318336408424363e-06
1.360000000000000098e+00,-2.703713037280061505e-06,-2.703506205962566115e-06,-2.703391063382348245e-06
1.370000000000000107e+00,-2.738676073184464352e-06,-2.739058945040991102e-06,-2.738394569520613133e-06
1.380000000000000115e+00,-2.760764873799435467e-06,-2.761557000889645729e-06,-2.760569632207795649e-06
1.390000000000000124e+00,-2.769179341126466271e-06,-2.770193994963965622e-06,-2.769010690634881375e-06
1.400000000000000133e+00,-2.763106781841265282e-06,-2.764245920632165533e-06,-2.762908371937895259e-06
1.409999999999999920e+00,-2.741901680172057499e-06,-2.743128648195303556e-06,-2.741711706959616595e-06
1.419999999999999929e+00,-2.705271012130128450e-06,-2.706458918373901620e-06,-2.705128672702680299e-06
1.429999999999999938e+00,-2.653247660472955193e-06,-2.654111051414060292e-06,-2.653114868869200854e-06
1.439999999999999947e+00,-2.586031261423486084e-06,-2.586261578222307482e-06,-2.585869557045282475e-06
1.449999999999999956e+00,-2.503942828177772524e-06,-2.503415073367882053e-06,-2.503778069212920817e-06
1.459999999999999964e+00,-2.407572832955503306e-06,-2.406406503042221979e-06,-2.407418298552829725e-06
1.469999999999999973e+00,-2.297920886487409661e-06,-2.296378124070550642e-06,-2.297726506258275010e-06
1.479999999999999982e+00,-2.176361039033679987e-06,-2.174732013906889896e-06,-2.176113676839220196e-06
1.489999999999999991e+00,-2.044542818288908295e-06,-2.043062261893189230e-06,-2.044315324520515891e-06
1.500000000000000000e+00,-1.904290698100042272e-06,-1.903073306488819308e-06,-1.904121444409827128e-06


==> pics/cbeam/csv/ex1_valid_traj_freq_3_5.csv <==
time,fom,popinf,fopinf
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000021e-02,-1.170772236096244692e-09,-1.715707856015763236e-09,-1.113968282565798683e-09
2.000000000000000042e-02,-5.960182438034390253e-09,-6.500033631672915485e-09,-5.868037291970295890e-09
2.999999999999999889e-02,-1.600161188041386557e-08,-1.585602529305207953e-08,-1.595503391405607714e-08
4.000000000000000083e-02,-3.199409813665995818e-08,-3.169892066938632117e-08,-3.190695139568163760e-08
5.000000000000000278e-02,-5.454511873856193544e-08,-5.402075948874265310e-08,-5.440633445318492578e-08
5.999999999999999778e-02,-8.388263103224071660e-08,-8.353727382765622142e-08,-8.380331845917412699e-08
7.000000000000000666e-02,-1.197236989732103469e-07,-1.198092122474555792e-07,-1.196277061519718024e-07
8.000000000000000167e-02,-1.615912942043461049e-07,-1.622553968183182126e-07,-1.613927137723666348e-07
8.999999999999999667e-02,-2.087249770966941914e-07,-2.094657074768200720e-07,-2.085721361371500265e-07
1.000000000000000056e-01,-2.592520054486745856e-07,-2.591619806197582664e-07,-2.592008976638050727e-07
1.100000000000000006e-01,-3.101219886759212130e-07,-3.094539675679021852e-07,-3.099973578262863487e-07
1.199999999999999956e-01,-3.587999776458276617e-07,-3.582495293220950850e-07,-3.585834119405543422e-07
1.300000000000000044e-01,-4.046446335362464211e-07,-4.048093051996493218e-07,-4.044733821600935755e-07
1.400000000000000133e-01,-4.479111334613370497e-07,-4.483712566339512090e-07,-4.477385935931713389e-07
1.499999999999999944e-01,-4.884148093926787486e-07,-4.889118224362529841e-07,-4.881388298598799649e-07
1.600000000000000033e-01,-5.260162406510584949e-07,-5.262590580579855193e-07,-5.257019160230830947e-07
1.700000000000000122e-01,-5.609573927891805218e-07,-5.605036138716903410e-07,-5.606924381670817781e-07
1.799999999999999933e-01,-5.931261486569070528e-07,-5.921427280988909938e-07,-5.928740079501806138e-07
1.900000000000000022e-01,-6.224284333547550561e-07,-6.216951273962646909e-07,-6.220701482385096204e-07
2.000000000000000111e-01,-6.497294155756736382e-07,-6.499304188516276027e-07,-6.492808155744376737e-07
2.099999999999999922e-01,-6.761566397925181433e-07,-6.768072877292658164e-07,-6.758204502171589359e-07
2.200000000000000011e-01,-7.016515594514226394e-07,-7.019166027469600116e-07,-7.014030485321944134e-07
2.300000000000000100e-01,-7.245532419145800301e-07,-7.240200605860605081e-07,-7.241787898269433553e-07
2.399999999999999911e-01,-7.426779576608844118e-07,-7.417896575616803590e-07,-7.422978308985069669e-07
2.500000000000000000e-01,-7.545973854266115163e-07,-7.538787436899308525e-07,-7.543809625315614602e-07
2.600000000000000089e-01,-7.593472280765587387e-07,-7.590722180046144031e-07,-7.591016404006616003e-07
2.700000000000000178e-01,-7.559941079039650533e-07,-7.564118720419030867e-07,-7.556075312960610089e-07
2.800000000000000266e-01,-7.442847576345664743e-07,-7.449818081418073296e-07,-7.439496710492193497e-07
2.899999999999999800e-01,-7.243592472456935306e-07,-7.244463051460371047e-07,-7.241690466868913489e-07
2.999999999999999889e-01,-6.959028667046194961e-07,-6.949986113946064519e-07,-6.956787164786342251e-07
3.099999999999999978e-01,-6.589509093873439015e-07,-6.578390091021822678e-07,-6.585688032617845843e-07
3.200000000000000067e-01,-6.152623548725335964e-07,-6.148411902623518794e-07,-6.148815406071136033e-07
3.300000000000000155e-01,-5.680172051260751889e-07,-5.683630739765725732e-07,-5.677608400752797616e-07
3.400000000000000244e-01,-5.202765159616538245e-07,-5.208331581438590765e-07,-5.199915290646110120e-07
3.500000000000000333e-01,-4.742727432549280339e-07,-4.744524916124844949e-07,-4.738599530132300964e-07
3.599999999999999867e-01,-4.316593740456224065e-07,-4.312138890279420621e-07,-4.313304347070664415e-07
3.699999999999999956e-01,-3.936340205131276718e-07,-3.926695894807235168e-07,-3.934970483676360774e-07
3.800000000000000044e-01,-3.608291037599311308e-07,-3.599598247847564367e-07,-3.606075512027648194e-07
3.900000000000000133e-01,-3.334570058608694002e-07,-3.334346875570367624e-07,-3.330889459851130403e-07
4.000000000000000222e-01,-3.117850339553718985e-07,-3.126433069728818210e-07,-3.115921464161612121e-07
4.100000000000000311e-01,-2.955733755915988391e-07,-2.963143893474147692e-07,-2.955678016632740292e-07
4.199999999999999845e-01,-2.828352734883374852e-07,-2.826671334502956372e-07,-2.827397337452718253e-07
4.299999999999999933e-01,-2.705860574104084602e-07,-2.697875625688999178e-07,-2.704026623699359826e-07
4.400000000000000022e-01,-2.565760147773905653e-07,-2.558569489375185746e-07,-2.565096016165991631e-07
4.500000000000000111e-01,-2.395188705864375904e-07,-2.393719493090799216e-07,-2.395424919143563662e-07
4.600000000000000200e-01,-2.186138718624347160e-07,-2.191106970600706453e-07,-2.185029477417718726e-07
4.700000000000000289e-01,-1.935140817352371425e-07,-1.942932852643581686e-07,-1.932944484502537245e-07
4.799999999999999822e-01,-1.642858692831694347e-07,-1.646276586115116912e-07,-1.642238986977279345e-07
4.899999999999999911e-01,-1.310327930190248593e-07,-1.304461324631920573e-07,-1.310894271619101400e-07
5.000000000000000000e-01,-9.377085759606208492e-08,-9.263204654484114520e-08,-9.364006015268589702e-08
5.100000000000000089e-01,-5.307544881556163761e-08,-5.239862304941153512e-08,-5.282769769116102546e-08
5.200000000000000178e-01,-1.070181191298572653e-08,-1.100926812527847634e-08,-1.065627013666884343e-08
5.300000000000000266e-01,3.125400090903569594e-08,3.051337743523564535e-08,3.118265708211046257e-08
5.400000000000000355e-01,7.182116860460497652e-08,7.145841870225692242e-08,7.188646397077196511e-08
5.500000000000000444e-01,1.111643660675132172e-07,1.114744574710732174e-07,1.112177097802695724e-07
5.600000000000000533e-01,1.497113327548281398e-07,1.504993596494323452e-07,1.495279618430123778e-07
5.700000000000000622e-01,1.880051348660829876e-07,1.887797431537188720e-07,1.877778050209833980e-07
5.799999999999999600e-01,2.267409574474482859e-07,2.268445078831386025e-07,2.266866572440356946e-07
5.899999999999999689e-01,2.661869685540363525e-07,2.654217147475049092e-07,2.661203493442108951e-07
5.999999999999999778e-01,3.061861462354165683e-07,3.052533387534750305e-07,3.059006707097834356e-07
6.099999999999999867e-01,3.470224091265957412e-07,3.468200142990874156e-07,3.466902578737113306e-07
6.199999999999999956e-01,3.894879196678704944e-07,3.901524793081110162e-07,3.893590142140865290e-07
6.300000000000000044e-01,4.339304090556387057e-07,4.347270567892849312e-07,4.338529341560768710e-07
6.400000000000000133e-01,4.793720977051013741e-07,4.795428685724813976e-07,4.791212041834274645e-07
6.500000000000000222e-01,5.237571851363320495e-07,5.232342606763525283e-07,5.235470916311886058e-07
6.600000000000000311e-01,5.650060576960331700e-07,5.642137156636484323e-07,5.650055185798878570e-07
6.700000000000000400e-01,6.013196759278080997e-07,6.007932249744732005e-07,6.012413726362799299e-07
6.800000000000000488e-01,6.311408378783326057e-07,6.313302507770478389e-07,6.308369688576106045e-07
6.900000000000000577e-01,6.536427147750508368e-07,6.544425332336484857e-07,6.534006343097644334e-07
7.000000000000000666e-01,6.686497022296898445e-07,6.692339353636572358e-07,6.685909439733140317e-07
7.099999999999999645e-01,6.758338383503868087e-07,6.754966156922071135e-07,6.756742947845441241e-07
7.199999999999999734e-01,6.747856772147283688e-07,6.737643219272967011e-07,6.743968484079465836e-07
7.299999999999999822e-01,6.660893065070697371e-07,6.652409181842128193e-07,6.657176983401388605e-07
7.399999999999999911e-01,6.517533699752040552e-07,6.516154820816004841e-07,6.515037095356851674e-07
7.500000000000000000e-01,6.344379058456551216e-07,6.348561970054025652e-07,6.340867689124893878e-07
7.600000000000000089e-01,6.165795002424677528e-07,6.170140325807324116e-07,6.160801559642993928e-07
7.700000000000000178e-01,6.000839148580549314e-07,6.000260340706019629e-07,5.997247391892113957e-07
7.800000000000000266e-01,5.862429751584869907e-07,5.855131084482885392e-07,5.860838806320158145e-07
7.900000000000000355e-01,5.756016539807158229e-07,5.745612890320618333e-07,5.753257270888922583e-07
8.000000000000000444e-01,5.681252020932203748e-07,5.675638323091518440e-07,5.676989477249413798e-07
8.100000000000000533e-01,5.638094549434004106e-07,5.641636297532186744e-07,5.635692026875085593e-07
8.200000000000000622e-01,5.625864373745423550e-07,5.633406404910517930e-07,5.625417336651613084e-07
8.300000000000000711e-01,5.633079785022574012e-07,5.635993193366281074e-07,5.631577391248651226e-07
8.399999999999999689e-01,5.636407750230565434e-07,5.631977341491684309e-07,5.633978384268001770e-07
8.499999999999999778e-01,5.611677025412500997e-07,5.603668454158032572e-07,5.610602502822362779e-07
8.599999999999999867e-01,5.541050940178419759e-07,5.534988948115466985e-07,5.540508283599379166e-07
8.699999999999999956e-01,5.413554792173778601e-07,5.413249784693386115e-07,5.411032051756697369e-07
8.800000000000000044e-01,5.225660257387893168e-07,5.230690918899391061e-07,5.221946297925753488e-07
8.900000000000000133e-01,4.980563868062523545e-07,4.985611668566846031e-07,4.978470683983923973e-07
9.000000000000000222e-01,4.684098707542695535e-07,4.682544054246850271e-07,4.682926521864250743e-07
9.100000000000000311e-01,4.340596707261215659e-07,4.331318230278268952e-07,4.337459144886794370e-07
9.200000000000000400e-01,3.955434332046367206e-07,3.945198892865817221e-07,3.951247748797998479e-07
9.300000000000000488e-01,3.542443866084398095e-07,3.538657018084036401e-07,3.540049150500774963e-07
9.400000000000000577e-01,3.122427410625263168e-07,3.125357717963098384e-07,3.120972507309412310e-07
9.500000000000000666e-01,2.712383384495761753e-07,2.716578610273685958e-07,2.709787682325812047e-07
9.599999999999999645e-01,2.319667315741389218e-07,2.320097218434842942e-07,2.317574055243400911e-07
9.699999999999999734e-01,1.944529864948065018e-07,1.939410664271151499e-07,1.944964692836854464e-07
9.799999999999999822e-01,1.582039537978403904e-07,1.573438801290590724e-07,1.582911439939776659e-07
9.899999999999999911e-01,1.223135046182984430e-07,1.216904379383957706e-07,1.222302180526287246e-07
1.000000000000000000e+00,8.604692704538720439e-08,8.615574450585545304e-08,8.597423231477088384e-08
1.010000000000000009e+00,4.915399004644458476e-08,4.980654612085575092e-08,4.928093425625173454e-08
1.020000000000000018e+00,1.134895733611093942e-08,1.180865085222401117e-08,1.150408817762806154e-08
1.030000000000000027e+00,-2.813985710204410719e-08,-2.839787327634594475e-08,-2.816039687304388898e-08
1.040000000000000036e+00,-7.021347369306351014e-08,-7.098992253775011360e-08,-7.027028726753310852e-08
1.050000000000000044e+00,-1.150442606098486056e-07,-1.157175093618630464e-07,-1.149873439918432842e-07
1.060000000000000053e+00,-1.617505960978372757e-07,-1.619149577619147723e-07,-1.617721990329284669e-07
1.070000000000000062e+00,-2.088900739991779977e-07,-2.085573491901146935e-07,-2.091005718167623915e-07
1.080000000000000071e+00,-2.548592002119044064e-07,-2.543679496262111853e-07,-2.549913083819329948e-07
1.090000000000000080e+00,-2.980966797402285241e-07,-2.979788942457060305e-07,-2.980149347796727159e-07
1.100000000000000089e+00,-3.375893991326798607e-07,-3.381284672369241898e-07,-3.375373076784704944e-07
1.110000000000000098e+00,-3.730508782087303891e-07,-3.738566796843045351e-07,-3.731334032796734605e-07
1.120000000000000107e+00,-4.043048259323017623e-07,-4.046510140308332030e-07,-4.042880773241903610e-07
1.130000000000000115e+00,-4.309038569771184530e-07,-4.305132248885567824e-07,-4.306876966276497801e-07
1.140000000000000124e+00,-4.526674198405372607e-07,-4.519423695556938208e-07,-4.524424678533001928e-07
1.150000000000000133e+00,-4.703164629137680486e-07,-4.698524963690237638e-07,-4.701427320063948445e-07
1.159999999999999920e+00,-4.853799935637782446e-07,-4.854441064008202819e-07,-4.850786220157576491e-07
1.169999999999999929e+00,-4.996136926043903645e-07,-5.000419016935043445e-07,-4.991894866599857322e-07
1.179999999999999938e+00,-5.145403524658987797e-07,-5.149073202198204179e-07,-5.142501766579125053e-07
1.189999999999999947e+00,-5.311613208373398962e-07,-5.310426592839816986e-07,-5.310447435873151449e-07
1.199999999999999956e+00,-5.496831206352100957e-07,-5.490196683057996881e-07,-5.494915603205761095e-07
1.209999999999999964e+00,-5.695765817038376675e-07,-5.688699592994003600e-07,-5.692776432332287213e-07
1.219999999999999973e+00,-5.901862625574557942e-07,-5.900644835463259681e-07,-5.900228873818754628e-07
1.229999999999999982e+00,-6.110764373273110363e-07,-6.115832542164272142e-07,-6.110601665885975706e-07
1.239999999999999991e+00,-6.314687109995271557e-07,-6.320555004537139308e-07,-6.313866319200987497e-07
1.250000000000000000e+00,-6.497877203862012163e-07,-6.499412213051293692e-07,-6.496565141195111765e-07
1.260000000000000009e+00,-6.641025383693275600e-07,-6.637298599895071642e-07,-6.640755899192165539e-07
1.270000000000000018e+00,-6.727577349249222153e-07,-6.721385776496319802e-07,-6.727354773957965577e-07
1.280000000000000027e+00,-6.747159947592199526e-07,-6.742914060762095690e-07,-6.744904369720792499e-07
1.290000000000000036e+00,-6.697865673360050580e-07,-6.698544785024085640e-07,-6.694277870366289859e-07
1.300000000000000044e+00,-6.586751915553613258e-07,-6.590984902950931441e-07,-6.584047171998125090e-07
1.310000000000000053e+00,-6.426440371797456547e-07,-6.428697441151203106e-07,-6.424219985814623364e-07
1.320000000000000062e+00,-6.228982076451658914e-07,-6.224711960304739016e-07,-6.225317880840818678e-07
1.330000000000000071e+00,-6.003925714498138296e-07,-5.994768891421128151e-07,-5.999432836311253691e-07
1.340000000000000080e+00,-5.763146174789723258e-07,-5.755140546707363651e-07,-5.759681275469466147e-07
1.350000000000000089e+00,-5.523283996332868159e-07,-5.520451822397470272e-07,-5.520304681228690683e-07
1.360000000000000098e+00,-5.300268658844422090e-07,-5.301744504731854114e-07,-5.296622232908026732e-07
1.370000000000000107e+00,-5.102873091706364064e-07,-5.104970821639284318e-07,-5.100010232292014966e-07
1.380000000000000115e+00,-4.931238956817003269e-07,-4.930104523828807998e-07,-4.930630106322038546e-07
1.390000000000000124e+00,-4.777024374865197855e-07,-4.771049056163263278e-07,-4.777058908491747504e-07
1.400000000000000133e+00,-4.624421118019124931e-07,-4.616445898549303849e-07,-4.623360859291609265e-07
1.409999999999999920e+00,-4.455792357007918896e-07,-4.451314155099770050e-07,-4.454688676121567965e-07
1.419999999999999929e+00,-4.257692744594324643e-07,-4.259264081355362792e-07,-4.257795321212773185e-07
1.429999999999999938e+00,-4.020620045749076304e-07,-4.024912577248192285e-07,-4.020835462279633634e-07
1.439999999999999947e+00,-3.734900505854392762e-07,-3.736133093031452644e-07,-3.733985333991927784e-07
1.449999999999999956e+00,-3.390164888066902435e-07,-3.385863117939627085e-07,-3.388941347276159131e-07
1.459999999999999964e+00,-2.980730863945921970e-07,-2.973286037658879760e-07,-2.979852757902388549e-07
1.469999999999999973e+00,-2.510640084524823600e-07,-2.504263806290328161e-07,-2.508693417532531792e-07
1.479999999999999982e+00,-1.993239521655394902e-07,-1.990933233446262884e-07,-1.989611467680271973e-07
1.489999999999999991e+00,-1.448601664902040738e-07,-1.450453337091446421e-07,-1.445308617883279633e-07
1.500000000000000000e+00,-9.007101757681279599e-08,-9.030229514620963427e-08,-8.989539155382599507e-08
1.510000000000000009e+00,-3.714740647066276961e-08,-3.694421266702300537e-08,-3.698636565348693624e-08
1.520000000000000018e+00,1.243662563697255030e-08,1.314074215015388674e-08,1.265426411765797029e-08
1.530000000000000027e+00,5.773050844419502074e-08,5.847897759492259654e-08,5.787102354297662706e-08
1.540000000000000036e+00,9.788199416152169938e-08,9.817664731990702920e-08,9.788603389002911499e-08
1.550000000000000044e+00,1.322348239934787622e-07,1.320108842712016651e-07,1.322065660331013870e-07
1.560000000000000053e+00,1.608346197708907914e-07,1.604400608714078079e-07,1.607879566814982474e-07
1.570000000000000062e+00,1.846831513488681270e-07,1.845324704258623961e-07,1.845032566738694458e-07
1.580000000000000071e+00,2.055316029610587782e-07,2.058194155696242521e-07,2.052472019107765434e-07
1.590000000000000080e+00,2.255041717802752271e-07,2.260884330893480148e-07,2.253076974454241149e-07
1.600000000000000089e+00,2.466766558992369891e-07,2.471437051259447148e-07,2.466193800031001356e-07
1.610000000000000098e+00,2.705801289401067996e-07,2.705683781293175384e-07,2.705187568683824692e-07
1.620000000000000107e+00,2.979190256170643694e-07,2.975230933732931141e-07,2.978164924112754011e-07
1.630000000000000115e+00,3.288763390088288611e-07,3.286062354516071335e-07,3.288561263095029510e-07
1.640000000000000124e+00,3.635574606051574005e-07,3.637889204720258423e-07,3.636257509667648886e-07
1.650000000000000133e+00,4.018118959990206893e-07,4.024266240935868904e-07,4.018581592168824870e-07
1.660000000000000142e+00,4.427631818842059150e-07,4.433419302130457380e-07,4.428073911932971452e-07
1.669999999999999929e+00,4.847792799358633131e-07,4.849673806939355069e-07,4.849006257470203245e-07
1.679999999999999938e+00,5.258038396497729097e-07,5.255312692923749341e-07,5.259119148908357046e-07
1.689999999999999947e+00,5.637391390656511855e-07,5.632623351517509577e-07,5.636780450268496519e-07
1.699999999999999956e+00,5.968509540519431513e-07,5.965846773799887585e-07,5.966455282380014513e-07
1.709999999999999964e+00,6.241123635066102373e-07,6.242755763487311091e-07,6.238998146242132362e-07
1.719999999999999973e+00,6.452115748142414802e-07,6.455669497415952124e-07,6.449991592135571083e-07
1.729999999999999982e+00,6.601286618211091159e-07,6.601829521997407857e-07,6.598321152107853622e-07
1.739999999999999991e+00,6.687891354599387124e-07,6.683169754267443873e-07,6.684403863935586051e-07
1.750000000000000000e+00,6.712938659443526015e-07,6.705582124381318316e-07,6.709830634425311827e-07
1.760000000000000009e+00,6.683340392701127091e-07,6.677814101173034696e-07,6.680309026883901051e-07
1.770000000000000018e+00,6.611353396315625714e-07,6.610156994364487489e-07,6.607964806309529671e-07
1.780000000000000027e+00,6.510656797210386112e-07,6.513107052097225949e-07,6.508018041925853915e-07
1.790000000000000036e+00,6.393366375449655229e-07,6.396192027077827124e-07,6.392523935147472774e-07
1.800000000000000044e+00,6.267641699384352312e-07,6.267130328528334474e-07,6.267718044119026720e-07
1.810000000000000053e+00,6.136006392093721753e-07,6.131417738750889243e-07,6.135751739387284781e-07
1.820000000000000062e+00,5.997562245680527787e-07,5.992338011736855058e-07,5.997153715340189257e-07
1.830000000000000071e+00,5.852893845432803256e-07,5.851305831545511103e-07,5.852806896713501300e-07
1.840000000000000080e+00,5.705746175386888397e-07,5.708403260757517046e-07,5.705473411495115587e-07
1.850000000000000089e+00,5.559664966051117244e-07,5.562966638718360209e-07,5.558694722500153841e-07
1.860000000000000098e+00,5.414294911340576329e-07,5.414100740529482736e-07,5.413007493665530582e-07
1.870000000000000107e+00,5.265932922483588312e-07,5.261021798071215976e-07,5.264457773623139885e-07
1.880000000000000115e+00,5.110796304112299189e-07,5.103157928057890221e-07,5.108199709182935788e-07
1.890000000000000124e+00,4.946746011034301172e-07,4.939976663406259950e-07,4.942643700110548422e-07
1.900000000000000133e+00,4.773641099528014324e-07,4.770572072881095134e-07,4.769275706020268634e-07
1.910000000000000142e+00,4.593096311757387824e-07,4.593117100291132212e-07,4.589541419126052651e-07
1.919999999999999929e+00,4.405205556061576136e-07,4.404342261373257569e-07,4.402163707396497314e-07
1.929999999999999938e+00,4.204250292963351453e-07,4.199214357502928726e-07,4.201441209470588747e-07
1.939999999999999947e+00,3.979196973465850950e-07,3.970953420218397053e-07,3.977118063368046180e-07
1.949999999999999956e+00,3.718767146751899835e-07,3.711459556051347131e-07,3.717576332674279204e-07
1.959999999999999964e+00,3.415243420238932423e-07,3.412147961204839281e-07,3.414477612249741821e-07
1.969999999999999973e+00,3.064111172561103949e-07,3.065124158675110626e-07,3.063858322331430666e-07
1.979999999999999982e+00,2.662360766268495255e-07,2.664572739561964617e-07,2.663254914703841088e-07
1.989999999999999991e+00,2.208258230979002944e-07,2.208177993259389907e-07,2.210044879473095296e-07
2.000000000000000000e+00,1.702314029397606217e-07,1.698350222819106028e-07,1.703711861452193755e-07


==> pics/rotor/csv/ex3_2D_traj_freq_1_4.csv <==
fomX,fomY,fopinfX,fopinfY,popinfX,popinfY
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
-1.573971444349887343e-06,-3.851236331208100530e-08,-1.314686490635851118e-06,-2.775798823107021640e-08,-1.316382431852188959e-06,-5.342525620355423220e-08
-5.225330703296925561e-06,-1.614571840429077975e-07,-4.781222851234971228e-06,-1.274983133331451703e-07,-4.784301695189938655e-06,-2.001263156100416313e-07
-8.903976551917392550e-06,-3.560589099867347659e-07,-8.616453364350764205e-06,-3.023351963816637651e-07,-8.617012703563629975e-06,-4.113943744262178382e-07
-1.211680706462150024e-05,-6.045601631217156872e-07,-1.188357976051604496e-05,-5.362520103087546660e-07,-1.188006484148731227e-05,-6.729636415731622987e-07
-1.505445997816110218e-05,-9.042427158603929906e-07,-1.487480581051804533e-05,-8.242463699488602269e-07,-1.486687153340279877e-05,-9.825657203110151213e-07
-1.767445509441952005e-05,-1.249515538839514572e-06,-1.755271096216407393e-05,-1.161193610665311878e-06,-1.753952684214067620e-05,-1.335234829997934375e-06
-2.005088413994127205e-05,-1.636443209973214229e-06,-1.996320487831803106e-05,-1.542105764712442769e-06,-1.994439191556845355e-05,-1.727177788385547012e-06
-2.217145165853709682e-05,-2.060712248669745546e-06,-2.212661850696988157e-05,-1.962651243456709707e-06,-2.210182821580710408e-05,-2.154704489710801220e-06
-2.408736218749956068e-05,-2.518907613086600349e-06,-2.406687270202186721e-05,-2.418803211250590391e-06,-2.403590847447530042e-05,-2.614476926387075491e-06
-2.579434402533291066e-05,-3.007493582431348792e-06,-2.580407144551990931e-05,-2.906923388821215166e-06,-2.576682208707986474e-05,-3.103410180361075625e-06
-2.732976855664095186e-05,-3.523552083490414244e-06,-2.735674349471927218e-05,-3.423685979961785582e-06,-2.731318255386025026e-05,-3.618668880251894420e-06
-2.869370952925599832e-05,-4.064159085081197115e-06,-2.874150324965829987e-05,-3.966060335272003274e-06,-2.869167031926804579e-05,-4.157640801392142266e-06
-2.991374425734272935e-05,-4.626828128695335142e-06,-2.997336962095034508e-05,-4.531278893625794415e-06,-2.991735981546141069e-05,-4.717918900662637815e-06
-3.099231605103185990e-05,-5.209123814089035881e-06,-3.106588833094920711e-05,-5.116813229564814590e-06,-3.100384152661910106e-05,-5.297283255232385196e-06
-3.194998867939370006e-05,-5.808929107991556468e-06,-3.203128596609890335e-05,-5.720350905817061958e-06,-3.196337807218502811e-05,-5.893684997201420729e-06
-3.279033673866665069e-05,-6.424202124847379300e-06,-3.288059735537930364e-05,-6.339774991974289771e-06,-3.280703269248849989e-05,-6.505231519265308165e-06
-3.352886897073242177e-05,-7.053138847189384138e-06,-3.362378352367263257e-05,-6.973145428775158212e-06,-3.354478836477801668e-05,-7.130172993572870100e-06
-3.416954263950878448e-05,-7.694016532941149938e-06,-3.426983727167323056e-05,-7.618682223646373380e-06,-3.418565433885141855e-05,-7.766890051035679285e-06
-3.472418834563849842e-05,-8.345294478732621709e-06,-3.482687861925265878e-05,-8.274750255863978294e-06,-3.473776242857032695e-05,-8.413882535147946894e-06
-3.519671919437457959e-05,-9.005510269633324298e-06,-3.530224083457141038e-05,-8.939845550104175525e-06,-3.520845377290106912e-05,-9.069759233962014914e-06
-3.559625823219550380e-05,-9.673343625691381700e-06,-3.570254804314172963e-05,-9.612582874024608434e-06,-3.560435708103223008e-05,-9.733228509736723227e-06
-3.592645127957329543e-05,-1.034754548016071968e-05,-3.603378522294556959e-05,-1.029168453398228185e-05,-3.593145917753984145e-05,-1.040308974726148050e-05
-3.619440306627944904e-05,-1.102697950399722832e-05,-3.630136133669190117e-05,-1.097597025375543228e-05,-3.619516860982218467e-05,-1.107822555303075738e-05
-3.640339315288580675e-05,-1.171057215378317794e-05,-3.651016627234157907e-05,-1.166434803251371111e-05,-3.640037299799162810e-05,-1.175759463876953379e-05
-3.655900267611263431e-05,-1.239734035946135709e-05,-3.666462219893157771e-05,-1.235580588811566289e-05,-3.655149074257077598e-05,-1.244022533272461626e-05
-3.666411841228483311e-05,-1.308635546112008374e-05,-3.676872988479326794e-05,-1.304940440083037332e-05,-3.665251764424092858e-05,-1.312520966260082570e-05
-3.672315762141170511e-05,-1.377676201353320567e-05,-3.682611047175826988e-05,-1.374426998070086874e-05,-3.670706893569176938e-05,-1.381169796306289194e-05
-3.673862761551531026e-05,-1.446775131180908744e-05,-3.684004315053921916e-05,-1.443958878911984128e-05,-3.671841717631137554e-05,-1.449889396040726901e-05
-3.671404702364130255e-05,-1.515857424245517302e-05,-3.681349913885014667e-05,-1.513460125183453190e-05,-3.668952641630376390e-05,-1.518605029532507427e-05
-3.665157688206988328e-05,-1.584852171337359771e-05,-3.674917232447361636e-05,-1.582859710660876071e-05,-3.662308299672759857e-05,-1.587246444369709366e-05
-3.655403557833759458e-05,-1.653693332731748266e-05,-3.664950689998415327e-05,-1.652091093420527900e-05,-3.652152331606638912e-05,-1.655747500306725900e-05
-3.642327908694256179e-05,-1.722318297438922517e-05,-3.651672228381863889e-05,-1.721091812626666687e-05,-3.638705886131497416e-05,-1.724045831089975408e-05
-3.626157598582119659e-05,-1.790668444580139420e-05,-3.635283559350339352e-05,-1.789803124811762265e-05,-3.622169877241507768e-05,-1.792082536791438966e-05
-3.607051970021397361e-05,-1.858688100437057267e-05,-3.615968191079776381e-05,-1.858169675853021277e-05,-3.602727018231786292e-05,-1.859801903778062978e-05
-3.585194451546306737e-05,-1.926324867825130900e-05,-3.593893255501693257e-05,-1.926139205212787435e-05,-3.580543655127355816e-05,-1.927151150120476022e-05
-3.560722153859125714e-05,-1.993528896261790708e-05,-3.569211155960263018e-05,-1.993662279339014574e-05,-3.555771419232963039e-05,-1.994080194003188951e-05
-3.533784046835598732e-05,-2.060253031118113804e-05,-3.542061052789397034e-05,-2.060692051419150196e-05,-3.528548716579278503e-05,-2.060541443337202307e-05
-3.504498635018194917e-05,-2.126452333476944602e-05,-3.512570202680721749e-05,-2.127184044949465355e-05,-3.499002070280507975e-05,-2.126489604501111672e-05
-3.472987463296618298e-05,-2.192084087358813963e-05,-3.480855166158048757e-05,-2.193095958824812063e-05,-3.467247330257828506e-05,-2.191881508744691776e-05
-3.439353598556617954e-05,-2.257107519898089360e-05,-3.447022896071069530e-05,-2.258387491873509729e-05,-3.433390763348953686e-05,-2.256675954485915089e-05
-3.403696720193474437e-05,-2.321483696298524765e-05,-3.411171718755634443e-05,-2.323020184960681545e-05,-3.397530035557819688e-05,-2.320833564314287584e-05
-3.366107169815963854e-05,-2.385175400804847833e-05,-3.373392218366636798e-05,-2.386957278963006588e-05,-3.359755097029724907e-05,-2.384316655186665378e-05
-3.326667184368119570e-05,-2.448146943132610166e-05,-3.333768033860056985e-05,-2.450163587080269931e-05,-3.320148979310236670e-05,-2.447089120861845355e-05
-3.285456668700860547e-05,-2.510364168010437318e-05,-3.292376577172132586e-05,-2.512605380095952315e-05,-3.278788513493357897e-05,-2.509116325273611536e-05
-3.242543954332701019e-05,-2.571794192502118028e-05,-3.249289680306077435e-05,-2.574250283331906887e-05,-3.235744977032019233e-05,-2.570365006083742904e-05
-3.198000420079399132e-05,-2.632405517569486497e-05,-3.204574178281312095e-05,-2.635067184162231320e-05,-3.191084676206631878e-05,-2.630803187293195979e-05
-3.151883331584511222e-05,-2.692167712340230276e-05,-3.158292434218736965e-05,-2.695026149060040743e-05,-3.144869470573231321e-05,-2.690400100316145355e-05
-3.104257124482750818e-05,-2.751051605713784146e-05,-3.110502812220969452e-05,-2.754098349248997645e-05,-3.097157245078107181e-05,-2.749126112544296268e-05
-3.055170284571900234e-05,-2.809028930902660222e-05,-3.061260103152080140e-05,-2.812255994120247408e-05,-3.048002334980294941e-05,-2.806952662942469159e-05
-3.004681607715373629e-05,-2.866072578870482865e-05,-3.010615907921322123e-05,-2.869472271655657998e-05,-2.997455908204650182e-05,-2.863852203827501721e-05
-2.952832643674796272e-05,-2.922156214201186776e-05,-2.958618982424322900e-05,-2.925721295170857195e-05,-2.945566309307351034e-05,-2.919798148485287236e-05
-2.899677616770541622e-05,-2.977254575306318297e-05,-2.905315547888385135e-05,-2.980978055757172533e-05,-2.892379368811348625e-05,-2.974764823882044233e-05
-2.845252629320292484e-05,-3.031343070753929133e-05,-2.850749570001611256e-05,-3.035218379860937880e-05,-2.837938681313470200e-05,-3.028727428219642206e-05
-2.789608206182869179e-05,-3.084398113832700531e-05,-2.794963009874584358e-05,-3.088418891492275862e-05,-2.782285855417262642e-05,-3.081661992677891491e-05
-2.732776204248531818e-05,-3.136396706836384922e-05,-2.737996049584819758e-05,-3.140556978603987825e-05,-2.725460738259006835e-05,-3.133545347172886038e-05
-2.674804158478576074e-05,-3.187316799798977144e-05,-2.679887294784920261e-05,-3.191610763225058943e-05,-2.667501617109081113e-05,-3.184355089546721045e-05
-2.615720650356412016e-05,-3.237136868842709064e-05,-2.620673956612516766e-05,-3.241559074972960488e-05,-2.608445400300439356e-05,-3.234069558083771883e-05
-2.555570800500587511e-05,-3.285836290776213289e-05,-2.560392014920997514e-05,-3.290381427604792901e-05,-2.548327779501414762e-05,-3.282667806829238556e-05
-2.494380696683156783e-05,-3.333394920435757799e-05,-2.499076364652440924e-05,-3.338057998299768603e-05,-2.487183375165372877e-05,-3.330129583660231126e-05
-2.432193510616983783e-05,-3.379793474413119380e-05,-2.436760946995958308e-05,-3.384569609394851291e-05,-2.425045866796414059e-05,-3.376435310635430686e-05
-2.369033464862666240e-05,-3.425013111322817690e-05,-2.373478866813895420e-05,-3.429897712321912476e-05,-2.361948109522807326e-05,-3.421566066619512197e-05
-2.304942157408618945e-05,-3.469035819244812945e-05,-2.309262497673350063e-05,-3.474024373518737026e-05,-2.297922238310049170e-05,-3.465503571750298351e-05
-2.239942449278336541e-05,-3.511844002018783275e-05,-2.244143575689698045e-05,-3.516932262107911152e-05,-2.232999761028123451e-05,-3.508230173783071252e-05
-2.174074666068905233e-05,-3.553420866083476101e-05,-2.178153283270849758e-05,-3.558604639157258466e-05,-2.167211641455021908e-05,-3.549728835914950852e-05
-2.107360709106369912e-05,-3.593750015199014133e-05,-2.111322323744582483e-05,-3.599025348353193405e-05,-2.100588373205842472e-05,-3.589983126155594367e-05
-2.039839872577466727e-05,-3.632815833279488176e-05,-2.043680987755316914e-05,-3.638178807934456963e-05,-2.033160045466410139e-05,-3.628977207876245921e-05
-1.971533416796014901e-05,-3.670603089367007241e-05,-1.975259212230176184e-05,-3.676050003748175830e-05,-1.964956401337609754e-05,-3.666695831629874998e-05
-1.902479796230707694e-05,-3.707097313805769419e-05,-1.906086632636069621e-05,-3.712624483303330605e-05,-1.896006889504267721e-05,-3.703124327898681806e-05
-1.832699880923209322e-05,-3.742284414812901738e-05,-1.836192629179154984e-05,-3.747888350708586711e-05,-1.826340709885892745e-05,-3.738248600883760804e-05
-1.762231437073547623e-05,-3.776151045964940321e-05,-1.765606367534511582e-05,-3.781828262392181351e-05,-1.755986853848894152e-05,-3.772055123013371396e-05
-1.691095139651753272e-05,-3.808684235319702234e-05,-1.694356834636573869e-05,-3.814431423511284436e-05,-1.684974139516567894e-05,-3.804530930302975475e-05
-1.619328185181143380e-05,-3.839871742694678968e-05,-1.622472870009218280e-05,-3.845685584967027372e-05,-1.613331242647350258e-05,-3.835663618260285774e-05
-1.546951203352316630e-05,-3.869701701972940193e-05,-1.549983193067780489e-05,-3.875579040949359092e-05,-1.541086723519262118e-05,-3.865441338483750284e-05
-1.474000912766035290e-05,-3.898162967070327185e-05,-1.476916426783263514e-05,-3.904100626943081707e-05,-1.468269050202331766e-05,-3.893852795661709669e-05
-1.400498010501611130e-05,-3.925244767801654085e-05,-1.403301118061087301e-05,-3.931239718132917960e-05,-1.394906618576968914e-05,-3.920887245133358452e-05
-1.326478807058176569e-05,-3.950937043768534547e-05,-1.329165755152517399e-05,-3.956986228151380367e-05,-1.321027769407965598e-05,-3.946534490730393247e-05
-1.251964149228709219e-05,-3.975230113952788673e-05,-1.254538782386103585e-05,-3.981330608118514359e-05,-1.246660802767087275e-05,-3.970784883071049108e-05
-1.176989991292300106e-05,-3.998114998033673243e-05,-1.179448612478613421e-05,-4.004263845927446321e-05,-1.171833990055335688e-05,-3.993629318035100728e-05
-1.101577387290217536e-05,-4.019583099710163324e-05,-1.103923636659876939e-05,-4.025777465734019136e-05,-1.096575583864994469e-05,-4.015059235600338007e-05
-1.025761972475930133e-05,-4.039626515171784699e-05,-1.027992232823319847e-05,-4.045863527612757215e-05,-1.020913825884908180e-05,-4.035066618777151745e-05
-9.495650454368714756e-06,-4.058237730023627968e-05,-9.516827718935608082e-06,-4.064514627345000521e-05,-9.448769530461464681e-06,-4.053643992829074951e-05
-8.730219475576944945e-06,-4.075409914810637451e-05,-8.750236225840332175e-06,-4.081723896308275286e-05,-8.684932020727837793e-06,-4.070784424522644367e-05
-7.961542427679886013e-06,-4.091136635314578579e-05,-7.980431547009954384e-06,-4.097485001438929021e-05,-7.917908126000361760e-06,-4.086481521600513449e-05
-7.189969938616904036e-06,-4.105412135171494212e-05,-7.207697411353098886e-06,-4.111792145242708937e-05,-7.147980289930026899e-06,-4.100729432226799605e-05
-6.415720374696884333e-06,-4.118231059234336161e-05,-6.432317586698736398e-06,-4.124640065830387475e-05,-6.375431009998768015e-06,-4.113522844603669654e-05
-5.639141649575704289e-06,-4.129588723429361943e-05,-5.654575877183937956e-06,-4.136024036957721930e-05,-5.600542833472893248e-06,-4.124856986512826656e-05
-4.860454820998889329e-06,-4.139480850819234552e-05,-4.874756111002154890e-06,-4.145939868051031461e-05,-4.823598343885801108e-06,-4.134727624985130477e-05
-4.080005093203586544e-06,-4.147903828929165961e-05,-4.093142119459972600e-06,-4.154383904201470470e-05,-4.044880138918622231e-06,-4.143131065855931911e-05
-3.298016091326586307e-06,-4.154854458103554257e-05,-3.310017708200791635e-06,-4.161353026112713134e-05,-3.264670800599168886e-06,-4.150064153412866903e-05
-2.514830260085841830e-06,-4.160330196594635570e-05,-2.525666621373582778e-06,-4.166844649988251948e-05,-2.483252858518922343e-06,-4.155524269896955492e-05
-1.730673596538755670e-06,-4.164328920776944157e-05,-1.740372499451581400e-06,-4.170856727345863626e-05,-1.700908746835825701e-06,-4.159509335066718656e-05
-9.458856904963854384e-07,-4.166849158338088927e-05,-9.544188313407246548e-07,-4.173387744748014100e-05,-9.179207556251966487e-07,-4.162017805588862795e-05
-1.606946580795233714e-07,-4.167889859897198917e-05,-1.680889013579810601e-07,-4.174436723438097849e-05,-1.345709772227728849e-07,-4.163048674467719010e-05
6.245628985101747266e-07,-4.167450620671084738e-05,6.183342683932515391e-07,-4.174003218873419845e-05,6.488587519898018563e-07,-4.162601470279281377e-05
1.409657042764426749e-06,-4.165531463031485048e-05,1.404567979772083089e-06,-4.172087320146743882e-05,1.432086913813662264e-06,-4.160676256424071030e-05
2.194254323529878728e-06,-4.162133047044216277e-05,2.190329924037926471e-06,-4.168689649289075358e-05,2.214832374116091659e-06,-4.157273630166621127e-05
2.978123318841462442e-06,-4.157256463495875078e-05,2.975338250581106283e-06,-4.163811360447125200e-05,2.996814451907262342e-06,-4.152394721677513762e-05
3.760933917301629666e-06,-4.150903433715833895e-05,3.759311638585504137e-06,-4.157454138929580584e-05,3.777752991324668900e-06,-4.146041192847388146e-05
4.542453574771299376e-06,-4.143076112607647313e-05,4.541969371294434424e-06,-4.149620200116958617e-05,4.557368436130677744e-06,-4.138215236090307344e-05
5.322355729032963015e-06,-4.133777278171608108e-05,5.323031412579724305e-06,-4.140312288230403300e-05,5.335381906497518348e-06,-4.128919572907254777e-05
6.100407098863059007e-06,-4.123010144078126794e-05,6.102218485540016354e-06,-4.129533674955314577e-05,6.111515277739464946e-06,-4.118157452428381030e-05
6.876284897541535564e-06,-4.110778539312007153e-05,6.879252152877715451e-06,-4.117288157916186917e-05,6.885491260815516156e-06,-4.105932649705925497e-05
7.649755508215984906e-06,-4.097086729837105628e-05,7.653854898825285564e-06,-4.103580058999492205e-05,7.657033484306295201e-06,-4.092249463977451897e-05
8.420500159651251806e-06,-4.081939588778676236e-05,8.425750212410617956e-06,-4.088414222521836826e-05,8.425866577728444385e-06,-4.077112716672323027e-05
9.188285312662631179e-06,-4.065342426739454402e-05,9.194662671868601835e-06,-4.071796013241015140e-05,9.191716255926226937e-06,-4.060527749381906247e-05
9.952796462413544251e-06,-4.047301152931288810e-05,9.960318030021537218e-06,-4.053731314207921054e-05,9.954309404436019896e-06,-4.042500421567284802e-05
1.071380056875040699e-05,-4.027822113714902099e-05,1.072244330046503462e-05,-4.034226524457603291e-05,1.071337416559258508e-05,-4.023037108225702385e-05
1.147098765272375540e-05,-4.006912245086704464e-05,1.148076684440915657e-05,-4.013288556538046768e-05,1.146864002529953585e-05,-4.002144697290238394e-05
1.222412559947232568e-05,-3.984578919029332466e-05,1.223501845803557665e-05,-3.990924833875524047e-05,1.221983790025669517e-05,-3.979830586984560632e-05
1.297290922196907029e-05,-3.960830087745891102e-05,1.298492946024234937e-05,-3.967143287975630526e-05,1.296670022558824591e-05,-3.956102682907888519e-05
1.371710775914739751e-05,-3.935674137423919447e-05,1.373023278065706396e-05,-3.941952355459343361e-05,1.370896104268406580e-05,-3.930969395072530603e-05
1.445642108670679545e-05,-3.909120024600150480e-05,1.447066304780781415e-05,-3.915360974933660278e-05,1.444635608721581037e-05,-3.904439634669693888e-05
1.519062022587298675e-05,-3.881177136956266428e-05,1.520595667734906572e-05,-3.887378583696574996e-05,1.517862287715605196e-05,-3.876522810786369903e-05
1.591941038909036729e-05,-3.851855422184295854e-05,1.593585196024655814e-05,-3.858015114276345912e-05,1.590550080077650724e-05,-3.847228826849464638e-05
1.664256480646267834e-05,-3.821165255449109196e-05,1.666008915083166161e-05,-3.827280990805178641e-05,1.662673120446691557e-05,-3.816568077020393996e-05
1.735979430302396975e-05,-3.789117561110218478e-05,1.737841055464135162e-05,-3.795187125227614489e-05,1.734205748036232202e-05,-3.784551442316708988e-05
1.807087474080263097e-05,-3.755723686502084247e-05,1.809056061596530334e-05,-3.761744913344069373e-05,1.805122515363120656e-05,-3.751190286684317213e-05
1.877552283385308774e-05,-3.720995516855884642e-05,1.879628600502622571e-05,-3.726966230690114079e-05,1.875398196942197620e-05,-3.716496452797234861e-05
1.947351749424622075e-05,-3.684945355065119088e-05,1.949533570472391952e-05,-3.690863428252228368e-05,1.945007797932919277e-05,-3.680482257808737984e-05
2.016458160094491712e-05,-3.647586030137164409e-05,2.018746109687749539e-05,-3.653449328020876648e-05,2.013926562738509968e-05,-3.643160488831177952e-05
2.084849752804136642e-05,-3.608930782626241124e-05,2.087241604790378302e-05,-3.614737218381886414e-05,2.082129983544525256e-05,-3.604544398368575160e-05
2.152499459373572173e-05,-3.568993366931538796e-05,2.154995699387312377e-05,-3.574740849347229915e-05,2.149593808798048138e-05,-3.564647699479558094e-05
2.219385903893558609e-05,-3.527787942096293259e-05,2.221984302488694054e-05,-3.533474427626405738e-05,2.216294051615018575e-05,-3.523484560895009189e-05
2.285482689290174095e-05,-3.485329168254823170e-05,2.288183596872400994e-05,-3.490952611539719329e-05,2.282206998117484268e-05,-3.481069601868221053e-05
2.350768866005483457e-05,-3.441632102510682422e-05,2.353570047370499076e-05,-3.447190505774892902e-05,2.347309215688776985e-05,-3.437417886982146759e-05
2.415218734916469405e-05,-3.396712289822917267e-05,2.418120409072706687e-05,-3.402203655988471137e-05,2.411577561148883471e-05,-3.392544920691793769e-05
2.478811811594562044e-05,-3.350585663692450715e-05,2.481811735442265978e-05,-3.356008043253649637e-05,2.474989188838453707e-05,-3.346466641826503736e-05
2.541523121294002565e-05,-3.303268631762884566e-05,2.544621386339811775e-05,-3.308620078356162614e-05,2.537521558614104131e-05,-3.299199417830416453e-05
2.603332682532057365e-05,-3.254777981057769567e-05,2.606527035951023642e-05,-3.260056595940030938e-05,2.599152443743844173e-05,-3.250760038966009943e-05
2.664216270872718487e-05,-3.205130958561600176e-05,2.667506680613993648e-05,-3.210334848504974389e-05,2.659859938705620843e-05,-3.201165712259209441e-05
2.724154444567999906e-05,-3.154345180762232001e-05,2.727538646542417898e-05,-3.159472500257413241e-05,2.719622466878122090e-05,-3.150434055411126667e-05
2.783123754858359201e-05,-3.102438709464539992e-05,2.786601597440858437e-05,-3.107487620817060226e-05,2.778418788127146418e-05,-3.098583090455087481e-05
2.841105335435750864e-05,-3.049429965408095709e-05,2.844674542008463120e-05,-3.054398678781130991e-05,2.836228006276945426e-05,-3.045631237384157381e-05
2.898076537951791944e-05,-2.995337799553585180e-05,2.901736841327652648e-05,-3.000224535148331652e-05,2.893029576470110707e-05,-2.991597307527993021e-05
2.954019106106115257e-05,-2.940181410558185244e-05,2.957768216134415768e-05,-2.944984436604787079e-05,2.948803312405659437e-05,-2.936500496904347458e-05
3.008911216000877494e-05,-2.883980411762869411e-05,3.012748753966955982e-05,-2.888698008674177949e-05,3.003529393459119473e-05,-2.880360379324221619e-05
3.062735254727961485e-05,-2.826754752319244980e-05,3.066658916189554716e-05,-2.831385248734390829e-05,3.057188371674487835e-05,-2.823196899476099816e-05
3.115470246123586097e-05,-2.768524780098212309e-05,3.119479544888606709e-05,-2.773066518903070932e-05,3.109761178632069046e-05,-2.765030365768422074e-05
3.167099252828448839e-05,-2.709311166272033631e-05,3.171191869637893506e-05,-2.713762538794490918e-05,3.161229132182273230e-05,-2.705881443155815444e-05
3.217602168884496600e-05,-2.649134964352473239e-05,3.221777514130244965e-05,-2.653494378150228391e-05,3.211573943049557265e-05,-2.645771145728390206e-05
3.266962763371041365e-05,-2.588017538045591552e-05,3.271218502672839631e-05,-2.592283449346193523e-05,3.260777721296784069e-05,-2.584720829289721081e-05
3.315161822141251380e-05,-2.525980616617030158e-05,3.319497266543468722e-05,-2.530151499778593647e-05,3.308822982654355103e-05,-2.522752183702941977e-05
3.362183850298786384e-05,-2.463046225846446036e-05,3.366596650205192469e-05,-2.467120604131470789e-05,3.355692654704549028e-05,-2.459887225230659099e-05
3.408010546196728308e-05,-2.399236739909158125e-05,3.412499917376877524e-05,-2.403213156528516200e-05,3.401370082925608650e-05,-2.396148288648250894e-05
3.452627179211577866e-05,-2.334574815266946278e-05,3.457190756957203095e-05,-2.338451862571879513e-05,3.445839036586146974e-05,-2.331558019356325706e-05
3.496016379920233495e-05,-2.269083439246727071e-05,3.500653288799795954e-05,-2.272859731270752149e-05,3.489083714494581881e-05,-2.266139365272013708e-05
3.538164208851726225e-05,-2.202785866712742989e-05,3.542872069337203267e-05,-2.206460066862582514e-05,3.531088750594319327e-05,-2.199915568724973759e-05
3.579054247519225680e-05,-2.135705665514967330e-05,3.583832097051554494e-05,-2.139276460529739899e-05,3.571839219409538897e-05,-2.132910158137859172e-05
3.618673373087207597e-05,-2.067866655798414940e-05,3.623518817789754803e-05,-2.071332782014574057e-05,3.611320641332463593e-05,-2.065146939717201654e-05
3.657006135664561181e-05,-1.999292952483078134e-05,3.661918129921185906e-05,-2.002653171135797811e-05,3.649518987757093029e-05,-1.996649988934587499e-05
3.694040253110578717e-05,-1.930008907074905202e-05,3.699016389335930938e-05,-1.933262029209183755e-05,3.686420686050431673e-05,-1.927443642024108001e-05
3.729761260694877635e-05,-1.860039147334284222e-05,3.734800414281625315e-05,-1.863184010375602302e-05,3.722012624366334967e-05,-1.857552487276083197e-05
3.764157739582862607e-05,-1.789408521459175613e-05,3.769257490037095868e-05,-1.792444012839447060e-05,3.756282156293141164e-05,-1.787001356353076119e-05
3.797216225637420464e-05,-1.718142135091407316e-05,3.802375373421018292e-05,-1.721067170020547629e-05,3.789217105340351321e-05,-1.715815315408304099e-05
3.828926184472471417e-05,-1.646265297751386603e-05,3.834142297133917126e-05,-1.649078841622694051e-05,3.820805769255660779e-05,-1.644019656232506983e-05
3.859275166808566346e-05,-1.573803557323418862e-05,3.864546973931849456e-05,-1.576504604621923521e-05,3.851036924177731315e-05,-1.571639887209459085e-05
3.888253542360116497e-05,-1.500782648629596713e-05,3.893578600630243590e-05,-1.503370244177760972e-05,3.879899828616163146e-05,-1.498701724306235921e-05
3.915849889768970092e-05,-1.427228525529020715e-05,3.921226861936382986e-05,-1.429701744470626861e-05,3.907384227264181317e-05,-1.425231081878503857e-05
3.942055500994734847e-05,-1.353167311524112864e-05,3.947481934109115090e-05,-1.355525279468650508e-05,3.933480354635618311e-05,-1.351254063516971483e-05
3.966859994432020956e-05,-1.278625329602975444e-05,3.972334488444433933e-05,-1.280867203627166852e-05,3.958178938531856501e-05,-1.276796952715361502e-05
3.990255600906708730e-05,-1.203629054778245090e-05,3.995775694585642875e-05,-1.205754042524181072e-05,3.981471203330444404e-05,-1.201886203586058194e-05
4.012232989137399689e-05,-1.128205141795625043e-05,4.017797223656872354e-05,-1.130212483435125509e-05,4.003348873101177753e-05,-1.126548431403870224e-05
4.032785343897666333e-05,-1.052380379511529330e-05,4.038391251218809489e-05,-1.054269365850242813e-05,4.023804174541496239e-05,-1.050810403204086388e-05
4.051904393515387131e-05,-9.761817165853835235e-06,4.057550460045539740e-05,-9.779516719379666750e-06,4.042829839737124489e-05,-9.746990282153304626e-06
4.069584290245399362e-05,-8.996362176079427097e-06,4.075268042721490300e-05,-9.012865169576687874e-06,4.060419108739938231e-05,-8.982413483534144546e-06
4.085817830000028719e-05,-8.227710868893740938e-06,4.091537704057512963e-05,-8.243011396251827071e-06,4.076565731969108899e-05,-8.214645285567546734e-06
4.100600144485558101e-05,-7.456136262562962767e-06,4.106353663325233044e-05,-7.470228924345160379e-06,4.091263972427658076e-05,-7.443958471895657747e-06
4.113925103844085586e-05,-6.681912570420600981e-06,4.119710656308831506e-05,-6.694792319391873471e-06,4.104508607740605113e-05,-6.670626862934544536e-06
4.125788829636403872e-05,-5.905314794755578069e-06,4.131603937173521725e-05,-5.916977089966336330e-06,4.116294932006956552e-05,-5.894925219136354716e-06
4.136186271529004768e-05,-5.126618929763337327e-06,4.142029280150029674e-05,-5.137059589791493170e-06,4.126618757471874532e-05,-5.117129142804457406e-06
4.145114549763590536e-05,-4.346101570625679697e-06,4.150982981034464305e-05,-4.355316919548389147e-06,4.135476416011400855e-05,-4.337514980723810088e-06
4.152569697459971773e-05,-3.564040100484960961e-06,4.158461858503025168e-05,-3.572026828420596935e-06,4.142864760436196551e-05,-3.556359725413756820e-06
4.158549840787533066e-05,-2.780712314040891680e-06,4.164463255241071581e-05,-2.787467615408511221e-06,4.148781165606830833e-05,-2.773940917265510432e-06
4.163052098869338889e-05,-1.996396589481459322e-06,4.168985038886134571e-05,-2.001918030448585072e-06,4.153223529367189049e-05,-1.990536545371928510e-06
4.166075609465506342e-05,-1.211371525966395242e-06,4.172025602784522623e-05,-1.215657175372558803e-06,4.156190273288679212e-05,-1.206424949311792383e-06
4.167618578859718590e-05,-4.259161014017741796e-07,4.173583866561250162e-05,-4.289644047419417137e-07,4.157680343231950372e-05,-4.218847196965539264e-07
4.167681160482549949e-05,3.596906767804436412e-07,4.173659276503066537e-05,3.578807734072646881e-07,4.157693209718914907e-05,3.628054002585262548e-07
4.166262647536484533e-05,1.145169627148299693e-06,4.172251805754445889e-05,1.144598796873924436e-06,4.156228868121932994e-05,1.147366614330173267e-06
4.163364211619892283e-05,1.930241730745044814e-06,4.169361954326460665e-05,1.930910148620481681e-06,4.153287838663099064e-05,1.931520171788446284e-06
4.158986231203571873e-05,2.714627999105064958e-06,4.164990748918528626e-05,2.716535456085353001e-06,4.148871166230597612e-05,2.714987466994690173e-06
4.153130896971445681e-05,3.498049798498778972e-06,4.159139742553084814e-05,3.501195590443862974e-06,4.142980420005214518e-05,3.497490137834636283e-06
4.145799669600993149e-05,4.280228729657541977e-06,4.151811014023312692e-05,4.284611765782493940e-06,4.135617692904112195e-05,4.278750165177794729e-06
4.136995758205193156e-05,5.060886940267676560e-06,4.143007167154113315e-05,5.066505638151181004e-06,4.126785600835071287e-05,5.058489971101779561e-06
4.126721701192582754e-05,5.839747015660366522e-06,4.132731329876582243e-05,5.846599404458482858e-06,4.116487281768455627e-05,5.836432518072662027e-06
4.114981723881447166e-05,6.616532280004016929e-06,4.120987153116309969e-05,6.624615901174525253e-06,4.104726394620225821e-05,6.612301406820251891e-06
4.101779436522486131e-05,7.390966697246038345e-06,4.107778809495899564e-05,7.400278702806571175e-06,4.091507117953396404e-05,7.385820975099294324e-06
4.087120076857038388e-05,8.162775161418015852e-06,4.093110991852160282e-05,8.173312220112378425e-06,4.076834148491398151e-05,8.156716395075919190e-06
4.071008319677081068e-05,8.931683407148823710e-06,4.076988911568505010e-05,8.943441798016328256e-06,4.060712699450858384e-05,8.924713771530168460e-06
4.053450409817395839e-05,9.697418289472517605e-06,4.059418296723128213e-05,9.710393813193611960e-06,4.043148498687409255e-05,9.689540238614467133e-06
4.034452077905005015e-05,1.045970770325918412e-05,4.040405390053633197e-05,1.047389577128775722e-05,4.024147786662152736e-05,1.045092405735879351e-05
4.014020569004753965e-05,1.121828085288642190e-05,4.019956946738824258e-05,1.123367640372704964e-05,4.003717314222538648e-05,1.120859471166291309e-05
3.992162659472237642e-05,1.197286817996504416e-05,3.998080231998447736e-05,1.198946576410533368e-05,3.981864340205403045e-05,1.196228300496647008e-05
3.968886586217691687e-05,1.272320162321007610e-05,3.974783018511738491e-05,1.274099532409306441e-05,3.958596628856052724e-05,1.271172115533779882e-05
3.944200159831077085e-05,1.346901455386234464e-05,3.950073583655680498e-05,1.348799806884445760e-05,3.933922447071277339e-05,1.345664289117237532e-05
3.918112599181899778e-05,1.421004202607193606e-05,3.923960706563964121e-05,1.423020859186687731e-05,3.907850561460304313e-05,1.419678354524235147e-05
3.890632736218976125e-05,1.494602071944231469e-05,3.896453665007689024e-05,1.496736318931878279e-05,3.880390235231700682e-05,1.493188014928818011e-05
3.861770760399683343e-05,1.567668918021921753e-05,3.867562232098909814e-05,1.569919995370266689e-05,3.851551224900361071e-05,1.566167152689442927e-05
3.831536510795104236e-05,1.640178777041239041e-05,3.837296672818203463e-05,1.642545886691978903e-05,3.821343776822724847e-05,1.638589838684101051e-05
3.799941134615311667e-05,1.712105890005436327e-05,3.805667740367485029e-05,1.714588189265352444e-05,3.789778623554470070e-05,1.710430341467249394e-05
3.766995462466429903e-05,1.783424698237512954e-05,3.772686672349367292e-05,1.786021306804863926e-05,3.756866980038968905e-05,1.781663136467706866e-05
3.732711585034159836e-05,1.854109865738491541e-05,3.738365186774429721e-05,1.856819859465381979e-05,3.722620539620856488e-05,1.852262915001852756e-05
3.697101307543102612e-05,1.924136275260138884e-05,3.702715477897799463e-05,1.926958692859522459e-05,3.687051469893140186e-05,1.922204593321301652e-05
3.660177648461002614e-05,1.993479049818797457e-05,3.665750211886533772e-05,1.996412886994892636e-05,3.650172408372306975e-05,1.991463321469480956e-05
3.621953369403837131e-05,2.062113549274851901e-05,3.627482522319344123e-05,2.065157765128057470e-05,3.611996458009977839e-05,2.060014492166309564e-05
3.582442399535815212e-05,2.130015391024180302e-05,3.587926005520248338e-05,2.133168902532081769e-05,3.572537182535705144e-05,2.127833749495490419e-05
3.541658437349347105e-05,2.197160447038685113e-05,3.547094715727823781e-05,2.200422135174528418e-05,3.531808601639553386e-05,2.194896997613651098e-05
3.499616304256275600e-05,2.263524863754593207e-05,3.505003160101762466e-05,2.266893568302831194e-05,3.489825185989186646e-05,2.261180409255922057e-05
3.456330614846951860e-05,2.329085059530777333e-05,3.461666293568517005e-05,2.332559584933996218e-05,3.446601852090230551e-05,2.326660434257243250e-05
3.411817062998129594e-05,2.393817743752956753e-05,3.417099513507852770e-05,2.397396854245607129e-05,3.402153956984733718e-05,2.391313807864068393e-05
3.366091157382131643e-05,2.457699914666943257e-05,3.371318654282204282e-05,2.461382339865170047e-05,3.356497292796602861e-05,2.455117559055808741e-05
3.319169443255542610e-05,2.520708877715707451e-05,3.324339981610781991e-05,2.524493308054822179e-05,3.309648081118972754e-05,2.518049018650765259e-05
3.271068300147533342e-05,2.582822243707892597e-05,3.276180186790412846e-05,2.586707335788531955e-05,3.261622967252475344e-05,2.580085827415960536e-05
3.221805102339602074e-05,2.644017946404512374e-05,3.226856380765184118e-05,2.648002318718897230e-05,3.212439014289481014e-05,2.641205943955719253e-05
3.171397075812617313e-05,2.704274240983351628e-05,3.176386088046985728e-05,2.708356479030717877e-05,3.162113697053389462e-05,2.701387652598432609e-05
3.119862400283296818e-05,2.763569720890490350e-05,3.124787240489122829e-05,2.767748373178555030e-05,3.110664895888153638e-05,2.760609571056493429e-05
3.067219122632711836e-05,2.821883316564415570e-05,3.072078170915194871e-05,2.826156899505523083e-05,3.058110890307207737e-05,2.818850658078876314e-05
3.013486203224773470e-05,2.879194311564996079e-05,3.018277606605519636e-05,2.883561305740611750e-05,3.004470352497084986e-05,2.876090220871452879e-05
2.958682483174458703e-05,2.935482341523147680e-05,2.963404662643406870e-05,2.939941196371871041e-05,2.949762340685015496e-05,2.932307922504595748e-05
2.902827677544078631e-05,2.990727409561052069e-05,2.907478835123650818e-05,2.995276539892843178e-05,2.894006292365873962e-05,2.987483789083255530e-05
2.845941393938091035e-05,3.044909885432628118e-05,2.850519994225648947e-05,3.049547675919663759e-05,2.837222017397865364e-05,3.041598216899134909e-05
2.788044075046958631e-05,3.098010520246926566e-05,2.792548377153613397e-05,3.102735322176302936e-05,2.779429690962426214e-05,3.094631979340263349e-05
2.729156066178562736e-05,3.150010445768143010e-05,2.733584580946382054e-05,3.154820581345470887e-05,2.720649846397814214e-05,3.146566233777654137e-05
2.669298509500400720e-05,3.200891188453781232e-05,2.673649555159379827e-05,3.205784947782743064e-05,2.660903367901960753e-05,3.197382528204479067e-05
2.608492458235325798e-05,3.250634668884020323e-05,2.612764594421337284e-05,3.255610314091532143e-05,2.600211483114154995e-05,3.247062807847506523e-05
2.546759724839346044e-05,3.299223215124545076e-05,2.550951330868401963e-05,3.304278977556560423e-05,2.538595755571213618e-05,3.295589421526355487e-05
2.484122039698200780e-05,3.346639562255597028e-05,2.488231726458340975e-05,3.351773646433549054e-05,2.476078077047798797e-05,3.342945127980400690e-05
2.420601855372568940e-05,3.392866865070472176e-05,2.424628065167554230e-05,3.398077446092898432e-05,2.412680659776626589e-05,3.389113101938996274e-05
2.356221547738081377e-05,3.437888697677469020e-05,2.360162945073681639e-05,3.443173925015158846e-05,2.348426028558308606e-05,3.434076940154928752e-05
2.291004178326921638e-05,3.481689065542334198e-05,2.294859270326608976e-05,3.487047060636182580e-05,2.283337012756646382e-05,3.477820667176903849e-05
2.224972735953816960e-05,3.524252405136607601e-05,2.228740243010729279e-05,3.529681265039864304e-05,2.217436738189212472e-05,3.520328741081061349e-05
2.158150859085360083e-05,3.565563595333914003e-05,2.161829354901350210e-05,3.571061390496453798e-05,2.150748618909107139e-05,3.561586058937439098e-05
2.090562116090166985e-05,3.605607957079688653e-05,2.094150379118175044e-05,3.611172734844471166e-05,2.083296348887801906e-05,3.601577962231480569e-05
2.022230689476811334e-05,3.644371264149567707e-05,2.025727361678822261e-05,3.650001046714319039e-05,2.015103893595034064e-05,3.640290242016632502e-05
1.953180692994776376e-05,3.681839742816870876e-05,1.956584612955390012e-05,3.687532530591724919e-05,1.946195481485734892e-05,3.677709144018215790e-05
1.883436819493636196e-05,3.718000081980745141e-05,1.886746699037093446e-05,3.723753851719222008e-05,1.876595595390026831e-05,3.713821373464763173e-05
1.813023693189393221e-05,3.752839432809874909e-05,1.816238433002047582e-05,3.758652140833924324e-05,1.806328963816334376e-05,3.748614099867078739e-05
1.741966482813923374e-05,3.786345418248566764e-05,1.745084866101299950e-05,3.792214998739918292e-05,1.735420552163717442e-05,3.782074961521360513e-05
1.670290287442163335e-05,3.818506132614681898e-05,1.673311278858235479e-05,3.824430500713636380e-05,1.663895553853525508e-05,3.814192069956745496e-05
1.598020716522121235e-05,3.849310150491064969e-05,1.600943172086527323e-05,3.855287200740653558e-05,1.591779381376548717e-05,3.844954014103740402e-05
1.525183307735477281e-05,3.878746526258473865e-05,1.528006257829819797e-05,3.884774135582404290e-05,1.519097657265829457e-05,3.874349864404002473e-05
1.451804075424019820e-05,3.906804802379021185e-05,1.454526450226351838e-05,3.912880828671370600e-05,1.445876204991342787e-05,3.902369176638087472e-05
1.377908959030008309e-05,3.933475008845728184e-05,1.380529856301800174e-05,3.939597293833351426e-05,1.372141039786795800e-05,3.929001995691698334e-05
1.303524341363011964e-05,3.958747670865819015e-05,1.306042766693565177e-05,3.964914038835508803e-05,1.297918359404787151e-05,3.954238859037225036e-05
1.228676526236502485e-05,3.982613808208274964e-05,1.231091646309837383e-05,3.988822068758909504e-05,1.223234534810614629e-05,3.978070800151199991e-05
1.153392227951033380e-05,4.005064942293642521e-05,1.155703124926737253e-05,4.011312889194378317e-05,1.148116100811052624e-05,4.000489351644601814e-05
1.077698076810246220e-05,4.026093095423920513e-05,1.079903987726884825e-05,4.032378509260521837e-05,1.072589746628404487e-05,4.021486548326734772e-05
1.001621081132258685e-05,4.045690797285613540e-05,1.003721165782749407e-05,4.052011444442848737e-05,9.966823064162065181e-06,4.041054929979769224e-05
9.251881593914706566e-06,4.063851084046327296e-05,9.271817264881689988e-06,4.070204719252986335e-05,9.204207497269211095e-06,4.059187544064774721e-05
8.484265760078046160e-06,4.080567504278441980e-05,8.503128639414328046e-06,4.086951869707034624e-05,8.438321719280416895e-06,4.075877948136472702e-05
7.713634989206222782e-06,4.095834117907945769e-05,7.731418892833453023e-06,4.102246945622190400e-05,7.669437845769796840e-06,4.091120212187657673e-05
6.940264103486937408e-06,4.109645501563994723e-05,6.956962209937114981e-06,4.116084512730818168e-05,6.897829057511842635e-06,4.104908920700651374e-05
6.164426886596050438e-06,4.121996747367833884e-05,6.180033751496768994e-06,4.128459654611222446e-05,6.123769503439021140e-06,4.117239174626857403e-05
5.386399952361074517e-06,4.132883467716432787e-05,5.400909556493978363e-06,4.139367974434425535e-05,5.347534203220544219e-06,4.128106593071927165e-05
4.606458795593125073e-06,4.142301793897801401e-05,4.619866444045103922e-06,4.148805596526341572e-05,4.569398949566592336e-06,4.137507314907709648e-05
3.824881432655783061e-06,4.150248380314927273e-05,3.837181915048741682e-06,4.156769167744784444e-05,3.789640210223069580e-06,4.145438000088656500e-05
3.041944674126486267e-06,4.156720402916394915e-05,3.053134053591000942e-06,4.163255858670826401e-05,3.008535029761337763e-06,4.151895830893957218e-05
2.257927547605069190e-06,4.161715562868176054e-05,2.268001428143544793e-06,4.168263364614073702e-05,2.226360931128183429e-06,4.156878512873232463e-05
1.473107782392660110e-06,4.165232084790447878e-05,1.482062992589527704e-06,4.171789906431511657e-05,1.443395817060665758e-06,4.160384275717166698e-05
6.877650243972329080e-07,4.167268719882602517e-05,6.955979871126133069e-07,4.173834231159627699e-05,6.599178713311548915e-07,4.162411873831072824e-05
-9.782247651870219176e-08,4.167824743955405865e-05,-9.111416101573426517e-08,4.174395612459585477e-05,-1.237945400726130674e-07,4.162960586832857427e-05
-8.833748501288088487e-07,4.166899960018149941e-05,-8.777939367154269084e-07,4.173473850875283940e-05,-9.074629678670471881e-07,4.162030219753559554e-05
-1.668613724730797812e-06,4.164494696099631498e-05,-1.664161836408128145e-06,4.171069273904228928e-05,-1.690808978387016060e-06,4.159621103162031933e-05
-2.453259400262576382e-06,4.160609807302528113e-05,-2.449938467323561005e-06,4.167182735881169817e-05,-2.473554252529410822e-06,4.155734092992084585e-05
-3.237033781907772965e-06,4.155246673404007957e-05,-3.234844646766408426e-06,4.161815617674562888e-05,-3.255420684621185862e-06,4.150370570293779012e-05
-4.019657734176065137e-06,4.148407200387077272e-05,-4.018601501308634445e-06,4.154969826195953586e-05,-4.036130481246385071e-06,4.143532440687347409e-05
-4.800853837307725588e-06,4.140093817814887334e-05,-4.800930565871833094e-06,4.146647793722457899e-05,-4.815406259927411748e-06,4.135222133741531470e-05
-5.580343914146551539e-06,4.130309479844611884e-05,-5.581553882664576387e-06,4.136852477032590213e-05,-5.592971147695120247e-06,4.125442602054976509e-05
-6.357851617045226345e-06,4.119057662369681290e-05,-6.360194099939509024e-06,4.125587356355729678e-05,-6.368548879443038099e-06,4.114197320262574401e-05
-7.133100119732476456e-06,4.106342363525711942e-05,-7.136574570535068456e-06,4.112856434135614062e-05,-7.141863896100485715e-06,4.101490283745559798e-05
-7.905814542059644032e-06,4.092168100595830037e-05,-7.910419450166927046e-06,4.098664233608290011e-05,-7.912641442519955875e-06,4.087326007267348655e-05
-8.675719799417490826e-06,4.076539910014347035e-05,-8.681453795434135740e-06,4.083015797195026605e-05,-8.680607665113741821e-06,4.071709523314086851e-05
-9.442542872315365927e-06,4.059463344031880483e-05,-9.449403661505241756e-06,4.065916684710772902e-05,-9.445489709135401890e-06,4.054646380362012442e-05
-1.020601080624323632e-05,4.040944470227013098e-05,-1.021399619944955197e-05,4.047372971388774114e-05,-1.020701581564114057e-05,4.036142640850724696e-05
-1.096585283275082134e-05,4.020989867926455058e-05,-1.097495975317905595e-05,4.027391245722077544e-05,-1.096491541802709538e-05,4.016204879084611174e-05
-1.172179851296915292e-05,3.999606627232066747e-05,-1.173202395596655802e-05,4.005978607122667588e-05,-1.171891923817773743e-05,3.994840178841650680e-05
-1.247357971654551209e-05,3.976802345194893596e-05,-1.248491982650568991e-05,3.983142663399080903e-05,-1.246875938212171206e-05,3.972056130911952461e-05
-1.322092890233983718e-05,3.952585124366498514e-05,-1.323337986447867020e-05,3.958891528053386038e-05,-1.321416943523070025e-05,3.947860830345418186e-05
-1.396358096128123049e-05,3.926963568724565356e-05,-1.397713814559791565e-05,3.933233817398499238e-05,-1.395488455685785579e-05,3.922262873630972478e-05
-1.470127162805357161e-05,3.899946781758190437e-05,-1.471593041608765373e-05,3.906178647496842714e-05,-1.469064157445182753e-05,3.895271355586909129e-05
-1.543373919364423157e-05,3.871544362143750870e-05,-1.544949418657203940e-05,3.877735630921455996e-05,-1.542117907704332834e-05,3.866895866184906510e-05
-1.616072304210805648e-05,3.841766401372561800e-05,-1.617756882533638623e-05,3.847914873340696062e-05,-1.614623750814058354e-05,3.837146487087398890e-05
-1.688196523832704768e-05,3.810623479177750934e-05,-1.689989565092837084e-05,3.816726969927734477e-05,-1.686555925793114570e-05,3.806033788120962894e-05
-1.759720918419856243e-05,3.778126660713773682e-05,-1.761621802406630844e-05,3.784183001596150530e-05,-1.757888875482679312e-05,3.773568823465559642e-05
-1.830620108686251086e-05,3.744287491735123980e-05,-1.832628143882189723e-05,3.750294531062931577e-05,-1.828597255624955952e-05,3.739763127782380549e-05
-1.900868872892502815e-05,3.709117995336292176e-05,-1.902983361304492934e-05,3.715073598740292098e-05,-1.898655943869600535e-05,3.704628712060299977e-05
-1.970442282216432160e-05,3.672630666883603025e-05,-1.972662457799796389e-05,3.678532718457779878e-05,-1.968040048697838990e-05,3.668178059403759953e-05
-2.039315588663335714e-05,3.634838470328416693e-05,-2.041640676716901227e-05,3.640684873016165505e-05,-2.036724918268041342e-05,3.630424120542254823e-05
-2.107464349462924067e-05,3.595754832892061387e-05,-2.109893510423074616e-05,3.601543509574717104e-05,-2.104686149172667485e-05,3.591380309284324389e-05
-2.174864325374852779e-05,3.555393640960621094e-05,-2.177396709011492212e-05,3.561122534873491344e-05,-2.171899595110412422e-05,3.551060497696367741e-05
-2.241491594569330412e-05,3.513769234527706230e-05,-2.244126288917127189e-05,3.519436310292327341e-05,-2.238341375463552923e-05,3.509479011229281204e-05
-2.307322460856144300e-05,3.470896402682154637e-05,-2.310058541437976572e-05,3.476499646748324926e-05,-2.303987883784331325e-05,3.466650623573383705e-05
-2.372333557485386090e-05,3.426790377811516779e-05,-2.375170041158665657e-05,3.432327799433596216e-05,-2.368815796180491246e-05,3.422590551464708899e-05
-2.436501764849880006e-05,3.381466830692390544e-05,-2.439437654273379183e-05,3.386936462395162095e-05,-2.432802079603877833e-05,3.377314449223247950e-05
-2.499804304621369526e-05,3.334941864458323540e-05,-2.502838546805195971e-05,3.340341762958934320e-05,-2.495924000032236304e-05,3.330838403246372086e-05
-2.562218666497135196e-05,3.287232009305897157e-05,-2.565350192718890529e-05,3.292560255999757863e-05,-2.558159130548234218e-05,3.283178926238085890e-05
-2.623722693069226498e-05,3.238354216231220819e-05,-2.626950381924327146e-05,3.243608918059538232e-05,-2.619485359305905283e-05,3.234352951397461752e-05
-2.684294515202623557e-05,3.188325851361208032e-05,-2.687617228167597379e-05,3.193505141315558477e-05,-2.679880897388619743e-05,3.184377826347043996e-05
-2.743912628017615156e-05,3.137164689464228614e-05,-2.747329176807104047e-05,3.142266727401120407e-05,-2.739324286548841159e-05,3.133271307024626642e-05
-2.802555834506541022e-05,3.084888907920253938e-05,-2.806065012471821240e-05,3.089911881080709594e-05,-2.797794406833883734e-05,3.081051551319349862e-05
-2.860203312991672949e-05,3.031517080010974312e-05,-2.863803866599015107e-05,3.036459203781930491e-05,-2.855270484087987919e-05,3.027737112675590541e-05
-2.916834568604070483e-05,2.977068168539466717e-05,-2.920525224848744388e-05,2.981927686986506114e-05,-2.911732097335018252e-05,2.973346933445711652e-05
-2.972429492563901719e-05,2.921561518905908499e-05,-2.976208934392508791e-05,2.926336705482695676e-05,-2.967159186032203465e-05,2.917900338215231203e-05
-3.026968321161627347e-05,2.865016852389665891e-05,-3.030835211073452275e-05,2.869706010481524230e-05,-3.021532057199286192e-05,2.861417026881598127e-05
-3.080431687191410937e-05,2.807454259018042311e-05,-3.084384646435579130e-05,2.812055722599271574e-05,-3.074831392413609376e-05,2.803917067710198216e-05
-3.132800586090887421e-05,2.748894190522490610e-05,-3.136838214619488497e-05,2.753406324708715093e-05,-3.127038254675596808e-05,2.745420890148912306e-05
-3.184056419844807922e-05,2.689357453007348099e-05,-3.188177279122167564e-05,2.693778654661657809e-05,-3.178134095135242343e-05,2.685949277624909812e-05
-3.234180969953220924e-05,2.628865199594112646e-05,-3.238383599418456825e-05,2.633193897885345090e-05,-3.228100759684163120e-05,2.625523360105121756e-05
-3.283156434108287558e-05,2.567438922897290679e-05,-3.287439337441816722e-05,2.571673579855376159e-05,-3.276920495403932645e-05,2.564164606644136037e-05
-3.330965405676557798e-05,2.505100447369015734e-05,-3.335327063922113443e-05,2.509239558447812782e-05,-3.324575956875344609e-05,2.501894817701072262e-05
-3.377590903438408370e-05,2.441871921590873127e-05,-3.382029764578151434e-05,2.445914016173171581e-05,-3.371050212339422902e-05,2.438736117449254420e-05
-3.423016357282876676e-05,2.377775810332241691e-05,-3.427530846162767298e-05,2.381719452295092814e-05,-3.416326749714927312e-05,2.374710945860329184e-05
-3.467225631286442928e-05,2.312834886667217331e-05,-3.471814142358334282e-05,2.316678674836451687e-05,-3.460389482463283511e-05,2.309842050786713532e-05
-3.510203015333038430e-05,2.247072223759934690e-05,-3.514863919520573333e-05,2.250814792475779920e-05,-3.503222755305789818e-05,2.244152479824130587e-05
-3.551933241797947832e-05,2.180511186814262350e-05,-3.556664882268645962e-05,2.184151206336860528e-05,-3.544811349784126936e-05,2.177665572178168183e-05
-3.592401482815876475e-05,2.113175424600677129e-05,-3.597202178919526547e-05,2.116711601674423516e-05,-3.585140489669140366e-05,2.110404950316716659e-05
-3.631593360823453137e-05,2.045088861249633243e-05,-3.636461406764740446e-05,2.048519939458884386e-05,-3.624195846209026059e-05,2.042394511632265094e-05
-3.669494951212238186e-05,1.976275687532647642e-05,-3.674428617187570564e-05,1.979600447863124645e-05,-3.661963543222007591e-05,1.973658419896027672e-05
-3.706092786973779081e-05,1.906760352508445020e-05,-3.711090320618938711e-05,1.909977613654339907e-05,-3.698430162024736375e-05,1.904221096727913299e-05
-3.741373866485051366e-05,1.836567554573255125e-05,-3.746433491330185679e-05,1.839676173494007622e-05,-3.733582746201626550e-05,1.834107212864400269e-05
-3.775325652487578645e-05,1.765722232970443168e-05,-3.780445572061048523e-05,1.768721105149068470e-05,-3.767408806206468531e-05,1.763341679448378219e-05
-3.807936084763609291e-05,1.694249558623910117e-05,-3.813114478481195193e-05,1.697137618617443929e-05,-3.799896323801643980e-05,1.691949639123103554e-05
-3.839193573674140711e-05,1.622174925521171980e-05,-3.844428603483730864e-05,1.624951147171045039e-05,-3.831033756326410211e-05,1.619956457154370219e-05
-3.869087017494083551e-05,1.549523941344628560e-05,-3.874376821309150640e-05,1.552187338319453816e-05,-3.860810040799691291e-05,1.547387712363119911e-05
-3.897605790722137727e-05,1.476322418739354095e-05,-3.902948491498260707e-05,1.478872044697480640e-05,-3.889214597848961088e-05,1.474269188092639706e-05
-3.924739765855010329e-05,1.402596365756599147e-05,-3.930133462672691705e-05,1.405031314879849692e-05,-3.916237335470785629e-05,1.400626862992633860e-05
-3.950479296674403888e-05,1.328371977017616582e-05,-3.955922076141628709e-05,1.330691384126264389e-05,-3.941868652614727243e-05,1.326486901844358088e-05
-3.974815244246847199e-05,1.253675623984232868e-05,-3.980305169333502876e-05,1.255878665060143363e-05,-3.966099442596283573e-05,1.251875646209179480e-05
-3.997738955385487223e-05,1.178533846029568038e-05,-4.003274079051405367e-05,1.180619738284340740e-05,-3.988921096330719777e-05,1.176819605124757800e-05
-4.019242292674527834e-05,1.102973340550562995e-05,-4.024820644551083105e-05,1.104941342937186350e-05,-4.010325505393564586e-05,1.101345445631299440e-05
-4.039317608293482457e-05,1.027020953958301821e-05,-4.044937210440409804e-05,1.028870367192194511e-05,-4.030305064899764738e-05,1.025479983352095171e-05
-4.057957777871779254e-05,9.507036716467784514e-06,-4.063616629399312437e-05,9.524338387048268209e-06,-4.048852676207395174e-05,9.492501729108490506e-06
-4.075156169857495770e-05,8.740486089142198453e-06,-4.080852264719179404e-05,8.756589150096935267e-06,-4.065961749438042836e-05,8.726830984100350305e-06
-4.090906683016563259e-05,7.970830008041680369e-06,-4.096637992660851852e-05,7.985728738716110772e-06,-4.081626205819888865e-05,7.958059637528397891e-06
-4.105203711520093336e-05,7.198341929698466040e-06,-4.110968204630357229e-05,7.212031035939408425e-06,-4.095840479845735092e-05,7.186460830329463772e-06
-4.118042185911519504e-05,6.423296314019471542e-06,-4.123837809171617314e-05,6.435770932876570974e-06,-4.108599521252136503e-05,6.412308707747702166e-06
-4.129417534079745191e-05,5.645968532487149414e-06,-4.135242233775419886e-05,5.657224231045960999e-06,-4.119898796812002133e-05,5.635878322484027277e-06
-4.139325725523049313e-05,4.866634764459504812e-06,-4.145177426504004881e-05,4.876667544383603689e-06,-4.129734291946960913e-05,4.857445536419290920e-06
-4.147763228369752935e-05,4.085571905050687667e-06,-4.153639857430704629e-05,4.094378200963559946e-06,-4.138102512151991798e-05,4.077286923153750891e-06
-4.154727056777151651e-05,3.303057460604092922e-06,-4.160626519894105555e-05,3.310634144464573739e-06,-4.145000484238734644e-05,3.295679669189916961e-06
-4.160214724153951671e-05,2.519369456379816057e-06,-4.166134931566303095e-05,2.525713835418035870e-06,-4.150425757390120766e-05,2.512901476001357757e-06
-4.164224293539239608e-05,1.734786331356540272e-06,-4.170163135334858153e-05,1.739896152272260186e-06,-4.154376404032864310e-05,1.729230460814881755e-06
-4.166754327175288731e-05,9.495868458533378487e-07,-4.172709699998152194e-05,9.534602923083008449e-07,-4.156851020520591609e-05,9.449450583485785364e-07
-4.167803939717142786e-05,1.640499758070205454e-07,-4.173773720773886193e-05,1.666856724424986830e-07,-4.157848727634281806e-05,1.603239213335529767e-07
-4.167372744299693816e-05,-6.215451795407768417e-07,-4.173354819620545231e-05,-6.201481700490297975e-07,-4.157369170892914490e-05,-6.243541779383689471e-07
-4.165460908437216978e-05,-1.406919503734699383e-06,-4.171453145371715549e-05,-1.406761676848650909e-06,-4.155412520681149412e-05,-1.408810447212756313e-06
-4.162069096721791558e-05,-2.191793955225318084e-06,-4.168069373683201239e-05,-2.192875367922945213e-06,-4.151979472187056008e-05,-2.192766172774521101e-06
-4.157198529275870334e-05,-2.975889673677292924e-06,-4.163204706792971040e-05,-2.978209940820652720e-06,-4.147071245156851285e-05,-2.975942819025152816e-06
-4.150850921215517886e-05,-3.758928071767127665e-06,-4.156860873094008428e-05,-3.762486369907482699e-06,-4.140689583459795258e-05,-3.758062126893544062e-06
-4.143028543526393396e-05,-4.540630941556025985e-06,-4.149040126520218833e-05,-4.545426005502607248e-06,-4.132836754470334625e-05,-4.538846213251646172e-06
-4.133734159421129204e-05,-5.320720545833968344e-06,-4.139745245745620969e-05,-5.326750672881555653e-06,-4.123515548260784822e-05,-5.318017669093498235e-06
-4.122971087513900139e-05,-6.098919724408172617e-06,-4.128979533197095378e-05,-6.106182771110386553e-06,-4.112729276611760406e-05,-6.095299658648823991e-06
-4.110743135194059407e-05,-6.874951984862169135e-06,-4.116746813881048641e-05,-6.883445371675907274e-06,-4.100481771833784851e-05,-6.870416017189947435e-06
-4.097054663981555513e-05,-7.648541608607264039e-06,-4.103051434024405258e-05,-7.658262316877251805e-06,-4.086777385407420484e-05,-7.643091349703425705e-06
-4.081910520037235614e-05,-8.419413740930124012e-06,-4.087898259530416438e-05,-8.430358317943135706e-06,-4.071620986435477732e-05,-8.413051128184924796e-06
-4.065316101585282366e-05,-9.187294496660334655e-06,-4.071292674249827231e-05,-9.199459052840803741e-06,-4.055017959914774492e-05,-9.180021789729226269e-06
-4.047277286674310569e-05,-9.951911049371152171e-06,-4.053240578068017283e-05,-9.965291263741300659e-06,-4.036974204821144397e-05,-9.943730833174480014e-06
-4.027800502559099642e-05,-1.071299173651545200e-05,-4.033748384808803669e-05,-1.072758285410670355e-05,-4.017496132015286085e-05,-1.070390691647187042e-05
-4.006892650824623946e-05,-1.147026614765445600e-05,-4.012823019955635639e-05,-1.148606298536469078e-05,-3.996590661963288443e-05,-1.146027995254084187e-05
-3.984561178622728468e-05,-1.222346522891181277e-05,-3.990471918191007268e-05,-1.224046217313622307e-05,-3.974265222279549983e-05,-1.221258120578104916e-05
-3.960814001265997860e-05,-1.297232137010277950e-05,-3.966703020754949976e-05,-1.299051238298205063e-05,-3.950527745086051976e-05,-1.296054338700159813e-05
-3.935659575221480002e-05,-1.371656850836449500e-05,-3.941524772623542742e-05,-1.373594712563405987e-05,-3.925386664195845839e-05,-1.370390074893879452e-05
-3.909106818279848016e-05,-1.445594221405382638e-05,-3.914946119508457126e-05,-1.447650155167765815e-05,-3.898850912114825519e-05,-1.444238918012374233e-05
-3.881165184209990773e-05,-1.519017979341205498e-05,-3.886976504678588113e-05,-1.521191254565151834e-05,-3.870929916869786288e-05,-1.517574629927101978e-05
-3.851844580602671700e-05,-1.591902037310566616e-05,-3.857625865604905107e-05,-1.594191881953123066e-05,-3.841633598656957291e-05,-1.590371154795039251e-05
-3.821155445099245996e-05,-1.664220500178359221e-05,-3.826904630429712995e-05,-1.666626100556369185e-05,-3.810972366319132561e-05,-1.662602628371305296e-05
-3.789108661006824542e-05,-1.735947673313738680e-05,-3.794823714261587062e-05,-1.738468174841923815e-05,-3.778957113645733528e-05,-1.734243387143502671e-05
-3.755715635012757376e-05,-1.807058072620810668e-05,-3.761394515297284135e-05,-1.809692579662878251e-05,-3.745599215504022623e-05,-1.805267977504939047e-05
-3.720988210667176680e-05,-1.877526432684382526e-05,-3.726628910772021146e-05,-1.880274009327343669e-05,-3.710910523795939907e-05,-1.875651164743078774e-05
-3.684938747501771434e-05,-1.947327716662053458e-05,-3.690539252739544115e-05,-1.950187386589441932e-05,-3.674903363248907008e-05,-1.945367942060405485e-05
-3.647580032470711976e-05,-2.016437124257877431e-05,-3.653138363683506787e-05,-2.019407871559132333e-05,-3.637590527035180750e-05,-2.014393539404130706e-05
-3.608925360396139144e-05,-2.084830101462293727e-05,-3.614439531961701900e-05,-2.087910870527706728e-05,-3.598985272228232219e-05,-2.082703432321964318e-05
-3.568988443455380912e-05,-2.152482348340767007e-05,-3.574456507084771361e-05,-2.155672044705816317e-05,-3.559101315090838004e-05,-2.150273350620446377e-05
-3.527783492878844800e-05,-2.219369828609044844e-05,-3.533203494831070439e-05,-2.222667318870928918e-05,-3.517952826203488788e-05,-2.217079287043118482e-05
-3.485325126569948343e-05,-2.285468777225429455e-05,-3.490695152199421372e-05,-2.288872889921139976e-05,-3.475554425427921951e-05,-2.283097505745105020e-05
-3.441628451984162353e-05,-2.350755709787940120e-05,-3.446946582201553455e-05,-2.354265235332300181e-05,-3.431921176714478928e-05,-2.348304550781422090e-05
-3.396708971965406454e-05,-2.415207429919240736e-05,-3.401973328496071385e-05,-2.418821121515458484e-05,-3.387068582748230174e-05,-2.412677254385691528e-05
-3.350582668739128371e-05,-2.478801038472585564e-05,-3.355791369865872281e-05,-2.482517612071644388e-05,-3.341012579442674183e-05,-2.476192745256609000e-05
-3.303265908045683485e-05,-2.541513940697712534e-05,-3.308417114540956140e-05,-2.545332075941061819e-05,-3.293769530276051009e-05,-2.538828456628937759e-05
-3.254775524183373120e-05,-2.603323855244310509e-05,-3.259867394368662623e-05,-2.607242195443796711e-05,-3.245356220479210892e-05,-2.600562134346440753e-05
-3.205128722517614029e-05,-2.664208821097782887e-05,-3.210159458833393480e-05,-2.668225974209181432e-05,-3.195789851070164497e-05,-2.661371844713611432e-05
-3.154343165512412631e-05,-2.724147206367197831e-05,-3.159310968927953766e-05,-2.728261744991002888e-05,-3.145088032744379377e-05,-2.721235982343673545e-05
-3.102436873692043925e-05,-2.783117714980791997e-05,-3.107339990878686372e-05,-2.787328177365769595e-05,-3.093268779616051495e-05,-2.780133277779813278e-05
-3.049428312603504046e-05,-2.841099395247668774e-05,-3.054264989726625175e-05,-2.845404285311309937e-05,-3.040350502819507209e-05,-2.838042805107171955e-05
-2.995336292304883111e-05,-2.898071646301989034e-05,-3.000104822766957882e-05,-2.902469434663007366e-05,-2.986352003966082121e-05,-2.894943989332671072e-05
-2.940180055203208705e-05,-2.954014226426182496e-05,-2.944878732849114336e-05,-2.958503350445019977e-05,-2.931292468465732164e-05,-2.950816613750258203e-05
-2.883979174142462524e-05,-3.008907259234601311e-05,-2.888606341539877066e-05,-3.013486124073882374e-05,-2.875191458708815118e-05,-3.005640827068761420e-05
-2.826753641063897934e-05,-3.062731241748532475e-05,-2.831307642151930821e-05,-3.067398220431931106e-05,-2.818068907117398574e-05,-3.059397150520000729e-05
-2.768523763763594526e-05,-3.115467050308048030e-05,-2.773002992640333250e-05,-3.120220484808039003e-05,-2.759945109061634862e-05,-3.112066484724460713e-05
-2.709310255326765574e-05,-3.167095948387591611e-05,-2.713713108369431880e-05,-3.171934149703192529e-05,-2.700840715650641618e-05,-3.163630116532249818e-05
-2.649134129623483208e-05,-3.217599592228347413e-05,-2.653459054752791893e-05,-3.222520841498495409e-05,-2.640776726393533885e-05,-3.214069725616753784e-05
-2.588016791469109954e-05,-3.266960038384137896e-05,-2.592262239768756759e-05,-3.271962586983227490e-05,-2.579774481740124351e-05,-3.263367391038796757e-05
-2.525979930924929185e-05,-3.315159749064698023e-05,-2.530144406354293963e-05,-3.320241819740639687e-05,-2.517855655497036894e-05,-3.311505597558835165e-05
-2.463045614140204075e-05,-3.362181599402038883e-05,-2.467127624679834976e-05,-3.367341386389221386e-05,-2.455042247128834390e-05,-3.358467241915062923e-05
-2.399236176522984000e-05,-3.408008882496073880e-05,-2.403234284307847077e-05,-3.413244552677212952e-05,-2.391356573939984229e-05,-3.404235638845098759e-05
-2.334574314221406720e-05,-3.452625316392646910e-05,-2.338487086237927838e-05,-3.457935009428205104e-05,-2.326821263147355666e-05,-3.448794527069199274e-05
-2.269082976228086918e-05,-3.496015048823021196e-05,-2.272909034841250666e-05,-3.501396878335712989e-05,-2.261459243839149033e-05,-3.492128075012798622e-05
-2.202785456460191725e-05,-3.538162663884735106e-05,-2.206523429687218981e-05,-3.543614717604662946e-05,-2.195293738830027489e-05,-3.534220886486401782e-05
-2.135705284859621219e-05,-3.579053186467525484e-05,-2.139353857265241440e-05,-3.584573527437786856e-05,-2.128348256408433683e-05,-3.575058006100770541e-05
-2.067866320034486208e-05,-3.618672088627701203e-05,-2.071424182604562683e-05,-3.624258755364982010e-05,-2.060646581985935534e-05,-3.614624924635507087e-05
-1.999292639414785666e-05,-3.657005293693019323e-05,-2.002758540795135904e-05,-3.662656301413732353e-05,-1.992212769644653619e-05,-3.652907584139109177e-05
-1.930008632419535547e-05,-3.694039182323493822e-05,-1.933381328412535387e-05,-3.699752523118760169e-05,-1.923071133592689597e-05,-3.689892382978691900e-05
-1.860038889727077239e-05,-3.729760596288741054e-05,-1.863317194849973594e-05,-3.735534240369132140e-05,-1.853246239523673563e-05,-3.725566180617586215e-05
-1.789408296933416706e-05,-3.764156844207329315e-05,-1.792591033560485996e-05,-3.769988740091089130e-05,-1.782762895890421234e-05,-3.759916302339103461e-05
-1.718141922994883839e-05,-3.797215704989027901e-05,-1.721227973212408196e-05,-3.803103780764937464e-05,-1.711646145088880190e-05,-3.792930543694811551e-05
-1.646265114346295291e-05,-3.828925433245637314e-05,-1.649253368761278003e-05,-3.834867596774407258e-05,-1.639921254562409612e-05,-3.824597174895704880e-05
-1.573803382572066083e-05,-3.859274762393416161e-05,-1.576692792441341883e-05,-3.865268902586917904e-05,-1.567613707822655735e-05,-3.854904944924756639e-05
-1.500782498953401407e-05,-3.888252909729090752e-05,-1.503572024679860284e-05,-3.894296896763273474e-05,-1.494749195397105928e-05,-3.883843085589332465e-05
-1.427228381422619980e-05,-3.915849579185594126e-05,-1.429917044937445642e-05,-3.921941265795363688e-05,-1.421353605699640200e-05,-3.911401315292103873e-05
-1.353167189511813884e-05,-3.942054966067341397e-05,-1.355754022477683299e-05,-3.948192187770502298e-05,-1.347453015834228415e-05,-3.937569842739023073e-05
-1.278625210643532114e-05,-3.966859759454724547e-05,-1.281109307069316570e-05,-3.973040335861109326e-05,-1.273073682328131679e-05,-3.962339370363149408e-05
-1.203628955453719875e-05,-3.990255146593490012e-05,-1.206009419624301933e-05,-3.996476881638485551e-05,-1.198242031804809882e-05,-3.985701097683002849e-05
-1.128205043471714249e-05,-4.012232814943383409e-05,-1.130481042775051479e-05,-4.018493498209512398e-05,-1.122984651592942966e-05,-4.007646724374364897e-05
-1.052380298792294560e-05,-4.032784956214964230e-05,-1.054551011394221640e-05,-4.039082363175156416e-05,-1.047328280281804858e-05,-4.028168453274310061e-05
-9.761816351955524305e-06,-4.051904268058334751e-05,-9.782463030604120709e-06,-4.058236161409730747e-05,-9.712997982194436936e-06,-4.047258993096536676e-05
-8.996361521448375650e-06,-4.069583957744878511e-05,-9.015940284731608148e-06,-4.075948087659926952e-05,-8.949262179639493083e-06,-4.064911561076885925e-05
-8.227710193966206287e-06,-4.085817743492644618e-05,-8.246214218206389360e-06,-4.092211848962685474e-05,-8.182346746842931136e-06,-4.081119885328273009e-05
-7.456135733018152327e-06,-4.100599857787443986e-05,-7.473558311034814724e-06,-4.107021666881057002e-05,-7.412524165210635983e-06,-4.095878207124004723e-05
-6.681912009544324731e-06,-4.113925048341866147e-05,-6.698247084181505395e-06,-4.120372279557254483e-05,-6.640067949035850515e-06,-4.109181282888884896e-05
-5.905314367757850697e-06,-4.125788581052150647e-05,-5.920556002033686468e-06,-4.132258943582164614e-05,-5.865252548338386075e-06,-4.121024386117174137e-05
-5.126618462493447960e-06,-4.136186240588024196e-05,-5.140761374529774048e-06,-4.142677435680658805e-05,-5.088353251336434915e-06,-4.131403308996952365e-05
-4.346101227685932459e-06,-4.145114332984543566e-05,-4.359140258987835696e-06,-4.151624054212102552e-05,-4.309646086655239162e-06,-4.140314363960076623e-05
-3.564039710046856953e-06,-4.152569685859162349e-05,-3.575970361668438272e-06,-4.159095620485532660e-05,-3.529407725238187362e-06,-4.147754384937413430e-05
-2.780712039994205830e-06,-4.158549650634291200e-05,-2.791529939106942727e-06,-4.165089479889028627e-05,-2.747915382064205609e-06,-4.153720728538670297e-05
-1.996396262114508957e-06,-4.163052102382773956e-05,-2.006097699250282104e-06,-4.169603502832885190e-05,-1.965446717637344663e-06,-4.158211274936642553e-05
-1.211371308374974981e-06,-4.166075441679536898e-05,-1.219952702433351078e-06,-4.172636085506245172e-05,-1.182279739352570240e-06,-4.161224428675309214e-05
-4.259158258147315981e-07,-4.167618594071951241e-05,-4.333742622301884801e-07,-4.174186150446923614e-05,-3.986927027038100385e-07,-4.162759119181764101e-05
3.596908481195099622e-07,-4.167681011559825347e-05,3.533581537847840783e-07,-4.174253146924228049e-05,3.850359875616361145e-07,-4.162814801201506756e-05
1.145169860218184674e-06,-4.166262671691796073e-05,1.139965023330272501e-06,-4.172837051134628528e-05,1.168627876376253757e-06,-4.161391454937252165e-05
1.930241864197730091e-06,-4.163364078671988837e-05,1.926166868731043607e-06,-4.169938366210217790e-05,1.951804557268797866e-06,-4.158489586110879362e-05
2.714628197257203170e-06,-4.158986262081922151e-05,2.711684356215033096e-06,-4.165558122039945971e-05,2.734287771298057787e-06,-4.154110225728836504e-05
3.498049900927693321e-06,-4.153130777613920244e-05,3.496238395159263926e-06,-4.159697874903710502e-05,3.515799505899646479e-06,-4.148254929770741066e-05
4.280228899126461195e-06,-4.145799705418837743e-05,4.279550237249443026e-06,-4.152359706919413684e-05,4.296062093679833585e-06,-4.140925778581641160e-05
5.060887017297848047e-06,-4.136995650466681576e-05,5.061341575517908846e-06,-4.143546225303199341e-05,5.074798311052192060e-06,-4.132125376187780283e-05
5.839747161560049340e-06,-4.126721740521062463e-05,5.841334643224771916e-06,-4.133260561443118623e-05,5.851731476751042578e-06,-4.121856849316500235e-05
6.616532336250778159e-06,-4.114981626128560923e-05,6.619252312547096151e-06,-4.121506369786565776e-05,6.626585550117760978e-06,-4.110123846340228210e-05
7.390966823773696494e-06,-4.101779478220806140e-05,7.394818193041128686e-06,-4.108287826541866082e-05,7.399085229193945677e-06,-4.096930535925329814e-05
8.162775200664728421e-06,-4.087119987733018402e-05,8.167756729842477620e-06,-4.093609628194495046e-05,8.168956048517659810e-06,-4.082281605605895993e-05
8.931683517747404717e-06,-4.071008362837351483e-05,8.937793301569443681e-06,-4.077476989838430937e-05,8.935924476656936438e-06,-4.066182260063396083e-05
9.697418314821620102e-06,-4.053450328192317778e-05,9.704654317894720696e-06,-4.059895643323264123e-05,9.699718013376964896e-06,-4.048638219332362513e-05
1.045970780075329469e-05,-4.034452121809215658e-05,1.046806731675071028e-05,-4.040871835217698115e-05,1.046006528647535117e-05,-4.029655716713208789e-05
1.121828086688003977e-05,-4.014020493935242676e-05,1.122776106113399086e-05,-4.020412324590167389e-05,1.121669614818213041e-05,-4.009241496612448623e-05
1.197286826667042154e-05,-3.992162703555557129e-05,1.198346563547455665e-05,-3.998524380607377014e-05,1.196934177115923703e-05,-3.987402812091558766e-05
1.272320162793265747e-05,-3.968886516913701243e-05,1.273491254153553266e-05,-3.975215779951602287e-05,1.271773474399632901e-05,-3.964147422344880129e-05
1.346901463168122662e-05,-3.944200203653462991e-05,1.348183479380928803e-05,-3.950494804057670656e-05,1.346160916623802685e-05,-3.939483589887940034e-05
1.421004202323296453e-05,-3.918112534978970103e-05,1.422396701437614582e-05,-3.924370236170604390e-05,1.420070074283984395e-05,-3.913420077676686373e-05
1.494602078993435490e-05,-3.890632779440436877e-05,1.496104552719189624e-05,-3.896851358224978412e-05,1.493474687808819935e-05,-3.885966145939188660e-05
1.567668917121974997e-05,-3.861770700738170959e-05,1.569280845177061466e-05,-3.867947947547092382e-05,1.566348676888217243e-05,-3.857131548940381457e-05
1.640178783485833316e-05,-3.831536553156979691e-05,1.641899579622958092e-05,-3.837670273381133408e-05,1.638666149741286137e-05,-3.826926531461567082e-05
1.712105888604250031e-05,-3.799941079019608252e-05,1.713934954966313322e-05,-3.806029093240562649e-05,1.710401412313838966e-05,-3.795361825215342564e-05
1.783424704182454013e-05,-3.766995503773909936e-05,1.785361377381272592e-05,-3.773035649086020090e-05,1.781528977409089668e-05,-3.762448644977826976e-05
1.854109863930201898e-05,-3.732711533099408036e-05,1.856153469400056999e-05,-3.738701663331111538e-05,1.852023573741411576e-05,-3.728198684658948979e-05
1.924136280791764796e-05,-3.697101347654580255e-05,1.926286078929457922e-05,-3.703039334677490701e-05,1.921860154916828396e-05,-3.692624113092815043e-05
1.993479047680405522e-05,-3.660177599841702432e-05,1.995734288187252814e-05,-3.666061333780718315e-05,1.991013908330151384e-05,-3.655737569769019151e-05
2.062113554463726608e-05,-3.621953408219348266e-05,2.064473422555380015e-05,-3.627780798748437202e-05,2.059460263982507963e-05,-3.617552160287055391e-05
2.130015388618871684e-05,-3.582442353933688401e-05,2.132479059346706712e-05,-3.588211330472467213e-05,2.127174903209219019e-05,-3.578081451754797922e-05
2.197160451942768708e-05,-3.541658474801695592e-05,2.199727036482298731e-05,-3.547366987796471421e-05,2.194133767321829062e-05,-3.537339467913334402e-05
2.263524861134054534e-05,-3.499616261413591718e-05,2.266193461076088610e-05,-3.505262282520919484e-05,2.260313066154321726e-05,-3.495340684209234590e-05
2.329085064198010865e-05,-3.456330650895739648e-05,2.331854717923905531e-05,-3.461912174247106611e-05,2.325689286517373228e-05,-3.452100022596659481e-05
2.393817740959722291e-05,-3.411817022691288883e-05,2.396687477893845217e-05,-3.417332065062087557e-05,2.390239200550752833e-05,-3.407632846290490930e-05
2.457699919136146585e-05,-3.366091192008805323e-05,2.460668706214999947e-05,-3.371537794066382308e-05,2.453939873977798518e-05,-3.361954954253028083e-05
2.520708874784257880e-05,-3.319169405289277549e-05,2.523775670661600670e-05,-3.324545631746419973e-05,2.516768674252129034e-05,-3.315082575635516614e-05
2.582822248011237725e-05,-3.271068333349241462e-05,2.585985949629671647e-05,-3.276372274193714416e-05,2.578703278600604263e-05,-3.267032363957187205e-05
2.644017943363269037e-05,-3.221805066541110488e-05,2.647277440103315693e-05,-3.227034837172820803e-05,2.639721681952777056e-05,-3.217821391243155327e-05
2.704274245147161970e-05,-3.171397107598725347e-05,2.707628365507815145e-05,-3.176550850040186559e-05,2.699802204760913161e-05,-3.167467141903999004e-05
2.763569717762862866e-05,-3.119862366499891870e-05,2.767017283446741494e-05,-3.124938249516056346e-05,2.758923500700909172e-05,-3.115987506578444578e-05
2.821883320610371103e-05,-3.067219153023076269e-05,2.825423093320338777e-05,-3.072215373311634013e-05,2.817064564258262344e-05,-3.063400775722095043e-05
2.879194308369853293e-05,-3.013486171320812999e-05,2.882825043822465153e-05,-3.018400953613791226e-05,2.874204738189504541e-05,-3.009725633163725498e-05
2.935482345469075737e-05,-2.958682512196614882e-05,2.939202740313432964e-05,-2.963514110429601287e-05,2.930323720863347683e-05,-2.954981149412206671e-05
2.990727406314232142e-05,-2.902827647398346461e-05,2.994536152066127927e-05,-2.907574344793097633e-05,2.985401573472035288e-05,-2.899186774935642383e-05
3.044909889293082080e-05,-2.845941421625057999e-05,3.048805619382831454e-05,-2.850601531836647324e-05,3.039418727117226064e-05,-2.842362333195914379e-05
3.098010516960799228e-05,-2.788044046549704365e-05,3.101991860580215855e-05,-2.792615913729411511e-05,3.092355989761007501e-05,-2.784528013660294936e-05
3.150010449554965753e-05,-2.729156092566402403e-05,3.154075978840036694e-05,-2.733638092485397730e-05,3.144194553046459950e-05,-2.725704364573432157e-05
3.200891185139241021e-05,-2.669298482552187094e-05,3.205039468923080156e-05,-2.673689022643663753e-05,3.194915998978453149e-05,-2.665912285711447276e-05
3.250634672607609685e-05,-2.608492483363998474e-05,3.254864223743989318e-05,-2.612790003823271351e-05,3.244502306469194633e-05,-2.605173020901557329e-05
3.299223211789997269e-05,-2.546759699350206301e-05,3.303532540804622359e-05,-2.550962673155627637e-05,3.292935857739312256e-05,-2.543508150529027559e-05
3.346639565923820251e-05,-2.484122063608977635e-05,3.351027128483667248e-05,-2.488228997596922119e-05,3.340199444579093965e-05,-2.480939583814982101e-05
3.392866861723060310e-05,-2.420601831259704253e-05,3.397331112180273360e-05,-2.424611266123366242e-05,3.386276274460754790e-05,-2.417489551086939674e-05
3.437888701296993270e-05,-2.356221570473218514e-05,3.442428040309515337e-05,-2.360132081812029605e-05,3.431149976506468361e-05,-2.353180595825712232e-05
3.481689062187275996e-05,-2.291004155514594388e-05,3.486301890147562132e-05,-2.294814353810072482e-05,3.474804607303140351e-05,-2.288035566710580770e-05
3.524252408712521173e-05,-2.224972757556293847e-05,3.528937073524475004e-05,-2.228681289195239630e-05,3.517224656568742437e-05,-2.222077609446505817e-05
3.565563591975635043e-05,-2.158150837503617885e-05,3.570318442362617814e-05,-2.161756384730481091e-05,3.558395052661332601e-05,-2.155330158595321710e-05
3.605607960616447619e-05,-2.090562136602977999e-05,3.610431294058682019e-05,-2.094063418515685579e-05,3.598301167935646086e-05,-2.087816929194802633e-05
3.644371260792354653e-05,-2.022230669061161098e-05,3.649261376707460823e-05,-2.025626441539421984e-05,3.636928823938512245e-05,-2.019561908387571529e-05
3.681839746318673809e-05,-1.953180712460361593e-05,3.686794894165484649e-05,-1.956469769133738958e-05,3.674264296448114431e-05,-1.950589346843829329e-05
3.718000078627704911e-05,-1.883436800183720727e-05,3.723018510952721515e-05,-1.886617972335044815e-05,3.710294320348416598e-05,-1.880923750199958255e-05
3.752839436279945955e-05,-1.813023711649400913e-05,3.757919356990606943e-05,-1.816095869154133328e-05,3.745006094343918091e-05,-1.810589870297038667e-05
3.786345414902413250e-05,-1.741966464553803599e-05,3.791485032174730989e-05,-1.744928515758466047e-05,3.778387285506172789e-05,-1.739612696441382659e-05
3.818506136055247737e-05,-1.670290304937575667e-05,3.823703610780527655e-05,-1.673141197569833329e-05,3.810426033657338422e-05,-1.668017446471209265e-05
3.849310147153597270e-05,-1.598020699259410538e-05,3.854563645700429138e-05,-1.600759420280563314e-05,3.841110955582325057e-05,-1.595829557851609210e-05
3.878746529671639205e-05,-1.525183324306133262e-05,3.884054172510973128e-05,-1.527808900791472859e-05,3.870431149074910886e-05,-1.523074678581993670e-05
3.906804799051925912e-05,-1.451804059109784260e-05,3.912164713368406946e-05,-1.454315558074773544e-05,3.898376196809530506e-05,-1.449778658138218704e-05
3.933475012233262307e-05,-1.377908974714797422e-05,3.938885280731414286e-05,-1.380305503965185209e-05,3.924936170044216328e-05,-1.375967538233658591e-05
3.958747667550425672e-05,-1.303524325951319148e-05,3.964206380909644550e-05,-1.305805033882525364e-05,3.950101632146516879e-05,-1.301667543621435828e-05
3.982613811571335933e-05,-1.228676541072786169e-05,3.988119017436773554e-05,-1.230840617489071478e-05,3.973863641948006123e-05,-1.226905072722168257e-05
4.005064938991050895e-05,-1.153392213398347338e-05,4.010614694266907709e-05,-1.155438889285017016e-05,3.996213756919317350e-05,-1.151706688299455661e-05
4.026093098764024178e-05,-1.077698090834041841e-05,4.031685418793183801e-05,-1.079626639145358194e-05,4.017144036171453988e-05,-1.076099107967538289e-05
4.045690793997058267e-05,-1.001621067397716176e-05,4.051323704687508607e-05,-1.003430802801580787e-05,4.036647043275428792e-05,-1.000109194753371838e-05
4.063851087364828911e-05,-9.251881726376414116e-06,4.069522574560413791e-05,-9.268784522715219014e-06,4.054715848906113884e-05,-9.237639474976086162e-06
4.080567501005112971e-05,-8.484265630529476345e-06,4.086275562440090268e-05,-8.499967862408124646e-06,4.071344033302475729e-05,-8.470904913167492299e-06
4.095834121205646966e-05,-7.713635114228592423e-06,4.101576716069715032e-05,-7.728131203993119416e-06,4.086525688550206276e-05,-7.701160679110087432e-06
4.109645498305891301e-05,-6.940263981372083745e-06,4.115420599022261351e-05,-6.953548777359741473e-06,4.100255420679053790e-05,-6.928680259401748476e-06
4.121996750644859345e-05,-6.164427004501832215e-06,4.127802292632036112e-05,-6.176495787955914939e-06,4.112528351580998072e-05,-6.153738112520607015e-06
4.132883464473844975e-05,-5.386399837335007402e-06,4.138717397742256511e-05,-5.397248319008737372e-06,4.123340120741700326e-05,-5.376609571858209970e-06
4.142301797154628853e-05,-4.606458906690283226e-06,4.148162036268049460e-05,-4.616083233433449842e-06,4.132686886791488926e-05,-4.597570747347918476e-06
4.150248377087936388e-05,-3.824881324390640604e-06,4.156132852574320757e-05,-3.833278075465340826e-06,4.140565328868462433e-05,-3.816898427911331375e-06
4.156720406153006063e-05,-3.041944778711715683e-06,4.162627014667989197e-05,-3.049110972049625275e-06,4.146972647800093776e-05,-3.034869982569566240e-06
4.161715559657177150e-05,-2.257927445792829978e-06,4.167642215204185818e-05,-2.263860534024242323e-06,4.151906567096047741e-05,-2.251763262442236447e-06
4.165232088007801562e-05,-1.473107880751229629e-06,4.171176672306040853e-05,-1.477805757130762918e-06,4.155365333758718988e-05,-1.467856501481450592e-06
4.167268716688085520e-05,-6.877649287434772881e-07,4.173229130197775798e-05,-6.912259228885277745e-07,4.157347718904353865e-05,-6.834282181634039518e-07
4.167824747153462783e-05,9.782238411526385043e-08,4.173798859650873619e-05,9.559950063275859428e-08,4.157853018201378430e-05,1.012428840146824342e-07
4.166899956839769260e-05,8.833749399028230083e-07,4.172885658243173927e-05,8.823909581066792831e-07,4.156881052118928767e-05,8.858780150098135531e-07
4.164494699278548860e-05,1.668613638021343244e-06,4.170489850430788117e-05,1.668868906274791348e-06,4.154432165992355769e-05,1.670198397832752100e-06
4.160609804141085380e-05,2.453259484421358518e-06,4.166612287432823594e-05,2.454753913267018019e-06,4.150507229898809546e-05,2.453925367049463051e-06
4.155246676564971608e-05,3.237033700643422265e-06,4.161254346928949652e-05,3.239766757882468882e-06,4.145107638349825426e-05,3.236780468336247046e-06
4.148407197242887583e-05,4.019657812972557817e-06,4.154417932569916781e-05,4.023628528795370759e-06,4.138235309794141358e-05,4.018485556866615773e-06
4.140093820957367371e-05,4.800853761250633175e-06,4.146105473301192726e-05,4.806060723650974849e-06,4.129892685937796768e-05,4.798762896681442865e-06
4.130309476717134495e-05,5.580343987820552331e-06,4.136319922499974829e-05,5.586785348016086241e-06,4.120082730874895146e-05,5.577335258820640826e-06
4.119057665493702785e-05,6.357851545966913127e-06,4.125064756925867995e-05,6.365525014149191066e-06,4.108808930036189508e-05,6.353926020367831047e-06
4.106342360415443551e-05,7.133100188511544150e-06,4.112343975485608435e-05,7.142003039554965069e-06,4.096075288949005828e-05,7.128259262186647769e-06
4.092168103701802277e-05,7.905814475742283629e-06,4.098162097812269570e-05,7.915943545288277265e-06,4.081886331815818756e-05,7.900059867499958837e-06
4.076539906920883779e-05,8.675719863519507706e-06,4.082524162659461719e-05,8.687071553972648623e-06,4.066247099905105855e-05,8.669053619091108697e-06
4.059463347119692336e-05,9.442542810551796950e-06,4.065435726111080525e-05,9.455113087498406092e-06,4.049163149761926810e-05,9.434967297278420300e-06
4.040944467150865227e-05,1.020601086587617015e-05,4.046902859607264148e-05,1.021979526436581632e-05,4.030640551231991388e-05,1.019752877644242095e-05
4.020989870996392483e-05,1.096585277534325143e-05,4.026932147787234809e-05,1.098084639663855709e-05,4.010685885306787974e-05,1.095646712225718038e-05
3.999606624172898837e-05,1.172179856833120941e-05,4.005530686149810050e-05,1.173799608647316752e-05,3.989306241783675382e-05,1.171151268740563178e-05
3.976802348246677411e-05,1.247357966330271170e-05,3.982706078532402289e-05,1.249097532219010763e-05,3.966509216748624264e-05,1.246239720793027768e-05
3.952585121324231283e-05,1.322092895361695023e-05,3.958466434409417404e-05,1.323951657385232258e-05,3.942302909875649067e-05,1.320885389799983580e-05
3.926963571758641439e-05,1.396358091202089950e-05,3.932820366010992874e-05,1.398335388831737418e-05,3.916695921550750355e-05,1.395061754524323092e-05
3.899946778733513709e-05,1.470127167542543757e-05,3.905776985263112271e-05,1.472222298372930076e-05,3.889697349814519566e-05,1.468742460443204194e-05
3.871544365160491238e-05,1.543373914819338552e-05,3.877345900550186375e-05,1.545586134341670693e-05,3.861316787131368331e-05,1.541901329166307785e-05
3.841766398365566377e-05,1.616072308574670603e-05,3.847537213301233930e-05,1.618400830916370006e-05,3.831564316979650295e-05,1.614512367682277279e-05
3.810623482177295177e-05,1.688196519652107589e-05,3.816361514400898688e-05,1.690640517382052045e-05,3.800450510270769028e-05,1.686549777648526190e-05
3.778126657724198000e-05,1.759720922426707314e-05,3.783829880426552302e-05,1.762279527322091908e-05,3.767986421591667363e-05,1.757987964502656018e-05
3.744287494716831065e-05,1.830620104854239474e-05,3.749953869712843046e-05,1.833292407737376032e-05,3.734183585278900834e-05,1.828801546610691256e-05
3.709117992363533824e-05,1.900868876558045348e-05,3.714745518245073411e-05,1.903653928089630142e-05,3.699054011318826099e-05,1.898965364230444718e-05
3.672630669847649134e-05,1.970442278718149834e-05,3.678217335382870249e-05,1.973339089265706487e-05,3.662610181082226262e-05,1.968454488505259168e-05
3.634838467373071984e-05,2.039315592002490703e-05,3.640382299415671432e-05,2.042323132459653999e-05,3.624865042888024603e-05,2.037244230266512277e-05
3.595754835838475659e-05,2.107464346283761743e-05,3.601253852951600469e-05,2.110581547969401088e-05,3.585832007404521799e-05,2.105310148860154625e-05
3.555393638022154025e-05,2.174864328401689102e-05,3.560845898141370936e-05,2.178090083904937724e-05,3.545524942882936209e-05,2.172628060775766027e-05
3.513769237456479177e-05,2.241491591695282231e-05,3.519172791738918882e-05,2.244824754804895656e-05,3.503958170231794125e-05,2.239174048293431752e-05
3.470896399760967039e-05,2.307322463584109113e-05,3.476249340000518918e-05,2.310761850158469301e-05,3.461146457927064744e-05,2.304924467927007591e-05
3.426790380722788670e-05,2.372333554903273574e-05,3.432090793424188519e-05,2.375877942829646977e-05,3.417105016766705354e-05,2.369855958879121425e-05
3.381466827788243894e-05,2.436501767291744195e-05,3.386712841331260276e-05,2.440149897380761081e-05,3.371849494464623304e-05,2.433945451286572423e-05
3.334941867352244130e-05,2.499804302318479388e-05,3.340131606292039097e-05,2.503554878292397359e-05,3.325395970092831374e-05,2.497170174471521228e-05
3.287232006419280701e-05,2.562218668665586975e-05,3.292363638397533866e-05,2.566070358076747758e-05,3.277760948366916280e-05,2.559507664977228849e-05
3.238354219107781977e-05,2.623722691033688418e-05,3.243425909379283575e-05,2.627674125281520871e-05,3.228961353783706703e-05,2.620935774603789454e-05
3.188325848491347243e-05,2.684294517109470904e-05,3.193335806579386017e-05,2.688344292381561557e-05,3.179014524606363584e-05,2.681432678222707601e-05
3.137164692323228407e-05,2.743912626238238813e-05,3.142111126772856105e-05,2.748059303555387928e-05,3.127938206705895620e-05,2.740976881585831858e-05
3.084888905067803403e-05,2.802555836163574297e-05,3.089770069844516791e-05,2.806797942343869788e-05,3.075750547254417570e-05,2.799547228907593613e-05
3.031517082852980930e-05,2.860203311457418793e-05,3.036331232322666879e-05,2.864539339188336352e-05,3.022470088279263404e-05,2.857122910436118231e-05
2.977068165704405429e-05,2.916834570021623827e-05,2.981813600771822536e-05,2.921262978845431851e-05,2.968115760073377959e-05,2.913683469792273931e-05
2.921561521730754908e-05,2.972429491263867420e-05,2.926236545046880839e-05,2.976948707676081715e-05,2.912706874471185527e-05,2.969208811292279405e-05
2.865016849571987753e-05,3.026968322349792310e-05,2.869619811411104469e-05,3.031576740805986899e-05,2.856263117985476937e-05,3.023679207033051750e-05
2.807454261825828459e-05,3.080431686115313853e-05,2.811983515520368035e-05,3.085127669155094407e-05,2.798804544814596247e-05,3.077075303955989282e-05
2.748894187722038411e-05,3.132800587059868719e-05,2.753348135276158004e-05,3.137582466333550693e-05,2.740351569715566513e-05,3.129378130668470065e-05
2.689357455798355880e-05,3.184056418983647143e-05,2.693734503549875798e-05,3.188922495401686619e-05,2.680924960752538739e-05,3.180569104238845074e-05
2.628865196811573838e-05,3.234180970712623908e-05,2.633163800781017339e-05,3.239129515491637889e-05,2.620545831916282109e-05,3.230630036744323066e-05
2.567438925671673914e-05,3.283156433452442822e-05,2.571657547451861641e-05,3.288185688288232318e-05,2.559235635624198168e-05,3.279543141787587718e-05
2.505100444603716080e-05,3.330965406234980193e-05,2.509237596441347420e-05,3.336073584366863032e-05,2.497016155096664828e-05,3.327291040761691158e-05
2.441871924347958594e-05,3.377590902978840819e-05,2.445926125260848921e-05,3.382776189386075199e-05,2.433909496619277558e-05,3.373856769079116636e-05
2.377775807584006363e-05,3.423016357648722403e-05,2.381745628174609917e-05,3.428276910132687028e-05,2.369938081686874613e-05,3.419223782144690312e-05
2.312834889407434306e-05,3.467225631014196375e-05,2.316718908207643951e-05,3.472559580417273930e-05,2.305124639039002096e-05,3.463375961288321306e-05
2.247072221028974091e-05,3.510203015514258757e-05,2.250869069043922137e-05,3.515608466817940269e-05,2.239492196582787691e-05,3.506297619437364509e-05
2.180511189537376375e-05,3.551933241705412532e-05,2.184219506817748068e-05,3.557408274270331593e-05,2.173064073212947989e-05,3.547973506744685603e-05
2.113175421886761204e-05,3.592401482821138922e-05,2.116793901801220754e-05,3.597944151501894446e-05,2.105863870524982259e-05,3.588388815952340660e-05
2.045088863955801865e-05,3.631593360902950906e-05,2.048616209990747160e-05,3.637201696308463370e-05,2.037915464431352825e-05,3.627529187707039253e-05
1.976275684835856013e-05,3.669494951048855018e-05,1.979710654595591657e-05,3.675166960671299429e-05,1.969242996676772291e-05,3.665380715607439635e-05
1.906760355197541524e-05,3.706092787217992910e-05,1.910101717431484256e-05,3.711826455712749972e-05,1.899870866262469291e-05,3.701929951199541132e-05
1.836567551893433293e-05,3.741373866160515097e-05,1.839814130222348814e-05,3.747167156488786128e-05,1.829823720775628561e-05,3.737163908700345653e-05
1.765722235642634927e-05,3.775325652889537114e-05,1.768872865813237105e-05,3.781176506616699544e-05,1.759126447633932216e-05,3.771070069666146966e-05
1.694249555961117374e-05,3.807936084284989597e-05,1.697303129297598732e-05,3.813842422736330736e-05,1.687804165241465473e-05,3.803636387385780243e-05
1.622174928176306190e-05,3.839193574227030964e-05,1.625130349062030034e-05,3.845153298803224404e-05,1.615882214065981118e-05,3.834851291215249467e-05
1.549523938698544727e-05,3.869087016868040822e-05,1.552380167751689547e-05,3.875098010212204696e-05,1.543386147633838475e-05,3.864703690634235984e-05
1.476322421377311155e-05,3.897605791419791332e-05,1.479078433159588252e-05,3.903665917749892504e-05,1.470341723452670812e-05,3.893182979240993193e-05
1.402596363127270982e-05,3.924739765088277460e-05,1.405251189042992117e-05,3.930846871374770238e-05,1.396774893858152324e-05,3.920279038466266858e-05
1.328371979638670929e-05,3.950479297510285138e-05,1.330924665870198368e-05,3.956631213823439509e-05,1.322711796794968277e-05,3.945982241222855145e-05
1.253675621371929727e-05,3.974815243344751012e-05,1.256125271500984169e-05,3.981009784041801840e-05,1.248178746528426196e-05,3.970283455271584065e-05
1.178533848633786928e-05,3.997738956353265733e-05,1.180879581803986242e-05,4.003973920439944043e-05,1.173202224296797959e-05,3.993174046520439813e-05
1.102973337955021280e-05,4.019242291643182550e-05,1.105214331214470374e-05,4.025515463969548508e-05,1.097808868901004319e-05,4.014645882037727885e-05
1.027020956545687117e-05,4.039317609387756868e-05,1.029156403235682601e-05,4.045626761022771983e-05,1.022025467241650739e-05,4.034691332996146823e-05
9.507036690680000266e-06,4.057957776717114104e-05,9.527328208872750640e-06,4.064300666151532366e-05,9.458789448000668964e-06,4.053303277328803005e-05
8.740486114846546568e-06,4.075156171072824742e-05,8.759707371041560432e-06,4.081530544606257541e-05,8.693963560735237363e-06,4.070475102314113962e-05
7.970829982420953041e-06,4.090906681743439535e-05,7.988974250891824533e-06,4.097310274693173322e-05,7.926048749611872593e-06,4.086200706870812978e-05
7.198341955234906813e-06,4.105203712850797682e-05,7.215402686231186830e-06,4.111634249949316016e-05,7.155317851110726243e-06,4.100474503780095306e-05
6.423296288565694408e-06,4.118042184525273514e-05,6.439267523353122473e-06,4.124497381134484893e-05,6.382044702245834162e-06,4.113291421616270527e-05
5.645968557856333368e-06,4.129417535520937192e-05,5.660844519385341016e-06,4.135895098039416972e-05,5.606504043289226148e-06,4.124646906603073878e-05
4.866634739173604526e-06,4.139325724028437994e-05,4.880410244314608573e-06,4.145823351109568833e-05,4.828971420139934857e-06,4.134536924177149484e-05
4.085571930253635475e-06,4.147763229916175565e-05,4.098241982722713954e-06,4.154278612883898300e-05,4.049723086440921783e-06,4.142957960475955208e-05
3.303057435484007383e-06,4.154727055178608711e-05,3.314617635268621797e-06,4.161257879248158106e-05,3.269035905410396010e-06,4.149907023531781628e-05
2.519369481415030590e-06,4.160214725801110236e-05,2.529815619951662607e-06,4.166758670502242114e-05,2.487187251490714674e-06,4.155381644389224310e-05
1.734786306402760545e-06,4.164224291841810653e-05,1.744114773190949676e-06,4.170779032241208673e-05,1.704454911781474893e-06,4.159379877927950277e-05
9.495868707231581869e-07,4.166754328918797633e-05,9.577942507561294380e-07,4.173317536049677556e-05,9.211169873601768929e-07,4.161900303608232014e-05
1.640499510194662440e-07,4.167803937924730267e-05,1.711334285846672897e-07,4.174373280009331444e-05,1.374517944571466457e-07,4.162942025921217309e-05
-6.215451548365139635e-07,4.167372746135330087e-05,-6.155881964791025237e-07,4.173945889019368814e-05,-6.462622344118225175e-07,4.162504674761536335e-05
-1.406919528356491534e-06,4.165460906554922744e-05,-1.402091105987856743e-06,4.172035514929773399e-05,-1.429746649388304859e-06,4.160588405504366742e-05
-2.191793930685967227e-06,4.162069098646229407e-05,-2.188095859202878128e-06,4.168642836487362928e-05,-2.212723082186028010e-06,4.157193899004656417e-05
-2.975889698133892474e-06,4.157198527307613776e-05,-2.973323192377998866e-06,4.163769059094633428e-05,-2.994913345010930463e-06,4.152322361300796801e-05
-3.758928047392296864e-06,4.150850923224177916e-05,-3.757494117980699581e-06,4.157415914381485132e-05,-3.776039529382842866e-06,4.145975523240541972e-05
-4.540630965847645963e-06,4.143028541476004458e-05,-4.540330023815033449e-06,4.149585659589984506e-05,-4.555824104892159315e-06,4.138155639811630349e-05
-5.320720521623843947e-06,4.133734161510731702e-05,-5.321552772011219163e-06,4.140281076772373123e-05,-5.333990017787964876e-06,4.128865489395010637e-05
-6.098919748536158535e-06,4.122971085385319896e-05,-6.100884797846712892e-06,4.129505471802620873e-05,-6.110260789431014124e-06,4.118108372723288773e-05
-6.874951960815665245e-06,4.110743137360773752e-05,-6.878049208363610740e-06,4.117262673201865027e-05,-6.884360614508164032e-06,4.105888111762397787e-05
-7.648541632570674844e-06,4.097054661778084004e-05,-7.652769880747420844e-06,4.103557030778152569e-05,-7.656014459041817261e-06,4.092209048299267932e-05
-8.419413717046961109e-06,4.081910522277524595e-05,-8.424771560432175229e-06,4.088393414080976411e-05,-8.424948158091053501e-06,4.077076042453614199e-05
-9.187294520460569645e-06,4.065316099310286040e-05,-9.193779958897045480e-06,4.071777210671144866e-05,-9.190888513178237443e-06,4.060494470896756127e-05
-9.951911025650406141e-06,4.047277288984769793e-05,-9.959521851119794029e-06,4.053714324206609838e-05,-9.953563389338056724e-06,4.042470224995711021e-05
-1.071299176015234008e-05,4.027800500216138069e-05,-1.072172517265227511e-05,4.034211172344923221e-05,-1.071270181182284407e-05,4.023009708665624580e-05
-1.147026612409536113e-05,4.006892653202279988e-05,-1.148011911628366698e-05,4.013274684463074350e-05,-1.146803406236154441e-05,4.002119836148883042e-05
-1.222346525238542678e-05,3.984561176214672753e-05,-1.223443422825698915e-05,3.990912299195517588e-05,-1.221929177500642937e-05,3.979808029504126020e-05
-1.297232134670612352e-05,3.960814003707021453e-05,-1.298440250400471492e-05,3.967131961791255378e-05,-1.296620803146511560e-05,3.956082216023609164e-05
-1.371656853167737773e-05,3.935659572750995248e-05,-1.372975748336953704e-05,3.941942121290936967e-05,-1.370851745595247968e-05,3.930950825362294410e-05
-1.445594219081943481e-05,3.909106820781176289e-05,-1.447023434527637450e-05,3.915351727524946530e-05,-1.444595630946033791e-05,3.904422786597211117e-05
-1.519017981656373209e-05,3.881165181679611302e-05,-1.520557000182206461e-05,3.887370227933575082e-05,-1.517826258347970728e-05,3.876507525000623741e-05
-1.591902035003237687e-05,3.851844583161338683e-05,-1.593550319174922306e-05,3.858007564210391536e-05,-1.590517609307412405e-05,3.847214958745647629e-05
-1.664220502477430257e-05,3.821155442512442612e-05,-1.665977457327113453e-05,3.827274168770002154e-05,-1.662643856933917677e-05,3.816555495328002368e-05
-1.735947671022435615e-05,3.789108663620887479e-05,-1.737812681621464617e-05,3.795180961041466888e-05,-1.734179375114716225e-05,3.784540027922641875e-05
-1.807058074903838222e-05,3.755715632372695270e-05,-1.809030469344835340e-05,3.761739343588675036e-05,-1.805098747621249213e-05,3.751179931459099054e-05
-1.877526430408973186e-05,3.720988213333834265e-05,-1.879605517156360093e-05,3.726961198059072035e-05,-1.875376777137729558e-05,3.716487058634389235e-05
-1.947327718928989419e-05,3.684938744810503137e-05,-1.949512750077602208e-05,3.690858880962163800e-05,-1.944988494215334570e-05,3.680473735647444406e-05
-2.016437121998410946e-05,3.647580035187227276e-05,-2.018727330401577300e-05,3.653445219279310405e-05,-2.013909166142023946e-05,3.643152757874028135e-05
-2.084830103713289544e-05,3.608925357656396846e-05,-2.087224666517468785e-05,3.614733505906358139e-05,-2.082114305731661946e-05,3.604537385266246881e-05
-2.152482346097157995e-05,3.568988446219368681e-05,-2.154980421647913685e-05,3.574737494930736265e-05,-2.149579680022493502e-05,3.564641337695704474e-05
-2.219369830844173362e-05,3.527783490092778609e-05,-2.221970522495740255e-05,3.533471396744700322e-05,-2.216281318888703217e-05,3.523478790024546243e-05
-2.285468774997777527e-05,3.485325129378676393e-05,-2.288171167797099678e-05,3.490949872996443852e-05,-2.282195523555183913e-05,3.481064367123544613e-05
-2.350755712007559803e-05,3.441628449153772622e-05,-2.353558836777937732e-05,3.447188031380879649e-05,-2.347298875019301979e-05,3.437413138621610206e-05
-2.415207427707632290e-05,3.396708974816627774e-05,-2.418110297510816433e-05,3.402201420271959447e-05,-2.411568242369853247e-05,3.392540613605964962e-05
-2.478801040676586638e-05,3.350582665867030059e-05,-2.481802615169107461e-05,3.356006023198400260e-05,-2.474980791007070510e-05,3.346462735057496179e-05
-2.541513938502169931e-05,3.303265910937514953e-05,-2.544613160175624960e-05,3.308618253164816354e-05,-2.537513990753942824e-05,3.299195874240628260e-05
-2.603323857433074816e-05,3.254775521271713627e-05,-2.606519616242807623e-05,3.260054946820259940e-05,-2.599145623862785635e-05,3.250756824832363886e-05
-2.664208818918171280e-05,3.205128725447896728e-05,-2.667499988301589805e-05,3.210333358476233942e-05,-2.659853792907395720e-05,3.201162797009888335e-05
-2.724147208540267294e-05,3.154343162563308183e-05,-2.727532610316144777e-05,3.159471153976322889e-05,-2.719616928564806579e-05,3.150431411281560761e-05
-2.783117712816739707e-05,3.102436876658689409e-05,-2.786596152981723199e-05,3.107486404419598818e-05,-2.778413797277062611e-05,3.098580692280744451e-05
-2.841099397405406603e-05,3.049428309618701903e-05,-2.844669631302853269e-05,3.054397579740048512e-05,-2.836223508797103943e-05,3.045629062307429291e-05
-2.898071644153732215e-05,2.995336295305998432e-05,-2.901732412049211368e-05,3.000223542144290435e-05,-2.893025523609269383e-05,2.991595334837187894e-05
-2.954014228568346777e-05,2.940180052185199821e-05,-2.957764221086510266e-05,2.944983539409927304e-05,-2.948799660228592671e-05,2.936498707782524354e-05
-3.008907257101842822e-05,2.883979177176489479e-05,-3.012745150579799791e-05,2.888697198046897519e-05,-3.003526102369480502e-05,2.880358756726258713e-05
-3.062731243875303457e-05,2.826753638014107019e-05,-3.066655666066630018e-05,2.831384516324275064e-05,-3.057185405988053882e-05,2.823195427912108751e-05
-3.115467048190682502e-05,2.768523766828300336e-05,-3.119476613397550134e-05,2.773065857164973955e-05,-3.109758506188815483e-05,2.765029031212187766e-05
-3.167095950498907290e-05,2.709310252246904989e-05,-3.171189225541485890e-05,2.713761940910903729e-05,-3.161226724000023832e-05,2.705880232856701910e-05
-3.217599590126361971e-05,2.649134132717018971e-05,-3.221775129253578562e-05,2.653493837961124209e-05,-3.211571773008535931e-05,2.645770048145636898e-05
-3.266960040479955583e-05,2.588016788360963550e-05,-3.271216351603109984e-05,2.592282961285641941e-05,-3.260775765858588940e-05,2.584719833927825419e-05
-3.315159746977863628e-05,2.525979934046032144e-05,-3.319495326359199916e-05,2.530151058817475793e-05,-3.308821220605387539e-05,2.522751281067253819e-05
-3.362181601482521208e-05,2.463045611005546556e-05,-3.366594900232002294e-05,2.467120205725724258e-05,-3.355691066928062134e-05,2.459886406682111878e-05
-3.408008880424343099e-05,2.399236179669922140e-05,-3.412498338967191990e-05,2.403212796572361894e-05,-3.401368652192962442e-05,2.396147546376500170e-05
-3.452625318457598717e-05,2.334574311062023632e-05,-3.457189333291559442e-05,2.338451537355559778e-05,-3.445837747371969530e-05,2.331557346250415029e-05
-3.496015046766348628e-05,2.269082979399332533e-05,-3.500652004707623355e-05,2.272859437442347548e-05,-3.489082552806885702e-05,2.266138754907977444e-05
-3.538162665934682909e-05,2.202785453277214027e-05,-3.542870911135183190e-05,2.206459801393501334e-05,-3.531087703824681534e-05,2.199915015249623830e-05
-3.579053184426052075e-05,2.135705288053290845e-05,-3.583831052397814490e-05,2.139276220683538189e-05,-3.571838276194785498e-05,2.132909656268291065e-05
-3.618672090662406480e-05,2.067866316829187497e-05,-3.623517875552362906e-05,2.071332565318782632e-05,-3.611319791433300502e-05,2.065146484635403874e-05
-3.657005291666455050e-05,1.999292642629625017e-05,-3.661917280059534855e-05,2.002652975356463498e-05,-3.649518221945431034e-05,1.996649576296747410e-05
-3.694039184343119201e-05,1.930008629193825714e-05,-3.699015622793754525e-05,1.933261852327869390e-05,-3.686419996011129255e-05,1.927443267864132402e-05
-3.729760594277271586e-05,1.860038892961927236e-05,-3.734799722890494228e-05,1.863183850568597163e-05,-3.722012002605355540e-05,1.857552148022976728e-05
-3.764156846211947304e-05,1.789408293688684546e-05,-3.769256866429381329e-05,1.792443868458987459e-05,-3.756281596058068855e-05,1.787001048741799513e-05
-3.797215702992218201e-05,1.718141926248347893e-05,-3.802374810951387009e-05,1.721067039577847462e-05,-3.789216600545467856e-05,1.715815036503802812e-05
-3.828925435235045979e-05,1.646265111083808981e-05,-3.834141789808517988e-05,1.649078723772609773e-05,-3.820805314417708538e-05,1.644019403346610488e-05
-3.859274760411082593e-05,1.573803385842822823e-05,-3.864546516344449274e-05,1.576504498149098376e-05,-3.851036514354738580e-05,1.571639657930382688e-05
-3.888252911703150502e-05,1.500782495674359499e-05,-3.893578187904616668e-05,1.503370147984107038e-05,-3.879899459355596198e-05,1.498701516420459423e-05
-3.915849577217863405e-05,1.427228384709336175e-05,-3.921226489674354112e-05,1.429701657564011059e-05,-3.907383894552930189e-05,1.425230893404776198e-05
-3.942054968026696655e-05,1.353167186217430516e-05,-3.947481598343692869e-05,1.355525200952675828e-05,-3.933480054858212992e-05,1.351253892632291921e-05
-3.966859757502035777e-05,1.278625213945041570e-05,-3.972334185597539778e-05,1.280867132691934948e-05,-3.958178668429521363e-05,1.276796797792689351e-05
-3.990255148538742510e-05,1.203628952145325565e-05,-3.995775421429981645e-05,1.205753978437949159e-05,-3.981470959967483870e-05,1.201886063123670447e-05
-4.012232813005832811e-05,1.128205046786951738e-05,-4.017796977281545530e-05,1.130212425536764212e-05,-4.003348653831401263e-05,1.126548304066124671e-05
-4.032784958145425500e-05,1.052380295470970801e-05,-4.038391028998296149e-05,1.054269313542425854e-05,-4.023803976981242628e-05,1.050810287753559035e-05
-4.051904266134831348e-05,9.761816385232977160e-06,-4.057550259611718724e-05,9.779516246810131096e-06,-4.042829661737667004e-05,9.746989235560899329e-06
-4.069583959660331713e-05,8.996361488117539390e-06,-4.075267861938406078e-05,9.012864742639837607e-06,-4.060418948365899421e-05,8.982412534654475792e-06
-4.085817741583522479e-05,8.227710227358874258e-06,-4.091537540998615524e-05,8.243011010542303127e-06,-4.076565587475728964e-05,8.214644425413079957e-06
-4.100599859688398017e-05,7.456135699579072880e-06,-4.106353516252847171e-05,7.470228575882792206e-06,-4.091263842243589256e-05,7.443957692054562110e-06
-4.113925046447244535e-05,6.681912043039300729e-06,-4.119710523655640638e-05,6.694792004580645373e-06,-4.104508490449122461e-05,6.670626156041101151e-06
-4.125788582938694953e-05,5.905314334219624349e-06,-4.131603817525867853e-05,5.916976805557316219e-06,-4.116294826332313932e-05,5.894924578249609695e-06
-4.136186238708113174e-05,5.126618496081150349e-06,-4.142029172232846996e-05,5.137059332849352741e-06,-4.126618662263720563e-05,5.117128561892606970e-06
-4.145114334856970882e-05,4.346101194059967898e-06,-4.150982883697692822e-05,4.355316687421143628e-06,-4.135476330234019564e-05,4.337514454055624333e-06
-4.152569683993529592e-05,3.564039743718287279e-06,-4.158461770709355129e-05,3.572026618712247617e-06,-4.142864683155532179e-05,3.556359248054453136e-06
-4.158549652492413146e-05,2.780712006289737831e-06,-4.164463176054891398e-05,2.787467425954350634e-06,-4.148781095982071045e-05,2.773940484478724524e-06
-4.163052100531655956e-05,1.996396295859245749e-06,-4.168984967463558195e-05,2.001917859292865385e-06,-4.153223466639905287e-05,1.990536153125050865e-06
-4.166075443523502552e-05,1.211371274600706597e-06,-4.172025538364399470e-05,1.215657020748347055e-06,-4.156190216776318774e-05,1.206424593686602324e-06
-4.167618592234780147e-05,4.259158596241791133e-07,-4.173583808457050542e-05,4.289642650528485138e-07,-4.157680292318689813e-05,4.218843974022858362e-07
-4.167681013389456493e-05,-3.596908819540943447e-07,-4.173659224095569386e-05,-3.578808996034665631e-07,-4.157693163850698456e-05,-3.628056924673072241e-07
-4.166262669868608476e-05,-1.145169826352549176e-06,-4.172251758485138009e-05,-1.144598910880240962e-06,-4.156228826798724575e-05,-1.147366879134182768e-06
-4.163364080487415579e-05,-1.930241898083901056e-06,-4.169361911691586492e-05,-1.930910251614122638e-06,-4.153287801435176361e-05,-1.931520411879947465e-06
-4.158986260273087358e-05,-2.714628163343756896e-06,-4.164990710463720034e-05,-2.716535549129866084e-06,-4.148871132691935043e-05,-2.714987684552810180e-06
-4.153130779415778874e-05,-3.498049934856860103e-06,-4.159139707868520159e-05,-3.501195674500103726e-06,-4.142980389790799835e-05,-3.497490335096803330e-06
-4.145799703624338136e-05,-4.280228865173931550e-06,-4.151810982739348829e-05,-4.284611841718546193e-06,-4.135617665684250359e-05,-4.278750343910741242e-06
-4.136995652254762029e-05,-5.060887051263873467e-06,-4.143007138937348588e-05,-5.066505706751312141e-06,-4.126785576313527095e-05,-5.058490133168971672e-06
-4.126721738740541610e-05,-5.839747127577755805e-06,-4.132731304426300983e-05,-5.846599466431234245e-06,-4.116487259677503648e-05,-5.836432664901770381e-06
-4.114981627902585372e-05,-6.616532370245856809e-06,-4.120987130161278674e-05,-6.624615957160003077e-06,-4.104726374719469296e-05,-6.612301539967297187e-06
-4.101779476453783603e-05,-7.390966789768489024e-06,-4.107778788791476823e-05,-7.400278753383089721e-06,-4.091507100025422981e-05,-7.385821095713231016e-06
-4.087119989492903500e-05,-8.162775234680033371e-06,-4.093110973177690624e-05,-8.173312265802399473e-06,-4.076834132341144952e-05,-8.156716504460014193e-06
-4.071008361083889606e-05,-8.931683483724688229e-06,-4.076988894724965508e-05,-8.943441839291860917e-06,-4.060712684901760373e-05,-8.924713870604236027e-06
-4.053450329938535830e-05,-9.697418348848420983e-06,-4.059418281531008190e-05,-9.710393850481074642e-06,-4.043148485581204765e-05,-9.689540328473998692e-06
-4.034452120069672226e-05,-1.045970776671958540e-05,-4.040405376351021967e-05,-1.047389580497239745e-05,-4.024147774855439089e-05,-1.045092413873526469e-05
-4.014020495667584973e-05,-1.121828090091186864e-05,-4.019956934379685209e-05,-1.123367643415690478e-05,-4.003717303586934109e-05,-1.120859478548102129e-05
-3.992162701829447640e-05,-1.197286823263500125e-05,-3.998080220851062502e-05,-1.198946579159483083e-05,-3.981864330624423643e-05,-1.196228307180286686e-05
-3.968886518632824405e-05,-1.272320166196526561e-05,-3.974783008457302908e-05,-1.274099534892626455e-05,-3.958596620225573716e-05,-1.271172121597679773e-05
-3.944200201941327512e-05,-1.346901459765030916e-05,-3.950073574587036767e-05,-1.348799809127797444e-05,-3.933922439296668204e-05,-1.345664294606338494e-05
-3.918112536684469587e-05,-1.421004205725753941e-05,-3.923960698384461717e-05,-1.423020861213255223e-05,-3.907850554457129418e-05,-1.419678359505429572e-05
-3.890632777741499527e-05,-1.494602075591269043e-05,-3.896453657630151993e-05,-1.496736320762605485e-05,-3.880390228923071797e-05,-1.493188019436587934e-05
-3.861770702429973581e-05,-1.567668920523019972e-05,-3.867562225444711138e-05,-1.569919997024075479e-05,-3.851551219217826415e-05,-1.566167156781197531e-05
-3.831536551471455276e-05,-1.640178780085336540e-05,-3.837296666816423444e-05,-1.642545888185962063e-05,-3.821343771703796427e-05,-1.638589842385727188e-05
-3.799941080698292028e-05,-1.712105892003265516e-05,-3.805667734954155739e-05,-1.714588190614951723e-05,-3.789778618943671294e-05,-1.710430344828361171e-05
-3.766995502102165054e-05,-1.783424700784067704e-05,-3.772686667466796300e-05,-1.786021308024030634e-05,-3.756866975885501513e-05,-1.781663139507129082e-05
-3.732711534765144405e-05,-1.854109867326662393e-05,-3.738365182370578034e-05,-1.856819860566719628e-05,-3.722620535879776912e-05,-1.852262917762793239e-05
-3.697101345996123625e-05,-1.924136277396394941e-05,-3.702715473925730614e-05,-1.926958693854415849e-05,-3.687051466523138968e-05,-1.922204595816780315e-05
-3.660177601493863912e-05,-1.993479051073979668e-05,-3.665750208303913732e-05,-1.996412887893627119e-05,-3.650172405336988803e-05,-1.991463323737442505e-05
-3.621953406573920358e-05,-2.062113551071845173e-05,-3.627482519087993389e-05,-2.065157765939917882e-05,-3.611996455275740577e-05,-2.060014494214996644e-05
-3.582442355572636845e-05,-2.130015392008836452e-05,-3.587926002605723163e-05,-2.133168903265470338e-05,-3.572537180073088987e-05,-2.127833751358529561e-05
-3.541658473169206282e-05,-2.197160448554835802e-05,-3.547094713099060417e-05,-2.200422135837028123e-05,-3.531808599421202557e-05,-2.194896999295373690e-05
-3.499616263039172627e-05,-2.263524864519658438e-05,-3.505003157730743097e-05,-2.266893568901292498e-05,-3.489825183991277158e-05,-2.261180410786391669e-05
-3.456330649276122529e-05,-2.329085060814226727e-05,-3.461666291429970233e-05,-2.332559585474607543e-05,-3.446601850290482050e-05,-2.326660435637572207e-05
-3.411817024303664210e-05,-2.393817744340707494e-05,-3.417099511578984599e-05,-2.397396854733960925e-05,-3.402153955363892128e-05,-2.391313809121400373e-05
-3.366091190402069203e-05,-2.457699915757611341e-05,-3.371318652542458239e-05,-2.461382340306315987e-05,-3.356497291336506440e-05,-2.455117560188609937e-05
-3.319169406888652614e-05,-2.520708878160164612e-05,-3.324339980041615510e-05,-2.524493308453322721e-05,-3.309648079804080142e-05,-2.518049019683777504e-05
-3.271068331755389730e-05,-2.582822244638056068e-05,-3.276180185375100751e-05,-2.586707336148508422e-05,-3.261622966067966853e-05,-2.580085828345478569e-05
-3.221805068127756342e-05,-2.644017946733602631e-05,-3.226856379488640415e-05,-2.648002319044072839e-05,-3.212439013222824621e-05,-2.641205944804511318e-05
-3.171397106018117144e-05,-2.704274241780122996e-05,-3.176386086895605711e-05,-2.708356479324456367e-05,-3.162113696092478694e-05,-2.701387653361008579e-05
-3.119862368074187984e-05,-2.763569721127314663e-05,-3.124787239450634008e-05,-2.767748373443894877e-05,-3.110664895022901351e-05,-2.760609571754002700e-05
-3.067219151455673648e-05,-2.821883317249596106e-05,-3.072078169978528219e-05,-2.826156899745209351e-05,-3.058110889527708388e-05,-2.818850658704362034e-05
-3.013486172882675346e-05,-2.879194311727734825e-05,-3.018277605760693040e-05,-2.883561305957124213e-05,-3.004470351795234502e-05,-2.876090221444732570e-05
-2.958682510642076660e-05,-2.935482342115241329e-05,-2.963404661881415353e-05,-2.939941196567449932e-05,-2.949762340052695914e-05,-2.932307923017508417e-05
-2.902827648947427081e-05,-2.990727409665335716e-05,-2.907478834436372011e-05,-2.995276540069511889e-05,-2.894006291796589895e-05,-2.987483789554524333e-05
-2.845941420082783796e-05,-3.044909885946590431e-05,-2.850519993605758049e-05,-3.049547676079250526e-05,-2.837222016884949306e-05,-3.041598217319610534e-05
-2.788044048085848420e-05,-3.098010520304636615e-05,-2.792548376594502534e-05,-3.102735322320459134e-05,-2.779429690500688564e-05,-3.094631979727769402e-05
-2.729156091036533168e-05,-3.150010446216004566e-05,-2.733584580442091841e-05,-3.154820581475687634e-05,-2.720649845981763828e-05,-3.146566234122229172e-05
-2.669298484075816746e-05,-3.200891188475065476e-05,-2.673649554704535670e-05,-3.205784947900368158e-05,-2.660903367527469530e-05,-3.197382528523208756e-05
-2.608492481846604001e-05,-3.250634669276451365e-05,-2.612764594011090767e-05,-3.255610314197783278e-05,-2.600211482776685211e-05,-3.247062808129761618e-05
-2.546759700861324260e-05,-3.299223215117724089e-05,-2.550951330498381041e-05,-3.304278977652536033e-05,-2.538595755267496402e-05,-3.295589421788615184e-05
-2.484122062103918333e-05,-3.346639562600947946e-05,-2.488231726124601184e-05,-3.351773646520244570e-05,-2.476078076774071969e-05,-3.342945128211488896e-05
-2.420601832758344739e-05,-3.392866865042106736e-05,-2.424628064866538371e-05,-3.398077446171209677e-05,-2.412680659530320589e-05,-3.389113102154892775e-05
-2.356221568980474055e-05,-3.437888697982792550e-05,-2.360162944802180474e-05,-3.443173925085896939e-05,-2.348426028336289412e-05,-3.434076940344007512e-05
-2.291004157000996942e-05,-3.481689065497645417e-05,-2.294859270081729040e-05,-3.487047060700079358e-05,-2.283337012556910253e-05,-3.477820667354736045e-05
-2.224972756075907938e-05,-3.524252405407718452e-05,-2.228740242789860017e-05,-3.529681265097581129e-05,-2.217436738009135978e-05,-3.520328741235652316e-05
-2.158150838977761500e-05,-3.565563595277375570e-05,-2.161829354702137548e-05,-3.571061390548588337e-05,-2.150748618747145630e-05,-3.561586059084021876e-05
-2.090562135134744302e-05,-3.605607957321496908e-05,-2.094150378938495978e-05,-3.611172734891564165e-05,-2.083296348741745644e-05,-3.601577962357757596e-05
-2.022230670523118959e-05,-3.644371264084544714e-05,-2.025727361516761480e-05,-3.650001046756857711e-05,-2.015103893463711431e-05,-3.640290242137559669e-05
-1.953180711004267234e-05,-3.681839743033322353e-05,-1.956584612809219908e-05,-3.687532530630149722e-05,-1.946195481367272591e-05,-3.677709144121249556e-05
-1.883436801633786583e-05,-3.718000081910045673e-05,-1.886746698905255817e-05,-3.723753851753930030e-05,-1.876595595283555806e-05,-3.713821373564631068e-05
-1.813023710205558715e-05,-3.752839433004432956e-05,-1.816238432883137370e-05,-3.758652140865275385e-05,-1.806328963720254074e-05,-3.748614099951032578e-05
-1.741966465992015060e-05,-3.786345418174544216e-05,-1.745084865994049654e-05,-3.792214998768236975e-05,-1.735420552077403429e-05,-3.782074961603940804e-05
-1.670290303505965980e-05,-3.818506132790166796e-05,-1.673311278761502283e-05,-3.824430500739216097e-05,-1.663895553775597460e-05,-3.814192070025036681e-05
-1.598020700685915326e-05,-3.849310150415232481e-05,-1.600943171999279541e-05,-3.855287200763759262e-05,-1.591779381306581423e-05,-3.844954014172129164e-05
-1.525183322886563302e-05,-3.878746526416972025e-05,-1.528006257751125354e-05,-3.884774135603275859e-05,-1.519097657202620301e-05,-3.874349864459438408e-05
-1.451804060524461080e-05,-3.906804802302645918e-05,-1.454526450155374204e-05,-3.912880828690222843e-05,-1.445876204934630035e-05,-3.902369176694828515e-05
-1.377908973307015958e-05,-3.933475008989339571e-05,-1.380529856237782102e-05,-3.939597293850380177e-05,-1.372141039735524218e-05,-3.929001995736580239e-05
-1.303524327354045011e-05,-3.958747670790248091e-05,-1.306042766635824805e-05,-3.964914038850890244e-05,-1.297918359358824433e-05,-3.954238859084403416e-05
-1.228676539676612953e-05,-3.982613808338760050e-05,-1.231091646257758239e-05,-3.988822068772802199e-05,-1.223234534769023956e-05,-3.978070800187420475e-05
-1.153392214789269119e-05,-4.005064942219481737e-05,-1.155703124879764702e-05,-4.011312889206926602e-05,-1.148116100773807908e-05,-4.000489351683933281e-05
-1.077698089449485512e-05,-4.026093095542313357e-05,-1.079903987684518778e-05,-4.032378509271856493e-05,-1.072589746594664116e-05,-4.021486548355845600e-05
-1.001621068776980582e-05,-4.045690797213373149e-05,-1.003721165744538734e-05,-4.052011444453086994e-05,-9.966823063860306305e-06,-4.041054930012658497e-05
-9.251881712647970076e-06,-4.063851084154325352e-05,-9.271817264537059386e-06,-4.070204719262234580e-05,-9.204207496995468681e-06,-4.059187544088050509e-05
-8.484265644205778731e-06,-4.080567504209453518e-05,-8.503128639103492366e-06,-4.086951869715388402e-05,-8.438321719035988598e-06,-4.075877948164075134e-05
-7.713635100614133606e-06,-4.095834118006778251e-05,-7.731418892553103752e-06,-4.102246945629735769e-05,-7.669437845547679390e-06,-4.091120212206143998e-05
-6.940263994932081731e-06,-4.109645501498029153e-05,-6.956962209684248541e-06,-4.116084512737633734e-05,-6.897829057313902046e-06,-4.104908920723914287e-05
-6.164426991001040984e-06,-4.121996747458025274e-05,-6.180033751268691820e-06,-4.128459654617378682e-05,-6.123769503258760670e-06,-4.117239174641414850e-05
-5.386399850780417925e-06,-4.132883467653806559e-05,-5.400909556288277258e-06,-4.139367974439986137e-05,-5.347534203060288974e-06,-4.128106593091631184e-05
-4.606458893304346274e-06,-4.142301793980157398e-05,-4.619866443859574061e-06,-4.148805596531364139e-05,-4.569398949420268241e-06,-4.137507314919042272e-05
-3.824881337722755388e-06,-4.150248380255763039e-05,-3.837181914881406935e-06,-4.156769167749321830e-05,-3.789640210093367660e-06,-4.145438000105437917e-05
-3.041944765439037625e-06,-4.156720402991597211e-05,-3.053134053440082540e-06,-4.163255858674924686e-05,-3.008535029642523181e-06,-4.151895830902643033e-05
-2.257927459011806147e-06,-4.161715562812932565e-05,-2.268001428007425751e-06,-4.168263364617774897e-05,-2.226360931023254258e-06,-4.156878512887615082e-05
-1.473107867590988207e-06,-4.165232084859502747e-05,-1.482062992466755995e-06,-4.171789906434854387e-05,-1.443395816964156306e-06,-4.160384275723681398e-05
-6.877649418504333502e-07,-4.167268719830891495e-05,-6.955979870018802662e-07,-4.173834231162647202e-05,-6.599178712463124716e-07,-4.162411873843486939e-05
9.782239716291855354e-08,-4.167824744017680405e-05,9.111416111560700678e-08,-4.174395612462312923e-05,1.237945401510322512e-07,-4.162960586837589292e-05
8.833749269071542641e-07,-4.166899959969543803e-05,8.777939368055003920e-07,-4.173473850877747790e-05,9.074629679356050819e-07,-4.162030219764358208e-05
1.668613650958886152e-06,-4.164494696156136050e-05,1.664161836489365593e-06,-4.171069273906454253e-05,1.690808978450777735e-06,-4.159621103165300803e-05
2.453259471538481634e-06,-4.160609807257583867e-05,2.449938467396831049e-06,-4.167182735883179657e-05,2.473554252584770778e-06,-4.155734093001557802e-05
3.237033713471571079e-06,-4.155246673455326634e-05,3.234844646832502831e-06,-4.161815617676378927e-05,3.255420684673064513e-06,-4.150370570295848483e-05
4.019657800200362305e-06,-4.148407200345995496e-05,4.018601501368246082e-06,-4.154969826197594797e-05,4.036130481291043190e-06,-4.143532440695732357e-05
4.800853773969961973e-06,-4.140093817861605606e-05,4.800930565925595969e-06,-4.146647793723939868e-05,4.815406259969648199e-06,-4.135222133742615672e-05
5.580343975158763329e-06,-4.130309479806872162e-05,5.581553882713077494e-06,-4.136852477033928525e-05,5.592971147731096278e-06,-4.125442602062469701e-05
6.357851558576774775e-06,-4.119057662411362088e-05,6.360194099983251500e-06,-4.125587356356938564e-05,6.368548879477471683e-06,-4.114197320262852228e-05
7.133100175957153842e-06,-4.106342363491062873e-05,7.136574570574514780e-06,-4.112856434136706395e-05,7.141863896129442384e-06,-4.101490283752320476e-05
7.905814488243434528e-06,-4.092168100632737635e-05,7.910419450202497348e-06,-4.098664233609275958e-05,7.912641442548063817e-06,-4.087326007266962408e-05
8.675719851073629096e-06,-4.076539909982504018e-05,8.681453795466223042e-06,-4.083015797195917683e-05,8.680607665137001346e-06,-4.071709523320247152e-05
9.442542822945306901e-06,-4.059463344064634231e-05,9.449403661534184871e-06,-4.065916684711577244e-05,9.445489709158380199e-06,-4.054646380361082739e-05
1.020601085353751067e-05,-4.040944470198641560e-05,1.021399619947565584e-05,-4.047372971389501885e-05,1.020701581565978715e-05,-4.036142640856391685e-05
1.096585278762964221e-05,-4.020989867955719030e-05,1.097495975320260008e-05,-4.027391245722736196e-05,1.096491541804591815e-05,-4.016204879083235592e-05
1.172179855609898639e-05,-3.999606627207098926e-05,1.173202395598779483e-05,-4.005978607123262544e-05,1.171891923819263335e-05,-3.994840178846912449e-05
1.247357967548166482e-05,-3.976802345220619681e-05,1.248491982652484133e-05,-3.983142663399618261e-05,1.246875938213715517e-05,-3.972056130910210284e-05
1.322092894148880384e-05,-3.952585124344453295e-05,1.323337986449594628e-05,-3.958891528053871896e-05,1.321416943524255532e-05,-3.947860830350347240e-05
1.396358092409326877e-05,-3.926963568746937190e-05,1.397713814561349259e-05,-3.933233817398937662e-05,1.395488455687056468e-05,-3.922262873628930112e-05
1.470127166340201664e-05,-3.899946781739372753e-05,1.471593041610170092e-05,-3.906178647497237771e-05,1.469064157446123129e-05,-3.895271355591565777e-05
1.543373916016044657e-05,-3.871544362163280062e-05,1.544949418658470423e-05,-3.877735630921813782e-05,1.542117907705383155e-05,-3.866895866182618166e-05
1.616072307382798007e-05,-3.841766401356732448e-05,1.617756882534780423e-05,-3.847914873341017934e-05,1.614623750814800016e-05,-3.837146487091832599e-05
1.688196520838426020e-05,-3.810623479194327030e-05,1.689989565093866060e-05,-3.816726969928025857e-05,1.686555925793985320e-05,-3.806033788118473973e-05
1.759720921245300318e-05,-3.778126660700635185e-05,1.761621802407558853e-05,-3.784183001596413449e-05,1.757888875483259360e-05,-3.773568823469809714e-05
1.830620106030259679e-05,-3.744287491748339727e-05,1.832628143883026253e-05,-3.750294531063168746e-05,1.828597255625681012e-05,-3.739763127779725609e-05
1.900868875386860346e-05,-3.709117995325117439e-05,1.902983361305247132e-05,-3.715073598740506906e-05,1.898655943870049124e-05,-3.704628712064398938e-05
1.970442279883686143e-05,-3.672630666893920564e-05,1.972662457800476387e-05,-3.678532718457973679e-05,1.968040048698446482e-05,-3.668178059400970165e-05
2.039315590841380649e-05,-3.634838470320020224e-05,2.041640676717513462e-05,-3.640684873016339655e-05,2.036724918268384221e-05,-3.630424120546230457e-05
2.107464347438967639e-05,-3.595754832900035694e-05,2.109893510423626204e-05,-3.601543509574874313e-05,2.104686149173179093e-05,-3.591380309281422793e-05
2.174864327250707191e-05,-3.555393640954404550e-05,2.177396709011992978e-05,-3.561122534873631612e-05,2.171899595110672631e-05,-3.551060497700239698e-05
2.241491592840364050e-05,-3.513769234532684751e-05,2.244126288917579166e-05,-3.519436310292454057e-05,2.238341375463991008e-05,-3.509479011226286096e-05
2.307322462443335643e-05,-3.470896402677804276e-05,2.310058541438384842e-05,-3.476499646748439445e-05,2.303987883784522415e-05,-3.466650623577172992e-05
2.372333556038380733e-05,-3.426790377813791570e-05,2.375170041159033608e-05,-3.432327799433699216e-05,2.368815796180866651e-05,-3.422590551461638574e-05
2.436501766161177133e-05,-3.381466830689955154e-05,2.439437654273710881e-05,-3.386936462395253575e-05,2.432802079604012342e-05,-3.377314449226968796e-05
2.499804303443784682e-05,-3.334941864458386559e-05,2.502838546805495482e-05,-3.340341762959016990e-05,2.495924000032560887e-05,-3.330838403243240774e-05
2.562218667545107398e-05,-3.287232009305939169e-05,2.565350192719160563e-05,-3.292560255999832402e-05,2.558159130548322648e-05,-3.283178926241749816e-05
2.623722692149093929e-05,-3.238354216229492194e-05,2.626950381924571091e-05,-3.243608918059605995e-05,2.619485359306188531e-05,-3.234352951394278263e-05
2.684294515998912115e-05,-3.188325851363366949e-05,2.687617228167817946e-05,-3.193505141315620141e-05,2.679880897388670904e-05,-3.184377826350661165e-05
2.743912627343549047e-05,-3.137164689460519287e-05,2.747329176807302930e-05,-3.142266727401175295e-05,2.739324286549091203e-05,-3.133271307021403174e-05
2.802555835062486354e-05,-3.084888907924455222e-05,2.806065012472000811e-05,-3.089911881080759060e-05,2.797794406833905079e-05,-3.081051551322929084e-05
2.860203312552755383e-05,-3.031517080005553301e-05,2.863803866599177059e-05,-3.036459203781975553e-05,2.855270484088210181e-05,-3.027737112672332853e-05
2.916834568930364515e-05,-2.977068168545655139e-05,2.920525224848891094e-05,-2.981927686986546433e-05,2.911732097335014864e-05,-2.973346933449259365e-05
2.972429492349559692e-05,-2.921561518898713463e-05,2.976208934392641605e-05,-2.926336705482731929e-05,2.967159186032404042e-05,-2.917900338211946071e-05
3.026968321268449721e-05,-2.865016852397722191e-05,3.030835211073571876e-05,-2.869706010481556756e-05,3.021532057199263492e-05,-2.861417026885121107e-05
3.080431687191471923e-05,-2.807454259009151514e-05,3.084384646435687550e-05,-2.812055722599300712e-05,3.074831392413793012e-05,-2.803917067706891060e-05
3.132800585987997313e-05,-2.748894190532297896e-05,3.136838214619586752e-05,-2.753406324708741859e-05,3.127038254675558183e-05,-2.745420890152413940e-05
3.184056420049931520e-05,-2.689357452996930272e-05,3.188177279122257011e-05,-2.693778654661682542e-05,3.178134095135411072e-05,-2.685949277621584700e-05
3.234180969650342271e-05,-2.628865199605654655e-05,3.238383599418536785e-05,-2.633193897885367451e-05,3.228100759684110943e-05,-2.625523360108606449e-05
3.283156434509302771e-05,-2.567438922885356662e-05,3.287439337441889228e-05,-2.571673579855396149e-05,3.276920495404089177e-05,-2.564164606640795678e-05
3.330965405182287646e-05,-2.505100447382163718e-05,3.335327063922178495e-05,-2.509239558447830400e-05,3.324575956875282945e-05,-2.501894817704542726e-05
3.377590904026211966e-05,-2.441871921577596732e-05,3.382029764578210388e-05,-2.445914016173187505e-05,3.371050212339571302e-05,-2.438736117445902880e-05
3.423016356605286233e-05,-2.377775810347295161e-05,3.427530846162820831e-05,-2.381719452295106705e-05,3.416326749714857517e-05,-2.374710945863788467e-05
3.467225632052184429e-05,-2.312834886653020720e-05,3.471814142358382394e-05,-2.316678674836463207e-05,3.460389482463424458e-05,-2.309842050783350134e-05
3.510203014480678662e-05,-2.247072223776442007e-05,3.514863919520616701e-05,-2.250814792475789745e-05,3.503222755305713246e-05,-2.244152479827578688e-05
3.551933242734362406e-05,-2.180511186798176856e-05,3.556664882268685264e-05,-2.184151206336870015e-05,3.544811349784261783e-05,-2.177665572174797669e-05
3.592401481796683743e-05,-2.113175424618172763e-05,3.597202178919563139e-05,-2.116711601674432325e-05,3.585140489669058373e-05,-2.110404950320157307e-05
3.631593361922445860e-05,-2.045088861232300238e-05,3.636461406764773650e-05,-2.048519939458891839e-05,3.624195846209156164e-05,-2.042394511628887465e-05
3.669494950033837141e-05,-1.976275687551579506e-05,3.674428617187600380e-05,-1.979600447863130743e-05,3.661963543221920855e-05,-1.973658419899461204e-05
3.706092788228560137e-05,-1.906760352489803519e-05,3.711090320618965816e-05,-1.909977613654345667e-05,3.698430162024861736e-05,-1.904221096724529911e-05
3.741373865154826780e-05,-1.836567554593340648e-05,3.746433491330210074e-05,-1.839676173494012365e-05,3.733582746201535748e-05,-1.834107212867827703e-05
3.775325653890670427e-05,-1.765722232950764898e-05,3.780445572061069529e-05,-1.768721105149072536e-05,3.767408806206590504e-05,-1.763341679444990426e-05
3.807936083287911201e-05,-1.694249558645344116e-05,3.813114478481214166e-05,-1.697137618617446979e-05,3.799896323801550468e-05,-1.691949639126527261e-05
3.839193575218668021e-05,-1.622174925500403410e-05,3.844428603483748483e-05,-1.624951147171048088e-05,3.831033756326529473e-05,-1.619956457150978699e-05
3.869087015879683477e-05,-1.549523941367105087e-05,3.874376821309166225e-05,-1.552187338319456188e-05,3.860810040799594390e-05,-1.547387712366538536e-05
3.897605792402260782e-05,-1.476322418717287193e-05,3.902948491498274937e-05,-1.478872044697482504e-05,3.889214597849076284e-05,-1.474269188089243951e-05
3.924739764108832257e-05,-1.402596365779948119e-05,3.930133462672704580e-05,-1.405031314879851555e-05,3.916237335470686018e-05,-1.400626862996047911e-05
3.950479298483477206e-05,-1.328371976994542388e-05,3.955922076141640906e-05,-1.330691384126266422e-05,3.941868652614841085e-05,-1.326486901840960130e-05
3.974815242374058030e-05,-1.253675624008659435e-05,3.980305169333513718e-05,-1.255878665060144718e-05,3.966099442596183284e-05,-1.251875646212591329e-05
3.997738957317610033e-05,-1.178533846005452332e-05,4.003274079051414853e-05,-1.180619738284342434e-05,3.988921096330832940e-05,-1.176819605121358318e-05
4.019242290681434914e-05,-1.102973340575961786e-05,4.024820644551091236e-05,-1.104941342937187366e-05,4.010325505393462942e-05,-1.101345445634708917e-05
4.039317610343350301e-05,-1.027020953933219650e-05,4.044937210440417258e-05,-1.028870367192195527e-05,4.030305064899875869e-05,-1.025479983348694164e-05
4.057957775764358570e-05,-9.507036716728509726e-06,4.063616629399319891e-05,-9.524338387048278374e-06,4.048852676207292852e-05,-9.492501729142570029e-06
4.075156172019835359e-05,-8.740486088879440363e-06,4.080852264719186858e-05,-8.756589150096948820e-06,4.065961749438153967e-05,-8.726830984066333462e-06
4.090906680799514828e-05,-7.970830008309961115e-06,4.096637992660856595e-05,-7.985728738716205640e-06,4.081626205819783833e-05,-7.958059637562550260e-06
4.105203713789342714e-05,-7.198341929426901348e-06,4.110968204630361295e-05,-7.212031035939499057e-06,4.095840479845844190e-05,-7.186460830295529938e-06
4.118042183590356494e-05,-6.423296314295765219e-06,4.123837809171621379e-05,-6.435770932876657372e-06,4.108599521252031471e-05,-6.412308707781841829e-06
4.129417536450893310e-05,-5.645968532207439653e-06,4.135242233775423274e-05,-5.657224231046044856e-06,4.119898796812109876e-05,-5.635878322450093443e-06
4.139325723102086848e-05,-4.866634764744154469e-06,4.145177426504008270e-05,-4.876667544383687545e-06,4.129734291946854526e-05,-4.857445536453434818e-06
4.147763230837664742e-05,-4.085571904763153862e-06,4.153639857430708017e-05,-4.094378200963639568e-06,4.138102512152098863e-05,-4.077286923119817058e-06
4.154727054261215109e-05,-3.303057460895171983e-06,4.160626519894108943e-05,-3.310634144464653784e-06,4.145000484238628934e-05,-3.295679669224046036e-06
4.160214726714518718e-05,-2.519369456084193512e-06,4.166134931566306483e-05,-2.525713835418112527e-06,4.150425757390228509e-05,-2.512901475967427735e-06
4.164224290933141490e-05,-1.734786331655376248e-06,4.170163135334860864e-05,-1.739896152272340654e-06,4.154376404032757923e-05,-1.729230460849007654e-06
4.166754329823911968e-05,-9.495868455513608621e-07,4.172709699998154227e-05,-9.534602923083778190e-07,4.156851020520699352e-05,-9.449450583146486200e-07
4.167803937024782833e-05,-1.640499761126968160e-07,4.173773720773888226e-05,-1.666856724425757100e-07,4.157848727634175419e-05,-1.603239213676681551e-07
4.167372747032004586e-05,6.215451798497826136e-07,4.173354819620547941e-05,6.201481700489527175e-07,4.157369170893020877e-05,6.243541779722984400e-07
4.165460905662811381e-05,1.406919503422227870e-06,4.171453145371717582e-05,1.406761676848573829e-06,4.155412520681042347e-05,1.408810447178644603e-06
4.162069099533936199e-05,2.191793955539449570e-06,4.168069373683203272e-05,2.192875367922868133e-06,4.151979472187163073e-05,2.192766172808447312e-06
4.157198526423471299e-05,2.975889673357700193e-06,4.163204706792973073e-05,2.978209940820579028e-06,4.147071245156745575e-05,2.975942818991052116e-06
4.150850924103473332e-05,3.758928072087117654e-06,4.156860873094010461e-05,3.762486369907413242e-06,4.140689583459903001e-05,3.758062126927481284e-06
4.143028540600099884e-05,4.540630941230498517e-06,4.149040126520221544e-05,4.545426005502540332e-06,4.132836754470228916e-05,4.538846213217557331e-06
4.133734162381873240e-05,5.320720546159881211e-06,4.139745245745623679e-05,5.326750672881492973e-06,4.123515548260893243e-05,5.318017669127439692e-06
4.122971084517633574e-05,6.098919724078073713e-06,4.128979533197098088e-05,6.106182771110323872e-06,4.112729276611654697e-05,6.095299658614745315e-06
4.110743138223753957e-05,6.874951985194219603e-06,4.116746813881050674e-05,6.883445371675893722e-06,4.100481771833891915e-05,6.870416017223930397e-06
4.097054660918415358e-05,7.648541608271718713e-06,4.103051434024406613e-05,7.658262316877239946e-06,4.086777385407314097e-05,7.643091349669393615e-06
4.081910523132060899e-05,8.419413741266989015e-06,4.087898259530418471e-05,8.430358317943123847e-06,4.071620986435584797e-05,8.413051128218890817e-06
4.065316098458471761e-05,9.187294496319676638e-06,4.071292674249829264e-05,9.199459052840790188e-06,4.055017959914668783e-05,9.180021789695187403e-06
4.047277289831163738e-05,9.951911049712957070e-06,4.053240578068019315e-05,9.965291263741288800e-06,4.036974204821252140e-05,9.943730833208446035e-06
4.027800499372359761e-05,1.071299173617026236e-05,4.033748384808805024e-05,1.072758285410668661e-05,4.017496132015181053e-05,1.070390691643783495e-05
4.006892654040811435e-05,1.147026614800034360e-05,4.012823019955637672e-05,1.148606298536467723e-05,3.996590661963396864e-05,1.146027995257480620e-05
3.984561175378840292e-05,1.222346522856106151e-05,3.990471918191009301e-05,1.224046217313620444e-05,3.974265222279444950e-05,1.221258120574703063e-05
3.960814004537441035e-05,1.297232137045317331e-05,3.966703020754951332e-05,1.299051238298202691e-05,3.950527745086160396e-05,1.296054338703556754e-05
3.935659571923022575e-05,1.371656850801067071e-05,3.941524772623543419e-05,1.373594712563403615e-05,3.925386664195740130e-05,1.370390074890478276e-05
3.909106821603959699e-05,1.445594221440902626e-05,3.914946119508457803e-05,1.447650155167763613e-05,3.898850912114933939e-05,1.444238918015771174e-05
3.881165180859854171e-05,1.519017979305470872e-05,3.886976504678588790e-05,1.521191254565149293e-05,3.870929916869681934e-05,1.517574629923701480e-05
3.851844583976802373e-05,1.591902037346616338e-05,3.857625865604905784e-05,1.594191881953120694e-05,3.841633598657065711e-05,1.590371154798436530e-05
3.821155441700947779e-05,1.664220500142394202e-05,3.826904630429713673e-05,1.666626100556366813e-05,3.810972366319028207e-05,1.662602628367905645e-05
3.789108664428739393e-05,1.735947673350168212e-05,3.794823714261587739e-05,1.738468174841921782e-05,3.778957113645842626e-05,1.734243387146899612e-05
3.755715631568843385e-05,1.807058072584450593e-05,3.761394515297284812e-05,1.809692579662876556e-05,3.745599215503918268e-05,1.805267977501540073e-05
3.720988214134009350e-05,1.877526432721060069e-05,3.726628910772021824e-05,1.880274009327341975e-05,3.710910523796049005e-05,1.875651164746475037e-05
3.684938744014538145e-05,1.947327716625281386e-05,3.690539252739544792e-05,1.950187386589440238e-05,3.674903363248802654e-05,1.945367942057006511e-05
3.647580035979859024e-05,2.016437124294940544e-05,3.653138363683507465e-05,2.019407871559130639e-05,3.637590527035290526e-05,2.014393539407527308e-05
3.608925356867934532e-05,2.084830101425268900e-05,3.614439531961702578e-05,2.087910870527704695e-05,3.598985272228129220e-05,2.082703432318566022e-05
3.568988447004457770e-05,2.152482348378029003e-05,3.574456507084772716e-05,2.155672044705814961e-05,3.559101315090947780e-05,2.150273350623842640e-05
3.527783489312055467e-05,2.219369828571487403e-05,3.533203494831071794e-05,2.222667318870927901e-05,3.517952826203385789e-05,2.217079287039721203e-05
3.485325130156264836e-05,2.285468777262832397e-05,3.490695152199423405e-05,2.288872889921138621e-05,3.475554425428031727e-05,2.283097505748500606e-05
3.441628448380532507e-05,2.350755709750143138e-05,3.446946582201554810e-05,2.354265235332298826e-05,3.431921176714375251e-05,2.348304550778024472e-05
3.396708975586567171e-05,2.415207429956939801e-05,3.401973328496072740e-05,2.418821121515457129e-05,3.387068582748339949e-05,2.412677254389087453e-05
3.350582665100757299e-05,2.478801038434649668e-05,3.355791369865874314e-05,2.482517612071643033e-05,3.341012579442570506e-05,2.476192745253212059e-05
3.303265911699826987e-05,2.541513940736041792e-05,3.308417114540958173e-05,2.545332075941060125e-05,3.293769530276161462e-05,2.538828456632332667e-05
3.254775520513180715e-05,2.603323855206599247e-05,3.259867394368664656e-05,2.607242195443795017e-05,3.245356220479107216e-05,2.600562134343043812e-05
3.205128726203141797e-05,2.664208821136643403e-05,3.210159458833395513e-05,2.668225974209180077e-05,3.195789851070274273e-05,2.661371844717006001e-05
3.154343161812102445e-05,2.724147206329374760e-05,3.159310968927955799e-05,2.728261744991001194e-05,3.145088032744275701e-05,2.721235982340276604e-05
3.102436877406663547e-05,2.783117715020001830e-05,3.107339990878688405e-05,2.787328177365767901e-05,3.093268779616161271e-05,2.780133277783207170e-05
3.049428308874941923e-05,2.841099395210042216e-05,3.054264989726627208e-05,2.845404285311308243e-05,3.040350502819403193e-05,2.838042805103775353e-05
2.995336296046832082e-05,2.898071646341728432e-05,3.000104822766959915e-05,2.902469434663005671e-05,2.986352003966191897e-05,2.894943989336064624e-05
2.940180051448778196e-05,2.954014226388365186e-05,2.944878732849116369e-05,2.958503350445018621e-05,2.931292468465627809e-05,2.950816613746861939e-05
2.883979177910333413e-05,3.008907259274662581e-05,2.888606341539879098e-05,3.013486124073880680e-05,2.875191458708923877e-05,3.005640827072153957e-05
2.826753637285118955e-05,3.062731241710801562e-05,2.831307642151933193e-05,3.067398220431929073e-05,2.818068907117293880e-05,3.059397150516603788e-05
2.768523767555121690e-05,3.115467050348325463e-05,2.773002992640335621e-05,3.120220484808036970e-05,2.759945109061742605e-05,3.112066484727852911e-05
2.709310251525103830e-05,3.167095948349597101e-05,2.713713108369434252e-05,3.171934149703190496e-05,2.700840715650536586e-05,3.163630116528853554e-05
2.649134133436987490e-05,3.217599592268670247e-05,2.653459054752794943e-05,3.222520841498494054e-05,2.640776726393641627e-05,3.214069725620145304e-05
2.588016787646362171e-05,3.266960038345973302e-05,2.592262239768759470e-05,3.271962586983225458e-05,2.579774481740018641e-05,3.263367391035401172e-05
2.525979934758781231e-05,3.315159749105102172e-05,2.530144406354297012e-05,3.320241819740638332e-05,2.517855655497144637e-05,3.311505597562226007e-05
2.463045610297733299e-05,3.362181599363359971e-05,2.467127624679838025e-05,3.367341386389220031e-05,2.455042247128729019e-05,3.358467241911667337e-05
2.399236180375514477e-05,3.408008882536060611e-05,2.403234284307849110e-05,3.413244552677211597e-05,2.391356573940091971e-05,3.404235638848489601e-05
2.334574310360941577e-05,3.452625316353448258e-05,2.338487086237929871e-05,3.457935009428203071e-05,2.326821263147250295e-05,3.448794527065805044e-05
2.269082980097751856e-05,3.496015048863050618e-05,2.272909034841252360e-05,3.501396878335710956e-05,2.261459243839257114e-05,3.492128075016189464e-05
2.202785452582868933e-05,3.538162663845758715e-05,2.206523429687220336e-05,3.543614717604660235e-05,2.195293738829921440e-05,3.534220886483007551e-05
2.135705288744881388e-05,3.579053186507874068e-05,2.139353857265242456e-05,3.584573527437784823e-05,2.128348256408541087e-05,3.575058006104160705e-05
2.067866316141953414e-05,3.618672088588438177e-05,2.071424182604564377e-05,3.624258755364979977e-05,2.060646581985830502e-05,3.614624924632114212e-05
1.999292643314513497e-05,3.657005293733175461e-05,2.002758540795137937e-05,3.662656301413730998e-05,1.992212769644762039e-05,3.652907584142500697e-05
1.930008628513360779e-05,3.694039182283804569e-05,1.933381328412537081e-05,3.699752523118758814e-05,1.923071133592584904e-05,3.689892382975299025e-05
1.860038893640067573e-05,3.729760596328708135e-05,1.863317194849974949e-05,3.735534240369130785e-05,1.853246239523782322e-05,3.725566180620977058e-05
1.789408293015071769e-05,3.764156844167649549e-05,1.792591033560487690e-05,3.769988740091087098e-05,1.782762895890317218e-05,3.759916302335711941e-05
1.718141926919934228e-05,3.797215705029070198e-05,1.721227973212410229e-05,3.803103780764935431e-05,1.711646145088988949e-05,3.792930543698203071e-05
1.646265110417065980e-05,3.828925433205590274e-05,1.649253368761280375e-05,3.834867596774405225e-05,1.639921254562305258e-05,3.824597174892314038e-05
1.573803386507753512e-05,3.859274762433361557e-05,1.576692792441343916e-05,3.865268902586916548e-05,1.567613707822763816e-05,3.854904944928146804e-05
1.500782495014152882e-05,3.888252909689093179e-05,1.503572024679862317e-05,3.894296896763271441e-05,1.494749195397001405e-05,3.883843085585942300e-05
1.427228385367611218e-05,3.915849579225726547e-05,1.429917044937447167e-05,3.921941265795361655e-05,1.421353605699749128e-05,3.911401315295494715e-05
1.353167185563843123e-05,3.942054966027414296e-05,1.355754022477684823e-05,3.948192187770500265e-05,1.347453015834124399e-05,3.937569842735633586e-05
1.278625214596626070e-05,3.966859759495098203e-05,1.281109307069319112e-05,3.973040335861107971e-05,1.273073682328240438e-05,3.962339370366539573e-05
1.203628951498092613e-05,3.990255146554024375e-05,1.206009419624304474e-05,3.996476881638484196e-05,1.198242031804705527e-05,3.985701097679613362e-05
1.128205047431899903e-05,4.012232814984407586e-05,1.130481042775053343e-05,4.018493498209511043e-05,1.122984651593051556e-05,4.007646724377755739e-05
1.052380294830134302e-05,4.032784956175536540e-05,1.054551011394223503e-05,4.039082363175155061e-05,1.047328280281700164e-05,4.028168453270921252e-05
9.761816391616381775e-06,4.051904268098802597e-05,9.782463030604144426e-06,4.058236161409730069e-05,9.712997982195521138e-06,4.047258993099926840e-05
8.996361481771981901e-06,4.069583957704775228e-05,9.015940284731631865e-06,4.075948087659926952e-05,8.949262179638446150e-06,4.064911561073497116e-05
8.227710233676720217e-06,4.085817743532733670e-05,8.246214218206421548e-06,4.092211848962685474e-05,8.182346746844018726e-06,4.081119885331661819e-05
7.456135693297577340e-06,4.100599857747348157e-05,7.473558311034804559e-06,4.107021666881058357e-05,7.412524165209540770e-06,4.095878207120615914e-05
6.681912049294119814e-06,4.113925048382074463e-05,6.698247084181498619e-06,4.120372279557255838e-05,6.640067949036879660e-06,4.109181282892273028e-05
5.905314328002047610e-06,4.125788581012097508e-05,5.920556002033677997e-06,4.132258943582164614e-05,5.865252548337290861e-06,4.121024386113784650e-05
5.126618502273012863e-06,4.136186240628387010e-05,5.140761374529761343e-06,4.142677435680658805e-05,5.088353251337474225e-06,4.131403309000339819e-05
4.346101187904815792e-06,4.145114332944706590e-05,4.359140258987815368e-06,4.151624054212102552e-05,4.309646086654143101e-06,4.140314363956686458e-05
3.564039749846403363e-06,4.152569685899609866e-05,3.575970361668412861e-06,4.159095620485531983e-05,3.529407725239225401e-06,4.147754384940799529e-05
2.780712000196439459e-06,4.158549650594660900e-05,2.791529939106917316e-06,4.165089479889027950e-05,2.747915382063125219e-06,4.153720728535280132e-05
1.996396301924792357e-06,4.163052102423451866e-05,2.006097699250256693e-06,4.169603502832884513e-05,1.965446717638394137e-06,4.158211274940027975e-05
1.211371268568706306e-06,4.166075441639924216e-05,1.219952702433324185e-06,4.172636085506243816e-05,1.182279739351487944e-06,4.161224428671921082e-05
4.259158656271495208e-07,4.167618594112344548e-05,4.333742622301696336e-07,4.174186150446922258e-05,3.986927027048584535e-07,4.162759119185150200e-05
-3.596908879247730505e-07,4.167681011520035127e-05,-3.533581537847981602e-07,4.174253146924226693e-05,-3.850359875627263518e-07,4.162814801198119302e-05
-1.145169820411131858e-06,4.166262671732037592e-05,-1.139965023330282030e-06,4.172837051134627851e-05,-1.168627876375216776e-06,4.161391454940638942e-05
-1.930241903994257675e-06,4.163364078632038697e-05,-1.926166868731050807e-06,4.169938366210217113e-05,-1.951804557269891386e-06,4.158489586107492586e-05
-2.714628157463842641e-06,4.158986262121877711e-05,-2.711684356215034367e-06,4.165558122039945293e-05,-2.734287771297014243e-06,4.154110225732222602e-05
-3.498049940707115499e-06,4.153130777574159840e-05,-3.496238395159259690e-06,4.159697874903709824e-05,-3.515799505900729410e-06,4.148254929767354967e-05
-4.280228859354720335e-06,4.145799705459153801e-05,-4.279550237249437944e-06,4.152359706919413006e-05,-4.296062093678795970e-06,4.140925778585027259e-05
-5.060887057054491391e-06,4.136995650427190190e-05,-5.061341575517909693e-06,4.143546225303198664e-05,-5.074798311053286427e-06,4.132125376184394184e-05
-5.839747121818346810e-06,4.126721740561495072e-05,-5.841334643224770221e-06,4.133260561443117946e-05,-5.851731476750012586e-06,4.121856849319886334e-05
-6.616532375976142270e-06,4.114981626089186088e-05,-6.619252312547095304e-06,4.121506369786565098e-05,-6.626585550118856191e-06,4.110123846336842789e-05
-7.390966784067847175e-06,4.101779478260989383e-05,-7.394818193041120215e-06,4.108287826541865404e-05,-7.399085229192913991e-06,4.096930535928714558e-05
-8.162775240350785122e-06,4.087119987693550732e-05,-8.167756729842469150e-06,4.093609628194493013e-05,-8.168956048518754177e-06,4.082281605602510572e-05
-8.931683478083057471e-06,4.071008362877292136e-05,-8.937793301569441987e-06,4.077476989838428904e-05,-8.935924476655904752e-06,4.066182260066779472e-05
-9.697418354460493679e-06,4.053450328152685445e-05,-9.704654317894719002e-06,4.059895643323262768e-05,-9.699718013378059263e-06,4.048638219328975737e-05
-1.045970776113616614e-05,4.034452121848921175e-05,-1.046806731675070858e-05,4.040871835217696759e-05,-1.046006528647431440e-05,4.029655716716590822e-05
-1.121828090646531819e-05,4.014020493895784493e-05,-1.122776106113400441e-05,4.020412324590165356e-05,-1.121669614818321800e-05,4.009241496609059814e-05
-1.197286822710875671e-05,3.992162703595622465e-05,-1.198346563547457528e-05,3.998524380607374981e-05,-1.196934177115819856e-05,3.987402812094939443e-05
-1.272320166746059684e-05,3.968886516874851569e-05,-1.273491254153555299e-05,3.975215779951600254e-05,-1.271773474399742168e-05,3.964147422341493353e-05
-1.346901459218266235e-05,3.944200203693670628e-05,-1.348183479380931005e-05,3.950494804057667946e-05,-1.346160916623699516e-05,3.939483589891320712e-05
-1.421004206269788634e-05,3.918112534939927305e-05,-1.422396701437616954e-05,3.924370236170601002e-05,-1.420070074284094340e-05,3.913420077673300274e-05
-1.494602075050440369e-05,3.890632779479979763e-05,-1.496104552719192503e-05,3.896851358224975024e-05,-1.493474687808717614e-05,3.885966145942569338e-05
-1.567668921061331772e-05,3.861770700698672796e-05,-1.569280845177064855e-05,3.867947947547089671e-05,-1.566348676888327696e-05,3.857131548936995358e-05
-1.640178779549935484e-05,3.831536553196134297e-05,-1.641899579622961818e-05,3.837670273381130697e-05,-1.638666149741184154e-05,3.826926531464947760e-05
-1.712105892535867636e-05,3.799941078980073497e-05,-1.713934954966316710e-05,3.806029093240559938e-05,-1.710401412313949080e-05,3.795361825211957820e-05
-1.783424700254460354e-05,3.766995503812781972e-05,-1.785361377381276658e-05,3.773035649086016702e-05,-1.781528977408987686e-05,3.762448644981206976e-05
-1.854109867853684260e-05,3.732711533059932912e-05,-1.856153469400061403e-05,3.738701663331108149e-05,-1.852023573741522707e-05,3.728198684655563557e-05
-1.924136276872109329e-05,3.697101347693217154e-05,-1.926286078929461987e-05,3.703039334677487313e-05,-1.921860154916726752e-05,3.692624113096193688e-05
-1.993479051595347420e-05,3.660177599802118210e-05,-1.995734288187257557e-05,3.666061333780714927e-05,-1.991013908330262514e-05,3.655737569765633052e-05
-2.062113550553262465e-05,3.621953408257918758e-05,-2.064473422555384758e-05,3.627780798748433136e-05,-2.059460263982406319e-05,3.617552160290434714e-05
-2.130015392524743214e-05,3.582442353894281717e-05,-2.132479059346711455e-05,3.588211330472463147e-05,-2.127174903209329472e-05,3.578081451751412501e-05
-2.197160448041565007e-05,3.541658474840148855e-05,-2.199727036482303474e-05,3.547366987796467356e-05,-2.194133767321728096e-05,3.537339467916713047e-05
-2.263524865030029670e-05,3.499616261374485223e-05,-2.266193461076093353e-05,3.505262282520915418e-05,-2.260313066154433535e-05,3.495340684205851202e-05
-2.329085060306559224e-05,3.456330650934428048e-05,-2.331854717923909935e-05,3.461912174247102546e-05,-2.325689286517272262e-05,3.452100022600038804e-05
-2.393817744845811536e-05,3.411817022652505616e-05,-2.396687477893849960e-05,3.417332065062083491e-05,-2.390239200550864642e-05,3.407632846287106864e-05
-2.457699915255340454e-05,3.366091192047317539e-05,-2.460668706214997576e-05,3.371537794066382308e-05,-2.453939873977691114e-05,3.361954954256411471e-05
-2.520708878659855097e-05,3.319169405250431263e-05,-2.523775670661598976e-05,3.324545631746420651e-05,-2.516768674252234066e-05,3.315082575632138646e-05
-2.582822244141196028e-05,3.271068333387562588e-05,-2.585985949629669952e-05,3.276372274193715771e-05,-2.578703278600496182e-05,3.267032363960570594e-05
-2.644017947227953082e-05,3.221805066502668745e-05,-2.647277440103313999e-05,3.227034837172823513e-05,-2.639721681952881071e-05,3.217821391239777360e-05
-2.704274241288455606e-05,3.171397107637310069e-05,-2.707628365507813790e-05,3.176550850040189947e-05,-2.699802204760805418e-05,3.167467141907382393e-05
-2.763569721616237327e-05,3.119862366461883130e-05,-2.767017283446740139e-05,3.124938249516058379e-05,-2.758923500701014204e-05,3.115987506575067966e-05
-2.821883316763162703e-05,3.067219153061841917e-05,-2.825423093320337422e-05,3.072215373311637401e-05,-2.817064564258154601e-05,3.063400775725477754e-05
-2.879194312211407579e-05,3.013486171283256236e-05,-2.882825043822463459e-05,3.018400953613793936e-05,-2.874204738189608895e-05,3.009725633160348547e-05
-2.935482341633880636e-05,2.958682512235437790e-05,-2.939202740313431270e-05,2.963514110429603997e-05,-2.930323720863239602e-05,2.954981149415589043e-05
-2.990727410143510887e-05,2.902827647360860510e-05,-2.994536152066126233e-05,2.907574344793100344e-05,-2.985401573472139304e-05,2.899186774932266110e-05
-3.044909885470144562e-05,2.845941421663358457e-05,-3.048805619382829421e-05,2.850601531836650712e-05,-3.039418727117116967e-05,2.842362333199296073e-05
-3.098010520777506649e-05,2.788044046511932794e-05,-3.101991860580213822e-05,2.792615913729414560e-05,-3.092355989761110500e-05,2.784528013656918663e-05
-3.150010445744855702e-05,2.729156092604410804e-05,-3.154075978840034661e-05,2.733638092485401457e-05,-3.144194553046350174e-05,2.725704364576813174e-05
-3.200891188943226007e-05,2.669298482514578832e-05,-3.205039468923078123e-05,2.673689022643667819e-05,-3.194915998978556149e-05,2.665912285708071003e-05
-3.250634668810685566e-05,2.608492483401836113e-05,-3.254864223743986608e-05,2.612790003823274400e-05,-3.244502306469084857e-05,2.605173020904938684e-05
-3.299223215580651312e-05,2.546759699312786419e-05,-3.303532540804620326e-05,2.550962673155631702e-05,-3.292935857739415255e-05,2.543508150525652641e-05
-3.346639562140160668e-05,2.484122063646754627e-05,-3.351027128483665215e-05,2.488228997596926185e-05,-3.340199444578983512e-05,2.480939583818362779e-05
-3.392866865500321068e-05,2.420601831222510020e-05,-3.397331112180272005e-05,2.424611266123370308e-05,-3.386276274460857112e-05,2.417489551083565094e-05
-3.437888697527405953e-05,2.356221570511064285e-05,-3.442428040309513304e-05,2.360132081812034010e-05,-3.431149976506358586e-05,2.353180595829093249e-05
-3.481689065950944247e-05,2.291004155477858231e-05,-3.486301890147560099e-05,2.294814353810077225e-05,-3.474804607303242672e-05,2.288035566707206868e-05
-3.524252404957076596e-05,2.224972757594109125e-05,-3.528937073524475681e-05,2.228681289195240986e-05,-3.517224656568634694e-05,2.222077609449884123e-05
-3.565563595725405177e-05,2.158150837466975578e-05,-3.570318442362617814e-05,2.161756384730482785e-05,-3.558395052661437633e-05,2.155330158591945436e-05
-3.605607956875761744e-05,2.090562136640557802e-05,-3.610431294058681341e-05,2.094063418515687273e-05,-3.598301167935538344e-05,2.087816929198180600e-05
-3.644371264527778760e-05,2.022230669024571985e-05,-3.649261376707460823e-05,2.025626441539423001e-05,-3.636928823938617277e-05,2.019561908384196611e-05
-3.681839742592511500e-05,1.953180712497645612e-05,-3.686794894165483971e-05,1.956469769133739974e-05,-3.674264296448006688e-05,1.950589346847208313e-05
-3.718000082348175836e-05,1.883436800147182097e-05,-3.723018510952720838e-05,1.886617972335045493e-05,-3.710294320348520952e-05,1.880923750196583676e-05
-3.752839432568013799e-05,1.813023711686417269e-05,-3.757919356990606266e-05,1.816095869154134344e-05,-3.745006094343810349e-05,1.810589870300416634e-05
-3.786345418607287927e-05,1.741966464517442169e-05,-3.791485032174730311e-05,1.744928515758467063e-05,-3.778387285506277143e-05,1.739612696438007741e-05
-3.818506132358369051e-05,1.670290304974564579e-05,-3.823703610780526300e-05,1.673141197569834345e-05,-3.810426033657231357e-05,1.668017446474586555e-05
-3.849310150843395439e-05,1.598020699223258155e-05,-3.854563645700427783e-05,1.600759420280565008e-05,-3.841110955582429412e-05,1.595829557848234970e-05
-3.878746525990192781e-05,1.525183324342841806e-05,-3.884054172510972451e-05,1.527808900791474215e-05,-3.870431149074803144e-05,1.523074678585370621e-05
-3.906804802726034320e-05,1.451804059073546666e-05,-3.912164713368404914e-05,1.454315558074774391e-05,-3.898376196809634183e-05,1.449778658134843955e-05
-3.933475008567207488e-05,1.377908974751115315e-05,-3.938885280731412253e-05,1.380305503965185039e-05,-3.924936170044107230e-05,1.375967538237034695e-05
-3.958747671208849740e-05,1.303524325915156771e-05,-3.964206380909642517e-05,1.305805033882525533e-05,-3.950101632146621233e-05,1.301667543618062265e-05
-3.982613807921227695e-05,1.228676541108816748e-05,-3.988119017436772876e-05,1.230840617489072325e-05,-3.973863641947899058e-05,1.226905072725544869e-05
-4.005064942633419962e-05,1.153392213362208338e-05,-4.010614694266907031e-05,1.155438889285018202e-05,-3.996213756919422382e-05,1.151706688296083114e-05
-4.026093095129600280e-05,1.077698090869886581e-05,-4.031685418793183801e-05,1.079626639145359888e-05,-4.017144036171346245e-05,1.076099107970915071e-05
-4.045690797622820744e-05,1.001621067361895491e-05,-4.051323704687508607e-05,1.003430802801582820e-05,-4.036647043275533146e-05,1.000109194749999800e-05
-4.063851083746511514e-05,9.251881726734133071e-06,-4.069522574560413791e-05,9.268784522715239343e-06,-4.054715848906006819e-05,9.237639475009855672e-06
-4.080567504614344076e-05,8.484265630172790770e-06,-4.086275562440089591e-05,8.499967862408136504e-06,-4.071344033302580761e-05,8.470904913133778694e-06


==> pics/rotor/csv/ex3_text_freq_1_2.csv <==
fr,popinf,fopinf
2.000000000000000111e-01,6.404953554143546710e-03,1.878855149250206616e-03
5.000000000000000000e-01,7.500934687279062554e-03,1.879761975148876553e-03
1.000000000000000000e+00,9.320500779484507115e-03,1.882658270169496962e-03
2.000000000000000000e+00,1.291453162955893096e-02,1.893610503354014717e-03
3.000000000000000000e+00,1.641592902748036792e-02,1.911309832808863246e-03
4.000000000000000000e+00,1.978753853597656556e-02,1.935351345932109215e-03
5.000000000000000000e+00,2.299763435005102927e-02,1.964973928205295244e-03
6.000000000000000000e+00,2.601664854636449170e-02,1.999244454720039248e-03
7.000000000000000000e+00,2.882689680336408128e-02,2.037284063710412263e-03
8.000000000000000000e+00,3.141573861013778612e-02,2.078364703842615780e-03
9.000000000000000000e+00,3.380279361332003130e-02,2.121828325338094220e-03


==> pics/rotor/csv/ex3_text_freq_1_4.csv <==
fr,popinf,fopinf
2.000000000000000111e-01,2.933030715525644042e-03,1.904899740172026363e-03
5.000000000000000000e-01,3.141660280078186016e-03,1.905772368825880015e-03
1.000000000000000000e+00,3.491238895174653394e-03,1.908627615860834315e-03
2.000000000000000000e+00,4.197383639706041454e-03,1.919556210621114079e-03
3.000000000000000000e+00,4.913092684060856551e-03,1.937306225554327787e-03
4.000000000000000000e+00,5.637894965063185680e-03,1.961464854417003297e-03
5.000000000000000000e+00,6.377706643503253635e-03,1.991258187548982077e-03
6.000000000000000000e+00,7.134836340676559314e-03,2.025738099839501701e-03
7.000000000000000000e+00,8.574244485666062884e-03,2.064011669052667145e-03
8.000000000000000000e+00,1.030493692212414332e-02,2.105339013784973071e-03
9.000000000000000000e+00,1.211062019730256047e-02,2.149051406877343362e-03


==> pics/rotor/csv/ex3_text_freq_2_3.csv <==
fr,popinf,fopinf
2.000000000000000111e-01,1.827417731291187258e-02,1.880663171168797752e-03
5.000000000000000000e-01,2.028019101292950765e-02,1.881542325216758625e-03
1.000000000000000000e+00,2.360421914385484043e-02,1.884391991997006908e-03
2.000000000000000000e+00,3.014648551378394312e-02,1.895248500964989095e-03
3.000000000000000000e+00,3.649010194596300632e-02,1.912847621485742064e-03
4.000000000000000000e+00,4.256696572956659291e-02,1.936782698342181782e-03
5.000000000000000000e+00,4.832561394427798557e-02,1.966290565789628568e-03
6.000000000000000000e+00,5.370967679050329263e-02,2.000435999933532737e-03
7.000000000000000000e+00,5.869607126691410437e-02,2.038338212106831880e-03
8.000000000000000000e+00,6.326394262998151496e-02,2.079267458326999277e-03
9.000000000000000000e+00,6.743114479870281064e-02,2.122564176486005458e-03


==> pics/rotor/csv/ex3_text_speed500.csv <==
speed,popinf,fopinf
2.000000000000000000e+02,3.594896403660386135e-03,2.038113464927882902e-03
2.500000000000000000e+02,3.687318270615688037e-03,2.154213559556718977e-03
3.000000000000000000e+02,3.783223714285812410e-03,2.270734632159632747e-03
4.000000000000000000e+02,4.022957849049560441e-03,2.504808945525576966e-03
4.500000000000000000e+02,4.315412237518512044e-03,2.622272167332270580e-03
5.500000000000000000e+02,4.948769337698415670e-03,2.857880469870979941e-03
6.500000000000000000e+02,5.614844870956771025e-03,3.094230715738272800e-03
8.000000000000000000e+02,6.653734557979268383e-03,3.449827467276015986e-03
1.000000000000000000e+03,8.084417226209993437e-03,3.925441864263744772e-03


==> pics/rotor/csv/ex3_text_speed600.csv <==
speed,popinf,fopinf
2.000000000000000000e+02,2.582188134241751414e-03,1.915822973228845788e-03
2.500000000000000000e+02,2.681716942433352933e-03,1.916109871867371309e-03
3.000000000000000000e+02,2.781302417187834445e-03,1.916448172110851462e-03
4.000000000000000000e+02,3.085774709755008567e-03,1.917278907739679121e-03
4.500000000000000000e+02,3.368472866192590270e-03,1.917771298220019398e-03
5.500000000000000000e+02,3.942596157959586851e-03,1.918909984360438973e-03
6.500000000000000000e+02,4.524849243284297280e-03,1.920253638962389313e-03
8.000000000000000000e+02,5.401620864567264341e-03,1.922652662035918012e-03
1.000000000000000000e+03,6.574534286534122751e-03,1.926564997301631436e-03


==> pics/rotor/csv/ex3_text_speed800.csv <==
speed,popinf,fopinf
2.000000000000000000e+02,6.221145452353948543e-03,2.910606039832032681e-03
2.500000000000000000e+02,6.248672135072535876e-03,3.026077960249866448e-03
3.000000000000000000e+02,6.277820743269681841e-03,3.141904194949955969e-03
4.000000000000000000e+02,6.341323694270720179e-03,3.374476828511207942e-03
4.500000000000000000e+02,6.375553326661479066e-03,3.491163505469080906e-03
5.500000000000000000e+02,6.448737459470865394e-03,3.725215864900711417e-03
6.500000000000000000e+02,6.528059490690140548e-03,3.960044339976889760e-03
8.000000000000000000e+02,6.657920652403415476e-03,4.313475940793468945e-03
1.000000000000000000e+03,7.124755479818996144e-03,4.786469256192396951e-03


==> pics/rotor/csv/ex3_valid_error_freq_1_2.csv <==
time,popinf,fopinf
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000021e-03,9.802644544833047282e-04,9.752257013477925876e-04
2.000000000000000042e-03,1.927818889541160112e-03,1.881542640046552804e-03
3.000000000000000062e-03,1.760853732295165853e-03,1.639584698789546113e-03
4.000000000000000083e-03,1.280650148700055455e-03,1.142588071651721169e-03
5.000000000000000104e-03,1.069227346812567881e-03,9.134608088079434161e-04
6.000000000000000125e-03,8.555532558755565278e-04,7.026263787393826612e-04
7.000000000000000146e-03,6.910561129786393616e-04,5.587575490079231110e-04
8.000000000000000167e-03,5.979782628709131740e-04,4.827504561705198128e-04
9.000000000000001055e-03,5.595591930729901589e-04,4.616121112342511101e-04
1.000000000000000021e-02,5.718556409171847953e-04,4.673366996139911422e-04
1.099999999999999936e-02,6.267243998458052814e-04,4.975945966837170501e-04
1.200000000000000025e-02,6.900282636791560658e-04,5.209315271686294725e-04
1.300000000000000114e-02,7.707128488800393980e-04,5.493543888758136567e-04
1.400000000000000029e-02,8.436076262962703947e-04,5.647488184499719743e-04
1.499999999999999944e-02,9.224559368976915658e-04,5.792017590415266806e-04
1.600000000000000033e-02,9.915617519275017784e-04,5.828130639271546449e-04
1.700000000000000122e-02,1.061990897641588083e-03,5.840745791223930176e-04
1.800000000000000211e-02,1.124077797648173442e-03,5.777284251071203042e-04
1.899999999999999953e-02,1.185433631872323404e-03,5.690886941253747288e-04
2.000000000000000042e-02,1.240204518680595612e-03,5.555781784176205612e-04
2.100000000000000130e-02,1.293293300286622654e-03,5.402721886214226872e-04
2.199999999999999872e-02,1.341263243945408452e-03,5.221432050915202419e-04
2.299999999999999961e-02,1.387133498837923255e-03,5.027940767294062328e-04
2.400000000000000050e-02,1.428994522880803596e-03,4.820780877973681049e-04
2.500000000000000139e-02,1.468615800837016865e-03,4.606609059035696586e-04
2.600000000000000228e-02,1.505045888065823781e-03,4.388785780563294963e-04
2.699999999999999969e-02,1.539245369228836808e-03,4.168154004790146556e-04
2.800000000000000058e-02,1.570858112360396007e-03,3.950541565564572944e-04
2.900000000000000147e-02,1.600329455935007791e-03,3.733296596448123410e-04
2.999999999999999889e-02,1.627668290929841933e-03,3.523328753015864882e-04
3.099999999999999978e-02,1.652996043788200605e-03,3.315989125097811756e-04
3.200000000000000067e-02,1.676541061377515409e-03,3.118469128706475180e-04
3.300000000000000155e-02,1.698223869754538363e-03,2.925085770074719932e-04
3.400000000000000244e-02,1.718400636334445775e-03,2.742861461086545764e-04
3.500000000000000333e-02,1.736869386837109480e-03,2.565696444584634854e-04
3.600000000000000422e-02,1.754056674740710718e-03,2.400199213435730294e-04
3.699999999999999817e-02,1.769687699585330027e-03,2.240248124376045997e-04
3.799999999999999906e-02,1.784223589272335717e-03,2.091911741292564885e-04
3.899999999999999994e-02,1.797348067542940686e-03,1.949298693996381817e-04
4.000000000000000083e-02,1.809534665898479382e-03,1.817878084249147249e-04
4.100000000000000172e-02,1.820445370934809523e-03,1.692149680724871325e-04
4.200000000000000261e-02,1.830552537702426468e-03,1.576958721605330172e-04
4.300000000000000350e-02,1.839508829413829833e-03,1.467298700323594002e-04
4.399999999999999745e-02,1.847777248705454334e-03,1.367383312484563896e-04
4.499999999999999833e-02,1.855008941283267914e-03,1.272765002022798841e-04
4.599999999999999922e-02,1.861652776862394824e-03,1.187024600886665902e-04
4.700000000000000011e-02,1.867363293183810485e-03,1.106314176883206222e-04
4.800000000000000100e-02,1.872572577160012356e-03,1.033581623688998826e-04
4.900000000000000189e-02,1.876941645040929117e-03,9.656019861519400422e-05
5.000000000000000278e-02,1.880884485037715489e-03,9.046900860318395163e-05
5.100000000000000366e-02,1.884070526363771638e-03,8.482533720590529033e-05
5.200000000000000455e-02,1.886895174143342303e-03,7.979752725194321807e-05
5.299999999999999850e-02,1.889037470650092128e-03,7.518921055589073083e-05
5.399999999999999939e-02,1.890874268603203335e-03,7.110640520083080817e-05
5.500000000000000028e-02,1.892094950222656183e-03,6.741396877966575503e-05
5.600000000000000117e-02,1.893058160763514677e-03,6.415770395197494794e-05
5.700000000000000205e-02,1.893464038088059917e-03,6.126071664825551567e-05
5.800000000000000294e-02,1.893653552402413225e-03,5.871260978806948849e-05
5.900000000000000383e-02,1.893337804274748291e-03,5.649049623920656955e-05
5.999999999999999778e-02,1.892840728364254778e-03,5.453395656547271371e-05
6.099999999999999867e-02,1.891884450994439420e-03,5.286871556076847120e-05
6.199999999999999956e-02,1.890776566254430760e-03,5.139233141450039475e-05
6.300000000000000044e-02,1.889250186850824614e-03,5.017276127488933213e-05
6.400000000000000133e-02,1.887597284716993661e-03,4.907449136573194818e-05
6.500000000000000222e-02,1.885561844978104421e-03,4.820062041597951549e-05
6.600000000000000311e-02,1.883420938174601173e-03,4.739141580374659158e-05
6.700000000000000400e-02,1.880929251695168548e-03,4.677772785516349954e-05
6.800000000000000488e-02,1.878349665189856183e-03,4.618353449230060630e-05
6.900000000000000577e-02,1.875447356036252051e-03,4.576024249752696431e-05
7.000000000000000666e-02,1.872471705129293831e-03,4.532212568646622338e-05
7.100000000000000755e-02,1.869198134498633885e-03,4.503459302609576199e-05
7.200000000000000844e-02,1.865863195206189911e-03,4.470739333298544223e-05
7.299999999999999545e-02,1.862252283990475238e-03,4.451431650529690713e-05
7.399999999999999634e-02,1.858589764900637088e-03,4.426450631442515476e-05
7.499999999999999722e-02,1.854670720335820392e-03,4.413555509030784235e-05
7.599999999999999811e-02,1.850707943291638423e-03,4.393888580707666777e-05
7.699999999999999900e-02,1.846505899086132389e-03,4.385232293021779695e-05
7.799999999999999989e-02,1.842266397484380652e-03,4.369163969215076405e-05
7.900000000000000078e-02,1.837802974298443498e-03,4.363221188903022537e-05
8.000000000000000167e-02,1.833307016625866648e-03,4.349561135088449702e-05
8.100000000000000255e-02,1.828600812306861636e-03,4.345282256229576653e-05
8.200000000000000344e-02,1.823865859186482412e-03,4.333219335691721298e-05
8.300000000000000433e-02,1.818932875600870773e-03,4.329896220014992406e-05
8.400000000000000522e-02,1.813973977337556562e-03,4.318887654769481405e-05
8.500000000000000611e-02,1.808827991201955197e-03,4.316052893353745869e-05
8.600000000000000699e-02,1.803658132692746632e-03,4.305742556426441533e-05
8.700000000000000788e-02,1.798311016725136820e-03,4.303095794340918698e-05
8.799999999999999489e-02,1.792941416146333258e-03,4.293255325535393942e-05
8.899999999999999578e-02,1.787403416967523568e-03,4.290610401016704150e-05
8.999999999999999667e-02,1.781843783533787516e-03,4.281097486074156170e-05
9.099999999999999756e-02,1.776123761073425313e-03,4.278345071417065696e-05
9.199999999999999845e-02,1.770382517486967589e-03,4.269074338494735558e-05
9.299999999999999933e-02,1.764488151359980359e-03,4.266155900166015015e-05
9.400000000000000022e-02,1.758572624919130679e-03,4.257078882269490182e-05
9.500000000000000111e-02,1.752510591552633142e-03,4.253968731188651625e-05
9.600000000000000200e-02,1.746427178585680364e-03,4.245060260906856331e-05
9.700000000000000289e-02,1.740203303429998854e-03,4.241753349636438552e-05
9.800000000000000377e-02,1.733957610134161239e-03,4.233002464248520572e-05
9.900000000000000466e-02,1.727576997982903113e-03,4.229506198054486992e-05
1.000000000000000056e-01,1.721173961081055989e-03,4.220910158274870477e-05
1.010000000000000064e-01,1.714641107434475417e-03,4.217238993639203603e-05
1.020000000000000073e-01,1.708085097453933407e-03,4.208799447162486638e-05
1.030000000000000082e-01,1.701403983868173550e-03,4.204971395093082899e-05
1.040000000000000091e-01,1.694698893234738036e-03,4.196691973571935180e-05
1.049999999999999961e-01,1.687873068486756955e-03,4.192726399430397692e-05
1.059999999999999970e-01,1.681022386710875676e-03,4.184611278618634078e-05
1.069999999999999979e-01,1.674055036183710789e-03,4.180527572350058071e-05
1.079999999999999988e-01,1.667061914144620958e-03,4.172580676867832975e-05
1.089999999999999997e-01,1.659955918707936616e-03,4.168397496541865441e-05
1.100000000000000006e-01,1.652823223054566667e-03,4.160622083116771817e-05
1.110000000000000014e-01,1.645581209238035662e-03,4.156356958430533445e-05
1.120000000000000023e-01,1.638311568958451250e-03,4.148755467671134522e-05
1.130000000000000032e-01,1.630935951617017848e-03,4.144424643479546056e-05
1.140000000000000041e-01,1.623531797374214505e-03,4.136998690298553853e-05
1.150000000000000050e-01,1.616024815641359334e-03,4.132617108984380707e-05
1.160000000000000059e-01,1.608488413365447489e-03,4.125367562125169989e-05
1.170000000000000068e-01,1.600852161545129968e-03,4.120948923847576575e-05
1.180000000000000077e-01,1.593185640779272525e-03,4.113876014383131439e-05
1.190000000000000085e-01,1.585422094078370054e-03,4.109432884384160543e-05
1.199999999999999956e-01,1.577627472055886200e-03,4.102536339283477260e-05
1.209999999999999964e-01,1.569738508643743436e-03,4.098080258655825204e-05
1.219999999999999973e-01,1.561817710691799097e-03,4.091359420140508625e-05
1.229999999999999982e-01,1.553805130286775625e-03,4.086901038657025025e-05
1.239999999999999991e-01,1.545760007175440119e-03,4.080354980553871130e-05
1.250000000000000000e-01,1.537625546682492824e-03,4.075904157206773572e-05
1.260000000000000009e-01,1.529457889067485339e-03,4.069531782732827376e-05
1.270000000000000018e-01,1.521203235866534038e-03,4.065097698820072060e-05
1.280000000000000027e-01,1.512914786709911594e-03,4.058897816825578371e-05
1.290000000000000036e-01,1.504541589545524459e-03,4.054489058932301518e-05
1.300000000000000044e-01,1.496134054380959680e-03,4.048460458875689381e-05
1.310000000000000053e-01,1.487643933030557194e-03,4.044085099684356931e-05
1.320000000000000062e-01,1.479118988945884354e-03,4.038226593525149531e-05
1.330000000000000071e-01,1.470513542037758976e-03,4.033892251602515781e-05
1.340000000000000080e-01,1.461872844887593609e-03,4.028202714401781236e-05
1.350000000000000089e-01,1.453153656329780885e-03,4.023916609134535396e-05
1.360000000000000098e-01,1.444398847018794245e-03,4.018395009952112991e-05
1.370000000000000107e-01,1.435567491791139069e-03,4.014164008724895884e-05
1.380000000000000115e-01,1.426700201536973672e-03,4.008809423890492807e-05
1.390000000000000124e-01,1.417758250193465420e-03,4.004640067609920143e-05
1.400000000000000133e-01,1.408780104908241701e-03,3.999451689154868430e-05
1.410000000000000142e-01,1.399729127543393545e-03,3.995350228474863294e-05
1.420000000000000151e-01,1.390641751551651827e-03,3.990327374491651260e-05
1.430000000000000160e-01,1.381483321024021792e-03,3.986299786519243864e-05
1.440000000000000169e-01,1.372288340133593319e-03,3.981441895170993489e-05
1.449999999999999900e-01,1.363024034766411327e-03,3.977493905337903816e-05
1.459999999999999909e-01,1.353723078909471007e-03,3.972800534897407446e-05
1.469999999999999918e-01,1.344354484780525046e-03,3.968937625032147260e-05
1.479999999999999927e-01,1.334949190231874078e-03,3.964408442502221871e-05
1.489999999999999936e-01,1.325477903105764035e-03,3.960635864008473194e-05
1.499999999999999944e-01,1.315969914320428997e-03,3.956270638360193955e-05
1.509999999999999953e-01,1.306397541137529908e-03,3.952593418896747381e-05
1.519999999999999962e-01,1.296788512273767567e-03,3.948392010937778926e-05
1.529999999999999971e-01,1.287116672563264888e-03,3.944814962499728700e-05
1.539999999999999980e-01,1.277408268793710656e-03,3.940777316339975553e-05
1.549999999999999989e-01,1.267638595644411149e-03,3.937305038412752464e-05
1.559999999999999998e-01,1.257832494290736774e-03,3.933431164414924122e-05
1.570000000000000007e-01,1.247966635422372798e-03,3.930068045025016154e-05
1.580000000000000016e-01,1.238064526955827806e-03,3.926358010765383530e-05
1.590000000000000024e-01,1.228104145397659018e-03,3.923108233428822923e-05
1.600000000000000033e-01,1.218107734117370583e-03,3.919562154586167405e-05
1.610000000000000042e-01,1.208054508936241746e-03,3.916429697554045205e-05
1.620000000000000051e-01,1.197965513815420387e-03,3.913047718526545645e-05
1.630000000000000060e-01,1.187821140690910240e-03,3.910036353291431734e-05
1.640000000000000069e-01,1.177641295991053603e-03,3.906818641941637487e-05
1.650000000000000078e-01,1.167407487706129468e-03,3.903931936987987684e-05
1.660000000000000087e-01,1.157138543476529235e-03,3.900878670706581458e-05
1.670000000000000095e-01,1.146817030421987691e-03,3.898119996246441807e-05
1.680000000000000104e-01,1.136460753130254285e-03,3.895231354855982627e-05
1.690000000000000113e-01,1.126053283811477915e-03,3.892603877630483247e-05
1.700000000000000122e-01,1.115611456861437430e-03,3.889880030649737542e-05
1.710000000000000131e-01,1.105119798220116850e-03,3.887386716582943075e-05
1.720000000000000140e-01,1.094594222365160739e-03,3.884827810866759682e-05
1.730000000000000149e-01,1.084020160332487513e-03,3.882471426705877442e-05
1.740000000000000158e-01,1.073412654339910097e-03,3.880077581663516538e-05
1.750000000000000167e-01,1.062757994277062270e-03,3.877860691765411402e-05
1.759999999999999898e-01,1.052070395375197427e-03,3.875631987984144597e-05
1.769999999999999907e-01,1.041336962632933346e-03,3.873556959580380600e-05
1.779999999999999916e-01,1.030571127295014247e-03,3.871493433713315744e-05
1.789999999999999925e-01,1.019760767832892084e-03,3.869562438899946933e-05
1.799999999999999933e-01,1.008918572303852020e-03,3.867664075199941259e-05
1.809999999999999942e-01,9.980331532436249875e-04,3.865879083732962502e-05
1.819999999999999951e-01,9.871164943402838902e-04,3.864145802180602064e-05
1.829999999999999960e-01,9.761579048762317364e-04,3.862508589191119516e-05
1.839999999999999969e-01,9.651687010151381628e-04,3.860940246407527292e-05
1.849999999999999978e-01,9.541388533234350161e-04,3.859452395229350202e-05
1.859999999999999987e-01,9.430790454466615041e-04,3.858048775597934364e-05
1.869999999999999996e-01,9.319798757003158523e-04,3.856711670566057595e-05
1.880000000000000004e-01,9.208514285091026416e-04,3.855472479052940985e-05
1.890000000000000013e-01,9.096848981515480480e-04,3.854287315105995682e-05
1.900000000000000022e-01,8.984898015376747028e-04,3.853212174178526214e-05
1.910000000000000031e-01,8.872578988414806488e-04,3.852179955333442869e-05
1.920000000000000040e-01,8.759981695900689955e-04,3.851268401089891962e-05
1.930000000000000049e-01,8.647029114371884879e-04,3.850389940772833483e-05
1.940000000000000058e-01,8.533805952669065590e-04,3.849641416717293431e-05
1.950000000000000067e-01,8.420240293101840818e-04,3.848917341223838260e-05
1.960000000000000075e-01,8.306412031896758235e-04,3.848331196872346172e-05
1.970000000000000084e-01,8.192254104149829545e-04,3.847761948898166230e-05
1.980000000000000093e-01,8.077841854801170269e-04,3.847337435857222022e-05
1.990000000000000102e-01,7.963112832771570074e-04,3.846923272161363437e-05
2.000000000000000111e-01,7.848138082437883939e-04,3.846659540197724058e-05
2.010000000000000120e-01,7.732859541988140045e-04,3.846400537710266296e-05
2.020000000000000129e-01,7.617344194540835766e-04,3.846296635463066659e-05
2.030000000000000138e-01,7.501538157816366181e-04,3.846192695180782907e-05
2.040000000000000147e-01,7.385504584164428619e-04,3.846247566915582308e-05
2.050000000000000155e-01,7.269193574625661906e-04,3.846298411564222727e-05
2.060000000000000164e-01,7.152664673324876958e-04,3.846510894571974012e-05
2.070000000000000173e-01,7.035871782340060972e-04,3.846716075872036434e-05
2.080000000000000182e-01,6.918871053216473161e-04,3.847084900488138826e-05
2.089999999999999913e-01,6.801620021671310554e-04,3.847443799009238715e-05
2.099999999999999922e-01,6.684171656572212650e-04,3.847967586296466985e-05
2.109999999999999931e-01,6.566486975011820481e-04,3.848479415840284353e-05
2.119999999999999940e-01,6.448615970097644782e-04,3.849156679879313635e-05
2.129999999999999949e-01,6.330523003484660920e-04,3.849820492319808998e-05
2.139999999999999958e-01,6.212255297625519576e-04,3.850649639537336055e-05
2.149999999999999967e-01,6.093780439941603577e-04,3.851464326787213988e-05
2.159999999999999976e-01,5.975143088817632103e-04,3.852443653583722860e-05
2.169999999999999984e-01,5.856313957726709063e-04,3.853407950415442030e-05
2.179999999999999993e-01,5.737335352198799079e-04,3.854535647838815387e-05
2.190000000000000002e-01,5.618181035138037098e-04,3.855648137943067598e-05
2.200000000000000011e-01,5.498891179319597908e-04,3.856922288579611258e-05
2.210000000000000020e-01,5.379442547241648819e-04,3.858181406023006201e-05
2.220000000000000029e-01,5.259873414298865376e-04,3.859599989203371900e-05
2.230000000000000038e-01,5.140163525680870905e-04,3.861004024032619908e-05
2.240000000000000047e-01,5.020349517856695365e-04,3.862564911908625162e-05
2.250000000000000056e-01,4.900414144297073277e-04,3.864112012578798386e-05
2.260000000000000064e-01,4.780392695477062395e-04,3.865812977185640936e-05
2.270000000000000073e-01,4.660271013402706906e-04,3.867501158472642854e-05
2.280000000000000082e-01,4.540083385816451366e-04,3.869339871922333177e-05
2.290000000000000091e-01,4.419818896847551031e-04,3.871167014114396837e-05
2.300000000000000100e-01,4.299511248622607529e-04,3.873141048502360225e-05
2.310000000000000109e-01,4.179153022193763550e-04,3.875104906640399784e-05
2.320000000000000118e-01,4.058777859126138678e-04,3.877211739733006467e-05
2.330000000000000127e-01,3.938382234669244686e-04,3.879309944752002895e-05
2.340000000000000135e-01,3.818000414167287810e-04,3.881546959760263194e-05
2.350000000000000144e-01,3.697633370397624764e-04,3.883777024314624953e-05
2.360000000000000153e-01,3.577316916409779639e-04,3.886141513712754755e-05
2.370000000000000162e-01,3.457057431265603666e-04,3.888500835874618818e-05
2.380000000000000171e-01,3.336893564371621983e-04,3.890990003973043778e-05
2.390000000000000180e-01,3.216838474196709102e-04,3.893475874497330074e-05
2.399999999999999911e-01,3.096935503510049397e-04,3.896086842100869444e-05
2.409999999999999920e-01,2.977206689746467985e-04,3.898696446432905479e-05
2.419999999999999929e-01,2.857702833809307240e-04,3.901426251413026215e-05
2.429999999999999938e-01,2.738458119841891331e-04,3.904156675821302095e-05
2.439999999999999947e-01,2.619535060747152735e-04,3.907002278219175910e-05
2.449999999999999956e-01,2.500985195388344016e-04,3.909850513612795123e-05
2.459999999999999964e-01,2.382889523335054505e-04,3.912808797363770158e-05
2.469999999999999973e-01,2.265325477264764438e-04,3.915771744831166842e-05
2.479999999999999982e-01,2.148403730996532738e-04,3.918839523087585722e-05
2.489999999999999991e-01,2.032242077466366839e-04,3.921913998874652495e-05
2.500000000000000000e-01,1.917000054779985591e-04,3.925088016298215542e-05
2.510000000000000009e-01,1.802861215121972377e-04,3.928270756011266078e-05
2.520000000000000018e-01,1.690068174570937703e-04,3.931547692731042124e-05
2.530000000000000027e-01,1.578916468596884906e-04,3.934835356632827055e-05
2.540000000000000036e-01,1.469794970686356451e-04,3.938211832127767870e-05
2.550000000000000044e-01,1.363197785203768345e-04,3.941601009360507304e-05
2.560000000000000053e-01,1.259779086660038400e-04,3.945073585243915264e-05
2.570000000000000062e-01,1.160394110867416379e-04,3.948560798615593300e-05
2.580000000000000071e-01,1.066180520923595343e-04,3.952125983142213518e-05
2.590000000000000080e-01,9.786355422320519267e-05,3.955707693851567901e-05
2.600000000000000089e-01,8.997113672946953963e-05,3.959361945286719371e-05
2.610000000000000098e-01,8.318636477419354342e-05,3.963034558532092420e-05
2.620000000000000107e-01,7.779918170138952168e-05,3.966774289650654378e-05
2.630000000000000115e-01,7.411420253525587566e-05,3.970534157518704660e-05
2.640000000000000124e-01,7.239063788824126849e-05,3.974355738105279343e-05
2.650000000000000133e-01,7.276656143076182628e-05,3.978199165593566174e-05
2.660000000000000142e-01,7.520863617757542468e-05,3.982098927004300114e-05
2.670000000000000151e-01,7.952480445650736906e-05,3.986022175151064206e-05
2.680000000000000160e-01,8.542926823143060877e-05,3.989996413308252580e-05
2.690000000000000169e-01,9.261651265437287361e-05,3.993995703897777570e-05
2.700000000000000178e-01,1.008102085268258442e-04,3.998040683225379850e-05
2.710000000000000187e-01,1.097828294949091483e-04,4.002112204304316057e-05
2.720000000000000195e-01,1.193565004804945451e-04,4.006224162588182950e-05
2.730000000000000204e-01,1.293953806683687923e-04,4.010364071540869216e-05
2.740000000000000213e-01,1.397969983234276161e-04,4.014539221779182360e-05
2.750000000000000222e-01,1.504835977286757482e-04,4.018743649298312892e-05
2.760000000000000231e-01,1.613963628705307538e-04,4.022978183665192861e-05
2.770000000000000240e-01,1.724897767933281014e-04,4.027243238538123944e-05
2.780000000000000249e-01,1.837289782415293395e-04,4.031533332212165641e-05
2.790000000000000258e-01,1.950861432874812407e-04,4.035855104301608315e-05
2.800000000000000266e-01,2.065397458810464026e-04,4.040196918292963881e-05
2.810000000000000275e-01,2.180719353673418151e-04,4.044571483174422245e-05
2.820000000000000284e-01,2.296688781406467435e-04,4.048961169790035177e-05
2.830000000000000293e-01,2.413185585400693615e-04,4.053384592359008678e-05
2.840000000000000302e-01,2.530117636315335839e-04,4.057818294235144316e-05
2.850000000000000311e-01,2.647400234164653979e-04,4.062286632020771461e-05
2.860000000000000320e-01,2.764970123283622952e-04,4.066760489460538147e-05
2.870000000000000329e-01,2.882764918966484297e-04,4.071269795914426895e-05
2.880000000000000338e-01,3.000740081823118706e-04,4.075779949178402430e-05
2.889999999999999791e-01,3.118847718632947533e-04,4.080326279596152822e-05
2.899999999999999800e-01,3.237055834286833270e-04,4.084868868987896171e-05
2.909999999999999809e-01,3.355326208047381678e-04,4.089448277437743274e-05
2.919999999999999818e-01,3.473635510050172761e-04,4.094019448891966361e-05
2.929999999999999827e-01,3.591952131560456358e-04,4.098627998970019070e-05
2.939999999999999836e-01,3.710258894998394322e-04,4.103223908563174781e-05
2.949999999999999845e-01,3.828528805641909943e-04,4.107857672981819465e-05
2.959999999999999853e-01,3.946749163770199163e-04,4.112474485089325909e-05
2.969999999999999862e-01,4.064896252475192905e-04,4.117129546556099666e-05
2.979999999999999871e-01,4.182960705795191929e-04,4.121763440251981729e-05
2.989999999999999880e-01,4.300921171094934095e-04,4.126435899792714641e-05
2.999999999999999889e-01,4.418770816885260857e-04,4.131083070220171061e-05
3.009999999999999898e-01,4.536490018716642612e-04,4.135769043859193020e-05
3.019999999999999907e-01,4.654073908262040663e-04,4.140425705253846032e-05
3.029999999999999916e-01,4.771504138714438678e-04,4.145121330913875793e-05
3.039999999999999925e-01,4.888777389169230662e-04,4.149783717147383999e-05
3.049999999999999933e-01,5.005876266737401730e-04,4.154485156133305257e-05
3.059999999999999942e-01,5.122798689997481699e-04,4.159149525999587154e-05
3.069999999999999951e-01,5.239527984381482260e-04,4.163852963131881978e-05
3.079999999999999960e-01,5.356063075581146042e-04,4.168515600229786308e-05
3.089999999999999969e-01,5.472387834179892477e-04,4.173217251583915166e-05
3.099999999999999978e-01,5.588502015351314153e-04,4.177874467811595031e-05
3.109999999999999987e-01,5.704389906361977906e-04,4.182570576438930670e-05
3.119999999999999996e-01,5.820051953755702367e-04,4.187218714456591149e-05
3.130000000000000004e-01,5.935472765290942610e-04,4.191905558194784044e-05
3.140000000000000013e-01,6.050653370073320967e-04,4.196540990898085197e-05
3.150000000000000022e-01,6.165578624105742681e-04,4.201214879156089688e-05
3.160000000000000031e-01,6.280250052531656784e-04,4.205834015699356511e-05
3.170000000000000040e-01,6.394652705591455941e-04,4.210491297616467539e-05
3.180000000000000049e-01,6.508788534317377396e-04,4.215090579982322399e-05
3.190000000000000058e-01,6.622642741637801934e-04,4.219727638835737369e-05
3.200000000000000067e-01,6.736217647391170909e-04,4.224303549360667226e-05
3.210000000000000075e-01,6.849498576265883624e-04,4.228916813057278585e-05
3.220000000000000084e-01,6.962488169636856178e-04,4.233465870922674965e-05
3.230000000000000093e-01,7.075171850892516059e-04,4.238051802570333112e-05
3.240000000000000102e-01,7.187552543422256243e-04,4.242570567639560172e-05
3.250000000000000111e-01,7.299615751611239142e-04,4.247125678150066516e-05
3.260000000000000120e-01,7.411364648051937780e-04,4.251610754567440337e-05
3.270000000000000129e-01,7.522784805118081820e-04,4.256131600425959216e-05
3.280000000000000138e-01,7.633879616332149261e-04,4.260579637062440956e-05
3.290000000000000147e-01,7.744634713208054921e-04,4.265062819431327933e-05
3.300000000000000155e-01,7.855053686211796232e-04,4.269470506486817176e-05
3.310000000000000164e-01,7.965122218616684478e-04,4.273912672353023427e-05
3.320000000000000173e-01,8.074844076828986391e-04,4.278276750226645773e-05
3.330000000000000182e-01,8.184204992180448739e-04,4.282674598464440425e-05
3.340000000000000191e-01,8.293208889306740057e-04,4.286991852747574464e-05
3.350000000000000200e-01,8.401841544118325003e-04,4.291342131865941796e-05
3.360000000000000209e-01,8.510107023689080690e-04,4.295609400732792310e-05
3.370000000000000218e-01,8.617991147411225347e-04,4.299908909018661631e-05
3.380000000000000226e-01,8.725498110470132108e-04,4.304123075145553087e-05
3.390000000000000235e-01,8.832613775472048564e-04,4.308368661616263567e-05
3.400000000000000244e-01,8.939342453970885918e-04,4.312526661034703793e-05
3.410000000000000253e-01,9.045670051288317139e-04,4.316715233027294314e-05
3.420000000000000262e-01,9.151600984407912576e-04,4.320814058449915776e-05
3.430000000000000271e-01,9.257121203170010212e-04,4.324942574250664350e-05
3.440000000000000280e-01,9.362235219961691874e-04,4.328979265013881551e-05
3.450000000000000289e-01,9.466929030128685366e-04,4.333044739282419712e-05
3.460000000000000298e-01,9.571207233002580099e-04,4.337016394108724078e-05
3.470000000000000306e-01,9.675055870921417346e-04,4.341015899205887067e-05
3.480000000000000315e-01,9.778479622745703606e-04,4.344919668115847813e-05
3.490000000000000324e-01,9.881464580469901705e-04,4.348850330164204296e-05
3.500000000000000333e-01,9.984015494604540214e-04,4.352683421269643531e-05
3.510000000000000342e-01,1.008611850859370126e-03,4.356542426622611483e-05
3.519999999999999796e-01,1.018777843907849858e-03,4.360302101219642052e-05
3.529999999999999805e-01,1.028898148356524427e-03,4.364086692082385337e-05
3.539999999999999813e-01,1.038973251830671010e-03,4.367770271751461895e-05
3.549999999999999822e-01,1.049001779697307946e-03,4.371477754760762105e-05
3.559999999999999831e-01,1.058984225059939879e-03,4.375082622031480686e-05
3.569999999999999840e-01,1.068919219202651028e-03,4.378710360617479983e-05
3.579999999999999849e-01,1.078807260290343736e-03,4.382233948013590535e-05
3.589999999999999858e-01,1.088646985715225127e-03,4.385779361580582040e-05
3.599999999999999867e-01,1.098438898121263966e-03,4.389219169018949800e-05
3.609999999999999876e-01,1.108181641341463193e-03,4.392679748155273791e-05
3.619999999999999885e-01,1.117875722272457066e-03,4.396033330960508764e-05
3.629999999999999893e-01,1.127519791380208330e-03,4.399406618400039773e-05
3.639999999999999902e-01,1.137114359350412758e-03,4.402671593627767097e-05
3.649999999999999911e-01,1.146658083554357279e-03,4.405955199007523650e-05
3.659999999999999920e-01,1.156151478162657049e-03,4.409129244162125462e-05
3.669999999999999929e-01,1.165593207683453475e-03,4.412320838511576049e-05
3.679999999999999938e-01,1.174983789488527391e-03,4.415401693510905419e-05
3.689999999999999947e-01,1.184321895475013483e-03,4.418499012725977222e-05
3.699999999999999956e-01,1.193608045955367849e-03,4.421484477277226361e-05
3.709999999999999964e-01,1.202840920447958246e-03,4.424485314529805847e-05
3.719999999999999973e-01,1.212021041899571895e-03,4.427373251385992038e-05
3.729999999999999982e-01,1.221147097709028920e-03,4.430275469516786085e-05
3.739999999999999991e-01,1.230219613298589709e-03,4.433063801448291764e-05
3.750000000000000000e-01,1.239237284080557276e-03,4.435865323917393278e-05
3.760000000000000009e-01,1.248200637721514576e-03,4.438552041563430202e-05
3.770000000000000018e-01,1.257108377935973369e-03,4.441250858471991892e-05
3.780000000000000027e-01,1.265961034425083570e-03,4.443834013841915673e-05
3.790000000000000036e-01,1.274757319416670474e-03,4.446428179572087903e-05
3.800000000000000044e-01,1.283497764486198284e-03,4.448905885610582116e-05
3.810000000000000053e-01,1.292181090517549938e-03,4.451393518757757720e-05
3.820000000000000062e-01,1.300807830825550246e-03,4.453763956596109495e-05
3.830000000000000071e-01,1.309376715214071894e-03,4.456143241602814417e-05
3.840000000000000080e-01,1.317888278610697579e-03,4.458404652234570755e-05
3.850000000000000089e-01,1.326341259853045526e-03,4.460673836169287199e-05
3.860000000000000098e-01,1.334736195264991454e-03,4.462824526654977984e-05
3.870000000000000107e-01,1.343071832942386006e-03,4.464981926261536819e-05
3.880000000000000115e-01,1.351348710621736414e-03,4.467020269097331020e-05
3.890000000000000124e-01,1.359565585808208228e-03,4.469064264185905352e-05
3.900000000000000133e-01,1.367722997436890279e-03,4.470988697027319041e-05
3.910000000000000142e-01,1.375819712599660400e-03,4.472917736258587247e-05
3.920000000000000151e-01,1.383856271439874198e-03,4.474726759926472494e-05
3.930000000000000160e-01,1.391831450767690376e-03,4.476539355326156954e-05
3.940000000000000169e-01,1.399745791755848800e-03,4.478231539275216331e-05
3.950000000000000178e-01,1.407598081108100843e-03,4.479926271187796382e-05
3.960000000000000187e-01,1.415388860997004224e-03,4.481500245804768517e-05
3.970000000000000195e-01,1.423116928165000248e-03,4.483075758693695265e-05
3.980000000000000204e-01,1.430782825753775054e-03,4.484530221820319653e-05
3.990000000000000213e-01,1.438385360661886998e-03,4.485985227358330301e-05
4.000000000000000222e-01,1.445925076898182731e-03,4.487318943246503027e-05
4.010000000000000231e-01,1.453400791666332407e-03,4.488652221478482593e-05
4.020000000000000240e-01,1.460813049783722976e-03,4.489864020937003772e-05
4.030000000000000249e-01,1.468160678869609220e-03,4.491074419861690401e-05
4.040000000000000258e-01,1.475444224586101687e-03,4.492163198362231425e-05
4.050000000000000266e-01,1.482662525110838752e-03,4.493249627630588745e-05
4.060000000000000275e-01,1.489816126833728343e-03,4.494214346074551866e-05
4.070000000000000284e-01,1.496903878534528495e-03,4.495175789696597438e-05
4.080000000000000293e-01,1.503926327365773859e-03,4.496015481143906877e-05
4.090000000000000302e-01,1.510882332940832740e-03,4.496850985156697854e-05
4.100000000000000311e-01,1.517772443132878180e-03,4.497564739482286532e-05
4.110000000000000320e-01,1.524595528378888502e-03,4.498273415385311142e-05
4.120000000000000329e-01,1.531352137209579132e-03,4.498860394385379341e-05
4.130000000000000338e-01,1.538041151044343890e-03,4.499441425848861999e-05
4.140000000000000346e-01,1.544663119141628143e-03,4.499900857975518630e-05
4.150000000000000355e-01,1.551216933987069118e-03,4.500353493221360604e-05
4.160000000000000364e-01,1.557703145467071674e-03,4.500684674482946052e-05
4.169999999999999818e-01,1.564120657170678125e-03,4.501008234511315450e-05
4.179999999999999827e-01,1.570470019725937055e-03,4.501210528052481931e-05
4.189999999999999836e-01,1.576750147992284686e-03,4.501404394665544387e-05
4.199999999999999845e-01,1.582961593209097212e-03,4.501477228605150826e-05
4.209999999999999853e-01,1.589103281542162543e-03,4.501540854560573374e-05
4.219999999999999862e-01,1.595175764972553076e-03,4.501483722738140980e-05
4.229999999999999871e-01,1.601177981001389999e-03,4.501416627540788431e-05
4.239999999999999880e-01,1.607110482292963948e-03,4.501229095253795693e-05
4.249999999999999889e-01,1.612972217866391221e-03,4.501030865518407102e-05
4.259999999999999898e-01,1.618763741057401484e-03,4.500712560530288988e-05
4.269999999999999907e-01,1.624484012365115266e-03,4.500382852067349142e-05
4.279999999999999916e-01,1.630133585876186297e-03,4.499933471884914161e-05
4.289999999999999925e-01,1.635711433685256956e-03,4.499472006123466066e-05
4.299999999999999933e-01,1.641218110567128213e-03,4.498891315273702957e-05
4.309999999999999942e-01,1.646652600257894573e-03,4.498297885201500457e-05
4.319999999999999951e-01,1.652015458366385380e-03,4.497585715276561060e-05
4.329999999999999960e-01,1.657305680328841199e-03,4.496860176914302068e-05
4.339999999999999969e-01,1.662523822468820215e-03,4.496016426193912333e-05
4.349999999999999978e-01,1.667668891983520437e-03,4.495158706197587218e-05
4.359999999999999987e-01,1.672741446024673517e-03,4.494183339736732057e-05
4.369999999999999996e-01,1.677740503542099991e-03,4.493193431550412872e-05
4.380000000000000004e-01,1.682666622505912032e-03,4.492086484573929790e-05
4.390000000000000013e-01,1.687518833749605861e-03,4.490964452045642115e-05
4.400000000000000022e-01,1.692297696114046989e-03,4.489726025321262402e-05
4.410000000000000031e-01,1.697002252290384519e-03,4.488471996330744966e-05
4.420000000000000040e-01,1.701633061996801278e-03,4.487102257444414285e-05
4.430000000000000049e-01,1.706189179872596518e-03,4.485716430410572903e-05
4.440000000000000058e-01,1.710671166519957091e-03,4.484215616884433780e-05
4.450000000000000067e-01,1.715078088532939098e-03,4.482698258431865881e-05
4.460000000000000075e-01,1.719410507479388365e-03,4.481066673282172981e-05
4.470000000000000084e-01,1.723667501904629527e-03,4.479418118530967388e-05
4.480000000000000093e-01,1.727849634403858491e-03,4.477656134987142528e-05
4.490000000000000102e-01,1.731955995625436345e-03,4.475876782409304416e-05
4.500000000000000111e-01,1.735987149108163784e-03,4.473984835423324373e-05
4.510000000000000120e-01,1.739942197484027142e-03,4.472075156188711159e-05
4.520000000000000129e-01,1.743821705365744329e-03,4.470053755433856213e-05
4.530000000000000138e-01,1.747624787480494581e-03,4.468014288482196787e-05
4.540000000000000147e-01,1.751352009540273810e-03,4.465864007301769160e-05
4.550000000000000155e-01,1.755002498355277916e-03,4.463695357639580142e-05
4.560000000000000164e-01,1.758576820770249268e-03,4.461416837888486055e-05
4.570000000000000173e-01,1.762074115715056002e-03,4.459119678379048243e-05
4.580000000000000182e-01,1.765494951134727450e-03,4.456713629768325872e-05
4.590000000000000191e-01,1.768838478109604866e-03,4.454288703082323196e-05
4.600000000000000200e-01,1.772105265829093277e-03,4.451755902337912237e-05
4.610000000000000209e-01,1.775294477527327320e-03,4.449204017359054901e-05
4.620000000000000218e-01,1.778406683613048501e-03,4.446545308791785371e-05
4.630000000000000226e-01,1.781441059412494816e-03,4.443867344070223484e-05
4.640000000000000235e-01,1.784398176607589637e-03,4.441083642000182583e-05
4.650000000000000244e-01,1.787277222789968641e-03,4.438280541473887958e-05
4.660000000000000253e-01,1.790078770945380520e-03,4.435372822903332316e-05
4.670000000000000262e-01,1.792802020784380968e-03,4.432445600408578052e-05
4.680000000000000271e-01,1.795447546640797009e-03,4.429414914915531988e-05
4.690000000000000280e-01,1.798014560405296076e-03,4.426364651943031720e-05
4.700000000000000289e-01,1.800503637808816785e-03,4.423212114563985836e-05
4.710000000000000298e-01,1.802914002978966111e-03,4.420039958776388208e-05
4.720000000000000306e-01,1.805246233028890823e-03,4.416766751312485183e-05
4.730000000000000315e-01,1.807499564227851678e-03,4.413473920886077035e-05
4.740000000000000324e-01,1.809674575196434584e-03,4.410081294369246014e-05
4.750000000000000333e-01,1.811770514392270406e-03,4.406669073203010704e-05
4.760000000000000342e-01,1.813787961915202087e-03,4.403158346085855862e-05
4.770000000000000351e-01,1.815726178425937582e-03,4.399628087176126389e-05
4.780000000000000360e-01,1.817585745570308867e-03,4.396000644280157306e-05
4.790000000000000369e-01,1.819365936228975727e-03,4.392353765128833762e-05
4.799999999999999822e-01,1.821067333603626492e-03,4.388611057056910519e-05
4.809999999999999831e-01,1.822689222672822839e-03,4.384849046190322552e-05
4.819999999999999840e-01,1.824232188259008710e-03,4.380992594977427328e-05
4.829999999999999849e-01,1.825695527571393481e-03,4.377117006536325222e-05
4.839999999999999858e-01,1.827079827064365678e-03,4.373148397886108244e-05
4.849999999999999867e-01,1.828384396107377756e-03,4.369160853371716985e-05
4.859999999999999876e-01,1.829609822883968917e-03,4.365081739795690079e-05
4.869999999999999885e-01,1.830755428830234659e-03,4.360983927284919095e-05
4.879999999999999893e-01,1.831821803796941737e-03,4.356796031705584764e-05
4.889999999999999902e-01,1.832808281480978073e-03,4.352589707470273713e-05
4.899999999999999911e-01,1.833715453489344251e-03,4.348294815533868137e-05
4.909999999999999920e-01,1.834542665519865766e-03,4.343981803399107942e-05
4.919999999999999929e-01,1.835290511005789821e-03,4.339581771318625305e-05
4.929999999999999938e-01,1.835958347828186123e-03,4.335163959677134396e-05
4.939999999999999947e-01,1.836546771204047553e-03,4.330660706426832216e-05
4.949999999999999956e-01,1.837055151048977127e-03,4.326140051684705526e-05
4.959999999999999964e-01,1.837484084472387107e-03,4.321535565261069986e-05
4.969999999999999973e-01,1.837832953500976923e-03,4.316914088553896594e-05
4.979999999999999982e-01,1.838102357076106409e-03,4.312210420639387142e-05
4.989999999999999991e-01,1.838291689230556018e-03,4.307490211813805211e-05
5.000000000000000000e-01,1.838401550850021987e-03,4.302689483072599422e-05
5.010000000000000009e-01,1.838431348051230161e-03,4.297872695506410547e-05
5.020000000000000018e-01,1.838381683677101737e-03,4.292977088079445551e-05
5.030000000000000027e-01,1.838251975721377773e-03,4.288065941735589334e-05
5.040000000000000036e-01,1.838042828985186720e-03,4.283077708682842623e-05
5.050000000000000044e-01,1.837753673577537192e-03,4.278074490074028650e-05
5.060000000000000053e-01,1.837385116316546428e-03,4.272995944107536533e-05
5.070000000000000062e-01,1.836936599152179427e-03,4.267903001787947423e-05
5.080000000000000071e-01,1.836408730961313707e-03,4.262736522769830803e-05
5.090000000000000080e-01,1.835800965641091022e-03,4.257556272188168340e-05
5.100000000000000089e-01,1.835113914103336189e-03,4.252304305083915153e-05
5.110000000000000098e-01,1.834347042134108980e-03,4.247039226107726271e-05
5.120000000000000107e-01,1.833500962728602411e-03,4.241704279192703574e-05
5.130000000000000115e-01,1.832575153537420324e-03,4.236356915060887916e-05
5.140000000000000124e-01,1.831570229674906510e-03,4.230941559883809018e-05
5.150000000000000133e-01,1.830485680586312102e-03,4.225514517392156419e-05
5.160000000000000142e-01,1.829322123538813056e-03,4.220021389134322463e-05
5.170000000000000151e-01,1.828079059780580258e-03,4.214517337798908672e-05
5.180000000000000160e-01,1.826757108739924650e-03,4.208949134056915223e-05
5.190000000000000169e-01,1.825355783406791121e-03,4.203370806263463628e-05
5.200000000000000178e-01,1.823875705372553528e-03,4.197730286957403309e-05
5.210000000000000187e-01,1.822316399345244847e-03,4.192080477544886928e-05
5.220000000000000195e-01,1.820678489148408246e-03,4.186370465352432120e-05
5.230000000000000204e-01,1.818961511172896995e-03,4.180652029785562071e-05
5.240000000000000213e-01,1.817166091446214150e-03,4.174875405476628060e-05
5.250000000000000222e-01,1.815291777974698028e-03,4.169091260096666115e-05
5.260000000000000231e-01,1.813339199009789083e-03,4.163250968501338250e-05
5.270000000000000240e-01,1.811307914186749152e-03,4.157404091331797283e-05
5.280000000000000249e-01,1.809198554063946342e-03,4.151503134850976432e-05
5.290000000000000258e-01,1.807010689791560629e-03,4.145596561427094466e-05
5.300000000000000266e-01,1.804744954205443662e-03,4.139638001713363428e-05
5.310000000000000275e-01,1.802400929948045445e-03,4.133674827207999117e-05
5.320000000000000284e-01,1.799979252150961731e-03,4.127661784889589491e-05
5.330000000000000293e-01,1.797479514991742007e-03,4.121645161716363506e-05
5.340000000000000302e-01,1.794902355885949746e-03,4.115580812723153672e-05
5.350000000000000311e-01,1.792247380385693931e-03,4.109513950421774670e-05
5.360000000000000320e-01,1.789515228269161155e-03,4.103401529575851606e-05
5.370000000000000329e-01,1.786705516455632144e-03,4.097287693994914427e-05
5.380000000000000338e-01,1.783818887028481215e-03,4.091130489858318953e-05
5.390000000000000346e-01,1.780854968229041982e-03,4.084973001264201244e-05
5.400000000000000355e-01,1.777814404487534352e-03,4.078774357900737574e-05
5.410000000000000364e-01,1.774696835339227780e-03,4.072576591535571563e-05
5.420000000000000373e-01,1.771502907626853335e-03,4.066339904705488752e-05
5.430000000000000382e-01,1.768232272076492419e-03,4.060105286910920962e-05
5.440000000000000391e-01,1.764885577861722990e-03,4.053834006571066176e-05
5.450000000000000400e-01,1.761462486913870865e-03,4.047566016922682196e-05
5.460000000000000409e-01,1.757963650780820916e-03,4.041263642658218921e-05
5.470000000000000417e-01,1.754388742477062642e-03,4.034965810000866107e-05
5.480000000000000426e-01,1.750738415943894075e-03,4.028635890956623150e-05
5.490000000000000435e-01,1.747012355299315187e-03,4.022311793398478683e-05
5.500000000000000444e-01,1.743211216913383675e-03,4.015957926264516082e-05
5.510000000000000453e-01,1.739334695893382131e-03,4.009611187844121417e-05
5.520000000000000462e-01,1.735383450923564394e-03,4.003237017064752428e-05
5.530000000000000471e-01,1.731357188072607392e-03,3.996871309916371712e-05
5.540000000000000480e-01,1.727256568507011146e-03,3.990480522926868282e-05
5.550000000000000488e-01,1.723081309169781578e-03,3.984099560930886110e-05
5.560000000000000497e-01,1.718832073592675138e-03,3.977695891182507975e-05
5.570000000000000506e-01,1.714508589589598285e-03,3.971303433450769393e-05
5.580000000000000515e-01,1.710111523103502191e-03,3.964890653846939747e-05
5.590000000000000524e-01,1.705640612720410454e-03,3.958490498116390638e-05
5.600000000000000533e-01,1.701096526781315866e-03,3.952072422018746307e-05
5.610000000000000542e-01,1.696479014561330960e-03,3.945668405457407606e-05
5.620000000000000551e-01,1.691788746820583516e-03,3.939248884036742802e-05
5.630000000000000560e-01,1.687025483527470650e-03,3.932844880482989561e-05
5.640000000000000568e-01,1.682189897850045130e-03,3.926427800112188086e-05
5.650000000000000577e-01,1.677281760378420902e-03,3.920027718221454939e-05
5.660000000000000586e-01,1.672301746655823927e-03,3.913616998852520169e-05
5.670000000000000595e-01,1.667249637729762432e-03,3.907224778824860013e-05
5.680000000000000604e-01,1.662126111574042421e-03,3.900824372099351766e-05
5.690000000000000613e-01,1.656930959755764697e-03,3.894443985169839732e-05
5.700000000000000622e-01,1.651664862592608623e-03,3.888057870049771263e-05
5.710000000000000631e-01,1.646327622028560768e-03,3.881693314012638968e-05
5.720000000000000639e-01,1.640919920838137961e-03,3.875325495526709638e-05
5.730000000000000648e-01,1.635441571380714509e-03,3.868980790827456363e-05
5.740000000000000657e-01,1.629893258759072209e-03,3.862635297480682589e-05
5.750000000000000666e-01,1.624274805514800031e-03,3.856314492356504101e-05
5.760000000000000675e-01,1.618586899140144267e-03,3.849995376333253152e-05
5.769999999999999574e-01,1.612829372429786749e-03,3.843702533546413243e-05
5.779999999999999583e-01,1.607002915241857732e-03,3.837413862231688142e-05
5.789999999999999591e-01,1.601107370523104870e-03,3.831153063942798007e-05
5.799999999999999600e-01,1.595143430469660607e-03,3.824898919031296428e-05
5.809999999999999609e-01,1.589110948062865541e-03,3.818674257583835402e-05
5.819999999999999618e-01,1.583010617868116409e-03,3.812458733733306874e-05
5.829999999999999627e-01,1.576842302901157022e-03,3.806274315183250058e-05
5.839999999999999636e-01,1.570606700053381365e-03,3.800101515576612528e-05
5.849999999999999645e-01,1.564303682245586592e-03,3.793961449705459006e-05
5.859999999999999654e-01,1.557933948660078938e-03,3.787835481084415634e-05
5.869999999999999662e-01,1.551497382124742211e-03,3.781743881716835998e-05
5.879999999999999671e-01,1.544994684161959128e-03,3.775668853180244399e-05
5.889999999999999680e-01,1.538425747362643942e-03,3.769629834565684743e-05
5.899999999999999689e-01,1.531791275541571559e-03,3.763609852090873346e-05
5.909999999999999698e-01,1.525091171017450538e-03,3.757627523235328691e-05
5.919999999999999707e-01,1.518326139854635649e-03,3.751666689306678892e-05
5.929999999999999716e-01,1.511496094036675559e-03,3.745745154320715309e-05
5.939999999999999725e-01,1.504601741893129771e-03,3.739847560603243895e-05
5.949999999999999734e-01,1.497643004968453491e-03,3.733990909622316237e-05
5.959999999999999742e-01,1.490620593887742812e-03,3.728160632644335576e-05
5.969999999999999751e-01,1.483534439715314618e-03,3.722372939031024105e-05
5.979999999999999760e-01,1.476385255276391369e-03,3.716614037536739994e-05
5.989999999999999769e-01,1.469172981066473645e-03,3.710899356069809522e-05
5.999999999999999778e-01,1.461898332108910572e-03,3.705215867199133478e-05
6.009999999999999787e-01,1.454561258241284308e-03,3.699578227882655614e-05
6.019999999999999796e-01,1.447162476744800639e-03,3.693974164108400143e-05
6.029999999999999805e-01,1.439701946794654658e-03,3.688417570737481216e-05
6.039999999999999813e-01,1.432180387789946116e-03,3.682896910042838460e-05
6.049999999999999822e-01,1.424597768106120694e-03,3.677425328319222105e-05
6.059999999999999831e-01,1.416954809329636512e-03,3.671992016263919120e-05
6.069999999999999840e-01,1.409251488949643397e-03,3.666609378790554677e-05
6.079999999999999849e-01,1.401488530719945200e-03,3.661267316685862163e-05
6.089999999999999858e-01,1.393665921253830478e-03,3.655977507235217891e-05
6.099999999999999867e-01,1.385784386409231149e-03,3.650730554000721634e-05
6.109999999999999876e-01,1.377843921788164368e-03,3.645537416811074985e-05
6.119999999999999885e-01,1.369845255385078063e-03,3.640389383591568698e-05
6.129999999999999893e-01,1.361788391733153138e-03,3.635296705114036514e-05
6.139999999999999902e-01,1.353674060909447864e-03,3.630251342893415297e-05
6.149999999999999911e-01,1.345502276314783493e-03,3.625262853294555022e-05
6.159999999999999920e-01,1.337273770102549806e-03,3.620323858158046168e-05
6.169999999999999929e-01,1.328988564481930297e-03,3.615443227180399063e-05
6.179999999999999938e-01,1.320647393697845255e-03,3.610614227080890631e-05
6.189999999999999947e-01,1.312250288697414547e-03,3.605845056807606679e-05
6.199999999999999956e-01,1.303797985736151110e-03,3.601129615018199188e-05
6.209999999999999964e-01,1.295290524404984871e-03,3.596475435286131431e-05
6.219999999999999973e-01,1.286728643044683477e-03,3.591877034013191128e-05
6.229999999999999982e-01,1.278112389831286477e-03,3.587341293785314186e-05
6.239999999999999991e-01,1.269442505120694370e-03,3.582863337397578803e-05
6.250000000000000000e-01,1.260719045686248393e-03,3.578449409542608768e-05
6.260000000000000009e-01,1.251942753907030800e-03,3.574095221590442670e-05
6.270000000000000018e-01,1.243113695014392292e-03,3.569806388575169241e-05
6.280000000000000027e-01,1.234232613409404688e-03,3.565579197463044487e-05
6.290000000000000036e-01,1.225299582741151564e-03,3.561418647144798475e-05
6.300000000000000044e-01,1.216315349397879050e-03,3.557321587785823927e-05
6.310000000000000053e-01,1.207279995413149815e-03,3.553292413704016515e-05
6.320000000000000062e-01,1.198194269194555617e-03,3.549328521847683451e-05
6.330000000000000071e-01,1.189058261111311391e-03,3.545433714020741040e-05
6.340000000000000080e-01,1.179872721599297238e-03,3.541605920970597335e-05
6.350000000000000089e-01,1.170637749315630140e-03,3.537848361836804835e-05
6.360000000000000098e-01,1.161354096722105227e-03,3.534159486495305833e-05
6.370000000000000107e-01,1.152021870701699794e-03,3.530541945723674119e-05
6.380000000000000115e-01,1.142641825748422777e-03,3.526994693392861233e-05
6.390000000000000124e-01,1.133214076960019313e-03,3.523519824012901473e-05
6.400000000000000133e-01,1.123739380910100888e-03,3.520116781511768847e-05
6.410000000000000142e-01,1.114217860902019623e-03,3.516787114186476415e-05
6.420000000000000151e-01,1.104650275569288515e-03,3.513530741801238036e-05
6.430000000000000160e-01,1.095036756399039943e-03,3.510348681583503851e-05
6.440000000000000169e-01,1.085378064173377673e-03,3.507241314511746100e-05
6.450000000000000178e-01,1.075674338543246159e-03,3.504209137581797807e-05
6.460000000000000187e-01,1.065926342425633664e-03,3.501252977319314479e-05
6.470000000000000195e-01,1.056134223655193346e-03,3.498372822134931124e-05
6.480000000000000204e-01,1.046298747427350457e-03,3.495569932514236395e-05
6.490000000000000213e-01,1.036420069754401176e-03,3.492843802627048949e-05
6.500000000000000222e-01,1.026498958078940872e-03,3.490196108279905511e-05
6.510000000000000231e-01,1.016535576665119137e-03,3.487625859297018038e-05
6.520000000000000240e-01,1.006530695392556960e-03,3.485135137084511458e-05
6.530000000000000249e-01,9.964844868122369609e-04,3.482722483500038670e-05
6.540000000000000258e-01,9.863977233208528345e-04,3.480390369266277368e-05
6.550000000000000266e-01,9.762705858017303685e-04,3.478136877626393188e-05
6.560000000000000275e-01,9.661038492360270440e-04,3.475964851200054703e-05
6.570000000000000284e-01,9.558977030140574900e-04,3.473871929912628222e-05
6.580000000000000293e-01,9.456529249295541218e-04,3.471861317635408802e-05
6.590000000000000302e-01,9.353697129254851623e-04,3.469930222806973368e-05
6.600000000000000311e-01,9.250488477888553236e-04,3.468082196175073165e-05
6.610000000000000320e-01,9.146905362142523747e-04,3.466314027335601057e-05
6.620000000000000329e-01,9.042955621510055967e-04,3.464629597265546205e-05
6.630000000000000338e-01,8.938641412597752179e-04,3.463025289501719581e-05
6.640000000000000346e-01,8.833970610004594163e-04,3.461505304959145964e-05
6.650000000000000355e-01,8.728945462492669919e-04,3.460065636102400424e-05
6.660000000000000364e-01,8.623573882308214165e-04,3.458710786625555911e-05
6.670000000000000373e-01,8.517858213506315822e-04,3.457436368133723386e-05
6.680000000000000382e-01,8.411806410553869084e-04,3.456247174712613672e-05
6.690000000000000391e-01,8.305420916302841752e-04,3.455138452596172603e-05
6.700000000000000400e-01,8.198709731130902120e-04,3.454115272174730378e-05
6.710000000000000409e-01,8.091675401699499615e-04,3.453172525247165652e-05
6.720000000000000417e-01,7.984325980581324922e-04,3.452315546685855863e-05
6.730000000000000426e-01,7.876664123628427825e-04,3.451538889231910173e-05
6.740000000000000435e-01,7.768697941765353174e-04,3.450848135579046157e-05
6.750000000000000444e-01,7.660430207255699122e-04,3.450237511323560818e-05
6.760000000000000453e-01,7.551869097405847610e-04,3.449712836831881474e-05
6.770000000000000462e-01,7.443017508911881509e-04,3.449268023888314683e-05
6.780000000000000471e-01,7.333883695430815390e-04,3.448909116227966463e-05
6.790000000000000480e-01,7.224470688457051547e-04,3.448629724632838283e-05
6.800000000000000488e-01,7.114786828878462942e-04,3.448436102478731266e-05
6.810000000000000497e-01,7.004835295523227905e-04,3.448321573432956542e-05
6.820000000000000506e-01,6.894624531316652805e-04,3.448292590063553321e-05
6.830000000000000515e-01,6.784157877607065222e-04,3.448342202044285835e-05
6.840000000000000524e-01,6.673443896225904294e-04,3.448477045671469350e-05
6.850000000000000533e-01,6.562486110060816768e-04,3.448689908741172055e-05
6.860000000000000542e-01,6.451293221139564214e-04,3.448987602862449344e-05
6.870000000000000551e-01,6.339868956834973255e-04,3.449362666663545717e-05
6.880000000000000560e-01,6.228222185444581187e-04,3.449822071535832391e-05
6.890000000000000568e-01,6.116356867928799670e-04,3.450358121059240860e-05
6.900000000000000577e-01,6.004282071504662326e-04,3.450977936452163383e-05
6.910000000000000586e-01,5.892002026907228315e-04,3.451673599753366320e-05
6.920000000000000595e-01,5.779526040753073116e-04,3.452452369499181474e-05
6.930000000000000604e-01,5.666858658616677783e-04,3.453306116554744271e-05
6.940000000000000613e-01,5.554009477831252590e-04,3.454242226224929821e-05
6.950000000000000622e-01,5.440983416819458870e-04,3.455252372095413393e-05
6.960000000000000631e-01,5.327790428588257982e-04,3.456344054790489286e-05
6.970000000000000639e-01,5.214435877793272868e-04,3.457508764317961304e-05
6.980000000000000648e-01,5.100930156688074889e-04,3.458754104755861565e-05
6.990000000000000657e-01,4.987279170844830314e-04,3.460071392886786095e-05
7.000000000000000666e-01,4.873493859764329293e-04,3.461468328013815561e-05
7.010000000000000675e-01,4.759580793610441161e-04,3.462936067643446192e-05
7.020000000000000684e-01,4.645551600666607316e-04,3.464482392845824512e-05
7.030000000000000693e-01,4.531413678452757277e-04,3.466098313286309360e-05
7.039999999999999591e-01,4.417179531128586560e-04,3.467791683562606897e-05
7.049999999999999600e-01,4.302857600383935268e-04,3.469553378071731857e-05
7.059999999999999609e-01,4.188461517726325555e-04,3.471391314648048605e-05
7.069999999999999618e-01,4.074001061927667476e-04,3.473296243969343112e-05
7.079999999999999627e-01,3.959491333427753927e-04,3.475276137189383080e-05
7.089999999999999636e-01,3.844943849933198121e-04,3.477321632411594922e-05
7.099999999999999645e-01,3.730375653658999291e-04,3.479440745472410078e-05
7.109999999999999654e-01,3.615800561100167699e-04,3.481624014597260632e-05
7.119999999999999662e-01,3.501238220112520166e-04,3.483879490219033635e-05
7.129999999999999671e-01,3.386705540526404722e-04,3.486197621105847271e-05
7.139999999999999680e-01,3.272225728596997864e-04,3.488586483596062645e-05
7.149999999999999689e-01,3.157819938262664038e-04,3.491036448863822861e-05
7.159999999999999698e-01,3.043516327728637430e-04,3.493555610842254594e-05
7.169999999999999707e-01,2.929341998778112535e-04,3.496134273760575866e-05
7.179999999999999716e-01,2.815332151717662447e-04,3.498780541167650920e-05
7.189999999999999725e-01,2.701522423206504275e-04,3.501484660939790955e-05
7.199999999999999734e-01,2.587958271910560269e-04,3.504254736977068532e-05
7.209999999999999742e-01,2.474687907581054084e-04,3.507080971687107578e-05
7.219999999999999751e-01,2.361772145611506786e-04,3.509971462482267999e-05
7.229999999999999760e-01,2.249278270990406068e-04,3.512916376220643412e-05
7.239999999999999769e-01,2.137290804193287073e-04,3.515923795827957958e-05
7.249999999999999778e-01,2.025906939927130655e-04,3.518983863169412299e-05
7.259999999999999787e-01,1.915249072087475961e-04,3.522104638989896879e-05
7.269999999999999796e-01,1.805463041557245482e-04,3.525276249639808701e-05
7.279999999999999805e-01,1.696734097575022208e-04,3.528506727337791361e-05
7.289999999999999813e-01,1.589290400096709870e-04,3.531786192899799055e-05
7.299999999999999822e-01,1.483425801932924547e-04,3.535122642417288933e-05
7.309999999999999831e-01,1.379513498865092048e-04,3.538506200134881234e-05
7.319999999999999840e-01,1.278042322463053288e-04,3.541944819639549830e-05
7.329999999999999849e-01,1.179649759224504210e-04,3.545428638198026020e-05
7.339999999999999858e-01,1.085183185184193698e-04,3.548965560497243570e-05
7.349999999999999867e-01,9.957647346394729820e-05,3.552545745008095116e-05
7.359999999999999876e-01,9.128844089805581428e-05,3.556177041741729450e-05
7.369999999999999885e-01,8.384827096908004703e-05,3.559849639706443139e-05
7.379999999999999893e-01,7.750045451357838531e-05,3.563571328043239244e-05
7.389999999999999902e-01,7.253166450181231341e-05,3.567332333990636542e-05
7.399999999999999911e-01,6.923853397955545465e-05,3.571140379718053162e-05
7.409999999999999920e-01,6.786401473975245456e-05,3.574985739734084188e-05
7.419999999999999929e-01,6.852195273941778493e-05,3.578876064440389860e-05
7.429999999999999938e-01,7.115399205347214121e-05,3.582801682090543702e-05
7.439999999999999947e-01,7.555182420391768944e-05,3.586770165909185210e-05
7.449999999999999956e-01,8.142754027649666884e-05,3.590771906293937311e-05
7.459999999999999964e-01,8.848466244228409396e-05,3.594814394216703249e-05
7.469999999999999973e-01,9.646182464696631054e-05,3.598888090178142552e-05
7.479999999999999982e-01,1.051471638794978098e-04,3.603000397768650593e-05
7.489999999999999991e-01,1.143770226977697767e-04,3.607141853105823385e-05
7.500000000000000000e-01,1.240271920271203030e-04,3.611319768201843054e-05
7.510000000000000009e-01,1.340044717536353826e-04,3.615524762942770056e-05
7.520000000000000018e-01,1.442382989759680167e-04,3.619764053038532285e-05
7.530000000000000027e-01,1.546753635172786216e-04,3.624028347668173606e-05
7.540000000000000036e-01,1.652744880283428389e-04,3.628324762490231129e-05
7.550000000000000044e-01,1.760040334656501771e-04,3.632644103572998137e-05
7.560000000000000053e-01,1.868388786425228230e-04,3.636993382699954313e-05
7.570000000000000062e-01,1.977593859834847728e-04,3.641363506501950489e-05
7.580000000000000071e-01,2.087494847611594533e-04,3.645761378236075213e-05
7.590000000000000080e-01,2.197964357382019979e-04,3.650178013839998147e-05
7.600000000000000089e-01,2.308894777185120650e-04,3.654620204662119959e-05
7.610000000000000098e-01,2.420200004206921713e-04,3.659079079312763637e-05
7.620000000000000107e-01,2.531804847952210964e-04,3.663561314948629317e-05
7.630000000000000115e-01,2.643648892886445189e-04,3.668058158575088662e-05
7.640000000000000124e-01,2.755677495782260945e-04,3.672576168197622430e-05
7.650000000000000133e-01,2.867846794222515296e-04,3.677106715026419448e-05
7.660000000000000142e-01,2.980115612121872807e-04,3.681656235510933917e-05
7.670000000000000151e-01,3.092451095153762983e-04,3.686216228795647059e-05
7.680000000000000160e-01,3.204821161923575735e-04,3.690793008080308225e-05
7.690000000000000169e-01,3.317200486171982955e-04,3.695378205019262042e-05
7.700000000000000178e-01,3.429563296153239141e-04,3.699978005128040090e-05
7.710000000000000187e-01,3.541889543406936199e-04,3.704584178929803208e-05
7.720000000000000195e-01,3.654157939060126642e-04,3.709202782274264150e-05
7.730000000000000204e-01,3.766352218005579022e-04,3.713825725419080516e-05
7.740000000000000213e-01,3.878454346170070945e-04,3.718458932376916186e-05
7.750000000000000222e-01,3.990450824801573598e-04,3.723094459472684679e-05
7.760000000000000231e-01,4.102326030205173213e-04,3.727738096862976677e-05
7.770000000000000240e-01,4.214068522817976913e-04,3.732382050092066661e-05
7.780000000000000249e-01,4.325664495566102592e-04,3.737031972748510464e-05
7.790000000000000258e-01,4.437104066729848301e-04,3.741680222520095064e-05
7.800000000000000266e-01,4.548374821681557532e-04,3.746332314197250063e-05
7.810000000000000275e-01,4.659468075209238953e-04,3.750980759713862787e-05
7.820000000000000284e-01,4.770372496085657841e-04,3.755630934550343425e-05
7.830000000000000293e-01,4.881080330112471744e-04,3.760275511201003311e-05
7.840000000000000302e-01,4.991581102088920143e-04,3.764919722321574360e-05
7.850000000000000311e-01,5.101867792135359641e-04,3.769556400832362362e-05
7.860000000000000320e-01,5.211930609755171520e-04,3.774190636520379313e-05
7.870000000000000329e-01,5.321763120703819957e-04,3.778815427693757727e-05
7.880000000000000338e-01,5.431356090127599642e-04,3.783435720070109636e-05
7.890000000000000346e-01,5.540703556683346676e-04,3.788044676749984327e-05
7.900000000000000355e-01,5.649796741958732415e-04,3.792647096934222270e-05
7.910000000000000364e-01,5.758630069599495697e-04,3.797236313660010349e-05
7.920000000000000373e-01,5.867195140606629384e-04,3.801816978442684801e-05
7.930000000000000382e-01,5.975486696358440000e-04,3.806382595663542742e-05
7.940000000000000391e-01,6.083496657253199217e-04,3.810937669275408748e-05
7.950000000000000400e-01,6.191220029124793389e-04,3.815475876294076421e-05
7.960000000000000409e-01,6.298649004487454593e-04,3.820001570763393775e-05
7.970000000000000417e-01,6.405778811315411330e-04,3.824508604670808604e-05
7.980000000000000426e-01,6.512601876121654632e-04,3.829001182446529708e-05
7.990000000000000435e-01,6.619113615722260974e-04,3.833473331958759203e-05
8.000000000000000444e-01,6.725306660869954153e-04,3.837929107580209892e-05
8.010000000000000453e-01,6.831176590077962622e-04,3.842362713460751108e-05
8.020000000000000462e-01,6.936716213943885066e-04,3.846778051607630710e-05
8.030000000000000471e-01,7.041921251069964546e-04,3.851169508484478878e-05
8.040000000000000480e-01,7.146784671684859201e-04,3.855540835841847008e-05
8.050000000000000488e-01,7.251302316855748505e-04,3.859886597869636348e-05
8.060000000000000497e-01,7.355467301098566951e-04,3.864210391496683490e-05
8.070000000000000506e-01,7.459275573497753430e-04,3.868506964846931046e-05
8.080000000000000515e-01,7.562720378994111474e-04,3.872779764743591879e-05
8.090000000000000524e-01,7.665797763143160880e-04,3.877023719066102943e-05
8.100000000000000533e-01,7.768501091144848535e-04,3.881242120437585548e-05
8.110000000000000542e-01,7.870826495157105676e-04,3.885430081923081023e-05
8.120000000000000551e-01,7.972767451137233001e-04,3.889590742732138684e-05
8.130000000000000560e-01,8.074320170357840963e-04,3.893719396353424983e-05
8.140000000000000568e-01,8.175478232070538046e-04,3.897819031621343685e-05
8.150000000000000577e-01,8.276237919835749543e-04,3.901885129776428790e-05
8.160000000000000586e-01,8.376592910802199698e-04,3.905920523256444990e-05
8.170000000000000595e-01,8.476539555328456346e-04,3.909920877339202668e-05
8.180000000000000604e-01,8.576071622797344944e-04,3.913888873886692743e-05
8.190000000000000613e-01,8.675185526630107983e-04,3.917820359671794544e-05
8.200000000000000622e-01,8.773875124085559959e-04,3.921717864189157022e-05
8.210000000000000631e-01,8.872136886926989836e-04,3.925577424307079516e-05
8.220000000000000639e-01,8.969964756936219192e-04,3.929401417534342152e-05
8.230000000000000648e-01,9.067355262193834819e-04,3.933186061841142207e-05
8.240000000000000657e-01,9.164302426968802583e-04,3.936933578424371460e-05
8.250000000000000666e-01,9.260802832609063995e-04,3.940640373534639229e-05
8.260000000000000675e-01,9.356850581613323148e-04,3.944308522155550183e-05
8.270000000000000684e-01,9.452442307156498505e-04,3.947934613564722307e-05
8.280000000000000693e-01,9.547572189394590986e-04,3.951520568738998908e-05
8.290000000000000702e-01,9.642236911254350399e-04,3.955063163383451579e-05
8.300000000000000711e-01,9.736430728386893463e-04,3.958564167853221015e-05
8.310000000000000719e-01,9.830150372670391247e-04,3.962020540787341248e-05
8.320000000000000728e-01,9.923390173932420798e-04,3.965433903341148987e-05
8.329999999999999627e-01,1.001614691135060053e-03,3.968801400622449458e-05
8.339999999999999636e-01,1.010841498767713932e-03,3.972124504029887136e-05
8.349999999999999645e-01,1.020019122906987586e-03,3.975400541964699627e-05
8.359999999999999654e-01,1.029147011083720751e-03,3.978630836192617788e-05
8.369999999999999662e-01,1.038224850545834202e-03,3.981812898807681540e-05
8.379999999999999671e-01,1.047252095945768726e-03,3.984947905434739007e-05
8.389999999999999680e-01,1.056228439161101349e-03,3.988033549060417398e-05
8.399999999999999689e-01,1.065153341940404917e-03,3.991070855770272074e-05
8.409999999999999698e-01,1.074026500665735927e-03,3.994057704962587026e-05
8.419999999999999707e-01,1.082847384146235284e-03,3.996994978901511958e-05
8.429999999999999716e-01,1.091615693381491102e-03,3.999880734151714501e-05
8.439999999999999725e-01,1.100330904196082865e-03,4.002715705420324183e-05
8.449999999999999734e-01,1.108992722098409763e-03,4.005498133266768032e-05
8.459999999999999742e-01,1.117600629928801022e-03,4.008228608607472489e-05
8.469999999999999751e-01,1.126154337801918036e-03,4.010905549801852584e-05
8.479999999999999760e-01,1.134653335520845923e-03,4.013529405469812023e-05
8.489999999999999769e-01,1.143097337734653432e-03,4.016098775190667661e-05
8.499999999999999778e-01,1.151485841262027974e-03,4.018613962624595386e-05
8.509999999999999787e-01,1.159818565361736770e-03,4.021073745097076196e-05
8.519999999999999796e-01,1.168095013861021993e-03,4.023478285469594642e-05
8.529999999999999805e-01,1.176314910648355904e-03,4.025826537327581011e-05
8.539999999999999813e-01,1.184477766486182436e-03,4.028118526320756230e-05
8.549999999999999822e-01,1.192583309940271679e-03,4.030353383541730142e-05
8.559999999999999831e-01,1.200631058857031192e-03,4.032530991076514575e-05
8.569999999999999840e-01,1.208620746441184781e-03,4.034650654716876285e-05
8.579999999999999849e-01,1.216551897508388533e-03,4.036712121878413719e-05
8.589999999999999858e-01,1.224424250056204474e-03,4.038714872913030756e-05
8.599999999999999867e-01,1.232237335984025933e-03,4.040658515601778969e-05
8.609999999999999876e-01,1.239990898024060121e-03,4.042542703004258636e-05
8.619999999999999885e-01,1.247684475143885164e-03,4.044366909341154111e-05
8.629999999999999893e-01,1.255317814935210611e-03,4.046130958925314339e-05
8.639999999999999902e-01,1.262890463442279147e-03,4.047834191143980843e-05
8.649999999999999911e-01,1.270402173106923664e-03,4.049476601151528852e-05
8.659999999999999920e-01,1.277852497125693152e-03,4.051057395549943708e-05
8.669999999999999929e-01,1.285241192854245278e-03,4.052576740455506569e-05
8.679999999999999938e-01,1.292567820646220791e-03,4.054033710458768115e-05
8.689999999999999947e-01,1.299832142844617542e-03,4.055428637074425495e-05
8.699999999999999956e-01,1.307033726942659910e-03,4.056760465769373991e-05
8.709999999999999964e-01,1.314172340299961774e-03,4.058029697237708350e-05
8.719999999999999973e-01,1.321247557704329986e-03,4.059235144025400099e-05
8.729999999999999982e-01,1.328259151596964836e-03,4.060377471400546877e-05
8.739999999999999991e-01,1.335206703959482310e-03,4.061455368551729691e-05
8.750000000000000000e-01,1.342089992356912441e-03,4.062469665137400130e-05
8.760000000000000009e-01,1.348908606067014291e-03,4.063418923445039982e-05
8.770000000000000018e-01,1.355662327838422958e-03,4.064304134939834888e-05
8.780000000000000027e-01,1.362350754289706452e-03,4.065123735237254591e-05
8.790000000000000036e-01,1.368973673434963284e-03,4.065878877227591820e-05
8.800000000000000044e-01,1.375530689230254275e-03,4.066567875003403328e-05
8.810000000000000053e-01,1.382021594943080465e-03,4.067192042390911817e-05
8.820000000000000062e-01,1.388446001934120393e-03,4.067749570491083851e-05
8.830000000000000071e-01,1.394803708869324149e-03,4.068241930665738296e-05
8.840000000000000080e-01,1.401094334539464354e-03,4.068667194806557889e-05
8.850000000000000089e-01,1.407317682994413790e-03,4.069026990996837029e-05
8.860000000000000098e-01,1.413473380462930635e-03,4.069319272623162577e-05
8.870000000000000107e-01,1.419561236416288195e-03,4.069545824471756479e-05
8.880000000000000115e-01,1.425580884581701150e-03,4.069704481276166947e-05
8.890000000000000124e-01,1.431532140016881019e-03,4.069797180075435653e-05
8.900000000000000133e-01,1.437414644023283844e-03,4.069821640306188818e-05
8.910000000000000142e-01,1.443228217167589426e-03,4.069779952780887484e-05
8.920000000000000151e-01,1.448972508282541250e-03,4.069669722955298751e-05
8.930000000000000160e-01,1.454647343588041800e-03,4.069493191417666666e-05
8.940000000000000169e-01,1.460252379526101509e-03,4.069247850296683281e-05
8.950000000000000178e-01,1.465787447972085071e-03,4.068936090952419309e-05
8.960000000000000187e-01,1.471252212970239467e-03,4.068555296905574547e-05
8.970000000000000195e-01,1.476646512148546957e-03,4.068108004976850957e-05
8.980000000000000204e-01,1.481970017295173095e-03,4.067591486123058107e-05
8.990000000000000213e-01,1.487222571797536036e-03,4.067008425027363641e-05
9.000000000000000222e-01,1.492403855102289326e-03,4.066355985664083108e-05
9.010000000000000231e-01,1.497513716423221324e-03,4.065636996639323311e-05
9.020000000000000240e-01,1.502551842907148784e-03,4.064848517723686135e-05
9.030000000000000249e-01,1.507518089641215250e-03,4.063993521001843729e-05
9.040000000000000258e-01,1.512412151595871578e-03,4.063068959082718546e-05
9.050000000000000266e-01,1.517233889814018034e-03,4.062077944124489862e-05
9.060000000000000275e-01,1.521983007012932525e-03,4.061017326873779662e-05
9.070000000000000284e-01,1.526659370169198985e-03,4.059890360558524009e-05
9.080000000000000293e-01,1.531262689895977617e-03,4.058693794102341329e-05
9.090000000000000302e-01,1.535792839214878813e-03,4.057431018665275910e-05
9.100000000000000311e-01,1.540249536510700928e-03,4.056098684240818985e-05
9.110000000000000320e-01,1.544632660879540105e-03,4.054700317882139939e-05
9.120000000000000329e-01,1.548941938647873263e-03,4.053232470139617297e-05
9.130000000000000338e-01,1.553177255005043110e-03,4.051698802277365886e-05
9.140000000000000346e-01,1.557338344151977440e-03,4.050095770482049258e-05
9.150000000000000355e-01,1.561425097486194430e-03,4.048427169567455161e-05
9.160000000000000364e-01,1.565437257168741415e-03,4.046689358934158886e-05
9.170000000000000373e-01,1.569374720706724667e-03,4.044886266318170945e-05
9.180000000000000382e-01,1.573237238209230886e-03,4.043014159730541829e-05
9.190000000000000391e-01,1.577024713496019866e-03,4.041077094681449301e-05
9.200000000000000400e-01,1.580736904672645294e-03,4.039071246500485775e-05
9.210000000000000409e-01,1.584373721837676685e-03,4.037000798646138785e-05
9.220000000000000417e-01,1.587934931101502370e-03,4.034861838085077810e-05
9.230000000000000426e-01,1.591420448854575544e-03,4.032658675793564826e-05
9.240000000000000435e-01,1.594830049228702917e-03,4.030387310053074057e-05
9.250000000000000444e-01,1.598163655010089021e-03,4.028052175132617186e-05
9.260000000000000453e-01,1.601421048395467762e-03,4.025649183288555760e-05
9.270000000000000462e-01,1.604602158522326237e-03,4.023182893715971926e-05
9.280000000000000471e-01,1.607706775673449712e-03,4.020649133115683190e-05
9.290000000000000480e-01,1.610734835464178475e-03,4.018052580293896090e-05
9.300000000000000488e-01,1.613686136248427931e-03,4.015388980149495012e-05
9.310000000000000497e-01,1.616560620080215865e-03,4.012663131817938291e-05
9.320000000000000506e-01,1.619358093437306065e-03,4.009870698721806475e-05
9.330000000000000515e-01,1.622078504846486769e-03,4.007016598148845576e-05
9.340000000000000524e-01,1.624721668877465112e-03,4.004096414798016584e-05
9.350000000000000533e-01,1.627287540678774153e-03,4.001115179948735485e-05
9.360000000000000542e-01,1.629775943023767772e-03,3.998068399073920361e-05
9.370000000000000551e-01,1.632186837543631117e-03,3.994961220281921418e-05
9.380000000000000560e-01,1.634520055112467958e-03,3.991789074621979611e-05
9.390000000000000568e-01,1.636775563992776128e-03,3.988557221143134969e-05
9.400000000000000577e-01,1.638953203243086925e-03,3.985261016301310948e-05
9.410000000000000586e-01,1.641052947723373352e-03,3.981905830865352532e-05
9.420000000000000595e-01,1.643074644719841543e-03,3.978486947417180289e-05
9.430000000000000604e-01,1.645018275732140940e-03,3.975009845785473393e-05
9.440000000000000613e-01,1.646883696177143521e-03,3.971469739045017716e-05
9.450000000000000622e-01,1.648670894272083768e-03,3.967872213531925649e-05
9.460000000000000631e-01,1.650379733659770301e-03,3.964212413761366530e-05
9.470000000000000639e-01,1.652010209229405049e-03,3.960496031526631520e-05
9.480000000000000648e-01,1.653562192838836610e-03,3.956718142830159746e-05
9.490000000000000657e-01,1.655035686088222923e-03,3.952884544020350701e-05
9.500000000000000666e-01,1.656430569057685057e-03,3.948990246119079992e-05
9.510000000000000675e-01,1.657746850075081596e-03,3.945041147553986270e-05
9.520000000000000684e-01,1.658984417404783330e-03,3.941032195764370880e-05
9.530000000000000693e-01,1.660143286143303922e-03,3.936969389328166211e-05
9.540000000000000702e-01,1.661223352835116242e-03,3.932847612732542577e-05
9.550000000000000711e-01,1.662224639365231238e-03,3.928672962425376532e-05
9.560000000000000719e-01,1.663147050534626199e-03,3.924440262077479253e-05
9.570000000000000728e-01,1.663990615017319798e-03,3.920155704617759684e-05
9.580000000000000737e-01,1.664755245773961046e-03,3.915814056914069180e-05
9.590000000000000746e-01,1.665440978285973950e-03,3.911421606973205795e-05
9.599999999999999645e-01,1.666047733763418009e-03,3.906973064281904154e-05
9.609999999999999654e-01,1.666575554506931909e-03,3.902474809786258571e-05
9.619999999999999662e-01,1.667024369998467868e-03,3.897921497016791512e-05
9.629999999999999671e-01,1.667394229413808257e-03,3.893319596976071127e-05
9.639999999999999680e-01,1.667685070421930787e-03,3.888663710941889202e-05
9.649999999999999689e-01,1.667896948970245359e-03,3.883960401029516122e-05
9.659999999999999698e-01,1.668029810981399349e-03,3.879204216534490264e-05
9.669999999999999707e-01,1.668083719340298808e-03,3.874401804871940012e-05
9.679999999999999716e-01,1.668058628179627497e-03,3.869547665540458745e-05
9.689999999999999725e-01,1.667954607194809110e-03,3.864648532828755009e-05
9.699999999999999734e-01,1.667771618803844504e-03,3.859698856908274863e-05
9.709999999999999742e-01,1.667509739582924595e-03,3.854705455189926162e-05
9.719999999999999751e-01,1.667168940055385219e-03,3.849662733619493962e-05
9.729999999999999760e-01,1.666749303734952475e-03,3.844577590141911205e-05
9.739999999999999769e-01,1.666250809417646602e-03,3.839444385039117929e-05
9.749999999999999778e-01,1.665673547420802158e-03,3.834270097426330107e-05
9.759999999999999787e-01,1.665017504716556065e-03,3.829049044655999959e-05
9.769999999999999796e-01,1.664282778549940013e-03,3.823788283202153734e-05
9.779999999999999805e-01,1.663469364044955958e-03,3.818482090208802419e-05
9.789999999999999813e-01,1.662577365320630669e-03,3.813137597922534454e-05
9.799999999999999822e-01,1.661606785739012417e-03,3.807749042645105169e-05
9.809999999999999831e-01,1.660557736340534342e-03,3.802323629725825471e-05
9.819999999999999840e-01,1.659430228591537776e-03,3.796855559042921975e-05
9.829999999999999849e-01,1.658224380366846770e-03,3.791352109050597820e-05
9.839999999999999858e-01,1.656940211264018624e-03,3.785807443814046848e-05
9.849999999999999867e-01,1.655577846073709881e-03,3.780228910527626691e-05
9.859999999999999876e-01,1.654137312580368675e-03,3.774610638514783005e-05
9.869999999999999885e-01,1.652618742417681381e-03,3.768960043424468033e-05
9.879999999999999893e-01,1.651022171430421544e-03,3.763271222188019501e-05
9.889999999999999902e-01,1.649347738138160629e-03,3.757551656350050298e-05
9.899999999999999911e-01,1.647595486481723791e-03,3.751795412960099075e-05
9.909999999999999920e-01,1.645765561881460184e-03,3.746010036184435442e-05
9.919999999999999929e-01,1.643858016320855469e-03,3.740189564100598418e-05
9.929999999999999938e-01,1.641873002050510660e-03,3.734341602711768802e-05
9.939999999999999947e-01,1.639810579154223720e-03,3.728460162354387485e-05
9.949999999999999956e-01,1.637670906707876239e-03,3.722552909058986600e-05
9.959999999999999964e-01,1.635454052778444536e-03,3.716613828313544043e-05
9.969999999999999973e-01,1.633160183291486626e-03,3.710650642548888570e-05
9.979999999999999982e-01,1.630789374335998507e-03,3.704657312915890906e-05
9.989999999999999991e-01,1.628341798672138137e-03,3.698641617666007062e-05
1.000000000000000000e+00,1.625817540343796937e-03,3.692597496692930970e-05
1.001000000000000112e+00,1.623216778920627025e-03,3.686532779664534391e-05
1.002000000000000002e+00,1.620539606422835826e-03,3.680441385991244075e-05
1.003000000000000114e+00,1.617786209165575882e-03,3.674331197488477909e-05
1.004000000000000004e+00,1.614956687053585105e-03,3.668196114140037217e-05
1.005000000000000115e+00,1.612051233229972423e-03,3.662044065159383220e-05
1.006000000000000005e+00,1.609069955515560636e-03,3.655868934304339296e-05
1.007000000000000117e+00,1.606013053772858230e-03,3.649678696330693631e-05
1.008000000000000007e+00,1.602880643670946941e-03,3.643467220312951427e-05
1.009000000000000119e+00,1.599672931850492719e-03,3.637242525600892457e-05
1.010000000000000009e+00,1.596390041787329071e-03,3.630998466822692725e-05
1.011000000000000121e+00,1.593032186801693340e-03,3.624743103638591239e-05
1.012000000000000011e+00,1.589599498194791544e-03,3.618470278768493817e-05
1.013000000000000123e+00,1.586092195955982661e-03,3.612188091662578659e-05
1.014000000000000012e+00,1.582510419170060504e-03,3.605890374623864505e-05
1.015000000000000124e+00,1.578854394555285340e-03,3.599585262051952601e-05
1.016000000000000014e+00,1.575124268846662392e-03,3.593266578111061588e-05
1.017000000000000126e+00,1.571320275350105312e-03,3.586942491857735287e-05
1.018000000000000016e+00,1.567442568558833314e-03,3.580606820331102972e-05
1.019000000000000128e+00,1.563491388428697596e-03,3.574267763597958712e-05
1.020000000000000018e+00,1.559466897088093501e-03,3.567919132864237749e-05
1.021000000000000130e+00,1.555369341058190176e-03,3.561569156727907343e-05
1.022000000000000020e+00,1.551198890051187860e-03,3.555211642827242651e-05
1.023000000000000131e+00,1.546955797175430516e-03,3.548854846067044436e-05
1.024000000000000021e+00,1.542640239732625098e-03,3.542492571674450295e-05
1.024999999999999911e+00,1.538252477352426619e-03,3.536133097141730809e-05
1.026000000000000023e+00,1.533792694870748799e-03,3.529770226593485511e-05
1.026999999999999913e+00,1.529261158418676689e-03,3.523412258178814635e-05
1.028000000000000025e+00,1.524658060299172689e-03,3.517052997657998644e-05
1.028999999999999915e+00,1.519983673079382085e-03,3.510700761761676396e-05
1.030000000000000027e+00,1.515238196533327071e-03,3.504349357657883562e-05
1.030999999999999917e+00,1.510421909690220794e-03,3.498007116368399562e-05
1.032000000000000028e+00,1.505535019727345962e-03,3.491667849143702729e-05
1.032999999999999918e+00,1.500577812056719728e-03,3.485339899557669704e-05
1.034000000000000030e+00,1.495550501160964945e-03,3.479017083441702406e-05
1.034999999999999920e+00,1.490453378825891103e-03,3.472707752574773150e-05
1.036000000000000032e+00,1.485286666894505272e-03,3.466405730501294043e-05
1.036999999999999922e+00,1.480050663450625933e-03,3.460119376248979345e-05
1.038000000000000034e+00,1.474745597575504233e-03,3.453842520256712593e-05
1.038999999999999924e+00,1.469371773661334998e-03,3.447583522662817318e-05
1.040000000000000036e+00,1.463929427968266609e-03,3.441336224700684978e-05
1.040999999999999925e+00,1.458418871138710601e-03,3.435108989111232538e-05
1.042000000000000037e+00,1.452840346668632333e-03,3.428895666271860113e-05
1.042999999999999927e+00,1.447194171399220509e-03,3.422704614111311599e-05
1.044000000000000039e+00,1.441480595846389347e-03,3.416529696541046918e-05
1.044999999999999929e+00,1.435699943011264261e-03,3.410379265644325822e-05
1.046000000000000041e+00,1.429852470552705427e-03,3.404247196991343866e-05
1.046999999999999931e+00,1.423938507582757753e-03,3.398141832611318246e-05
1.048000000000000043e+00,1.417958318749065532e-03,3.392057064961245041e-05
1.048999999999999932e+00,1.411912239288907892e-03,3.386001223677373933e-05
1.050000000000000044e+00,1.405800540754348436e-03,3.379968216289253854e-05
1.050999999999999934e+00,1.399623564361886230e-03,3.373966354954986382e-05
1.052000000000000046e+00,1.393381588612361719e-03,3.367989562471883222e-05
1.052999999999999936e+00,1.387074960766563822e-03,3.362046133043318486e-05
1.054000000000000048e+00,1.380703966168734913e-03,3.356130009977348133e-05
1.054999999999999938e+00,1.374268957979897553e-03,3.350249463484961180e-05
1.056000000000000050e+00,1.367770228339672397e-03,3.344398455067660691e-05
1.056999999999999940e+00,1.361208136359305827e-03,3.338585228849281871e-05
1.058000000000000052e+00,1.354582980912269604e-03,3.332803767341053721e-05
1.058999999999999941e+00,1.347895126919495742e-03,3.327062283976394064e-05
1.060000000000000053e+00,1.341144879935443146e-03,3.321354782393260877e-05
1.060999999999999943e+00,1.334332610732735357e-03,3.315689440957024340e-05
1.062000000000000055e+00,1.327458631511409465e-03,3.310060287317210446e-05
1.062999999999999945e+00,1.320523318757436558e-03,3.304475463948594138e-05
1.064000000000000057e+00,1.313526991232932513e-03,3.298929020992388741e-05
1.064999999999999947e+00,1.306470031207419358e-03,3.293429059176750014e-05
1.066000000000000059e+00,1.299352763939975227e-03,3.287969652398316537e-05
1.066999999999999948e+00,1.292175577320349303e-03,3.282558857840464742e-05
1.068000000000000060e+00,1.284938803103372225e-03,3.277190775743861619e-05
1.068999999999999950e+00,1.277642834836046921e-03,3.271873412892064599e-05
1.070000000000000062e+00,1.270288010673666220e-03,3.266600896630454139e-05
1.070999999999999952e+00,1.262874729731935236e-03,3.261381182725722104e-05
1.072000000000000064e+00,1.255403336492322058e-03,3.256208424281625911e-05
1.072999999999999954e+00,1.247874235586067526e-03,3.251090520514101999e-05
1.074000000000000066e+00,1.240287777838809495e-03,3.246021654944363720e-05
1.074999999999999956e+00,1.232644373383379307e-03,3.241009665784636885e-05
1.076000000000000068e+00,1.224944379287924148e-03,3.236048763857284739e-05
1.076999999999999957e+00,1.217188211128809438e-03,3.231146724429941335e-05
1.078000000000000069e+00,1.209376232136921518e-03,3.226297788208139152e-05
1.078999999999999959e+00,1.201508863278128239e-03,3.221509662679369987e-05
1.080000000000000071e+00,1.193586473940816449e-03,3.216776619798842967e-05
1.080999999999999961e+00,1.185609490485189585e-03,3.212106295721432476e-05
1.082000000000000073e+00,1.177578288406664307e-03,3.207492992342159664e-05
1.082999999999999963e+00,1.169493299324570303e-03,3.202944269794025792e-05
1.084000000000000075e+00,1.161354904796487592e-03,3.198454464297864332e-05
1.084999999999999964e+00,1.153163541774885389e-03,3.194031057195434621e-05
1.086000000000000076e+00,1.144919597794965974e-03,3.189668415450803068e-05
1.086999999999999966e+00,1.136623515058445564e-03,3.185373938276773412e-05
1.088000000000000078e+00,1.128275687058201329e-03,3.181142026108692820e-05
1.088999999999999968e+00,1.119876561197540379e-03,3.176979989331456245e-05
1.090000000000000080e+00,1.111426536955434320e-03,3.172882264578864620e-05
1.090999999999999970e+00,1.102926066915771268e-03,3.168856073489560797e-05
1.092000000000000082e+00,1.094375556380481479e-03,3.164895885597583284e-05
1.092999999999999972e+00,1.085775463115608340e-03,3.161008826877896810e-05
1.094000000000000083e+00,1.077126198329808821e-03,3.157189402497185806e-05
1.094999999999999973e+00,1.068428224916541510e-03,3.153444640952046034e-05
1.096000000000000085e+00,1.059681959931298980e-03,3.149769084893647522e-05
1.096999999999999975e+00,1.050887871457842218e-03,3.146169661125574924e-05
1.098000000000000087e+00,1.042046382344134032e-03,3.142640947897626667e-05
1.098999999999999977e+00,1.033157965743856238e-03,3.139189766750115487e-05
1.100000000000000089e+00,1.024223050365080049e-03,3.135810733163647845e-05
1.100999999999999979e+00,1.015242114531402992e-03,3.132510560615227064e-05
1.102000000000000091e+00,1.006215592755207305e-03,3.129283904039374052e-05
1.102999999999999980e+00,9.971439684937513735e-04,3.126137363126183904e-05
1.104000000000000092e+00,9.880276820666759711e-04,3.123065631316424061e-05
1.104999999999999982e+00,9.788672221154621090e-04,3.120075193655920740e-05
1.106000000000000094e+00,9.696630348417665732e-04,3.117160782060518455e-05
1.106999999999999984e+00,9.604156140884682804e-04,3.114328764297270331e-05
1.108000000000000096e+00,9.511254119399670942e-04,3.111573913509905570e-05
1.108999999999999986e+00,9.417929275473641091e-04,3.108902473562020222e-05
1.110000000000000098e+00,9.324186189600868141e-04,3.106309259013607623e-05
1.110999999999999988e+00,9.230029905936501002e-04,3.103800390213997383e-05
1.112000000000000099e+00,9.135465064989485746e-04,3.101370721869875366e-05
1.112999999999999989e+00,9.040496765805829853e-04,3.099026246017588657e-05
1.114000000000000101e+00,8.945129710140368399e-04,3.096761861901268820e-05
1.114999999999999991e+00,8.849369052061776056e-04,3.094583430052160855e-05
1.116000000000000103e+00,8.753219555901442083e-04,3.092485892964392602e-05
1.116999999999999993e+00,8.656686433228768423e-04,3.090474979404181707e-05
1.118000000000000105e+00,8.559774512260833607e-04,3.088545674591149158e-05
1.118999999999999995e+00,8.462489063205635943e-04,3.086703571750694256e-05
1.120000000000000107e+00,8.364834980616271589e-04,3.084943703028344481e-05
1.120999999999999996e+00,8.266817595730943180e-04,3.083271523129839392e-05
1.122000000000000108e+00,8.168441871447597053e-04,3.081682108404170463e-05
1.122999999999999998e+00,8.069713202915218975e-04,3.080180774246173538e-05
1.124000000000000110e+00,7.970636624338099359e-04,3.078762646059572130e-05
1.125000000000000000e+00,7.871217598301716561e-04,3.077432894794605823e-05
1.126000000000000112e+00,7.771461234460553960e-04,3.076186691875976636e-05
1.127000000000000002e+00,7.671373066416700475e-04,3.075029066714767456e-05
1.128000000000000114e+00,7.570958283233210134e-04,3.073955241723795535e-05
1.129000000000000004e+00,7.470222495362879725e-04,3.072970099287492245e-05
1.130000000000000115e+00,7.369170977005104614e-04,3.072068910786957338e-05
1.131000000000000005e+00,7.267809420672192685e-04,3.071256411388449746e-05
1.132000000000000117e+00,7.166143192032127648e-04,3.070527923567942453e-05
1.133000000000000007e+00,7.064178073407498997e-04,3.069888034201758966e-05
1.134000000000000119e+00,6.961919530412232805e-04,3.069332119836363436e-05
1.135000000000000009e+00,6.859373444151752692e-04,3.068864617386649784e-05
1.136000000000000121e+00,6.756545389482202868e-04,3.068480954776438849e-05
1.137000000000000011e+00,6.653441357287912753e-04,3.068185419384431933e-05
1.138000000000000123e+00,6.550067044057829128e-04,3.067973494914212195e-05
1.139000000000000012e+00,6.446428563478006800e-04,3.067849314741060270e-05
1.140000000000000124e+00,6.342531748158737864e-04,3.067808418965158810e-05
1.141000000000000014e+00,6.238382851396323233e-04,3.067854791030049066e-05
1.142000000000000126e+00,6.133987860412404769e-04,3.067984028017379269e-05
1.143000000000000016e+00,6.029353188013743779e-04,3.068199959597557933e-05
1.144000000000000128e+00,5.924484998175867092e-04,3.068498241505221490e-05
1.145000000000000018e+00,5.819389888686109626e-04,3.068882550724187733e-05
1.146000000000000130e+00,5.714074228261831504e-04,3.069348603657092041e-05
1.147000000000000020e+00,5.608544830762622136e-04,3.069899923911068159e-05
1.148000000000000131e+00,5.502808304984105987e-04,3.070532289126719558e-05
1.149000000000000021e+00,5.396871720340345449e-04,3.071249071466071223e-05
1.150000000000000133e+00,5.290741969564296101e-04,3.072046110240303583e-05
1.151000000000000023e+00,5.184426427340672839e-04,3.072926622810208077e-05
1.152000000000000135e+00,5.077932326570224267e-04,3.073886514546223078e-05
1.153000000000000025e+00,4.971267410715177063e-04,3.074928852002027326e-05
1.153999999999999915e+00,4.864439324809782068e-04,3.076049604324862855e-05
1.155000000000000027e+00,4.757456262922630792e-04,3.077251686361016231e-05
1.155999999999999917e+00,4.650326374779163090e-04,3.078531135472401681e-05
1.157000000000000028e+00,4.543058411101346208e-04,3.079890715174981496e-05
1.157999999999999918e+00,4.435661148158396173e-04,3.081326531245467520e-05
1.159000000000000030e+00,4.328144032634520435e-04,3.082841196960746578e-05
1.159999999999999920e+00,4.220516627598977998e-04,3.084430887977912647e-05
1.161000000000000032e+00,4.112789261309315490e-04,3.086098068501064883e-05
1.161999999999999922e+00,4.004972498387092210e-04,3.087838985442188899e-05
1.163000000000000034e+00,3.897077798099242494e-04,3.089655955201012433e-05
1.163999999999999924e+00,3.789117017691193828e-04,3.091545298153295090e-05
1.165000000000000036e+00,3.681103088512406411e-04,3.093509183963140060e-05
1.165999999999999925e+00,3.573049561390977667e-04,3.095544006596412178e-05
1.167000000000000037e+00,3.464971313367664132e-04,3.097651790982677643e-05
1.167999999999999927e+00,3.356884150550689836e-04,3.099829006651170057e-05
1.169000000000000039e+00,3.248805565017530927e-04,3.102077533950252597e-05
1.169999999999999929e+00,3.140754419370820672e-04,3.104393919830458488e-05
1.171000000000000041e+00,3.032751785001919892e-04,3.106779903297783682e-05
1.171999999999999931e+00,2.924820748513795934e-04,3.109232109367586515e-05
1.173000000000000043e+00,2.816987382035313829e-04,3.111752136283296542e-05
1.173999999999999932e+00,2.709280736357037953e-04,3.114336688918092487e-05
1.175000000000000044e+00,2.601734029361321503e-04,3.116987227078897045e-05
1.175999999999999934e+00,2.494384938718771432e-04,3.119700535981384971e-05
1.177000000000000046e+00,2.387277156519521614e-04,3.122477938807398812e-05
1.177999999999999936e+00,2.280461179182191123e-04,3.125316303584152119e-05
1.179000000000000048e+00,2.173996495429838627e-04,3.128216818886110927e-05
1.179999999999999938e+00,2.067953236358400116e-04,3.131176435249544658e-05
1.181000000000000050e+00,1.962415493159678690e-04,3.134196208812342589e-05
1.181999999999999940e+00,1.857484513981715382e-04,3.137273175049885550e-05
1.183000000000000052e+00,1.753284109327495381e-04,3.140408259454246522e-05
1.183999999999999941e+00,1.649966744343685048e-04,3.143598582830735359e-05
1.185000000000000053e+00,1.547722941072968812e-04,3.146844942551689354e-05
1.185999999999999943e+00,1.446792985032536517e-04,3.150144545808437549e-05
1.187000000000000055e+00,1.347484194260313865e-04,3.153498063796475909e-05
1.187999999999999945e+00,1.250193723532723510e-04,3.156902791358964121e-05
1.189000000000000057e+00,1.155441320444491632e-04,3.160359275761032534e-05
1.189999999999999947e+00,1.063913393033815525e-04,3.163864900037575701e-05
1.191000000000000059e+00,9.765235775163986912e-05,3.167420090337802181e-05
1.191999999999999948e+00,8.944896941356644414e-05,3.171022318971385503e-05
1.193000000000000060e+00,8.194236699807232215e-05,3.174671892767908432e-05
1.193999999999999950e+00,7.534095493253188712e-05,3.178366373791421658e-05
1.195000000000000062e+00,6.990116193510378831e-05,3.182105952170540073e-05
1.195999999999999952e+00,6.591031161845788253e-05,3.185888280723907337e-05
1.197000000000000064e+00,6.364025138529549473e-05,3.189713435403881595e-05
1.197999999999999954e+00,6.327472708950316585e-05,3.193579159922547148e-05
1.199000000000000066e+00,6.484389940298461343e-05,3.197485417917232903e-05
1.199999999999999956e+00,6.821206920789721557e-05,3.201430045694212448e-05
1.201000000000000068e+00,7.312859930568737414e-05,3.205412897405624271e-05
1.201999999999999957e+00,7.930343941354360635e-05,3.209431901395576970e-05
1.203000000000000069e+00,8.646476060826109827e-05,3.213486804458667802e-05
1.203999999999999959e+00,9.438559589764856591e-05,3.217575627412806196e-05
1.205000000000000071e+00,1.028879684089741112e-04,3.221698012851793603e-05
1.205999999999999961e+00,1.118366192465711261e-04,3.225852074901497656e-05
1.207000000000000073e+00,1.211299757157495682e-04,3.230037352890483411e-05
1.207999999999999963e+00,1.306918432187508178e-04,3.234252054630330357e-05
1.209000000000000075e+00,1.404647221454269552e-04,3.238495619382468797e-05
1.209999999999999964e+00,1.504048399177973733e-04,3.242766348910541282e-05
1.211000000000000076e+00,1.604784837925516512e-04,3.247063585451602546e-05
1.211999999999999966e+00,1.706594020861929343e-04,3.251385723941086360e-05
1.213000000000000078e+00,1.809268837680717270e-04,3.255732011423217331e-05
1.213999999999999968e+00,1.912644167436949362e-04,3.260100937085955207e-05
1.215000000000000080e+00,2.016586604398918074e-04,3.264491654023276895e-05
1.215999999999999970e+00,2.120987394700153596e-04,3.268902745394988506e-05
1.217000000000000082e+00,2.225756687656027673e-04,3.273333274425471620e-05
1.217999999999999972e+00,2.330819726058486153e-04,3.277781917602666875e-05
1.219000000000000083e+00,2.436113452585227763e-04,3.282247649708049965e-05
1.219999999999999973e+00,2.541584421138046472e-04,3.286729241271261006e-05
1.221000000000000085e+00,2.647186673890018055e-04,3.291225581126862451e-05
1.221999999999999975e+00,2.752880597001430472e-04,3.295735534316310050e-05
1.223000000000000087e+00,2.858631510912600787e-04,3.300257905204960268e-05
1.223999999999999977e+00,2.964409063068298511e-04,3.304791651710778968e-05
1.225000000000000089e+00,3.070186233900699187e-04,3.309335496245106422e-05
1.225999999999999979e+00,3.175939045161509642e-04,3.313888488892453209e-05
1.227000000000000091e+00,3.281645817719429413e-04,3.318449273881682288e-05
1.227999999999999980e+00,3.387287070096936829e-04,3.323016995216581705e-05
1.229000000000000092e+00,3.492844934062060819e-04,3.327590218572835511e-05
1.229999999999999982e+00,3.598303171482862052e-04,3.332168181130407890e-05
1.231000000000000094e+00,3.703646691472111448e-04,3.336749373994798881e-05
1.231999999999999984e+00,3.808861641776333873e-04,3.341333124113022120e-05
1.233000000000000096e+00,3.913934994595072523e-04,3.345917848633318196e-05
1.233999999999999986e+00,4.018854685070059689e-04,3.350502968705291757e-05
1.235000000000000098e+00,4.123609244622149662e-04,3.355086830783794640e-05
1.235999999999999988e+00,4.228187969931473575e-04,3.359668945147052563e-05
1.237000000000000099e+00,4.332580589922303761e-04,3.364247589814547685e-05
1.237999999999999989e+00,4.436777454158476056e-04,3.368822365389929463e-05
1.239000000000000101e+00,4.540769225433833548e-04,3.373391481591277109e-05
1.239999999999999991e+00,4.644547079854102018e-04,3.377954629900135295e-05
1.241000000000000103e+00,4.748102418197255284e-04,3.382509955732047906e-05
1.241999999999999993e+00,4.851427073271694220e-04,3.387057239166624994e-05
1.243000000000000105e+00,4.954513037577574965e-04,3.391594561425258063e-05
1.243999999999999995e+00,5.057352673717386768e-04,3.396121791642625279e-05
1.245000000000000107e+00,5.159938453971593588e-04,3.400636950202396162e-05
1.245999999999999996e+00,5.262263172808084779e-04,3.405139993114965596e-05
1.247000000000000108e+00,5.364319697064612617e-04,3.409628881082469567e-05
1.247999999999999998e+00,5.466101177643827719e-04,3.414103657197514112e-05
1.249000000000000110e+00,5.567600809333560479e-04,3.418562223699500103e-05
1.250000000000000000e+00,5.668812040900948496e-04,3.423004710919501299e-05
1.251000000000000112e+00,5.769728343131838924e-04,3.427428965726909461e-05
1.252000000000000002e+00,5.870343416501229645e-04,3.431835202778856447e-05
1.253000000000000114e+00,5.970650966731569234e-04,3.436221214979041152e-05
1.254000000000000004e+00,6.070644909636283004e-04,3.440587301119214602e-05
1.255000000000000115e+00,6.170319153298641857e-04,3.444931200226794950e-05
1.256000000000000005e+00,6.269667799164802078e-04,3.449253297406875627e-05
1.257000000000000117e+00,6.368684931435409377e-04,3.453551281729802617e-05
1.258000000000000007e+00,6.467364814370164154e-04,3.457825619454536206e-05
1.259000000000000119e+00,6.565701687329346175e-04,3.462073949405108784e-05
1.260000000000000009e+00,6.663689958263755439e-04,3.466296818681951581e-05
1.261000000000000121e+00,6.761324004776081854e-04,3.470491818087342634e-05
1.262000000000000011e+00,6.858598362825137594e-04,3.474659577331546995e-05
1.263000000000000123e+00,6.955507534076468910e-04,3.478797643465497111e-05
1.264000000000000012e+00,7.052046170649389333e-04,3.482906725818667886e-05
1.265000000000000124e+00,7.148208887364181346e-04,3.486984323929397730e-05
1.266000000000000014e+00,7.243990441845241232e-04,3.491031224705727404e-05
1.267000000000000126e+00,7.339385552354140210e-04,3.495044886011307528e-05
1.268000000000000016e+00,7.434389073677898649e-04,3.499026176228651759e-05
1.269000000000000128e+00,7.528995820288128570e-04,3.502972511102685216e-05
1.270000000000000018e+00,7.623200737469718871e-04,3.506884831978626768e-05
1.271000000000000130e+00,7.716998729354434790e-04,3.510760514901715398e-05
1.272000000000000020e+00,7.810384825647152503e-04,3.514600582888332051e-05
1.273000000000000131e+00,7.903354015340950103e-04,3.518402371448048707e-05
1.274000000000000021e+00,7.995901408320599691e-04,3.522166975208828942e-05
1.275000000000000133e+00,8.088022073657304481e-04,3.525891694852789014e-05
1.276000000000000023e+00,8.179711197716088827e-04,3.529577698635415575e-05
1.277000000000000135e+00,8.270963926835826286e-04,3.533222249426432504e-05
1.278000000000000025e+00,8.361775519976717610e-04,3.536826590794869292e-05
1.279000000000000137e+00,8.452141197491243015e-04,3.540387949201316596e-05
1.280000000000000027e+00,8.542056289085011482e-04,3.543907640509907567e-05
1.280999999999999917e+00,8.631516086587093066e-04,3.547382860886581118e-05
1.282000000000000028e+00,8.720515988208659298e-04,3.550814995138845036e-05
1.282999999999999918e+00,8.809051355517589143e-04,3.554201207913523119e-05
1.284000000000000030e+00,8.897117653238735633e-04,3.557542956512534343e-05
1.284999999999999920e+00,8.984710311441242506e-04,3.560837371530567886e-05
1.286000000000000032e+00,9.071824860318389912e-04,3.564085977628951519e-05
1.286999999999999922e+00,9.158456796851930943e-04,3.567285877675730062e-05
1.288000000000000034e+00,9.244601715465204737e-04,3.570438665970242058e-05
1.288999999999999924e+00,9.330255179357666278e-04,3.573541416660433516e-05
1.290000000000000036e+00,9.415412846540690368e-04,3.576595791087036982e-05
1.290999999999999925e+00,9.500070345259449284e-04,3.579598833932421217e-05
1.292000000000000037e+00,9.584223396082456117e-04,3.582552273050982781e-05
1.292999999999999927e+00,9.667867691793411745e-04,3.585453132903070576e-05
1.294000000000000039e+00,9.750999015702786071e-04,3.588303205159488021e-05
1.294999999999999929e+00,9.833613125461784787e-04,3.591099482636530183e-05
1.296000000000000041e+00,9.915705866410675327e-04,3.593843821361754728e-05
1.296999999999999931e+00,9.997273059948186269e-04,3.596533194882106340e-05
1.298000000000000043e+00,1.007831061269181617e-03,3.599169524637765513e-05
1.298999999999999932e+00,1.015881441005827938e-03,3.601749759606258437e-05
1.300000000000000044e+00,1.023878042114950400e-03,3.604275882875008499e-05
1.300999999999999934e+00,1.031820459534926954e-03,3.606744821282750166e-05
1.302000000000000046e+00,1.039708296351131434e-03,3.609158616947418289e-05
1.302999999999999936e+00,1.047541153877704556e-03,3.611514177765963565e-05
1.304000000000000048e+00,1.055318641368656286e-03,3.613813608122928459e-05
1.304999999999999938e+00,1.063040366556850099e-03,3.616053794988343669e-05
1.306000000000000050e+00,1.070705944932779296e-03,3.618236901560338662e-05
1.306999999999999940e+00,1.078314990623946076e-03,3.620359798628827941e-05
1.308000000000000052e+00,1.085867125362144402e-03,3.622424706364669919e-05
1.308999999999999941e+00,1.093361969737553004e-03,3.624428476863267962e-05
1.310000000000000053e+00,1.100799151727978233e-03,3.626373390034257858e-05
1.310999999999999943e+00,1.108178298411280739e-03,3.628256281138306515e-05
1.312000000000000055e+00,1.115499044047299276e-03,3.630079485197693632e-05
1.312999999999999945e+00,1.122761022179428331e-03,3.631839822790871122e-05
1.314000000000000057e+00,1.129963873413258055e-03,3.633539685069638525e-05
1.314999999999999947e+00,1.137107237852196537e-03,3.635175877159522897e-05
1.316000000000000059e+00,1.144190762475912710e-03,3.636750843802704475e-05
1.316999999999999948e+00,1.151214093960687551e-03,3.638261378307137706e-05
1.318000000000000060e+00,1.158176885676777054e-03,3.639709980257510992e-05
1.318999999999999950e+00,1.165078790884181877e-03,3.641093429039875463e-05
1.320000000000000062e+00,1.171919469404769610e-03,3.642414276567499629e-05
1.320999999999999952e+00,1.178698581188500480e-03,3.643669291409352257e-05
1.322000000000000064e+00,1.185415792546435374e-03,3.644861077163067330e-05
1.322999999999999954e+00,1.192070770092230588e-03,3.645986391752642925e-05
1.324000000000000066e+00,1.198663186720631780e-03,3.647047889302894612e-05
1.324999999999999956e+00,1.205192715808703872e-03,3.648042318318332977e-05
1.326000000000000068e+00,1.211659036769302360e-03,3.648972384602099383e-05
1.326999999999999957e+00,1.218061829750413877e-03,3.649834826176357274e-05
1.328000000000000069e+00,1.224400780827672973e-03,3.650632396977126988e-05
1.328999999999999959e+00,1.230675576984002761e-03,3.651361828023359806e-05
1.330000000000000071e+00,1.236885910997663875e-03,3.652025921630489062e-05
1.330999999999999961e+00,1.243031476740411598e-03,3.652621401273407751e-05
1.332000000000000073e+00,1.249111973707406169e-03,3.653151116089669090e-05
1.332999999999999963e+00,1.255127102672685437e-03,3.653611783868515014e-05
1.334000000000000075e+00,1.261076569872063898e-03,3.654006303274855513e-05
1.334999999999999964e+00,1.266960083042828174e-03,3.654331386163636633e-05
1.336000000000000076e+00,1.272777355315730724e-03,3.654589972420043981e-05
1.336999999999999966e+00,1.278528101417271195e-03,3.654778772499091597e-05
1.338000000000000078e+00,1.284212041292914688e-03,3.654900774626764225e-05
1.338999999999999968e+00,1.289828896806317817e-03,3.654952679948301542e-05
1.340000000000000080e+00,1.295378394854473361e-03,3.654937520399481837e-05
1.340999999999999970e+00,1.300860264334834223e-03,3.654851997479995551e-05
1.342000000000000082e+00,1.306274239116420955e-03,3.654699185120121295e-05
1.342999999999999972e+00,1.311620055283253122e-03,3.654475782121457516e-05
1.344000000000000083e+00,1.316897453701960149e-03,3.654184906507766710e-05
1.344999999999999973e+00,1.322106177647442739e-03,3.653823253962302305e-05
1.346000000000000085e+00,1.327245975045571744e-03,3.653393985245044056e-05
1.346999999999999975e+00,1.332316596381030553e-03,3.652893799101367074e-05
1.348000000000000087e+00,1.337317796732745293e-03,3.652325893763191814e-05
1.348999999999999977e+00,1.342249333925402306e-03,3.651686964170835717e-05
1.350000000000000089e+00,1.347110970146633054e-03,3.650980251473093718e-05
1.350999999999999979e+00,1.351902470485824223e-03,3.650202453919643017e-05
1.352000000000000091e+00,1.356623604354042015e-03,3.649356852297077752e-05
1.352999999999999980e+00,1.361274144231505419e-03,3.648440146322477708e-05
1.354000000000000092e+00,1.365853866763622887e-03,3.647455653841668032e-05
1.354999999999999982e+00,1.370362551831716359e-03,3.646400076231911055e-05
1.356000000000000094e+00,1.374799983365792557e-03,3.645276770910224520e-05
1.356999999999999984e+00,1.379165948709326715e-03,3.644082442589109065e-05
1.358000000000000096e+00,1.383460239121382619e-03,3.642820484548256075e-05
1.358999999999999986e+00,1.387682649433933605e-03,3.641487605472054113e-05
1.360000000000000098e+00,1.391832978269112384e-03,3.640087236179771860e-05
1.360999999999999988e+00,1.395911027959146613e-03,3.638616090275120611e-05
1.362000000000000099e+00,1.399916604507372509e-03,3.637077634836481893e-05
1.362999999999999989e+00,1.403849517829235203e-03,3.635468588005749305e-05
1.364000000000000101e+00,1.407709581445353931e-03,3.633792449862637702e-05
1.364999999999999991e+00,1.411496612819405179e-03,3.632045946581965052e-05
1.366000000000000103e+00,1.415210432851831497e-03,3.630232615318514024e-05
1.366999999999999993e+00,1.418850866751431624e-03,3.628349185258270834e-05
1.368000000000000105e+00,1.422417742983767648e-03,3.626399226431717518e-05
1.368999999999999995e+00,1.425910894285316657e-03,3.624379478821808674e-05
1.370000000000000107e+00,1.429330156743588084e-03,3.622293542839883675e-05
1.370999999999999996e+00,1.432675370864798514e-03,3.620138164631623559e-05
1.372000000000000108e+00,1.435946380193723303e-03,3.617916980831299364e-05
1.372999999999999998e+00,1.439143032955923947e-03,3.615626747306185099e-05
1.374000000000000110e+00,1.442265180407294005e-03,3.613271128917247142e-05
1.375000000000000000e+00,1.445312678510343425e-03,3.610846891481636660e-05
1.376000000000000112e+00,1.448285386102678585e-03,3.608357733671456159e-05
1.377000000000000002e+00,1.451183166954974355e-03,3.605800430420314531e-05
1.378000000000000114e+00,1.454005887621393021e-03,3.603178709021906547e-05
1.379000000000000004e+00,1.456753419664264361e-03,3.600489355100720975e-05
1.380000000000000115e+00,1.459425637316097988e-03,3.597736126359329093e-05
1.381000000000000005e+00,1.462022419986148177e-03,3.594915820269909383e-05
1.382000000000000117e+00,1.464543649670742125e-03,3.592032222624211648e-05
1.383000000000000007e+00,1.466989213647253891e-03,3.589082141901858919e-05
1.384000000000000119e+00,1.469359001630707014e-03,3.586069393272607239e-05
1.385000000000000009e+00,1.471652908754191632e-03,3.582990800223551222e-05
1.386000000000000121e+00,1.473870832529036333e-03,3.579850204562117931e-05
1.387000000000000011e+00,1.476012676018634805e-03,3.576644440919607112e-05
1.388000000000000123e+00,1.478078344525373148e-03,3.573377379289657737e-05
1.389000000000000012e+00,1.480067749016210224e-03,3.570045869768543960e-05
1.390000000000000124e+00,1.481980802639333399e-03,3.566653807388100420e-05
1.391000000000000014e+00,1.483817424302636767e-03,3.563198056290628793e-05
1.392000000000000126e+00,1.485577534967733818e-03,3.559682538297124886e-05
1.393000000000000016e+00,1.487261061543391398e-03,3.556104131942838879e-05
1.394000000000000128e+00,1.488867932826091383e-03,3.552466784435177487e-05
1.395000000000000018e+00,1.490398083630502029e-03,3.548767391786008916e-05
1.396000000000000130e+00,1.491851450711437557e-03,3.545009923951485451e-05
1.397000000000000020e+00,1.493227976910140855e-03,3.541191292307227235e-05
1.398000000000000131e+00,1.494527606798493015e-03,3.537315491937111566e-05
1.399000000000000021e+00,1.495750291193947762e-03,3.533379452370652641e-05
1.400000000000000133e+00,1.496895982603749058e-03,3.529387191747066047e-05
1.401000000000000023e+00,1.497964639876257732e-03,3.525335655882719845e-05
1.402000000000000135e+00,1.498956223396097701e-03,3.521228885849179410e-05
1.403000000000000025e+00,1.499870700033872385e-03,3.517063846317094002e-05
1.404000000000000137e+00,1.500708038157269131e-03,3.512844598876057055e-05
1.405000000000000027e+00,1.501468212655355291e-03,3.508568127023183145e-05
1.406000000000000139e+00,1.502151199728591268e-03,3.504238516100476877e-05
1.407000000000000028e+00,1.502756982301493025e-03,3.499852769061581907e-05
1.407999999999999918e+00,1.503285544651437704e-03,3.495414988466995367e-05
1.409000000000000030e+00,1.503736877750937130e-03,3.490922196594738625e-05
1.409999999999999920e+00,1.504110973678431410e-03,3.486378519742190819e-05
1.411000000000000032e+00,1.504407831411600513e-03,3.481781002131690341e-05
1.411999999999999922e+00,1.504627451091668493e-03,3.477133786229942678e-05
1.413000000000000034e+00,1.504769839767937465e-03,3.472433936369092509e-05
1.413999999999999924e+00,1.504835005479651395e-03,3.467685615225847481e-05
1.415000000000000036e+00,1.504822963323086292e-03,3.462885908705595002e-05
1.415999999999999925e+00,1.504733729266502723e-03,3.458038998183086320e-05
1.417000000000000037e+00,1.504567326399953347e-03,3.453141992831397619e-05
1.417999999999999927e+00,1.504323778697145512e-03,3.448199089768595000e-05
1.419000000000000039e+00,1.504003117351283272e-03,3.443207419578552046e-05
1.419999999999999929e+00,1.503605374283510307e-03,3.438171196160044843e-05
1.421000000000000041e+00,1.503130588675968089e-03,3.433087574300119942e-05
1.421999999999999931e+00,1.502578800305905821e-03,3.427960786001970592e-05
1.423000000000000043e+00,1.501950056388623531e-03,3.422788009387074925e-05
1.423999999999999932e+00,1.501244404732875355e-03,3.417573489505626466e-05
1.425000000000000044e+00,1.500461900586778355e-03,3.412314428927622456e-05
1.425999999999999934e+00,1.499602599675033208e-03,3.407015087663170831e-05
1.427000000000000046e+00,1.498666565236895761e-03,3.401672692896065754e-05
1.427999999999999936e+00,1.497653860873901510e-03,3.396291519731524161e-05
1.429000000000000048e+00,1.496564557832213505e-03,3.390868821154867065e-05
1.429999999999999938e+00,1.495398727647722454e-03,3.385408884430758029e-05
1.431000000000000050e+00,1.494156449558352306e-03,3.379908987487603451e-05
1.431999999999999940e+00,1.492837803038616620e-03,3.374373429761123291e-05
1.433000000000000052e+00,1.491442875252629646e-03,3.368799516686837018e-05
1.433999999999999941e+00,1.489971753502943507e-03,3.363191560482026426e-05
1.435000000000000053e+00,1.488424532960945686e-03,3.357546892194711926e-05
1.435999999999999943e+00,1.486801308838335382e-03,3.351869833830355914e-05
1.437000000000000055e+00,1.485102184221771815e-03,3.346157743398684646e-05
1.437999999999999945e+00,1.483327262152540557e-03,3.340414954159601229e-05
1.439000000000000057e+00,1.481476653642290267e-03,3.334638852193942893e-05
1.439999999999999947e+00,1.479550469590763242e-03,3.328833778921371151e-05
1.441000000000000059e+00,1.477548828923629575e-03,3.322997148056600541e-05
1.441999999999999948e+00,1.475471850326179812e-03,3.317133310326430293e-05
1.443000000000000060e+00,1.473319660579243059e-03,3.311239707223268962e-05
1.443999999999999950e+00,1.471092386187596891e-03,3.305320697459465255e-05
1.445000000000000062e+00,1.468790161771738783e-03,3.299373752614197935e-05
1.445999999999999952e+00,1.466413121599551353e-03,3.293403236627452337e-05
1.447000000000000064e+00,1.463961408143642532e-03,3.287406649135981256e-05
1.447999999999999954e+00,1.461435163413537987e-03,3.281388361798886984e-05
1.449000000000000066e+00,1.458834537669109321e-03,3.275345903666951173e-05
1.449999999999999956e+00,1.456159680686650113e-03,3.269283649179248414e-05
1.451000000000000068e+00,1.453410750526629158e-03,3.263199157339458025e-05
1.451999999999999957e+00,1.450587904595959264e-03,3.257096808890603114e-05
1.453000000000000069e+00,1.447691308656330828e-03,3.250974192580418254e-05
1.453999999999999959e+00,1.444721127787027210e-03,3.244835690660237448e-05
1.455000000000000071e+00,1.441677535491857386e-03,3.238678921937927980e-05
1.455999999999999961e+00,1.438560704528584746e-03,3.232508272125900087e-05
1.457000000000000073e+00,1.435370816104878169e-03,3.226321389899957927e-05
1.457999999999999963e+00,1.432108050554737558e-03,3.220122660181967754e-05
1.459000000000000075e+00,1.428772596685955231e-03,3.213909763205343443e-05
1.459999999999999964e+00,1.425364642378483667e-03,3.207687084992484215e-05
1.461000000000000076e+00,1.421884384049175269e-03,3.201452336820745099e-05
1.461999999999999966e+00,1.418332017166658732e-03,3.195209902922929691e-05
1.463000000000000078e+00,1.414707745782681127e-03,3.188957524490183511e-05
1.463999999999999968e+00,1.411011772821394328e-03,3.182699583521871978e-05
1.465000000000000080e+00,1.407244309809628675e-03,3.176433852927740796e-05
1.465999999999999970e+00,1.403405567140557321e-03,3.170164711602167058e-05
1.467000000000000082e+00,1.399495763856690306e-03,3.163889962749950044e-05
1.467999999999999972e+00,1.395515117806753235e-03,3.157613980256791623e-05
1.469000000000000083e+00,1.391463855486943556e-03,3.151334599828799850e-05
1.469999999999999973e+00,1.387342202052742335e-03,3.145056188663856805e-05
1.471000000000000085e+00,1.383150391464449489e-03,3.138776612310100405e-05
1.471999999999999975e+00,1.378888656299275981e-03,3.132500231482265922e-05
1.473000000000000087e+00,1.374557237809314551e-03,3.126224943881722359e-05
1.473999999999999977e+00,1.370156375819327893e-03,3.119955100819099618e-05
1.475000000000000089e+00,1.365686318974563412e-03,3.113688629699602799e-05
1.475999999999999979e+00,1.361147314354278336e-03,3.107429872021688486e-05
1.477000000000000091e+00,1.356539617852354921e-03,3.101176787233367554e-05
1.477999999999999980e+00,1.351863483776380307e-03,3.094933706010232036e-05
1.479000000000000092e+00,1.347119175261674885e-03,3.088698618715589984e-05
1.479999999999999982e+00,1.342306953766860336e-03,3.082475841391465907e-05
1.481000000000000094e+00,1.337427089580969352e-03,3.076263394067601012e-05
1.481999999999999984e+00,1.332479851274739847e-03,3.070065579154396718e-05
1.483000000000000096e+00,1.327465516342391698e-03,3.063880446897673164e-05
1.483999999999999986e+00,1.322384360417072939e-03,3.057712282541263715e-05
1.485000000000000098e+00,1.317236668001835979e-03,3.051559167013878144e-05
1.485999999999999988e+00,1.312022721787914955e-03,3.045425367896221572e-05
1.487000000000000099e+00,1.306742813348168390e-03,3.039308995853735919e-05
1.487999999999999989e+00,1.301397232264049934e-03,3.033214299178217592e-05
1.489000000000000101e+00,1.295986277093284355e-03,3.027139417673661926e-05
1.489999999999999991e+00,1.290510244350115583e-03,3.021088578580290537e-05
1.491000000000000103e+00,1.284969439537512461e-03,3.015059949292308133e-05
1.491999999999999993e+00,1.279364166065837145e-03,3.009057732556203279e-05
1.493000000000000105e+00,1.273694736254346463e-03,3.003080124958275727e-05
1.493999999999999995e+00,1.267961460302037546e-03,2.997131305011908965e-05
1.495000000000000107e+00,1.262164657405144292e-03,2.991209497066870334e-05
1.495999999999999996e+00,1.256304644465252836e-03,2.985318851383802395e-05
1.497000000000000108e+00,1.250381747423470183e-03,2.979457618823229176e-05
1.497999999999999998e+00,1.244396289958014891e-03,2.973629921783261753e-05
1.499000000000000110e+00,1.238348604696512274e-03,2.967834037979581724e-05
1.500000000000000000e+00,1.232239021877151990e-03,2.962074058205619814e-05
1.501000000000000112e+00,1.226067880819277714e-03,2.956348285280983718e-05
1.502000000000000002e+00,1.219835518400340076e-03,2.950660776430598590e-05
1.503000000000000114e+00,1.213542280491857351e-03,2.945009860546872116e-05
1.504000000000000004e+00,1.207188510501159889e-03,2.939399559010197896e-05
1.505000000000000115e+00,1.200774560857532014e-03,2.933828221912951806e-05
1.506000000000000005e+00,1.194300781401566635e-03,2.928299834185893509e-05
1.507000000000000117e+00,1.187767531044280978e-03,2.922812772290207413e-05
1.508000000000000007e+00,1.181175166065689865e-03,2.917370980236600936e-05
1.509000000000000119e+00,1.174524051753793015e-03,2.911972854785657854e-05
1.510000000000000009e+00,1.167814550748468624e-03,2.906622299327467620e-05
1.511000000000000121e+00,1.161047034745975532e-03,2.901317731669911620e-05
1.512000000000000011e+00,1.154221872677182884e-03,2.896063007985794159e-05
1.513000000000000123e+00,1.147339442534081469e-03,2.890856568304162977e-05
1.514000000000000012e+00,1.140400119505919447e-03,2.885702223854997892e-05
1.515000000000000124e+00,1.133404287828440301e-03,2.880598431064887387e-05
1.516000000000000014e+00,1.126352328849929661e-03,2.875548951131599493e-05
1.517000000000000126e+00,1.119244633026217090e-03,2.870552259636145954e-05
1.518000000000000016e+00,1.112081587899390201e-03,2.865612066927032323e-05
1.519000000000000128e+00,1.104863590015082997e-03,2.860726864980853761e-05
1.520000000000000018e+00,1.097591032930951126e-03,2.855900310115659838e-05
1.521000000000000130e+00,1.090264319306562604e-03,2.851130910516748253e-05
1.522000000000000020e+00,1.082883848798243476e-03,2.846422264333743529e-05
1.523000000000000131e+00,1.075450030087588818e-03,2.841772894162013791e-05
1.524000000000000021e+00,1.067963268749244545e-03,2.837186338911616237e-05
1.525000000000000133e+00,1.060423979485553220e-03,2.832661132471411990e-05
1.526000000000000023e+00,1.052832573864928957e-03,2.828200754276354435e-05
1.527000000000000135e+00,1.045189472461426506e-03,2.823803752024955818e-05
1.528000000000000025e+00,1.037495092684119317e-03,2.819473540127189631e-05
1.529000000000000137e+00,1.029749861071772420e-03,2.815208676340929367e-05
1.530000000000000027e+00,1.021954200904524402e-03,2.811012506813934401e-05
1.531000000000000139e+00,1.014108544518457561e-03,2.806883597040539708e-05
1.532000000000000028e+00,1.006213321013049852e-03,2.802825226232871872e-05
1.533000000000000140e+00,9.982689685554034867e-04,2.798835969726447354e-05
1.534000000000000030e+00,9.902759220102883096e-04,2.794919034865655825e-05
1.535000000000000142e+00,9.822346253593756266e-04,2.791073002057518822e-05
1.536000000000000032e+00,9.741455192143109142e-04,2.787301004366449046e-05
1.536999999999999922e+00,9.660090532846981465e-04,2.783601628221803512e-05
1.538000000000000034e+00,9.578256739324357213e-04,2.779977929484672109e-05
1.538999999999999924e+00,9.495958366351588478e-04,2.776428499083418542e-05
1.540000000000000036e+00,9.413199934730679492e-04,2.772956316544904998e-05
1.540999999999999925e+00,9.329986056549946765e-04,2.769559972840991002e-05
1.542000000000000037e+00,9.246321309537508743e-04,2.766242364893748830e-05
1.542999999999999927e+00,9.162210362756300101e-04,2.763002088277896696e-05
1.544000000000000039e+00,9.077657851433116329e-04,2.759841957234938009e-05
1.544999999999999929e+00,8.992668502748842659e-04,2.756760566097453418e-05
1.546000000000000041e+00,8.907247009011095770e-04,2.753760643350479980e-05
1.546999999999999931e+00,8.821398154523362898e-04,2.750840783096134232e-05
1.548000000000000043e+00,8.735126689723827055e-04,2.748003629381979803e-05
1.548999999999999932e+00,8.648437457709262557e-04,2.745247773094895097e-05
1.550000000000000044e+00,8.561335266912237533e-04,2.742575767090472779e-05
1.550999999999999934e+00,8.473825018591478117e-04,2.739986199849888253e-05
1.552000000000000046e+00,8.385911580294143916e-04,2.737481533607927697e-05
1.552999999999999936e+00,8.297599912895014477e-04,2.735060352507703881e-05
1.554000000000000048e+00,8.208894943748826049e-04,2.732725026855124532e-05
1.554999999999999938e+00,8.119801694626654865e-04,2.730474136742409023e-05
1.556000000000000050e+00,8.030325154273326152e-04,2.728309958651797983e-05
1.556999999999999940e+00,7.940470406380084568e-04,2.726231065862999618e-05
1.558000000000000052e+00,7.850242502166206952e-04,2.724239638729952437e-05
1.558999999999999941e+00,7.759646589181034291e-04,2.722334244864862450e-05
1.560000000000000053e+00,7.668687783383864491e-04,2.720516967374524288e-05
1.560999999999999943e+00,7.577371298071182600e-04,2.718786365245790183e-05
1.562000000000000055e+00,7.485702316398434256e-04,2.717144424478548032e-05
1.562999999999999945e+00,7.393686120511301684e-04,2.715589697498441718e-05
1.564000000000000057e+00,7.301327964042888521e-04,2.714124071547620093e-05
1.564999999999999947e+00,7.208633201165373086e-04,2.712746091024823038e-05
1.566000000000000059e+00,7.115607159051383097e-04,2.711457542735419814e-05
1.566999999999999948e+00,7.022255267854646483e-04,2.710256961716806545e-05
1.568000000000000060e+00,6.928582933349296692e-04,2.709146034866837367e-05
1.568999999999999950e+00,6.834595667085904044e-04,2.708123288038600632e-05
1.570000000000000062e+00,6.740298958835750417e-04,2.707190307667417691e-05
1.570999999999999952e+00,6.645698407321896494e-04,2.706345611697330079e-05
1.572000000000000064e+00,6.550799593188422806e-04,2.705590683563307913e-05
1.572999999999999954e+00,6.455608210028863274e-04,2.704924031004732801e-05
1.574000000000000066e+00,6.360129937672310847e-04,2.704347037273552786e-05
1.574999999999999956e+00,6.264370573693449308e-04,2.703858202025494271e-05
1.576000000000000068e+00,6.168335907382654958e-04,2.703458806951628281e-05
1.576999999999999957e+00,6.072031851742046987e-04,2.703147342045333798e-05
1.578000000000000069e+00,5.975464317896167716e-04,2.702924986441724415e-05
1.578999999999999959e+00,5.878639348336153498e-04,2.702790222406090045e-05
1.580000000000000071e+00,5.781562991739301214e-04,2.702744129868546086e-05
1.580999999999999961e+00,5.684241436775326443e-04,2.702785183382639425e-05
1.582000000000000073e+00,5.586680888757215727e-04,2.702914360562584618e-05
1.582999999999999963e+00,5.488887704567922037e-04,2.703130127074794155e-05
1.584000000000000075e+00,5.390868270193945174e-04,2.703433362140857774e-05
1.584999999999999964e+00,5.292629136974799425e-04,2.703822525054713465e-05
1.586000000000000076e+00,5.194176901165233800e-04,2.704298395569693238e-05
1.586999999999999966e+00,5.095518342339469108e-04,2.704859426991376470e-05
1.588000000000000078e+00,4.996660304960288349e-04,2.705506300982105902e-05
1.588999999999999968e+00,4.897609838964033695e-04,2.706237465412805024e-05
1.590000000000000080e+00,4.798374084701998235e-04,2.707053503762849695e-05
1.590999999999999970e+00,4.698960416601346808e-04,2.707952859026129298e-05
1.592000000000000082e+00,4.599376331979203097e-04,2.708936021032287421e-05
1.592999999999999972e+00,4.499629599094790919e-04,2.710001429828094783e-05
1.594000000000000083e+00,4.399728151207695013e-04,2.711149479533754371e-05
1.594999999999999973e+00,4.299680240165839424e-04,2.712378606694695773e-05
1.596000000000000085e+00,4.199494337846295007e-04,2.713689113865326908e-05
1.596999999999999975e+00,4.099179297566197698e-04,2.715079437105943986e-05
1.598000000000000087e+00,3.998744265468368465e-04,2.716549787010805715e-05
1.598999999999999977e+00,3.898198852500361065e-04,2.718098599733062429e-05
1.600000000000000089e+00,3.797553059488438542e-04,2.719725997103462946e-05
1.600999999999999979e+00,3.696817464815357239e-04,2.721430415734218288e-05
1.602000000000000091e+00,3.596003168424360898e-04,2.723211890142660684e-05
1.602999999999999980e+00,3.495122001325235198e-04,2.725068859977892099e-05
1.604000000000000092e+00,3.394186497499246218e-04,2.727001274106388508e-05
1.604999999999999982e+00,3.293210135430309411e-04,2.729007575670551954e-05
1.606000000000000094e+00,3.192207350383530423e-04,2.731087630448569221e-05
1.606999999999999984e+00,3.091193823654296894e-04,2.733239887085659315e-05
1.608000000000000096e+00,2.990186555084488611e-04,2.735464130244488702e-05
1.608999999999999986e+00,2.889204225118293615e-04,2.737758814983796412e-05
1.610000000000000098e+00,2.788267359213516660e-04,2.740123647409489424e-05
1.610999999999999988e+00,2.687398803113866014e-04,2.742557091265613881e-05
1.612000000000000099e+00,2.586624032596334744e-04,2.745058775440464846e-05
1.612999999999999989e+00,2.485971809159052276e-04,2.747627172502005062e-05
1.614000000000000101e+00,2.385474722976161689e-04,2.750261837747642381e-05
1.614999999999999991e+00,2.285170146676579516e-04,2.752961255909414025e-05
1.616000000000000103e+00,2.185101168275169464e-04,2.755724909929942922e-05
1.616999999999999993e+00,2.085318050975608838e-04,2.758551296326725171e-05
1.618000000000000105e+00,1.985879837542963008e-04,2.761439829097760200e-05
1.618999999999999995e+00,1.886856700829413506e-04,2.764389019037908528e-05
1.620000000000000107e+00,1.788332753016629365e-04,2.767398212916230966e-05
1.620999999999999996e+00,1.690410025202873201e-04,2.770465937205075216e-05
1.622000000000000108e+00,1.593213516695948405e-04,2.773591474226986742e-05
1.622999999999999998e+00,1.496898270255598478e-04,2.776773367374572250e-05
1.624000000000000110e+00,1.401658753339507870e-04,2.780010836780459955e-05
1.625000000000000000e+00,1.307742015266572108e-04,2.783302444323567675e-05
1.626000000000000112e+00,1.215465671916710495e-04,2.786647350754717446e-05
1.627000000000000002e+00,1.125243191937112932e-04,2.790044137761446078e-05
1.628000000000000114e+00,1.037618848592428150e-04,2.793491908966451353e-05
1.629000000000000004e+00,9.533160768699622234e-05,2.796989267247456393e-05
1.630000000000000115e+00,8.733019897630020457e-05,2.800535261533899375e-05
1.631000000000000005e+00,7.988685155275205977e-05,2.804128516924260487e-05
1.632000000000000117e+00,7.317199155200823310e-05,2.807768030111050490e-05
1.633000000000000007e+00,6.740326714335784144e-05,2.811452450377839403e-05
1.634000000000000119e+00,6.284095476594642670e-05,2.815180724691294630e-05
1.635000000000000009e+00,5.976074068559775236e-05,2.818951527083449153e-05
1.636000000000000121e+00,5.839594247743174290e-05,2.822763757049870110e-05
1.637000000000000011e+00,5.886393935924773084e-05,2.826616115185589110e-05
1.638000000000000123e+00,6.112029116335240483e-05,2.830507455975942262e-05
1.639000000000000012e+00,6.497639355795450488e-05,2.834436506802146208e-05
1.640000000000000124e+00,7.016629497731893003e-05,2.838402079640369347e-05
1.641000000000000014e+00,7.641593840575287670e-05,2.842402930537058368e-05
1.642000000000000126e+00,8.348485453965118750e-05,2.846437830523604196e-05
1.643000000000000016e+00,9.117986330161395472e-05,2.850505565133586063e-05
1.644000000000000128e+00,9.935277344889368375e-05,2.854604867337350236e-05
1.645000000000000018e+00,1.078922199585863957e-04,2.858734553114619531e-05
1.646000000000000130e+00,1.167149870118620332e-04,2.862893319030816407e-05
1.647000000000000020e+00,1.257586832679463565e-04,2.867080012218996092e-05
1.648000000000000131e+00,1.349761620334778928e-04,2.871293295852908167e-05
1.649000000000000021e+00,1.443314033232941801e-04,2.875532049340381397e-05
1.650000000000000133e+00,1.537965703317035115e-04,2.879794903470695637e-05
1.651000000000000023e+00,1.633498724075128190e-04,2.884080770245761575e-05
1.652000000000000135e+00,1.729740524457910379e-04,2.888388250973632373e-05
1.653000000000000025e+00,1.826552665963314826e-04,2.892716291352823794e-05
1.654000000000000137e+00,1.923822910133555326e-04,2.897063465257837696e-05
1.655000000000000027e+00,2.021459115858340364e-04,2.901428753546767862e-05
1.656000000000000139e+00,2.119384944377007999e-04,2.905810702345287320e-05
1.657000000000000028e+00,2.217536373659896739e-04,2.910208326317047762e-05
1.658000000000000140e+00,2.315859301673559262e-04,2.914620149185445988e-05
1.659000000000000030e+00,2.414307452047756246e-04,2.919045222362302353e-05
1.660000000000000142e+00,2.512841005894327268e-04,2.923482046051126582e-05
1.661000000000000032e+00,2.611425277214641984e-04,2.927929707012036332e-05
1.662000000000000144e+00,2.710029924138330831e-04,2.932386684264821943e-05
1.663000000000000034e+00,2.808628066035340686e-04,2.936852101202302203e-05
1.664000000000000146e+00,2.907195832872171300e-04,2.941324419827303716e-05
1.665000000000000036e+00,3.005711745253580522e-04,2.945802800256970631e-05
1.665999999999999925e+00,3.104156467994976707e-04,2.950285684731855797e-05
1.667000000000000037e+00,3.202512351218731097e-04,2.954772270810708765e-05
1.667999999999999927e+00,3.300763310855323648e-04,2.959260986699786602e-05
1.669000000000000039e+00,3.398894472084446582e-04,2.963751066901470878e-05
1.669999999999999929e+00,3.496892130706570710e-04,2.968240924215939132e-05
1.671000000000000041e+00,3.594743462996347278e-04,2.972729832075926489e-05
1.671999999999999931e+00,3.692436540111701461e-04,2.977216189744880497e-05
1.673000000000000043e+00,3.789960082105217685e-04,2.981699307707834834e-05
1.673999999999999932e+00,3.887303507328993208e-04,2.986177575997022961e-05
1.675000000000000044e+00,3.984456716813190554e-04,2.990650344061899777e-05
1.675999999999999934e+00,4.081410168376133291e-04,2.995115989681548251e-05
1.677000000000000046e+00,4.178154681262880965e-04,2.999573899188830918e-05
1.677999999999999936e+00,4.274681526621812574e-04,3.004022441701727092e-05
1.679000000000000048e+00,4.370982247624151905e-04,3.008461043589980455e-05
1.679999999999999938e+00,4.467048761696199000e-04,3.012888066188957063e-05
1.681000000000000050e+00,4.562873190956432366e-04,3.017302973637817572e-05
1.681999999999999940e+00,4.658447972802018540e-04,3.021704121173927448e-05
1.683000000000000052e+00,4.753765698643230039e-04,3.026091010509875467e-05
1.683999999999999941e+00,4.848819230003926909e-04,3.030461991139141165e-05
1.685000000000000053e+00,4.943601543333118672e-04,3.034816604219252263e-05
1.685999999999999943e+00,5.038105850878297912e-04,3.039153195118100148e-05
1.687000000000000055e+00,5.132325449161127427e-04,3.043471343332232069e-05
1.687999999999999945e+00,5.226253843276244988e-04,3.047769390982916335e-05
1.689000000000000057e+00,5.319884599598910871e-04,3.052046954560827915e-05
1.689999999999999947e+00,5.413211471576757916e-04,3.056302373178625587e-05
1.691000000000000059e+00,5.506228255119144290e-04,3.060535302248138759e-05
1.691999999999999948e+00,5.598928916258078935e-04,3.064744080551733168e-05
1.693000000000000060e+00,5.691307448871384556e-04,3.068928402044667804e-05
1.693999999999999950e+00,5.783358003645465819e-04,3.073086604387553533e-05
1.695000000000000062e+00,5.875074747385562171e-04,3.077218418854093444e-05
1.695999999999999952e+00,5.966451992656707269e-04,3.081322184285316065e-05
1.697000000000000064e+00,6.057484058648900105e-04,3.085397668826772154e-05
1.697999999999999954e+00,6.148165401878895537e-04,3.089443212234832667e-05
1.699000000000000066e+00,6.238490478016710380e-04,3.093458620167430478e-05
1.699999999999999956e+00,6.328453872358838104e-04,3.097442233441293722e-05
1.701000000000000068e+00,6.418050163364869172e-04,3.101393896276213923e-05
1.701999999999999957e+00,6.507274053479414431e-04,3.105311953742158956e-05
1.703000000000000069e+00,6.596120233457108484e-04,3.109196284772196029e-05
1.703999999999999959e+00,6.684583513383193613e-04,3.113045238060042945e-05
1.705000000000000071e+00,6.772658687329469358e-04,3.116858731976908251e-05
1.705999999999999961e+00,6.860340664392998878e-04,3.120635118814164285e-05
1.707000000000000073e+00,6.947624334914993425e-04,3.124374351748826511e-05
1.707999999999999963e+00,7.034504701401824225e-04,3.128074787810762700e-05
1.709000000000000075e+00,7.120976744671722938e-04,3.131736415391672945e-05
1.709999999999999964e+00,7.207035554493026021e-04,3.135357599333218220e-05
1.711000000000000076e+00,7.292676197141055756e-04,3.138938364425379656e-05
1.711999999999999966e+00,7.377893845814323262e-04,3.142477078779225134e-05
1.713000000000000078e+00,7.462683648367053526e-04,3.145973803456390139e-05
1.713999999999999968e+00,7.547040857442315152e-04,3.149426916342588245e-05
1.715000000000000080e+00,7.630960699154169889e-04,3.152836513128107963e-05
1.715999999999999970e+00,7.714438503518270592e-04,3.156200976735284080e-05
1.717000000000000082e+00,7.797469572534903399e-04,3.159520437613571003e-05
1.717999999999999972e+00,7.880049310024460612e-04,3.162793288553953605e-05
1.719000000000000083e+00,7.962173091541163662e-04,3.166019694900969129e-05
1.719999999999999973e+00,8.043836393618544614e-04,3.169198056953531731e-05
1.721000000000000085e+00,8.125034663857232369e-04,3.172328573333979470e-05
1.721999999999999975e+00,8.205763449782076200e-04,3.175409654270816204e-05
1.723000000000000087e+00,8.286018269104489589e-04,3.178441534023042207e-05
1.723999999999999977e+00,8.365794738989818522e-04,3.181422632317431020e-05
1.725000000000000089e+00,8.445088447034021679e-04,3.184353215184092370e-05
1.725999999999999979e+00,8.523895079604078403e-04,3.187231712187340736e-05
1.727000000000000091e+00,8.602210292927508313e-04,3.190058423154832853e-05
1.727999999999999980e+00,8.680029841229127069e-04,3.192831787141756593e-05
1.729000000000000092e+00,8.757349448595593824e-04,3.195552137194290754e-05
1.729999999999999982e+00,8.834164936847032929e-04,3.198217925006580607e-05
1.731000000000000094e+00,8.910472098054819700e-04,3.200829513970818060e-05
1.731999999999999984e+00,8.986266821392075582e-04,3.203385366483022748e-05
1.733000000000000096e+00,9.061544965993827616e-04,3.205885881265146394e-05
1.733999999999999986e+00,9.136302488005417118e-04,3.208329532720910325e-05
1.735000000000000098e+00,9.210535313797623682e-04,3.210716748185085976e-05
1.735999999999999988e+00,9.284239466434094376e-04,3.213046015174157911e-05
1.737000000000000099e+00,9.357410939493392187e-04,3.215317795050366586e-05
1.737999999999999989e+00,9.430045823222528087e-04,3.217530586395969157e-05
1.739000000000000101e+00,9.502140178328752655e-04,3.219684880078602687e-05
1.739999999999999991e+00,9.573690162046744447e-04,3.221779188269913684e-05
1.741000000000000103e+00,9.644691902393380881e-04,3.223814033174623561e-05
1.741999999999999993e+00,9.715141623339690032e-04,3.225787942557042432e-05
1.743000000000000105e+00,9.785035520595633529e-04,3.227701468791697575e-05
1.743999999999999995e+00,9.854369886360540062e-04,3.229553148715399205e-05
1.745000000000000107e+00,9.923140983982507018e-04,3.231343563999049224e-05
1.745999999999999996e+00,9.991345172693660587e-04,3.233071269590282647e-05
1.747000000000000108e+00,1.005897878411352074e-03,3.234736876726701483e-05
1.747999999999999998e+00,1.012603824576398422e-03,3.236338953891471678e-05
1.749000000000000110e+00,1.019251995731936672e-03,3.237878143190223238e-05
1.750000000000000000e+00,1.025842041466966479e-03,3.239353026826348914e-05
1.751000000000000112e+00,1.032373608645076671e-03,3.240764274434727122e-05
1.752000000000000002e+00,1.038846353709342585e-03,3.242110484409949388e-05
1.753000000000000114e+00,1.045259930436160615e-03,3.243392356474348058e-05
1.754000000000000004e+00,1.051614002232395886e-03,3.244608502200756249e-05
1.755000000000000115e+00,1.057908229835295526e-03,3.245759650410428746e-05
1.756000000000000005e+00,1.064142283559971636e-03,3.246844431801725565e-05
1.757000000000000117e+00,1.070315831182418968e-03,3.247863598827006025e-05
1.758000000000000007e+00,1.076428550035766867e-03,3.248815796316616600e-05
1.759000000000000119e+00,1.082480114865711374e-03,3.249701808811554320e-05
1.760000000000000009e+00,1.088470210076114509e-03,3.250520297268106305e-05
1.761000000000000121e+00,1.094398517572273567e-03,3.251272071716892472e-05
1.762000000000000011e+00,1.100264728826527011e-03,3.251955811083381858e-05
1.763000000000000123e+00,1.106068532883027183e-03,3.252572352260400958e-05
1.764000000000000012e+00,1.111809628381227105e-03,3.253120388249751817e-05
1.765000000000000124e+00,1.117487711512121697e-03,3.253600784351784252e-05
1.766000000000000014e+00,1.123102488096905296e-03,3.254012252742017962e-05
1.767000000000000126e+00,1.128653661605325724e-03,3.254355683257653182e-05
1.768000000000000016e+00,1.134140945053483231e-03,3.254629807515820744e-05
1.769000000000000128e+00,1.139564049189879845e-03,3.254835542706423235e-05
1.770000000000000018e+00,1.144922694421672982e-03,3.254971631894451156e-05
1.771000000000000130e+00,1.150216598818156865e-03,3.255039018599271283e-05
1.772000000000000020e+00,1.155445490014752686e-03,3.255036470035155462e-05
1.773000000000000131e+00,1.160609093466523096e-03,3.254964954441317947e-05
1.774000000000000021e+00,1.165707144269106628e-03,3.254823252829525088e-05
1.775000000000000133e+00,1.170739375311494624e-03,3.254612359497575550e-05
1.776000000000000023e+00,1.175705529090211943e-03,3.254331075971215602e-05
1.777000000000000135e+00,1.180605345982691000e-03,3.253980421072438296e-05
1.778000000000000025e+00,1.185438575939272432e-03,3.253559214856023324e-05
1.779000000000000137e+00,1.190204966853014579e-03,3.253068500463221556e-05
1.780000000000000027e+00,1.194904276252027435e-03,3.252507116069955020e-05
1.781000000000000139e+00,1.199536259602590037e-03,3.251876130522925537e-05
1.782000000000000028e+00,1.204100681949467865e-03,3.251174401896778782e-05
1.783000000000000140e+00,1.208597306345907682e-03,3.250403023677507155e-05
1.784000000000000030e+00,1.213025905458377501e-03,3.249560873277988792e-05
1.785000000000000142e+00,1.217386250060795410e-03,3.248649065972803736e-05
1.786000000000000032e+00,1.221678120507926251e-03,3.247666498117019113e-05
1.787000000000000144e+00,1.225901295216524347e-03,3.246614310472615921e-05
1.788000000000000034e+00,1.230055562221921660e-03,3.245491419000873961e-05
1.789000000000000146e+00,1.234140707702933472e-03,3.244298988574359044e-05
1.790000000000000036e+00,1.238156527440517933e-03,3.243035955472351860e-05
1.791000000000000147e+00,1.242102815402202276e-03,3.241703506668762279e-05
1.792000000000000037e+00,1.245979375142096564e-03,3.240300598994398185e-05
1.792999999999999927e+00,1.249786008466009053e-03,3.238828443199857259e-05
1.794000000000000039e+00,1.253522526762102440e-03,3.237286015515767950e-05
1.794999999999999929e+00,1.257188739655229438e-03,3.235674549997273489e-05
1.796000000000000041e+00,1.260784466377728140e-03,3.233993044688927772e-05
1.796999999999999931e+00,1.264309524505656274e-03,3.232242755012798509e-05
1.798000000000000043e+00,1.267763741177219735e-03,3.230422699401967160e-05
1.798999999999999932e+00,1.271146941866676790e-03,3.228534156517062439e-05
1.800000000000000044e+00,1.274458961619884647e-03,3.226576166558879172e-05
1.800999999999999934e+00,1.277699633904276055e-03,3.224550030834863083e-05
1.802000000000000046e+00,1.280868801742192061e-03,3.222454809768071448e-05
1.802999999999999936e+00,1.283966306580542303e-03,3.220291826201072174e-05
1.804000000000000048e+00,1.286991999464859098e-03,3.218060160963832070e-05
1.804999999999999938e+00,1.289945729910165970e-03,3.215761158945911369e-05
1.806000000000000050e+00,1.292827356950197780e-03,3.213393925253927582e-05
1.806999999999999940e+00,1.295636738180353615e-03,3.210959825118422852e-05
1.808000000000000052e+00,1.298373740679563057e-03,3.208457984908924201e-05
1.808999999999999941e+00,1.301038230072860090e-03,3.205889793485058978e-05
1.810000000000000053e+00,1.303630081595051528e-03,3.203254396939088800e-05
1.810999999999999943e+00,1.306149169057990852e-03,3.200553203330449995e-05
1.812000000000000055e+00,1.308595375710901914e-03,3.197785384235357371e-05
1.812999999999999945e+00,1.310968583457270157e-03,3.194952370375310182e-05
1.814000000000000057e+00,1.313268683770566023e-03,3.192053353225484053e-05
1.814999999999999947e+00,1.315495566772917737e-03,3.189089782823942916e-05
1.816000000000000059e+00,1.317649132012736844e-03,3.186060875992157825e-05
1.816999999999999948e+00,1.319729277779527416e-03,3.182968104541793972e-05
1.818000000000000060e+00,1.321735911895536826e-03,3.179810704552827385e-05
1.818999999999999950e+00,1.323668940864239450e-03,3.176590168481471609e-05
1.820000000000000062e+00,1.325528280629285080e-03,3.173305758594174148e-05
1.820999999999999952e+00,1.327313845952000394e-03,3.169958986524952965e-05
1.822000000000000064e+00,1.329025561019128244e-03,3.166549136285691962e-05
1.822999999999999954e+00,1.330663348816115690e-03,3.163077740577239973e-05
1.824000000000000066e+00,1.332227141760195443e-03,3.159544107321070214e-05
1.824999999999999956e+00,1.333716871124089294e-03,3.155949788726285173e-05
1.826000000000000068e+00,1.335132477587669224e-03,3.152294116205597130e-05
1.826999999999999957e+00,1.336473900684870351e-03,3.148578661872552067e-05
1.828000000000000069e+00,1.337741089362614894e-03,3.144802780084176896e-05
1.828999999999999959e+00,1.338933991456944805e-03,3.140968062900818835e-05
1.830000000000000071e+00,1.340052564192616017e-03,3.137073889296852482e-05
1.830999999999999961e+00,1.341096763737619326e-03,3.133121869241965783e-05
1.832000000000000073e+00,1.342066555531644606e-03,3.129111407138274035e-05
1.832999999999999963e+00,1.342961904033860296e-03,3.125044133301065795e-05
1.834000000000000075e+00,1.343782783081847810e-03,3.120919473581234714e-05
1.834999999999999964e+00,1.344529165400909021e-03,3.116739078972040946e-05
1.836000000000000076e+00,1.345201033082219985e-03,3.112502401124511790e-05
1.836999999999999966e+00,1.345798367289300799e-03,3.108211106422458105e-05
1.838000000000000078e+00,1.346321158393687205e-03,3.103864671471744650e-05
1.838999999999999968e+00,1.346769395833437907e-03,3.099464783096483888e-05
1.840000000000000080e+00,1.347143078316494214e-03,3.095010942008959344e-05
1.840999999999999970e+00,1.347442203590678515e-03,3.090504853950107561e-05
1.842000000000000082e+00,1.347666778657066093e-03,3.085946045054190903e-05
1.842999999999999972e+00,1.347816809615879057e-03,3.081336238884667801e-05
1.844000000000000083e+00,1.347892311787820879e-03,3.076674985871807042e-05
1.844999999999999973e+00,1.347893299640522645e-03,3.071964026710176956e-05
1.846000000000000085e+00,1.347819796766771151e-03,3.067202937961034437e-05
1.846999999999999975e+00,1.347671825924653044e-03,3.062393479278557222e-05
1.848000000000000087e+00,1.347449419091810430e-03,3.057535250319991303e-05
1.848999999999999977e+00,1.347152607343951071e-03,3.052630028422862016e-05
1.850000000000000089e+00,1.346781430884709876e-03,3.047677440350306531e-05
1.850999999999999979e+00,1.346335929134929955e-03,3.042679280381978903e-05
1.852000000000000091e+00,1.345816150580368600e-03,3.037635200571643708e-05
1.852999999999999980e+00,1.345222142958391086e-03,3.032547012088883110e-05
1.854000000000000092e+00,1.344553963052197735e-03,3.027414392456435270e-05
1.854999999999999982e+00,1.343811666836049147e-03,3.022239171060988098e-05
1.856000000000000094e+00,1.342995319387236099e-03,3.017021050298631965e-05
1.856999999999999984e+00,1.342104985043570146e-03,3.011761874836969949e-05
1.858000000000000096e+00,1.341140737096481505e-03,3.006461373690365367e-05
1.858999999999999986e+00,1.340102648106089546e-03,3.001121408867828808e-05
1.860000000000000098e+00,1.338990799643243303e-03,2.995741734212353818e-05
1.860999999999999988e+00,1.337805272553507178e-03,2.990324227529188796e-05
1.862000000000000099e+00,1.336546156558879230e-03,2.984868669999172683e-05
1.862999999999999989e+00,1.335213540742863705e-03,2.979376954965473747e-05
1.864000000000000101e+00,1.333807523152017588e-03,2.973848887204875801e-05
1.864999999999999991e+00,1.332328201054250533e-03,2.968286376925837405e-05
1.866000000000000103e+00,1.330775680568924537e-03,2.962689256294928164e-05
1.866999999999999993e+00,1.329150067220795633e-03,2.957059449576359458e-05
1.868000000000000105e+00,1.327451475360034647e-03,2.951396813872008819e-05
1.868999999999999995e+00,1.325680018655921080e-03,2.945703289020897475e-05
1.870000000000000107e+00,1.323835819575267881e-03,2.939978758370988951e-05
1.870999999999999996e+00,1.321918999954303222e-03,2.934225175835405381e-05
1.872000000000000108e+00,1.319929690373248653e-03,2.928442451084955426e-05
1.872999999999999998e+00,1.317868020792384125e-03,2.922632552501082102e-05
1.874000000000000110e+00,1.315734129870467940e-03,2.916795414394423704e-05
1.875000000000000000e+00,1.313528155719065034e-03,2.910933018072558358e-05
1.876000000000000112e+00,1.311250245123912620e-03,2.905045323416271960e-05
1.877000000000000002e+00,1.308900544172384231e-03,2.899134326127704569e-05
1.878000000000000114e+00,1.306479207595717456e-03,2.893200012593567628e-05
1.879000000000000004e+00,1.303986389582917826e-03,2.887244391803330806e-05
1.880000000000000115e+00,1.301422252929179115e-03,2.881267474033914069e-05
1.881000000000000005e+00,1.298786959819638823e-03,2.875271279516645293e-05
1.882000000000000117e+00,1.296080680994196382e-03,2.869255844238791924e-05
1.883000000000000007e+00,1.293303586628341594e-03,2.863223200323926162e-05
1.884000000000000119e+00,1.290455855337174383e-03,2.857173409594658227e-05
1.885000000000000009e+00,1.287537665231014428e-03,2.851108516872672129e-05
1.886000000000000121e+00,1.284549202948696541e-03,2.845028606369741570e-05
1.887000000000000011e+00,1.281490654481735663e-03,2.838935732632989057e-05
1.888000000000000123e+00,1.278362214203834259e-03,2.832830006384479108e-05
1.889000000000000012e+00,1.275164075977090142e-03,2.826713492147977291e-05
1.890000000000000124e+00,1.271896442062383451e-03,2.820586323499346784e-05
1.891000000000000014e+00,1.268559514145538043e-03,2.814450574963341638e-05
1.892000000000000126e+00,1.265153502204610777e-03,2.808306404777460001e-05
1.893000000000000016e+00,1.261678615711621897e-03,2.802155895780575578e-05
1.894000000000000128e+00,1.258135072430180195e-03,2.795999228983273783e-05
1.895000000000000018e+00,1.254523089566384267e-03,2.789838495882300374e-05
1.896000000000000130e+00,1.250842892550320818e-03,2.783673899816049583e-05
1.897000000000000020e+00,1.247094706293720582e-03,2.777507538455760932e-05
1.898000000000000131e+00,1.243278763859969422e-03,2.771339638293547449e-05
1.899000000000000021e+00,1.239395297766994562e-03,2.765172304420474654e-05
1.900000000000000133e+00,1.235444548687070643e-03,2.759005784669431131e-05
1.901000000000000023e+00,1.231426756786705877e-03,2.752842188774288858e-05
1.902000000000000135e+00,1.227342170282835765e-03,2.746681786208278388e-05
1.903000000000000025e+00,1.223191036836404795e-03,2.740526691798311743e-05
1.904000000000000137e+00,1.218973612170503890e-03,2.734377194843028695e-05
1.905000000000000027e+00,1.214690151462345527e-03,2.728235413675289916e-05
1.906000000000000139e+00,1.210340917833185610e-03,2.722101658533481629e-05
1.907000000000000028e+00,1.205926173911513188e-03,2.715978049280495696e-05
1.908000000000000140e+00,1.201446190264978797e-03,2.709864914576716273e-05
1.909000000000000030e+00,1.196901236923913429e-03,2.703764377100213259e-05
1.910000000000000142e+00,1.192291591741256960e-03,2.697676783976152043e-05
1.911000000000000032e+00,1.187617532085929540e-03,2.691604257447637551e-05
1.912000000000000144e+00,1.182879343142441723e-03,2.685547161271875291e-05
1.913000000000000034e+00,1.178077309482983108e-03,2.679507615203487002e-05
1.914000000000000146e+00,1.173211723509466706e-03,2.673486000788789034e-05
1.915000000000000036e+00,1.168282877115084210e-03,2.667484437236616768e-05
1.916000000000000147e+00,1.163291069855342105e-03,2.661503320336648700e-05
1.917000000000000037e+00,1.158236600738781841e-03,2.655544763909803264e-05
1.918000000000000149e+00,1.153119776418883372e-03,2.649609178616506549e-05
1.919000000000000039e+00,1.147940903024109336e-03,2.643698674419906088e-05
1.919999999999999929e+00,1.142700294268037420e-03,2.637813675820229397e-05
1.921000000000000041e+00,1.137398263331201864e-03,2.631956285167512210e-05
1.921999999999999931e+00,1.132035130950285540e-03,2.626126937555167849e-05
1.923000000000000043e+00,1.126611217265533057e-03,2.620327726744489403e-05
1.923999999999999932e+00,1.121126849919615439e-03,2.614559099016220824e-05
1.925000000000000044e+00,1.115582356008722230e-03,2.608823138893873896e-05
1.925999999999999934e+00,1.109978069993008748e-03,2.603120302617732346e-05
1.927000000000000046e+00,1.104314325840928144e-03,2.597452661643927390e-05
1.927999999999999936e+00,1.098591464893401877e-03,2.591820678510930773e-05
1.929000000000000048e+00,1.092809827867243866e-03,2.586226412019732902e-05
1.929999999999999938e+00,1.086969762815344007e-03,2.580670332845888854e-05
1.931000000000000050e+00,1.081071617242373387e-03,2.575154484537635347e-05
1.931999999999999940e+00,1.075115745889102838e-03,2.569679339975836348e-05
1.933000000000000052e+00,1.069102502903503072e-03,2.564246924588185940e-05
1.933999999999999941e+00,1.063032249607745927e-03,2.558857717296847618e-05
1.935000000000000053e+00,1.056905346797296086e-03,2.553513723838264404e-05
1.935999999999999943e+00,1.050722162417595676e-03,2.548215423363884500e-05
1.937000000000000055e+00,1.044483063756786873e-03,2.542964800742461231e-05
1.937999999999999945e+00,1.038188425224768809e-03,2.537762333012723076e-05
1.939000000000000057e+00,1.031838620667397234e-03,2.532609980889880425e-05
1.939999999999999947e+00,1.025434030878586127e-03,2.527508221635527984e-05
1.941000000000000059e+00,1.018975036066512279e-03,2.522458991450216974e-05
1.941999999999999948e+00,1.012462023456629865e-03,2.517462761910675055e-05
1.943000000000000060e+00,1.005895379659579739e-03,2.512521439546977573e-05
1.943999999999999950e+00,9.992754981857417812e-04,2.507635489131712755e-05
1.945000000000000062e+00,9.926027719425181348e-04,2.502806788595104647e-05
1.945999999999999952e+00,9.858776006648796181e-04,2.498035796640318422e-05
1.947000000000000064e+00,9.791003834916124898e-04,2.493324356046139413e-05
1.947999999999999954e+00,9.722715263953900884e-04,2.488672913490009967e-05
1.949000000000000066e+00,9.653914347403106050e-04,2.484083279259758067e-05
1.949999999999999956e+00,9.584605205997356924e-04,2.479555888515306400e-05
1.951000000000000068e+00,9.514791954383743349e-04,2.475092512870868467e-05
1.951999999999999957e+00,9.444478774297941377e-04,2.470693574160680645e-05
1.953000000000000069e+00,9.373669841599108167e-04,2.466360804454867874e-05
1.953999999999999959e+00,9.302369398481260578e-04,2.462094606372039045e-05
1.955000000000000071e+00,9.230581680829903811e-04,2.457896669591175945e-05
1.955999999999999961e+00,9.158310990433543358e-04,2.453767379745629184e-05
1.957000000000000073e+00,9.085561623364722065e-04,2.449708382610971198e-05
1.957999999999999963e+00,9.012337941325282735e-04,2.445720043453558984e-05
1.959000000000000075e+00,8.938644299674436671e-04,2.441803959673258937e-05
1.959999999999999964e+00,8.864485118959393407e-04,2.437960472829823067e-05
1.961000000000000076e+00,8.789864814054821045e-04,2.434191132169416692e-05
1.961999999999999966e+00,8.714787864311467330e-04,2.430496252578899819e-05
1.963000000000000078e+00,8.639258743821486963e-04,2.426877331850496084e-05
1.963999999999999968e+00,8.563281990878275542e-04,2.423334660389351843e-05
1.965000000000000080e+00,8.486862137758129955e-04,2.419869681024665699e-05
1.965999999999999970e+00,8.410003780936113832e-04,2.416482653647113665e-05
1.967000000000000082e+00,8.332711512210426441e-04,2.413174965269499205e-05
1.967999999999999972e+00,8.254989986690077636e-04,2.409946843202348407e-05
1.969000000000000083e+00,8.176843854235493585e-04,2.406799617266039504e-05
1.969999999999999973e+00,8.098277828595493730e-04,2.403733482421089207e-05
1.971000000000000085e+00,8.019296618843174814e-04,2.400749705278685126e-05
1.971999999999999975e+00,7.939904997422684609e-04,2.397848445974819659e-05
1.973000000000000087e+00,7.860107732991665269e-04,2.395030910245755389e-05
1.973999999999999977e+00,7.779909657356377231e-04,2.392297219631187060e-05
1.975000000000000089e+00,7.699315598483118727e-04,2.389648515749363310e-05
1.975999999999999979e+00,7.618330448348011909e-04,2.387084883848148204e-05
1.977000000000000091e+00,7.536959095900193795e-04,2.384607397585821335e-05
1.977999999999999980e+00,7.455206493326349201e-04,2.382216099558802597e-05
1.979000000000000092e+00,7.373077590897578280e-04,2.379911996549223543e-05
1.979999999999999982e+00,7.290577403114579386e-04,2.377695089921607157e-05
1.981000000000000094e+00,7.207710943335424300e-04,2.375566317220636779e-05
1.981999999999999984e+00,7.124483289211624082e-04,2.373525635484235167e-05
1.983000000000000096e+00,7.040899518416696926e-04,2.371573910305072697e-05
1.983999999999999986e+00,6.956964774194521585e-04,2.369711055672274298e-05
1.985000000000000098e+00,6.872684201268448737e-04,2.367937865552969628e-05
1.985999999999999988e+00,6.788063010482966488e-04,2.366254207390067774e-05
1.987000000000000099e+00,6.703106415787683271e-04,2.364660802641374679e-05
1.987999999999999989e+00,6.617819698918534204e-04,2.363157471604713676e-05
1.989000000000000101e+00,6.532208146543663557e-04,2.361744859007106575e-05
1.989999999999999991e+00,6.446277114597627868e-04,2.360422738933359231e-05
1.991000000000000103e+00,6.360031966824262074e-04,2.359191683441978031e-05
1.991999999999999993e+00,6.273478138296191423e-04,2.358051416851227912e-05
1.993000000000000105e+00,6.186621074507768665e-04,2.357002435151234608e-05
1.993999999999999995e+00,6.099466295269524762e-04,2.356044413951525004e-05
1.995000000000000107e+00,6.012019334495398784e-04,2.355177774118428219e-05
1.995999999999999996e+00,5.924285803470762633e-04,2.354402143249710420e-05
1.997000000000000108e+00,5.836271331850351315e-04,2.353717863835934901e-05
1.997999999999999998e+00,5.747981631208372126e-04,2.353124514503636300e-05
1.999000000000000110e+00,5.659422436758019181e-04,2.352622363824909179e-05
2.000000000000000000e+00,5.570599570650905299e-04,2.352210939232361555e-05
2.000999999999999890e+00,5.481518885073825538e-04,2.351890432234264732e-05
2.002000000000000224e+00,5.392186325868876572e-04,2.351660323475180945e-05
2.003000000000000114e+00,5.302607876936438810e-04,2.351520729022572639e-05
2.004000000000000004e+00,5.212789624036392230e-04,2.351471080093262789e-05
2.004999999999999893e+00,5.122737700756182285e-04,2.351511418349411229e-05
2.006000000000000227e+00,5.032458352788320328e-04,2.351641126969096794e-05
2.007000000000000117e+00,4.941957885946846778e-04,2.351860173302198204e-05
2.008000000000000007e+00,4.851242731283446743e-04,2.352167892850765929e-05
2.008999999999999897e+00,4.760319394698558286e-04,2.352564179602235247e-05
2.010000000000000231e+00,4.669194524043651564e-04,2.353048322911083627e-05
2.011000000000000121e+00,4.577874861691006640e-04,2.353620144239967674e-05
2.012000000000000011e+00,4.486367312726210490e-04,2.354278888085468296e-05
2.012999999999999901e+00,4.394678900843646376e-04,2.355024305575917389e-05
2.014000000000000234e+00,4.302816839616864638e-04,2.355855595814535230e-05
2.015000000000000124e+00,4.210788492694854347e-04,2.356772441110977233e-05
2.016000000000000014e+00,4.118601448333619416e-04,2.357773998303690723e-05
2.016999999999999904e+00,4.026263485428582074e-04,2.358859880665201451e-05
2.018000000000000238e+00,3.933782653322328562e-04,2.360029203039572628e-05
2.019000000000000128e+00,3.841167244650348306e-04,2.361281513665218758e-05
2.020000000000000018e+00,3.748425882923913234e-04,2.362615888121472738e-05
2.020999999999999908e+00,3.655567505295918254e-04,2.364031809578920489e-05
2.022000000000000242e+00,3.562601459795854152e-04,2.365528314838557340e-05
2.023000000000000131e+00,3.469537502186544487e-04,2.367104826142037025e-05
2.024000000000000021e+00,3.376385908246198279e-04,2.368760344027141031e-05
2.024999999999999911e+00,3.283157489256621308e-04,2.370494229866371104e-05
2.026000000000000245e+00,3.189863725903728324e-04,2.372305449063384387e-05
2.027000000000000135e+00,3.096516810975350679e-04,2.374193305495804287e-05
2.028000000000000025e+00,3.003129814915644078e-04,2.376156732074286875e-05
2.028999999999999915e+00,2.909716768828969581e-04,2.378194976976223533e-05
2.030000000000000249e+00,2.816292877144666550e-04,2.380306943254437884e-05
2.031000000000000139e+00,2.722874660615748755e-04,2.382491826400887238e-05
2.032000000000000028e+00,2.629480241821162607e-04,2.384748500017551599e-05
2.032999999999999918e+00,2.536129580227289748e-04,2.387076108164372214e-05
2.034000000000000252e+00,2.442844871692503557e-04,2.389473498283381940e-05
2.035000000000000142e+00,2.349650929462715129e-04,2.391939766857660547e-05
2.036000000000000032e+00,2.256575766879057195e-04,2.394473736867397954e-05
2.036999999999999922e+00,2.163651215206439092e-04,2.397074458651562247e-05
2.038000000000000256e+00,2.070913811345663036e-04,2.399740732856337633e-05
2.039000000000000146e+00,1.978405814280893935e-04,2.402471566687776203e-05
2.040000000000000036e+00,1.886176614378907870e-04,2.405265741453981157e-05
2.040999999999999925e+00,1.794284445075386642e-04,2.408122223775809536e-05
2.042000000000000259e+00,1.702798720037188669e-04,2.411039776769288275e-05
2.043000000000000149e+00,1.611803003023206337e-04,2.414017328937454496e-05
2.044000000000000039e+00,1.521399061124920603e-04,2.417053627909829147e-05
2.044999999999999929e+00,1.431712204777831001e-04,2.420147566482149331e-05
2.046000000000000263e+00,1.342898639218600499e-04,2.423297879023829688e-05
2.047000000000000153e+00,1.255155441181159679e-04,2.426503425711526408e-05
2.048000000000000043e+00,1.168734463055842363e-04,2.429762929253649463e-05
2.048999999999999932e+00,1.083961609102138341e-04,2.433075219228226892e-05
2.049999999999999822e+00,1.001263884870918168e-04,2.436439009225000864e-05
2.051000000000000156e+00,9.212070070272792893e-05,2.439853100989246905e-05
2.052000000000000046e+00,8.445471017211767461e-05,2.443316200954480551e-05
2.052999999999999936e+00,7.722988659931047655e-05,2.446827085207359164e-05
2.053999999999999826e+00,7.058180447092198711e-05,2.450384455174963290e-05
2.055000000000000160e+00,6.468816135259879098e-05,2.453987063968773505e-05
2.056000000000000050e+00,5.977179308669707143e-05,2.457633609974797779e-05
2.056999999999999940e+00,5.608909171700258859e-05,2.461322825475402903e-05
2.057999999999999829e+00,5.389193581204821027e-05,2.465053406935625057e-05
2.059000000000000163e+00,5.336210398613070236e-05,2.468824068338925620e-05
2.060000000000000053e+00,5.454582821810554803e-05,2.472633507353737419e-05
2.060999999999999943e+00,5.733445130337766802e-05,2.476480421361017752e-05
2.061999999999999833e+00,6.150728876072779155e-05,2.480363510258947274e-05
2.063000000000000167e+00,6.680257462694140914e-05,2.484281457565902087e-05
2.064000000000000057e+00,7.297344885566656397e-05,2.488232967769978194e-05
2.064999999999999947e+00,7.981415009283704940e-05,2.492216711970673450e-05
2.065999999999999837e+00,8.716419104760481367e-05,2.496231399646755902e-05
2.067000000000000171e+00,9.490239880239955826e-05,2.500275692261526942e-05
2.068000000000000060e+00,1.029383905479185047e-04,2.504348307189391889e-05
2.068999999999999950e+00,1.112047782157236887e-04,2.508447898201610074e-05
2.069999999999999840e+00,1.196509958734762213e-04,2.512573190481964960e-05
2.071000000000000174e+00,1.282387244056176052e-04,2.516722831100656630e-05
2.072000000000000064e+00,1.369385782777363743e-04,2.520895556676556651e-05
2.072999999999999954e+00,1.457277425772071449e-04,2.525090010232797590e-05
2.073999999999999844e+00,1.545882743728881699e-04,2.529304939385771387e-05
2.075000000000000178e+00,1.635058886978351712e-04,2.533538983681811070e-05
2.076000000000000068e+00,1.724690703232123869e-04,2.537790903841482900e-05
2.076999999999999957e+00,1.814684312785479810e-04,2.542059339333762759e-05
2.077999999999999847e+00,1.904962277288738310e-04,2.546343064389515066e-05
2.079000000000000181e+00,1.995460067124991987e-04,2.550640718818856191e-05
2.080000000000000071e+00,2.086123314460745803e-04,2.554951091900948109e-05
2.080999999999999961e+00,2.176905796483982476e-04,2.559272825988256249e-05
2.081999999999999851e+00,2.267767803289141273e-04,2.563604727031294523e-05
2.083000000000000185e+00,2.358674947980194617e-04,2.567945440690062593e-05
2.084000000000000075e+00,2.449597154609329543e-04,2.572293789967951627e-05
2.084999999999999964e+00,2.540507936569657991e-04,2.576648424167079973e-05
2.085999999999999854e+00,2.631383743185320627e-04,2.581008184655440087e-05
2.087000000000000188e+00,2.722203512873897944e-04,2.585371728333997067e-05
2.088000000000000078e+00,2.812948234237013152e-04,2.589737914774990819e-05
2.088999999999999968e+00,2.903600666353222380e-04,2.594105406549768547e-05
2.089999999999999858e+00,2.994145032446859033e-04,2.598473083607023433e-05
2.091000000000000192e+00,3.084566844370551842e-04,2.602839619610585611e-05
2.092000000000000082e+00,3.174852680391018734e-04,2.607203915025105160e-05
2.092999999999999972e+00,3.264990076814830054e-04,2.611564648998812647e-05
2.093999999999999861e+00,3.354967360526969972e-04,2.615920742836429154e-05
2.095000000000000195e+00,3.444773584627632587e-04,2.620270889513034529e-05
2.096000000000000085e+00,3.534398398344489349e-04,2.624614032092528851e-05
2.096999999999999975e+00,3.623832011398668367e-04,2.628948873324891771e-05
2.097999999999999865e+00,3.713065089163224532e-04,2.633274379050879927e-05
2.099000000000000199e+00,3.802088737854546793e-04,2.637589264920003792e-05
2.100000000000000089e+00,3.890894416709171936e-04,2.641892518527492212e-05
2.100999999999999979e+00,3.979473936953128988e-04,2.646182868730302269e-05
2.101999999999999869e+00,4.067819386986222985e-04,2.650459326979711511e-05
2.103000000000000203e+00,4.155923140894230371e-04,2.654720635613876887e-05
2.104000000000000092e+00,4.243777792920028148e-04,2.658965829159293083e-05
2.104999999999999982e+00,4.331376172961879582e-04,2.663193664593448463e-05
2.105999999999999872e+00,4.418711287677498656e-04,2.667403200480720330e-05
2.107000000000000206e+00,4.505776340923783960e-04,2.671593209532913027e-05
2.108000000000000096e+00,4.592564679841366405e-04,2.675762776196629567e-05
2.108999999999999986e+00,4.679069819003519085e-04,2.679910689160444303e-05
2.109999999999999876e+00,4.765285390936718182e-04,2.684036054648815308e-05
2.111000000000000210e+00,4.851205172613331216e-04,2.688137676645774299e-05
2.112000000000000099e+00,4.936823038322369923e-04,2.692214688319224180e-05
2.112999999999999989e+00,5.022132988176266190e-04,2.696265911058263787e-05
2.113999999999999879e+00,5.107129104184452480e-04,2.700290502921858001e-05
2.115000000000000213e+00,5.191805579792434840e-04,2.704287304309421509e-05
2.116000000000000103e+00,5.276156677584767103e-04,2.708255496927645560e-05
2.116999999999999993e+00,5.360176759957799297e-04,2.712193937455566059e-05
2.117999999999999883e+00,5.443860248541085734e-04,2.716101834135042093e-05
2.119000000000000217e+00,5.527201655609063815e-04,2.719978062649930543e-05
2.120000000000000107e+00,5.610195544589685959e-04,2.723821857456177616e-05
2.120999999999999996e+00,5.692836561602809126e-04,2.727632113163146364e-05
2.121999999999999886e+00,5.775119397833534127e-04,2.731408088198809816e-05
2.123000000000000220e+00,5.857038821074825709e-04,2.735148696353864521e-05
2.124000000000000110e+00,5.938589639033759046e-04,2.738853222106891238e-05
2.125000000000000000e+00,6.019766730973060255e-04,2.742520597421302655e-05
2.125999999999999890e+00,6.100565011668249334e-04,2.746150132939680237e-05
2.127000000000000224e+00,6.180979463571668539e-04,2.749740781835270423e-05
2.128000000000000114e+00,6.261005101299997513e-04,2.753291879924614477e-05
2.129000000000000004e+00,6.340637003553435203e-04,2.756802399994986240e-05
2.129999999999999893e+00,6.419870278684752189e-04,2.760271703627535726e-05
2.131000000000000227e+00,6.498700096389652819e-04,2.763698784062739030e-05
2.132000000000000117e+00,6.577121653654259634e-04,2.767083028919481368e-05
2.133000000000000007e+00,6.655130206369629054e-04,2.770423452444562752e-05
2.133999999999999897e+00,6.732721036656552031e-04,2.773719466466371074e-05
2.135000000000000231e+00,6.809889483309871901e-04,2.776970106215833598e-05
2.136000000000000121e+00,6.886630909511656014e-04,2.780174809826052099e-05
2.137000000000000011e+00,6.962940733997827506e-04,2.783332631854864520e-05
2.137999999999999901e+00,7.038814398638116665e-04,2.786443037527278627e-05
2.139000000000000234e+00,7.114247399300462679e-04,2.789505104405815033e-05
2.140000000000000124e+00,7.189235254649531262e-04,2.792518321043185612e-05
2.141000000000000014e+00,7.263773536158433684e-04,2.795481785050750546e-05
2.141999999999999904e+00,7.337857837425954899e-04,2.798395011807085491e-05
2.143000000000000238e+00,7.411483803895060939e-04,2.801257121790385804e-05
2.144000000000000128e+00,7.484647102782472508e-04,2.804067655027996699e-05
2.145000000000000018e+00,7.557343452389017960e-04,2.806825751628282334e-05
2.145999999999999908e+00,7.629568591954890254e-04,2.809530977840532460e-05
2.147000000000000242e+00,7.701318311751760657e-04,2.812182496681322276e-05
2.148000000000000131e+00,7.772588423276405442e-04,2.814779898242183258e-05
2.149000000000000021e+00,7.843374787788642876e-04,2.817322367572381623e-05
2.149999999999999911e+00,7.913673287703536750e-04,2.819809519584828137e-05
2.151000000000000245e+00,7.983479854872352517e-04,2.822240561316531046e-05
2.152000000000000135e+00,8.052790442201685417e-04,2.824615134932205918e-05
2.153000000000000025e+00,8.121601052033496429e-04,2.826932469516911777e-05
2.153999999999999915e+00,8.189907708075951781e-04,2.829192230483262887e-05
2.155000000000000249e+00,8.257706482937632667e-04,2.831393669140688105e-05
2.156000000000000139e+00,8.324993470586460357e-04,2.833536473285934136e-05
2.157000000000000028e+00,8.391764813430352713e-04,2.835619916129042674e-05
2.157999999999999918e+00,8.458016675509980693e-04,2.837643714902737598e-05
2.159000000000000252e+00,8.523745269658407906e-04,2.839607165078742912e-05
2.160000000000000142e+00,8.588946830478199311e-04,2.841510005922370517e-05
2.161000000000000032e+00,8.653617640881561745e-04,2.843351555693008777e-05
2.161999999999999922e+00,8.717754005988219987e-04,2.845131576034136552e-05
2.163000000000000256e+00,8.781352279247310036e-04,2.846849406944895692e-05
2.164000000000000146e+00,8.844408836484255994e-04,2.848504838888533218e-05
2.165000000000000036e+00,8.906920101697178268e-04,2.850097235164610458e-05
2.165999999999999925e+00,8.968882521749910490e-04,2.851626406662494337e-05
2.167000000000000259e+00,9.030292591663982658e-04,2.853091738061880650e-05
2.168000000000000149e+00,9.091146829359448124e-04,2.854493066960639284e-05
2.169000000000000039e+00,9.151441801230162255e-04,2.855829802225138121e-05
2.169999999999999929e+00,9.211174097524307131e-04,2.857101802636471087e-05
2.171000000000000263e+00,9.270340355900977920e-04,2.858308498603226723e-05
2.172000000000000153e+00,9.328937237945841236e-04,2.859449774909932369e-05
2.173000000000000043e+00,9.386961454033196329e-04,2.860525085104533073e-05
2.173999999999999932e+00,9.444409738856279074e-04,2.861534335608403287e-05
2.175000000000000266e+00,9.501278874838392854e-04,2.862477002371191355e-05
2.176000000000000156e+00,9.557565669144307526e-04,2.863353017593849920e-05
2.177000000000000046e+00,9.613266977271819978e-04,2.864161880231274801e-05
2.177999999999999936e+00,9.668379679606373296e-04,2.864903546099734820e-05
2.178999999999999826e+00,9.722900704995558491e-04,2.865577535790705583e-05
2.180000000000000160e+00,9.776827008280886046e-04,2.866183824821319777e-05
2.181000000000000050e+00,9.830155591874704772e-04,2.866721959392975246e-05
2.181999999999999940e+00,9.882883484242969366e-04,2.867191942246460882e-05
2.182999999999999829e+00,9.935007762831250464e-04,2.867593338412856196e-05
2.184000000000000163e+00,9.986525531180115087e-04,2.867926172362053990e-05
2.185000000000000053e+00,1.003743394067801043e-03,2.868190036788767353e-05
2.185999999999999943e+00,1.008773017002337390e-03,2.868384979383332056e-05
2.186999999999999833e+00,1.013741144650236528e-03,2.868510612222611628e-05
2.188000000000000167e+00,1.018647502449912317e-03,2.868567005232316324e-05
2.189000000000000057e+00,1.023491820691747054e-03,2.868553793624923989e-05
2.189999999999999947e+00,1.028273832435895293e-03,2.868471071327590170e-05
2.190999999999999837e+00,1.032993275555220414e-03,2.868318497790096365e-05
2.192000000000000171e+00,1.037649890779071462e-03,2.868096188113843613e-05
2.193000000000000060e+00,1.042243423693850609e-03,2.867803824825125830e-05
2.193999999999999950e+00,1.046773622740738291e-03,2.867441546687859281e-05
2.194999999999999840e+00,1.051240241209723579e-03,2.867009058354231326e-05
2.196000000000000174e+00,1.055643035274369569e-03,2.866506521853746361e-05
2.197000000000000064e+00,1.059981766009381130e-03,2.865933664871823158e-05
2.197999999999999954e+00,1.064256197433232276e-03,2.865290670643840488e-05
2.198999999999999844e+00,1.068466098388790508e-03,2.864577291080859164e-05
2.200000000000000178e+00,1.072611240699944358e-03,2.863793733377362449e-05
2.201000000000000068e+00,1.076691401086408073e-03,2.862939771297149345e-05
2.201999999999999957e+00,1.080706359317366297e-03,2.862015632259336920e-05
2.202999999999999847e+00,1.084655899987936297e-03,2.861021114592709978e-05
2.204000000000000181e+00,1.088539810745641975e-03,2.859956470656209893e-05
2.205000000000000071e+00,1.092357884142308591e-03,2.858821519953747874e-05
2.205999999999999961e+00,1.096109915841264647e-03,2.857616535031624904e-05
2.206999999999999851e+00,1.099795706382819625e-03,2.856341360124054431e-05
2.208000000000000185e+00,1.103415059442270068e-03,2.854996289690295270e-05
2.209000000000000075e+00,1.106967783546440771e-03,2.853581191435772006e-05
2.209999999999999964e+00,1.110453690433126648e-03,2.852096383573016905e-05
2.210999999999999854e+00,1.113872596706535220e-03,2.850541756184369938e-05
2.212000000000000188e+00,1.117224322170632831e-03,2.848917648821216837e-05
2.213000000000000078e+00,1.120508691553873289e-03,2.847223974575204707e-05
2.213999999999999968e+00,1.123725532833526547e-03,2.845461093966068341e-05
2.214999999999999858e+00,1.126874678821398112e-03,2.843628944174028995e-05
2.216000000000000192e+00,1.129955965601287925e-03,2.841727910376278527e-05
2.217000000000000082e+00,1.132969234143131262e-03,2.839757953986400094e-05
2.217999999999999972e+00,1.135914328794911457e-03,2.837719478879182261e-05
2.218999999999999861e+00,1.138791098745461352e-03,2.835612468997227985e-05
2.220000000000000195e+00,1.141599396530869207e-03,2.833437351478073355e-05
2.221000000000000085e+00,1.144339079597525913e-03,2.831194132813973834e-05
2.221999999999999975e+00,1.147010008765900289e-03,2.828883262184999053e-05
2.222999999999999865e+00,1.149612049710589754e-03,2.826504770777167068e-05
2.224000000000000199e+00,1.152145071513174107e-03,2.824059129818370605e-05
2.225000000000000089e+00,1.154608948123459411e-03,2.821546394528817275e-05
2.225999999999999979e+00,1.157003557001630564e-03,2.818967056113823652e-05
2.226999999999999869e+00,1.159328780412625850e-03,2.816321192940927145e-05
2.228000000000000203e+00,1.161584504090922660e-03,2.813609319874654769e-05
2.229000000000000092e+00,1.163770618679004030e-03,2.810831537934202585e-05
2.229999999999999982e+00,1.165887018304033853e-03,2.807988383116829335e-05
2.230999999999999872e+00,1.167933601931893991e-03,2.805079981006078558e-05
2.232000000000000206e+00,1.169910272061693837e-03,2.802106889760628696e-05
2.233000000000000096e+00,1.171816936041243434e-03,2.799069259173783458e-05
2.233999999999999986e+00,1.173653504821860292e-03,2.795967667129413295e-05
2.234999999999999876e+00,1.175419894156444229e-03,2.792802286482183629e-05
2.236000000000000210e+00,1.177116023398122168e-03,2.789573718149923750e-05
2.237000000000000099e+00,1.178741816729539761e-03,2.786282158977825444e-05
2.237999999999999989e+00,1.180297201947826590e-03,2.782928231265172821e-05
2.238999999999999879e+00,1.181782111645184562e-03,2.779512156376667625e-05
2.240000000000000213e+00,1.183196482056844820e-03,2.776034578376594114e-05
2.241000000000000103e+00,1.184540254246427716e-03,2.772495741866669370e-05
2.241999999999999993e+00,1.185813372961791630e-03,2.768896311920228002e-05
2.242999999999999883e+00,1.187015787713029602e-03,2.765236557303269726e-05
2.244000000000000217e+00,1.188147451705346379e-03,2.761517164832666161e-05
2.245000000000000107e+00,1.189208322929352505e-03,2.757738427259483072e-05
2.245999999999999996e+00,1.190198363058441334e-03,2.753901053818756274e-05
2.246999999999999886e+00,1.191117538560758273e-03,2.750005361105382968e-05
2.248000000000000220e+00,1.191965819667815734e-03,2.746052077916295899e-05
2.249000000000000110e+00,1.192743181290747620e-03,2.742041546230863811e-05
2.250000000000000000e+00,1.193449602133048355e-03,2.737974517528705932e-05
2.250999999999999890e+00,1.194085065644006185e-03,2.733851356511262154e-05
2.252000000000000224e+00,1.194649559000215792e-03,2.729672836806706668e-05
2.253000000000000114e+00,1.195143074177920607e-03,2.725439346384508308e-05
2.254000000000000004e+00,1.195565606932255101e-03,2.721151678830103696e-05
2.254999999999999893e+00,1.195917157626204090e-03,2.716810249409432550e-05
2.256000000000000227e+00,1.196197730470844591e-03,2.712415873898442369e-05
2.257000000000000117e+00,1.196407334427985981e-03,2.707968988685559227e-05
2.258000000000000007e+00,1.196545982235929124e-03,2.703470430683042587e-05
2.258999999999999897e+00,1.196613691263384875e-03,2.698920662880459044e-05
2.260000000000000231e+00,1.196610482738553419e-03,2.694320543855983314e-05
2.261000000000000121e+00,1.196536382561633628e-03,2.689670559675073704e-05
2.262000000000000011e+00,1.196391420455021701e-03,2.684971590280405880e-05
2.262999999999999901e+00,1.196175630752928463e-03,2.680224146983804697e-05
2.264000000000000234e+00,1.195889051702711450e-03,2.675429130102477011e-05
2.265000000000000124e+00,1.195531726159211649e-03,2.670587073624417770e-05
2.266000000000000014e+00,1.195103700814659220e-03,2.665698900106955085e-05
2.266999999999999904e+00,1.194605026950781943e-03,2.660765168800771762e-05
2.268000000000000238e+00,1.194035759754546577e-03,2.655786822569974293e-05
2.269000000000000128e+00,1.193395958972810972e-03,2.650764444416327489e-05
2.270000000000000018e+00,1.192685688208630678e-03,2.645698999205699624e-05
2.270999999999999908e+00,1.191905015602574835e-03,2.640591095280354862e-05
2.272000000000000242e+00,1.191054013215141422e-03,2.635441717993588606e-05
2.273000000000000131e+00,1.190132757636734378e-03,2.630251498740640090e-05
2.274000000000000021e+00,1.189141329365673520e-03,2.625021443390368928e-05
2.274999999999999911e+00,1.188079813336652022e-03,2.619752208756261842e-05
2.276000000000000245e+00,1.186948298419334118e-03,2.614444822890991664e-05
2.277000000000000135e+00,1.185746878000541304e-03,2.609099964547078348e-05
2.278000000000000025e+00,1.184475649353545264e-03,2.603718681076328144e-05
2.278999999999999915e+00,1.183134714164331153e-03,2.598301677115232621e-05
2.280000000000000249e+00,1.181724178021556146e-03,2.592850021675824267e-05
2.281000000000000139e+00,1.180244150942059197e-03,2.587364442889635539e-05
2.282000000000000028e+00,1.178694746907520087e-03,2.581846028935922885e-05
2.282999999999999918e+00,1.177076084274508369e-03,2.576295531396480745e-05
2.284000000000000252e+00,1.175388285302634466e-03,2.570714059369336431e-05
2.285000000000000142e+00,1.173631476536272531e-03,2.565102388857669303e-05
2.286000000000000032e+00,1.171805788501002060e-03,2.559461649653522089e-05
2.286999999999999922e+00,1.169911356066313628e-03,2.553792640247603226e-05
2.288000000000000256e+00,1.167948318004630691e-03,2.548096509562712263e-05
2.289000000000000146e+00,1.165916817412778438e-03,2.542374079378280271e-05
2.290000000000000036e+00,1.163817001254813894e-03,2.536626518638644465e-05
2.290999999999999925e+00,1.161649020755384015e-03,2.530854673214488724e-05
2.292000000000000259e+00,1.159413031128827794e-03,2.525059730805731119e-05
2.293000000000000149e+00,1.157109191753193534e-03,2.519242559588452874e-05
2.294000000000000039e+00,1.154737665913345597e-03,2.513404366651738302e-05
2.294999999999999929e+00,1.152298621107259108e-03,2.507546042646193715e-05
2.296000000000000263e+00,1.149792228739667356e-03,2.501668814183116187e-05
2.297000000000000153e+00,1.147218664384566222e-03,2.495773593529018792e-05
2.298000000000000043e+00,1.144578107531640755e-03,2.489861625065689630e-05
2.298999999999999932e+00,1.141870741766457843e-03,2.483933844171589650e-05
2.300000000000000266e+00,1.139096754585293371e-03,2.477991512764321399e-05
2.301000000000000156e+00,1.136256337587915940e-03,2.472035587062342970e-05
2.302000000000000046e+00,1.133349686254243177e-03,2.466067347563311190e-05
2.302999999999999936e+00,1.130377000063597032e-03,2.460087772388173334e-05
2.304000000000000270e+00,1.127338482433697889e-03,2.454098157576912025e-05
2.305000000000000160e+00,1.124234340790560265e-03,2.448099500627948339e-05
2.306000000000000050e+00,1.121064786412121362e-03,2.442093116044828774e-05
2.306999999999999940e+00,1.117830034588304655e-03,2.436080021921473791e-05
2.307999999999999829e+00,1.114530304486060575e-03,2.430061547120829790e-05
2.309000000000000163e+00,1.111165819164890763e-03,2.424038729376855661e-05
2.310000000000000053e+00,1.107736805540604063e-03,2.418012913350225376e-05
2.310999999999999943e+00,1.104243494421507836e-03,2.411985156301816360e-05
2.311999999999999833e+00,1.100686120501802789e-03,2.405956817357729325e-05
2.313000000000000167e+00,1.097064922314659133e-03,2.399928970525461318e-05
2.314000000000000057e+00,1.093380142217354562e-03,2.393902989662966552e-05
2.314999999999999947e+00,1.089632026354557526e-03,2.387879966596986959e-05
2.315999999999999837e+00,1.085820824693287112e-03,2.381861287850876147e-05
2.317000000000000171e+00,1.081946790974784665e-03,2.375848063067438463e-05
2.318000000000000060e+00,1.078010182756596437e-03,2.369841690026756233e-05
2.318999999999999950e+00,1.074011261353906331e-03,2.363843292104218479e-05
2.319999999999999840e+00,1.069950291860217702e-03,2.357854280384227941e-05
2.321000000000000174e+00,1.065827543001342985e-03,2.351875793938724486e-05
2.322000000000000064e+00,1.061643287325573408e-03,2.345909251824369367e-05
2.322999999999999954e+00,1.057397801023106420e-03,2.339955807691987560e-05
2.323999999999999844e+00,1.053091364020536944e-03,2.334016890489881590e-05
2.325000000000000178e+00,1.048724259831099789e-03,2.328093665192515672e-05
2.326000000000000068e+00,1.044296775745384492e-03,2.322187569379449592e-05
2.326999999999999957e+00,1.039809202584050275e-03,2.316299779613098351e-05
2.327999999999999847e+00,1.035261834887431752e-03,2.310431739498145984e-05
2.329000000000000181e+00,1.030654970715565426e-03,2.304584636590853772e-05
2.330000000000000071e+00,1.025988911833012988e-03,2.298759919448716441e-05
2.330999999999999961e+00,1.021263963444040595e-03,2.292958783364139964e-05
2.331999999999999851e+00,1.016480434487944699e-03,2.287182682308494186e-05
2.333000000000000185e+00,1.011638637289497900e-03,2.281432818964800638e-05
2.334000000000000075e+00,1.006738887811918677e-03,2.275710647696663354e-05
2.334999999999999964e+00,1.001781505406029293e-03,2.270017377433403665e-05
2.335999999999999854e+00,9.967668131092583678e-04,2.264354465127758667e-05
2.337000000000000188e+00,9.916951372419494787e-04,2.258723122607922713e-05
2.338000000000000078e+00,9.865668077642959083e-04,2.253124804462354559e-05
2.338999999999999968e+00,9.813821579058082650e-04,2.247560725905698814e-05
2.339999999999999858e+00,9.761415245005556490e-04,2.242032339974924654e-05
2.341000000000000192e+00,9.708452476167663036e-04,2.236540862437069225e-05
2.342000000000000082e+00,9.654936709276552235e-04,2.231087740590873274e-05
2.342999999999999972e+00,9.600871412422539884e-04,2.225674188868850161e-05
2.343999999999999861e+00,9.546260089650778977e-04,2.220301648601922569e-05
2.345000000000000195e+00,9.491106276594457646e-04,2.214971329982313894e-05
2.346000000000000085e+00,9.435413544091633643e-04,2.209684666475873209e-05
2.346999999999999975e+00,9.379185493313919398e-04,2.204442863324848072e-05
2.347999999999999865e+00,9.322425761435761083e-04,2.199247341346128053e-05
2.349000000000000199e+00,9.265138015981277302e-04,2.194099297542293552e-05
2.350000000000000089e+00,9.207325959072609886e-04,2.189000141194908834e-05
2.350999999999999979e+00,9.148993322759537642e-04,2.183951059389549135e-05
2.351999999999999869e+00,9.090143874254815425e-04,2.178953444984426511e-05
2.353000000000000203e+00,9.030781410041875765e-04,2.174008472834181347e-05
2.354000000000000092e+00,8.970909761514934229e-04,2.169117519236314902e-05
2.354999999999999982e+00,8.910532788711098473e-04,2.164281744545188803e-05
2.355999999999999872e+00,8.849654386300897504e-04,2.159502503074631086e-05
2.357000000000000206e+00,8.788278477633915987e-04,2.154780937901675940e-05
2.358000000000000096e+00,8.726409020189239028e-04,2.150118381763415845e-05
2.358999999999999986e+00,8.664049999362477160e-04,2.145515957088171607e-05
2.359999999999999876e+00,8.601205435000080449e-04,2.140974970617885595e-05
2.361000000000000210e+00,8.537879374518001635e-04,2.136496522206954548e-05
2.362000000000000099e+00,8.474075899317318281e-04,2.132081891788791412e-05
2.362999999999999989e+00,8.409799117915480252e-04,2.127732154616851932e-05
2.363999999999999879e+00,8.345053172728145001e-04,2.123448558002345301e-05
2.365000000000000213e+00,8.279842232896723756e-04,2.119232148732211145e-05
2.366000000000000103e+00,8.214170501391374838e-04,2.115084142011540899e-05
2.366999999999999993e+00,8.148042207630922960e-04,2.111005553623190680e-05
2.367999999999999883e+00,8.081461614825729027e-04,2.106997561895899729e-05
2.369000000000000217e+00,8.014433012137691954e-04,2.103061150439804205e-05
2.370000000000000107e+00,7.946960722246803471e-04,2.099197458943821755e-05
2.370999999999999996e+00,7.879049093583215778e-04,2.095407433077412003e-05
2.371999999999999886e+00,7.810702508161672343e-04,2.091692170403353188e-05
2.373000000000000220e+00,7.741925373564469267e-04,2.088052578555113815e-05
2.374000000000000110e+00,7.672722131012787517e-04,2.084489710459265432e-05
2.375000000000000000e+00,7.603097246673665068e-04,2.081004431558908319e-05
2.375999999999999890e+00,7.533055220486774110e-04,2.077597749146526629e-05
2.377000000000000224e+00,7.462600577663373955e-04,2.074270484746170660e-05
2.378000000000000114e+00,7.391737876943156767e-04,2.071023594099158745e-05
2.379000000000000004e+00,7.320471701805919421e-04,2.067857850690435194e-05
2.379999999999999893e+00,7.248806669624517510e-04,2.064774159348795038e-05
2.381000000000000227e+00,7.176747422923023456e-04,2.061773247163356426e-05
2.382000000000000117e+00,7.104298638416045282e-04,2.058855963185622358e-05
2.383000000000000007e+00,7.031465017563768780e-04,2.056022978248265285e-05
2.383999999999999897e+00,6.958251296250852558e-04,2.053275084825108995e-05
2.385000000000000231e+00,6.884662235514356007e-04,2.050612901659020691e-05
2.386000000000000121e+00,6.810702631261249295e-04,2.048037162107205022e-05
2.387000000000000011e+00,6.736377304529325575e-04,2.045548426850845203e-05
2.387999999999999901e+00,6.661691112119717990e-04,2.043147366686423697e-05
2.389000000000000234e+00,6.586648936688291453e-04,2.040834485295942277e-05
2.390000000000000124e+00,6.511255696765738286e-04,2.038610391056220662e-05
2.391000000000000014e+00,6.435516337499304828e-04,2.036475526772401652e-05
2.391999999999999904e+00,6.359435841024084013e-04,2.034430435354103064e-05
2.393000000000000238e+00,6.283019216386981397e-04,2.032475495690699469e-05
2.394000000000000128e+00,6.206271511168496170e-04,2.030611182528568672e-05
2.395000000000000018e+00,6.129197801086836697e-04,2.028837812118000313e-05
2.395999999999999908e+00,6.051803201407334517e-04,2.027155792617168603e-05
2.397000000000000242e+00,5.974092857058966840e-04,2.025565375242153679e-05
2.398000000000000131e+00,5.896071954257167550e-04,2.024066897132088003e-05
2.399000000000000021e+00,5.817745710205591420e-04,2.022660541616498400e-05
2.399999999999999911e+00,5.739119386089730707e-04,2.021346576540504597e-05
2.401000000000000245e+00,5.660198276257451342e-04,2.020125117791159831e-05
2.402000000000000135e+00,5.580987721028997720e-04,2.018996361099915641e-05
2.403000000000000025e+00,5.501493096890201903e-04,2.017960354251754584e-05
2.403999999999999915e+00,5.421719829730969453e-04,2.017017220861293465e-05
2.405000000000000249e+00,5.341673384761071652e-04,2.016166940182935271e-05
2.406000000000000139e+00,5.261359280623424195e-04,2.015409563407732471e-05
2.407000000000000028e+00,5.180783079496001147e-04,2.014745000394803720e-05
2.407999999999999918e+00,5.099950401579477800e-04,2.014173230011355966e-05
2.409000000000000252e+00,5.018866915947181248e-04,2.013694093265815910e-05
2.410000000000000142e+00,4.937538356145731826e-04,2.013307497279604987e-05
2.411000000000000032e+00,4.855970510731660882e-04,2.013013213614761696e-05
2.411999999999999922e+00,4.774169239958576754e-04,2.012811075912183912e-05
2.413000000000000256e+00,4.692140467616405367e-04,2.012700787675709323e-05
2.414000000000000146e+00,4.609890198507756733e-04,2.012682113286830802e-05
2.415000000000000036e+00,4.527424511009676251e-04,2.012754687746550188e-05
2.415999999999999925e+00,4.444749576322597727e-04,2.012918203417834296e-05
2.417000000000000259e+00,4.361871651912547620e-04,2.013172229351026468e-05
2.418000000000000149e+00,4.278797102790884077e-04,2.013516388705171212e-05
2.419000000000000039e+00,4.195532396831355617e-04,2.013950182842030824e-05
2.419999999999999929e+00,4.112084127940607444e-04,2.014473168262784873e-05
2.421000000000000263e+00,4.028459013732094531e-04,2.015084783224474013e-05
2.422000000000000153e+00,3.944663921818597962e-04,2.015784516037043023e-05
2.423000000000000043e+00,3.860705870428148261e-04,2.016571741918359067e-05
2.423999999999999932e+00,3.776592058723177527e-04,2.017445884957781352e-05
2.425000000000000266e+00,3.692329871092763080e-04,2.018406258375238116e-05
2.426000000000000156e+00,3.607926913013029561e-04,2.019452223091158100e-05
2.427000000000000046e+00,3.523391021222739778e-04,2.020583033108109384e-05
2.427999999999999936e+00,3.438730305993023539e-04,2.021797988507774153e-05
2.429000000000000270e+00,3.353953169724936591e-04,2.023096286300707315e-05
2.430000000000000160e+00,3.269068358872551008e-04,2.024477168283489591e-05
2.431000000000000050e+00,3.184084993119525747e-04,2.025939775988841853e-05
2.431999999999999940e+00,3.099012631647041801e-04,2.027483294325067772e-05
2.432999999999999829e+00,3.013861317874318830e-04,2.029106812195840452e-05
2.434000000000000163e+00,2.928641664418306346e-04,2.030809461330982120e-05
2.435000000000000053e+00,2.843364921079382171e-04,2.032590280112674659e-05
2.435999999999999943e+00,2.758043088322415632e-04,2.034448349112912184e-05
2.436999999999999833e+00,2.672689018950342717e-04,2.036382659012825165e-05
2.438000000000000167e+00,2.587316573314486041e-04,2.038392241103894305e-05
2.439000000000000057e+00,2.501940771873323419e-04,2.040476041091986595e-05
2.439999999999999947e+00,2.416578013690686181e-04,2.042633044941115849e-05
2.440999999999999837e+00,2.331246308176503665e-04,2.044862156259353404e-05
2.442000000000000171e+00,2.245965592818143582e-04,2.047162318631637088e-05
2.443000000000000060e+00,2.160758088893464620e-04,2.049532395439203518e-05
2.443999999999999950e+00,2.075648777658826907e-04,2.051971289845525926e-05
2.444999999999999840e+00,1.990665959440655202e-04,2.054477828706708238e-05
2.446000000000000174e+00,1.905841992093192236e-04,2.057050877962674043e-05
2.447000000000000064e+00,1.821214190864911910e-04,2.059689230674309601e-05
2.447999999999999954e+00,1.736826015162568700e-04,2.062391718880018536e-05
2.448999999999999844e+00,1.652728562564009871e-04,2.065157104339416326e-05
2.450000000000000178e+00,1.568982550660460171e-04,2.067984187455528076e-05
2.451000000000000068e+00,1.485660884995935180e-04,2.070871701756501400e-05
2.451999999999999957e+00,1.402852108638659489e-04,2.073818419645808111e-05
2.452999999999999847e+00,1.320664994934989090e-04,2.076823049229407599e-05
2.454000000000000181e+00,1.239234816240282694e-04,2.079884337254173519e-05
2.455000000000000071e+00,1.158731900846287624e-04,2.083000969020648783e-05
2.455999999999999961e+00,1.079373517322839305e-04,2.086171668681901083e-05
2.456999999999999851e+00,1.001440423113590558e-04,2.089395101609355093e-05
2.458000000000000185e+00,9.253001135534978975e-05,2.092669972276424347e-05
2.459000000000000075e+00,8.514393669456306779e-05,2.095994928541563209e-05
2.459999999999999964e+00,7.805093758493620269e-05,2.099368657375302728e-05
2.460999999999999854e+00,7.133863147553854008e-05,2.102789791843869970e-05
2.462000000000000188e+00,6.512470452710517532e-05,2.106257004705175035e-05
2.463000000000000078e+00,5.956487158320718543e-05,2.109768917096561410e-05
2.463999999999999968e+00,5.485752020580292695e-05,2.113324190149220048e-05
2.464999999999999858e+00,5.123686953150099663e-05,2.116921435223176185e-05
2.466000000000000192e+00,4.894295504467446824e-05,2.120559303465149097e-05
2.467000000000000082e+00,4.816356491261995077e-05,2.124236398843453417e-05
2.467999999999999972e+00,4.896857013230900815e-05,2.127951365750001205e-05
2.468999999999999861e+00,5.128066439467045490e-05,2.131702802733238708e-05
2.470000000000000195e+00,5.490689016201223617e-05,2.135489349948014879e-05
2.471000000000000085e+00,5.960490088824205813e-05,2.139309603508038714e-05
2.471999999999999975e+00,6.514019724106590405e-05,2.143162200438726486e-05
2.472999999999999865e+00,7.131506614808213313e-05,2.147045735569270194e-05
2.474000000000000199e+00,7.797471393413397500e-05,2.150958845819082987e-05
2.475000000000000089e+00,8.500230765437073971e-05,2.154900127782757166e-05
2.475999999999999979e+00,9.231091839204564210e-05,2.158868220388194807e-05
2.476999999999999869e+00,9.983595418525033913e-05,2.162861722598026702e-05
2.478000000000000203e+00,1.075291297120447144e-04,2.166879276320213008e-05
2.479000000000000092e+00,1.153539888031279508e-04,2.170919486663801511e-05
2.479999999999999982e+00,1.232826736910901675e-04,2.174981001244154558e-05
2.480999999999999872e+00,1.312936240558732121e-04,2.179062430800606548e-05
2.482000000000000206e+00,1.393699337173048630e-04,2.183162429922418893e-05
2.483000000000000096e+00,1.474981763362143779e-04,2.187279617807204221e-05
2.483999999999999986e+00,1.556675538836086413e-04,2.191412658290341743e-05
2.484999999999999876e+00,1.638692786864565066e-04,2.195560180005873589e-05
2.486000000000000210e+00,1.720961145392658760e-04,2.199720856772464125e-05
2.487000000000000099e+00,1.803420381950341603e-04,2.203893329381640380e-05
2.487999999999999989e+00,1.886019809655447080e-04,2.208076282899999168e-05
2.488999999999999879e+00,1.968716356400945886e-04,2.212268368735698858e-05
2.490000000000000213e+00,2.051473046609634827e-04,2.216468285870414189e-05
2.491000000000000103e+00,2.134257858669944149e-04,2.220674700723103954e-05
2.491999999999999993e+00,2.217042795259402670e-04,2.224886325886400753e-05
2.492999999999999883e+00,2.299803186143099202e-04,2.229101842435942364e-05
2.494000000000000217e+00,2.382517096715849588e-04,2.233319979136565278e-05
2.495000000000000107e+00,2.465164890977505365e-04,2.237539431693735993e-05
2.495999999999999996e+00,2.547728841163499612e-04,2.241758943901023450e-05
2.496999999999999886e+00,2.630192848560804252e-04,2.245977231062099312e-05
2.498000000000000220e+00,2.712542177125346478e-04,2.250193056133537240e-05
2.499000000000000110e+00,2.794763272393341194e-04,2.254405149335617225e-05
2.500000000000000000e+00,2.876843573176338879e-04,2.258612290270878607e-05
2.500999999999999890e+00,2.958771393407606093e-04,2.262813229362612121e-05
2.502000000000000224e+00,3.040535784555370349e-04,2.267006766718404558e-05
2.503000000000000114e+00,3.122126459821478986e-04,2.271191670731710109e-05
2.504000000000000004e+00,3.203533689713456106e-04,2.275366761804410034e-05
2.504999999999999893e+00,3.284748253463806353e-04,2.279530829378919034e-05
2.506000000000000227e+00,3.365761358066566623e-04,2.283682713631746266e-05
2.507000000000000117e+00,3.446564609393629468e-04,2.287821222962356445e-05
2.508000000000000007e+00,3.527149946102971830e-04,2.291945219013343321e-05
2.508999999999999897e+00,3.607509624373472800e-04,2.296053534718225123e-05
2.510000000000000231e+00,3.687636163570258896e-04,2.300145053527463069e-05
2.511000000000000121e+00,3.767522340083356044e-04,2.304218626133068700e-05
2.512000000000000011e+00,3.847161140628595341e-04,2.308273157997408405e-05
2.512999999999999901e+00,3.926545763202847743e-04,2.312307524111362780e-05
2.514000000000000234e+00,4.005669575981783649e-04,2.316320654452049880e-05
2.515000000000000124e+00,4.084526123943072601e-04,2.320311446081502036e-05
2.516000000000000014e+00,4.163109091812307663e-04,2.324278850008191385e-05
2.516999999999999904e+00,4.241412313863498085e-04,2.328221786170695480e-05
2.518000000000000238e+00,4.319429739987158201e-04,2.332139231286145970e-05
2.519000000000000128e+00,4.397155449170553538e-04,2.336030127870109379e-05
2.520000000000000018e+00,4.474583617660413560e-04,2.339893475171166785e-05
2.520999999999999908e+00,4.551708534183660534e-04,2.343728239600940136e-05
2.522000000000000242e+00,4.628524569691530892e-04,2.347533445450498938e-05
2.523000000000000131e+00,4.705026194680612408e-04,2.351308082609200804e-05
2.524000000000000021e+00,4.781207950862174688e-04,2.355051199363434114e-05
2.524999999999999911e+00,4.857064469207985203e-04,2.358761810442436662e-05
2.526000000000000245e+00,4.932590441898695522e-04,2.362438988979066924e-05
2.527000000000000135e+00,5.007780642588894509e-04,2.366081771403966591e-05
2.528000000000000025e+00,5.082629898786073528e-04,2.369689256915457135e-05
2.528999999999999915e+00,5.157133112362945497e-04,2.373260507075898511e-05
2.530000000000000249e+00,5.231285233401906107e-04,2.376794644331327590e-05
2.531000000000000139e+00,5.305081281673628552e-04,2.380290756166367593e-05
2.532000000000000028e+00,5.378516319782983583e-04,2.383747990581873389e-05
2.532999999999999918e+00,5.451585475184203729e-04,2.387165457921770203e-05
2.534000000000000252e+00,5.524283914591540364e-04,2.390542331764909453e-05
2.535000000000000142e+00,5.596606866123711443e-04,2.393877747675075861e-05
2.536000000000000032e+00,5.668549593835588065e-04,2.397170904740916674e-05
2.536999999999999922e+00,5.740107421000676096e-04,2.400420962545209044e-05
2.538000000000000256e+00,5.811275703725871274e-04,2.403627146308515993e-05
2.539000000000000146e+00,5.882049854891391273e-04,2.406788639293979255e-05
2.540000000000000036e+00,5.952425318710777291e-04,2.409904690942719663e-05
2.540999999999999925e+00,6.022397593991869443e-04,2.412974509283976124e-05
2.542000000000000259e+00,6.091962208721689699e-04,2.415997369938457955e-05
2.543000000000000149e+00,6.161114744362429204e-04,2.418972506399198887e-05
2.544000000000000039e+00,6.229850810219589438e-04,2.421899219329775460e-05
2.544999999999999929e+00,6.298166067806532315e-04,2.424776766165668819e-05
2.546000000000000263e+00,6.366056205349726301e-04,2.427604474440547621e-05
2.547000000000000153e+00,6.433516962650642811e-04,2.430381625892706870e-05
2.548000000000000043e+00,6.500544104991758370e-04,2.433107570935170899e-05
2.548999999999999932e+00,6.567133448445141219e-04,2.435781615972408762e-05
2.550000000000000266e+00,6.633280833991382110e-04,2.438403140174783915e-05
2.551000000000000156e+00,6.698982152510157308e-04,2.440971474788654076e-05
2.552000000000000046e+00,6.764233319624164296e-04,2.443486021941408248e-05
2.552999999999999936e+00,6.829030300931580042e-04,2.445946136056638954e-05
2.554000000000000270e+00,6.893369085455321307e-04,2.448351246204030773e-05
2.555000000000000160e+00,6.957245711530294892e-04,2.450700732824486077e-05
2.556000000000000050e+00,7.020656241473762329e-04,2.452994049559401702e-05
2.556999999999999940e+00,7.083596786972244912e-04,2.455230599749556934e-05
2.558000000000000274e+00,7.146063482701617417e-04,2.457409862108233148e-05
2.559000000000000163e+00,7.208052512589030415e-04,2.459531264358399283e-05
2.560000000000000053e+00,7.269560083741659004e-04,2.461594311238943757e-05
2.560999999999999943e+00,7.330582452505621282e-04,2.463598454757498466e-05
2.561999999999999833e+00,7.391115897960581077e-04,2.465543223853793086e-05
2.563000000000000167e+00,7.451156748486494801e-04,2.467428093537198913e-05
2.564000000000000057e+00,7.510701355634037679e-04,2.469252618034150929e-05
2.564999999999999947e+00,7.569746120220315717e-04,2.471016297262221273e-05
2.565999999999999837e+00,7.628287465496065393e-04,2.472718712583252493e-05
2.567000000000000171e+00,7.686321864133143595e-04,2.474359389978250909e-05
2.568000000000000060e+00,7.743845811846688902e-04,2.475937934763372739e-05
2.568999999999999950e+00,7.800855854222741572e-04,2.477453891696666943e-05
2.569999999999999840e+00,7.857348559727446793e-04,2.478906889200604844e-05
2.571000000000000174e+00,7.913320546228266123e-04,2.480296500420465846e-05
2.572000000000000064e+00,7.968768454659751893e-04,2.481622380242722419e-05
2.572999999999999954e+00,8.023688976233227027e-04,2.482884121909338359e-05
2.573999999999999844e+00,8.078078824854869342e-04,2.484081405432364090e-05
2.575000000000000178e+00,8.131934765084025381e-04,2.485213849687830490e-05
2.576000000000000068e+00,8.185253584725903303e-04,2.486281159066233752e-05
2.576999999999999957e+00,8.238032121527223781e-04,2.487282975404192585e-05
2.577999999999999847e+00,8.290267236558760680e-04,2.488219027808411129e-05
2.579000000000000181e+00,8.341955841972096284e-04,2.489088981947595248e-05
2.580000000000000071e+00,8.393094873650445856e-04,2.489892589951851184e-05
2.580999999999999961e+00,8.443681318142790731e-04,2.490629540879999313e-05
2.581999999999999851e+00,8.493712185238859675e-04,2.491299613409595349e-05
2.583000000000000185e+00,8.543184536443546809e-04,2.491902518754445984e-05
2.584000000000000075e+00,8.592095456926109910e-04,2.492438059950087366e-05
2.584999999999999964e+00,8.640442083454645886e-04,2.492905971729199194e-05
2.585999999999999854e+00,8.688221576622261536e-04,2.493306079908139646e-05
2.587000000000000188e+00,8.735431148824936631e-04,2.493638143567282825e-05
2.588000000000000078e+00,8.782068036768598445e-04,2.493902015129864554e-05
2.588999999999999968e+00,8.828129529276834480e-04,2.494097475657706158e-05
2.589999999999999858e+00,8.873612939043033776e-04,2.494224400362929581e-05
2.591000000000000192e+00,8.918515631627663490e-04,2.494282592589359455e-05
2.592000000000000082e+00,8.962834996985537999e-04,2.494271951917134147e-05
2.592999999999999972e+00,9.006568477556313240e-04,2.494192306270087066e-05
2.593999999999999861e+00,9.049713540388278424e-04,2.494043580250050686e-05
2.595000000000000195e+00,9.092267706023553220e-04,2.493825622606459725e-05
2.596000000000000085e+00,9.134228519534037631e-04,2.493538380350451903e-05
2.596999999999999975e+00,9.175593578824405624e-04,2.493181727490368979e-05
2.597999999999999865e+00,9.216360506866063708e-04,2.492755636816528758e-05
2.599000000000000199e+00,9.256526980501323526e-04,2.492260004657728217e-05
2.600000000000000089e+00,9.296090701754448514e-04,2.491694825253111290e-05
2.600999999999999979e+00,9.335049426347105618e-04,2.491060017015480583e-05
2.601999999999999869e+00,9.373400934777846973e-04,2.490355602108484847e-05
2.603000000000000203e+00,9.411143062084664085e-04,2.489581521029563869e-05
2.604000000000000092e+00,9.448273668530172281e-04,2.488737818029042217e-05
2.604999999999999982e+00,9.484790669205457212e-04,2.487824456964689122e-05
2.605999999999999872e+00,9.520692004904001554e-04,2.486841503757412911e-05
2.607000000000000206e+00,9.555975669996922932e-04,2.485788947529671362e-05
2.608000000000000096e+00,9.590639684955201260e-04,2.484666881540106387e-05
2.608999999999999986e+00,9.624682126305684950e-04,2.483475311971975152e-05
2.609999999999999876e+00,9.658101095742791182e-04,2.482214352498510337e-05
2.611000000000000210e+00,9.690894749595903388e-04,2.480884035973531432e-05
2.612000000000000099e+00,9.723061270204938792e-04,2.479484503700358122e-05
2.612999999999999989e+00,9.754598895421390855e-04,2.478015811118276654e-05
2.613999999999999879e+00,9.785505889187394186e-04,2.476478120907820270e-05
2.615000000000000213e+00,9.815780571517716910e-04,2.474871509052824214e-05
2.616000000000000103e+00,9.845421288363347557e-04,2.473196163026403251e-05
2.616999999999999993e+00,9.874426441595785930e-04,2.471452182498100968e-05
2.617999999999999883e+00,9.902794459547264311e-04,2.469639776617973037e-05
2.619000000000000217e+00,9.930523826531443242e-04,2.467759067830685898e-05
2.620000000000000107e+00,9.957613052846161182e-04,2.465810292672006789e-05
2.620999999999999996e+00,9.984060705285002172e-04,2.463793595743019271e-05
2.621999999999999886e+00,1.000986537767931464e-03,2.461709232595517128e-05
2.623000000000000220e+00,1.003502572000257356e-03,2.459557370687935038e-05
2.624000000000000110e+00,1.005954040822570244e-03,2.457338294161256990e-05
2.625000000000000000e+00,1.008340817575216443e-03,2.455052192585672433e-05
2.625999999999999890e+00,1.010662778281834874e-03,2.452699370806898449e-05
2.627000000000000224e+00,1.012919804595725478e-03,2.450280042228081037e-05
2.628000000000000114e+00,1.015111780840033439e-03,2.447794536640441113e-05
2.629000000000000004e+00,1.017238597092471339e-03,2.445243088703404627e-05
2.629999999999999893e+00,1.019300146114875518e-03,2.442626050583295908e-05
2.631000000000000227e+00,1.021296326390454690e-03,2.439943679701691280e-05
2.632000000000000117e+00,1.023227039053107570e-03,2.437196353039310399e-05
2.633000000000000007e+00,1.025092190966434523e-03,2.434384351587624135e-05
2.633999999999999897e+00,1.026891691694778973e-03,2.431508076616149979e-05
2.635000000000000231e+00,1.028625456565632331e-03,2.428567831123120785e-05
2.636000000000000121e+00,1.030293403587389254e-03,2.425564039456072830e-05
2.637000000000000011e+00,1.031895456555966548e-03,2.422497027060376094e-05
2.637999999999999901e+00,1.033431541945782108e-03,2.419367242204788302e-05
2.639000000000000234e+00,1.034901592044483931e-03,2.416175033041301039e-05
2.640000000000000124e+00,1.036305541826754856e-03,2.412920870618793731e-05
2.641000000000000014e+00,1.037643331983902377e-03,2.409605128092560613e-05
2.641999999999999904e+00,1.038914905940863500e-03,2.406228301753666706e-05
2.643000000000000238e+00,1.040120212978417735e-03,2.402790784330273945e-05
2.644000000000000128e+00,1.041259205034944209e-03,2.399293095697947452e-05
2.645000000000000018e+00,1.042331839861835750e-03,2.395735653278804539e-05
2.645999999999999908e+00,1.043338077890560095e-03,2.392119000762334726e-05
2.647000000000000242e+00,1.044277885381109062e-03,2.388443578313430667e-05
2.648000000000000131e+00,1.045151231275241819e-03,2.384709953884555375e-05
2.649000000000000021e+00,1.045958090343258092e-03,2.380918590902526727e-05
2.649999999999999911e+00,1.046698440105453369e-03,2.377070079390490215e-05
2.651000000000000245e+00,1.047372263878046774e-03,2.373164905137236763e-05
2.652000000000000135e+00,1.047979547626454481e-03,2.369203684160563919e-05
2.653000000000000025e+00,1.048520283211950687e-03,2.365186924788219457e-05
2.653999999999999915e+00,1.048994465151702020e-03,2.361115266022622471e-05
2.655000000000000249e+00,1.049402093775305940e-03,2.356989240656092813e-05
2.656000000000000139e+00,1.049743172104295559e-03,2.352809512319322969e-05
2.657000000000000028e+00,1.050017709025210600e-03,2.348576636237282265e-05
2.657999999999999918e+00,1.050225716061434222e-03,2.344291300191968941e-05
2.659000000000000252e+00,1.050367210605240463e-03,2.339954082384963644e-05
2.660000000000000142e+00,1.050442212726789264e-03,2.335565693816051965e-05
2.661000000000000032e+00,1.050450748313901377e-03,2.331126736817856567e-05
2.661999999999999922e+00,1.050392845896065469e-03,2.326637947234307184e-05
2.663000000000000256e+00,1.050268539892280440e-03,2.322099949433577759e-05
2.664000000000000146e+00,1.050077867367689780e-03,2.317513502446480873e-05
2.665000000000000036e+00,1.049820871211131802e-03,2.312879254615883077e-05
2.665999999999999925e+00,1.049497596938365205e-03,2.308197989710050518e-05
2.667000000000000259e+00,1.049108095884428203e-03,2.303470380265283530e-05
2.668000000000000149e+00,1.048652421993302676e-03,2.298697235189575054e-05
2.669000000000000039e+00,1.048130635122332963e-03,2.293879248274688498e-05
2.669999999999999929e+00,1.047542797700856806e-03,2.289017251228122685e-05
2.671000000000000263e+00,1.046888977968009468e-03,2.284111963512277903e-05
2.672000000000000153e+00,1.046169246785898579e-03,2.279164241048374891e-05
2.673000000000000043e+00,1.045383680859111267e-03,2.274174825692401640e-05
2.673999999999999932e+00,1.044532359483411280e-03,2.269144596835149835e-05
2.675000000000000266e+00,1.043615367713074523e-03,2.264074320577311476e-05
2.676000000000000156e+00,1.042632793145528572e-03,2.258964902398594566e-05
2.677000000000000046e+00,1.041584729304705081e-03,2.253817129775791323e-05
2.677999999999999936e+00,1.040471272204314705e-03,2.248631931250397352e-05
2.679000000000000270e+00,1.039292523625234355e-03,2.243410119906707640e-05
2.680000000000000160e+00,1.038048587937110854e-03,2.238152647157211900e-05
2.681000000000000050e+00,1.036739575328828262e-03,2.232860348071473138e-05
2.681999999999999940e+00,1.035365598430213483e-03,2.227534199803205944e-05
2.683000000000000274e+00,1.033926775665015623e-03,2.222175061228245626e-05
2.684000000000000163e+00,1.032423227989429614e-03,2.216783931705548910e-05
2.685000000000000053e+00,1.030855082097753735e-03,2.211361694858745249e-05
2.685999999999999943e+00,1.029222467180594116e-03,2.205909373668479606e-05
2.687000000000000277e+00,1.027525518174650593e-03,2.200427873458581869e-05
2.688000000000000167e+00,1.025764372425371981e-03,2.194918242639656584e-05
2.689000000000000057e+00,1.023939173130312356e-03,2.189381408434508649e-05
2.689999999999999947e+00,1.022050065876482046e-03,2.183818441033721691e-05
2.690999999999999837e+00,1.020097201912466538e-03,2.178230292921592791e-05
2.692000000000000171e+00,1.018080734920956973e-03,2.172618058183531107e-05
2.693000000000000060e+00,1.016000824331896339e-03,2.166982711460412457e-05
2.693999999999999950e+00,1.013857631966482787e-03,2.161325368944864736e-05
2.694999999999999840e+00,1.011651325316371411e-03,2.155647027385700109e-05
2.696000000000000174e+00,1.009382074196362236e-03,2.149948827141582802e-05
2.697000000000000064e+00,1.007050054167723911e-03,2.144231787114700915e-05
2.697999999999999954e+00,1.004655443108541527e-03,2.138497069205791949e-05
2.698999999999999844e+00,1.002198424507646417e-03,2.132745715637502929e-05
2.700000000000000178e+00,9.996791841924688483e-04,2.126978911251738757e-05
2.701000000000000068e+00,9.970979136748523135e-04,2.121197718731939822e-05
2.701999999999999957e+00,9.944548066849201191e-04,2.115403343023157602e-05
2.702999999999999847e+00,9.917500626030928586e-04,2.109596868345329913e-05
2.704000000000000181e+00,9.889838830269247205e-04,2.103779523081068109e-05
2.705000000000000071e+00,9.861564751333709838e-04,2.097952413498065677e-05
2.705999999999999961e+00,9.832680483473109963e-04,2.092116787963749707e-05
2.706999999999999851e+00,9.803188176992433736e-04,2.086273772685494425e-05
2.708000000000000185e+00,9.773090003996377784e-04,2.080424635464324785e-05
2.709000000000000075e+00,9.742388192108278550e-04,2.074570523237620861e-05
2.709999999999999964e+00,9.711084990119929006e-04,2.068712724771895050e-05
2.710999999999999854e+00,9.679182702292340752e-04,2.062852406180964055e-05
2.712000000000000188e+00,9.646683654493316178e-04,2.056990874493781258e-05
2.713000000000000078e+00,9.613590227068661816e-04,2.051129314397247920e-05
2.713999999999999968e+00,9.579904821392048976e-04,2.045269052229917118e-05
2.714999999999999858e+00,9.545629894204324655e-04,2.039411290484292009e-05
2.716000000000000192e+00,9.510767922504078818e-04,2.033557371944817426e-05
2.717000000000000082e+00,9.475321437640505306e-04,2.027708517956574170e-05
2.717999999999999972e+00,9.439292990987569734e-04,2.021866089202675192e-05
2.718999999999999861e+00,9.402685188414638962e-04,2.016031322126409420e-05
2.720000000000000195e+00,9.365500655719765288e-04,2.010205592288327598e-05
2.721000000000000085e+00,9.327742072888135392e-04,2.004390152402407403e-05
2.721999999999999975e+00,9.289412139325209719e-04,1.998586392309286027e-05
2.722999999999999865e+00,9.250513607883282261e-04,1.992795579383387056e-05
2.724000000000000199e+00,9.211049250722748135e-04,1.987019117907401058e-05
2.725000000000000089e+00,9.171021893483646131e-04,1.981258287772824365e-05
2.725999999999999979e+00,9.130434380496487388e-04,1.975514505656974224e-05
2.726999999999999869e+00,9.089289609261633294e-04,1.969789064822423066e-05
2.728000000000000203e+00,9.047590495489613851e-04,1.964083392089930957e-05
2.729000000000000092e+00,9.005340007688263353e-04,1.958398790417836924e-05
2.729999999999999982e+00,8.962541132578533739e-04,1.952736695475636039e-05
2.730999999999999872e+00,8.919196909559281303e-04,1.947098421257349246e-05
2.732000000000000206e+00,8.875310395369780721e-04,1.941485413239559348e-05
2.733000000000000096e+00,8.830884698917269545e-04,1.935898991827037855e-05
2.733999999999999986e+00,8.785922946662606640e-04,1.930340607106705898e-05
2.734999999999999876e+00,8.740428316696419045e-04,1.924811585523736660e-05
2.736000000000000210e+00,8.694404003918281693e-04,1.919313383069963926e-05
2.737000000000000099e+00,8.647853254963897918e-04,1.913847330778083527e-05
2.737999999999999989e+00,8.600779332832142726e-04,1.908414885421648164e-05
2.738999999999999879e+00,8.553185551509375753e-04,1.903017381275070731e-05
2.740000000000000213e+00,8.505075241250112080e-04,1.897656277485260429e-05
2.741000000000000103e+00,8.456451783487290265e-04,1.892332907675420381e-05
2.741999999999999993e+00,8.407318575111012411e-04,1.887048726821271113e-05
2.742999999999999883e+00,8.357679063349878097e-04,1.881805067309287672e-05
2.744000000000000217e+00,8.307536710971441573e-04,1.876603380800864166e-05
2.745000000000000107e+00,8.256895030866906893e-04,1.871444995745903572e-05
2.745999999999999996e+00,8.205757550626284523e-04,1.866331358866606547e-05
2.746999999999999886e+00,8.154127848185566650e-04,1.861263791240537789e-05
2.748000000000000220e+00,8.102009516041838678e-04,1.856243729186200870e-05
2.749000000000000110e+00,8.049406195903449331e-04,1.851272485980781562e-05
2.750000000000000000e+00,7.996321543603602047e-04,1.846351485543213134e-05
2.750999999999999890e+00,7.942759264298281368e-04,1.841482028332212944e-05
2.752000000000000224e+00,7.888723076823312514e-04,1.836665526152393485e-05
2.753000000000000114e+00,7.834216748952603027e-04,1.831903266896018701e-05
2.754000000000000004e+00,7.779244061996229160e-04,1.827196643313589567e-05
2.754999999999999893e+00,7.723808845795293370e-04,1.822546924567303159e-05
2.756000000000000227e+00,7.667914943239005632e-04,1.817955481913736257e-05
2.757000000000000117e+00,7.611566245527732425e-04,1.813423564197172463e-05
2.758000000000000007e+00,7.554766656404912281e-04,1.808952522275586721e-05
2.758999999999999897e+00,7.497520127431124603e-04,1.804543581956834521e-05
2.760000000000000231e+00,7.439830622830743501e-04,1.800198064578190348e-05
2.761000000000000121e+00,7.381702154915528941e-04,1.795917169646226629e-05
2.762000000000000011e+00,7.323138747632817287e-04,1.791702191459518742e-05
2.762999999999999901e+00,7.264144472033767482e-04,1.787554299357656240e-05
2.764000000000000234e+00,7.204723411211685262e-04,1.783474750185230567e-05
2.765000000000000124e+00,7.144879695669301926e-04,1.779464681868463138e-05
2.766000000000000014e+00,7.084617467348716018e-04,1.775525318282722409e-05
2.766999999999999904e+00,7.023940915225271439e-04,1.771657759943567190e-05
2.768000000000000238e+00,6.962854239435185746e-04,1.767863189206404299e-05
2.769000000000000128e+00,6.901361686979382622e-04,1.764142667253459337e-05
2.770000000000000018e+00,6.839467515921541282e-04,1.760497334089693533e-05
2.770999999999999908e+00,6.777176030822599020e-04,1.756928208440777721e-05
2.772000000000000242e+00,6.714491547312005778e-04,1.753436382283467775e-05
2.773000000000000131e+00,6.651418427760515898e-04,1.750022827966307132e-05
2.774000000000000021e+00,6.587961045112932955e-04,1.746688588221318955e-05
2.774999999999999911e+00,6.524123819394216052e-04,1.743434586124653605e-05
2.776000000000000245e+00,6.459911181175647223e-04,1.740261811002560992e-05
2.777000000000000135e+00,6.395327607295536254e-04,1.737171132002880212e-05
2.778000000000000025e+00,6.330377585706970650e-04,1.734163481221892390e-05
2.778999999999999915e+00,6.265065650875041147e-04,1.731239674160551376e-05
2.780000000000000249e+00,6.199396348262218789e-04,1.728400583251672653e-05
2.781000000000000139e+00,6.133374270392428747e-04,1.725646966162089276e-05
2.782000000000000028e+00,6.067004020784030720e-04,1.722979632792771929e-05
2.782999999999999918e+00,6.000290250438054329e-04,1.720399275304855809e-05
2.784000000000000252e+00,5.933237621730038389e-04,1.717906637437934686e-05
2.785000000000000142e+00,5.865850844671184486e-04,1.715502351357758428e-05
2.786000000000000032e+00,5.798134641415081999e-04,1.713187093975693487e-05
2.786999999999999922e+00,5.730093782475659476e-04,1.710961427799639415e-05
2.788000000000000256e+00,5.661733050754281377e-04,1.708825955988213557e-05
2.789000000000000146e+00,5.593057278510564024e-04,1.706781172250075004e-05
2.790000000000000036e+00,5.524071311783053991e-04,1.704827609544328125e-05
2.790999999999999925e+00,5.454780046569423233e-04,1.702965692320171782e-05
2.792000000000000259e+00,5.385188393334224086e-04,1.701195875655624296e-05
2.793000000000000149e+00,5.315301314364829013e-04,1.699518509199461717e-05
2.794000000000000039e+00,5.245123788195684691e-04,1.697933973035208377e-05
2.794999999999999929e+00,5.174660846323550067e-04,1.696442542330663117e-05
2.796000000000000263e+00,5.103917538431332205e-04,1.695044517155238069e-05
2.797000000000000153e+00,5.032898969542057592e-04,1.693740096347642811e-05
2.798000000000000043e+00,4.961610264786730498e-04,1.692529500562622836e-05
2.798999999999999932e+00,4.890056607231195928e-04,1.691412851641349192e-05
2.800000000000000266e+00,4.818243203168357728e-04,1.690390289401283146e-05
2.801000000000000156e+00,4.746175320185835791e-04,1.689461857467003337e-05
2.802000000000000046e+00,4.673858252729530690e-04,1.688627613761509388e-05
2.802999999999999936e+00,4.601297360447428268e-04,1.687887525526656551e-05
2.804000000000000270e+00,4.528498034197353224e-04,1.687241568745997559e-05
2.805000000000000160e+00,4.455465735002251803e-04,1.686689630104844717e-05
2.806000000000000050e+00,4.382205960919751124e-04,1.686231603841106027e-05
2.806999999999999940e+00,4.308724286740430441e-04,1.685867298839045922e-05
2.808000000000000274e+00,4.235026331016735965e-04,1.685596529164162962e-05
2.809000000000000163e+00,4.161117796668342824e-04,1.685419025754048754e-05
2.810000000000000053e+00,4.087004439525145213e-04,1.685334518943054302e-05
2.810999999999999943e+00,4.012692109792125581e-04,1.685342663069682405e-05
2.812000000000000277e+00,3.938186721468736845e-04,1.685443111221954346e-05
2.813000000000000167e+00,3.863494295443854363e-04,1.685635441782237011e-05
2.814000000000000057e+00,3.788620930666012927e-04,1.685919226871169296e-05
2.814999999999999947e+00,3.713572848992989246e-04,1.686293970566764183e-05
2.815999999999999837e+00,3.638356368335193651e-04,1.686759168880030765e-05
2.817000000000000171e+00,3.562977949768231884e-04,1.687314252281255124e-05
2.818000000000000060e+00,3.487444173652843216e-04,1.687958640610857962e-05
2.818999999999999950e+00,3.411761790047463565e-04,1.688691694887642426e-05
2.819999999999999840e+00,3.335937698497155272e-04,1.689512761834752687e-05
2.821000000000000174e+00,3.259979002727929082e-04,1.690421133410809719e-05
2.822000000000000064e+00,3.183892994894725321e-04,1.691416085280045764e-05
2.822999999999999954e+00,3.107687216734674081e-04,1.692496842452416217e-05
2.823999999999999844e+00,3.031369451474647610e-04,1.693662612330193651e-05
2.825000000000000178e+00,2.954947792002544905e-04,1.694912557586550524e-05
2.826000000000000068e+00,2.878430642328231909e-04,1.696245819643946037e-05
2.826999999999999957e+00,2.801826798013372605e-04,1.697661499689749154e-05
2.827999999999999847e+00,2.725145461218007360e-04,1.699158675521334939e-05
2.829000000000000181e+00,2.648396337447453245e-04,1.700736391449376617e-05
2.830000000000000071e+00,2.571589670191503090e-04,1.702393666301746188e-05
2.830999999999999961e+00,2.494736361544444450e-04,1.704129489604513576e-05
2.831999999999999851e+00,2.417848036425163181e-04,1.705942823227433832e-05
2.833000000000000185e+00,2.340937198393744378e-04,1.707832605356562487e-05
2.834000000000000075e+00,2.264017337805320667e-04,1.709797745413596762e-05
2.834999999999999964e+00,2.187103141821280117e-04,1.711837134100267703e-05
2.835999999999999854e+00,2.110210669562532430e-04,1.713949630254332960e-05
2.837000000000000188e+00,2.033357646549094767e-04,1.716134080383767939e-05
2.838000000000000078e+00,1.956563746271658486e-04,1.718389297090671959e-05
2.838999999999999968e+00,1.879851019513124606e-04,1.720714085510942611e-05
2.839999999999999858e+00,1.803244349067951102e-04,1.723107215548618418e-05
2.841000000000000192e+00,1.726772101374857951e-04,1.725567455411938637e-05
2.842000000000000082e+00,1.650466871522583982e-04,1.728093535765539793e-05
2.842999999999999972e+00,1.574366515553602850e-04,1.730684190834091130e-05
2.843999999999999861e+00,1.498515399436536975e-04,1.733338115369995633e-05
2.845000000000000195e+00,1.422966105449951298e-04,1.736054013275793053e-05
2.846000000000000085e+00,1.347781592847984615e-04,1.738830547101455549e-05
2.846999999999999975e+00,1.273038147535011271e-04,1.741666393800821695e-05
2.847999999999999865e+00,1.198829258080734894e-04,1.744560186877484360e-05
2.849000000000000199e+00,1.125270954745094716e-04,1.747510580223463010e-05
2.850000000000000089e+00,1.052509049346602571e-04,1.750516182440927968e-05
2.850999999999999979e+00,9.807292447731675363e-05,1.753575626844102641e-05
2.851999999999999869e+00,9.101711848615506384e-05,1.756687499572750594e-05
2.853000000000000203e+00,8.411482929689293125e-05,1.759850417240219457e-05
2.854000000000000092e+00,7.740756282312862382e-05,1.763062947261075013e-05
2.854999999999999982e+00,7.095088711971719365e-05,1.766323692606790668e-05
2.855999999999999872e+00,6.481973414893781309e-05,1.769631204900472672e-05
2.857000000000000206e+00,5.911520481676376786e-05,1.772984076543355426e-05
2.858000000000000096e+00,5.397214046346240571e-05,1.776380846446662311e-05
2.858999999999999986e+00,4.956464374105612263e-05,1.779820099445848466e-05
2.859999999999999876e+00,4.610274395064382582e-05,1.783300364813470860e-05
2.861000000000000210e+00,4.380931807778703021e-05,1.786820222268684726e-05
2.862000000000000099e+00,4.287001870466710919e-05,1.790378194230879977e-05
2.862999999999999989e+00,4.337028433076202573e-05,1.793972858106121398e-05
2.863999999999999879e+00,4.525953237482149491e-05,1.797602731849825837e-05
2.865000000000000213e+00,4.837227576962910053e-05,1.801266393584318961e-05
2.866000000000000103e+00,5.248821084803342602e-05,1.804962359757285081e-05
2.866999999999999993e+00,5.738879774185664287e-05,1.808689210847763188e-05
2.867999999999999883e+00,6.288778853393898701e-05,1.812445464259112340e-05
2.869000000000000217e+00,6.883887888293801897e-05,1.816229706027927828e-05
2.870000000000000107e+00,7.513171088035526914e-05,1.820040455647180017e-05
2.870999999999999996e+00,8.168438287141176592e-05,1.823876306322929619e-05
2.871999999999999886e+00,8.843624640767135819e-05,1.827735783399037585e-05
2.873000000000000220e+00,9.534212867303680776e-05,1.831617488968603817e-05
2.874000000000000110e+00,1.023680460946794308e-04,1.835519955048859348e-05
2.875000000000000000e+00,1.094881161970917360e-04,1.839441795697744546e-05
2.875999999999999890e+00,1.166823689945418227e-04,1.843381551787309856e-05
2.877000000000000224e+00,1.239351867473281439e-04,1.847337849542556761e-05
2.878000000000000114e+00,1.312341964922901689e-04,1.851309241167523978e-05
2.879000000000000004e+00,1.385694666755370890e-04,1.855294367809332451e-05
2.879999999999999893e+00,1.459329294742485288e-04,1.859291793974595424e-05
2.881000000000000227e+00,1.533179499137688015e-04,1.863300176818796826e-05
2.882000000000000117e+00,1.607190121927214730e-04,1.867318093260362201e-05
2.883000000000000007e+00,1.681314776657770699e-04,1.871344218147399780e-05
2.883999999999999897e+00,1.755514077136807152e-04,1.875377144837600692e-05
2.885000000000000231e+00,1.829754214303734973e-04,1.879415567341392130e-05
2.886000000000000121e+00,1.904005920975964229e-04,1.883458094459883659e-05
2.887000000000000011e+00,1.978243596417763293e-04,1.887503438960981357e-05
2.887999999999999901e+00,2.052444684576205025e-04,1.891550228521838301e-05
2.889000000000000234e+00,2.126589112389167164e-04,1.895597197711770937e-05
2.890000000000000124e+00,2.200658908180070077e-04,1.899642992515185433e-05
2.891000000000000014e+00,2.274637826199316299e-04,1.903686369340622865e-05
2.891999999999999904e+00,2.348511109756170202e-04,1.907725993161141537e-05
2.893000000000000238e+00,2.422265229734717196e-04,1.911760642163358830e-05
2.894000000000000128e+00,2.495887738528857120e-04,1.915789002017576675e-05
2.895000000000000018e+00,2.569367079560324826e-04,1.919809876999916274e-05
2.895999999999999908e+00,2.642692498961524638e-04,1.923821973573743620e-05
2.897000000000000242e+00,2.715853902105305230e-04,1.927824117242344976e-05
2.898000000000000131e+00,2.788841802814920681e-04,1.931815037305583158e-05
2.899000000000000021e+00,2.861647210748445211e-04,1.935793585851754394e-05
2.899999999999999911e+00,2.934261605819430394e-04,1.939758513890965376e-05
2.901000000000000245e+00,3.006676846364686245e-04,1.943708698240315317e-05
2.902000000000000135e+00,3.078885161256690356e-04,1.947642914205119428e-05
2.903000000000000025e+00,3.150879072493144935e-04,1.951560065037236458e-05
2.903999999999999915e+00,3.222651399446746826e-04,1.955458947962684037e-05
2.905000000000000249e+00,3.294195191369997302e-04,1.959338491741204481e-05
2.906000000000000139e+00,3.365503739930671145e-04,1.963197518194730460e-05
2.907000000000000028e+00,3.436570519449518458e-04,1.967034983029269400e-05
2.907999999999999918e+00,3.507389205850590451e-04,1.970849732734221275e-05
2.909000000000000252e+00,3.577953621801372255e-04,1.974640750438123562e-05
2.910000000000000142e+00,3.648257760178513689e-04,1.978406906823931990e-05
2.911000000000000032e+00,3.718295732834090870e-04,1.982147211589616387e-05
2.911999999999999922e+00,3.788061797599896405e-04,1.985860561253598926e-05
2.913000000000000256e+00,3.857550310413512882e-04,1.989545991534044276e-05
2.914000000000000146e+00,3.926755754392982525e-04,1.993202422420835455e-05
2.915000000000000036e+00,3.995672693880280841e-04,1.996828920328328912e-05
2.915999999999999925e+00,4.064295805921318066e-04,2.000424431670952654e-05
2.917000000000000259e+00,4.132619835901146289e-04,2.003988047173552801e-05
2.918000000000000149e+00,4.200639629888725424e-04,2.007518738225992969e-05
2.919000000000000039e+00,4.268350091919046450e-04,2.011015624726779832e-05
2.919999999999999929e+00,4.335746217796722303e-04,2.014477704568424198e-05
2.921000000000000263e+00,4.402823052952461796e-04,2.017904124873448425e-05
2.922000000000000153e+00,4.469575727410991729e-04,2.021293908476101925e-05
2.923000000000000043e+00,4.535999414315771230e-04,2.024646230761158468e-05
2.923999999999999932e+00,4.602089365209792926e-04,2.027960139436014693e-05
2.925000000000000266e+00,4.667840869528443746e-04,2.031234837664127726e-05
2.926000000000000156e+00,4.733249290551081920e-04,2.034469398861484936e-05
2.927000000000000046e+00,4.798310025093118847e-04,2.037663053637743331e-05
2.927999999999999936e+00,4.863018540037584623e-04,2.040814901855269074e-05
2.929000000000000270e+00,4.927370332308463876e-04,2.043924200493229382e-05
2.930000000000000160e+00,4.991360965665218819e-04,2.046990075347175666e-05
2.931000000000000050e+00,5.054986031410429190e-04,2.050011813576506966e-05
2.931999999999999940e+00,5.118241185073689817e-04,2.052988565391579857e-05
2.933000000000000274e+00,5.181122107137955219e-04,2.055919643542446971e-05
2.934000000000000163e+00,5.243624540721573751e-04,2.058804224944816886e-05
2.935000000000000053e+00,5.305744252614388217e-04,2.061641648799503911e-05
2.935999999999999943e+00,5.367477070013302719e-04,2.064431116655771097e-05
2.937000000000000277e+00,5.428818841589860920e-04,2.067171997793058571e-05
2.938000000000000167e+00,5.489765475695692872e-04,2.069863519662482539e-05
2.939000000000000057e+00,5.550312901595255222e-04,2.072505076929330255e-05
2.939999999999999947e+00,5.610457106947228318e-04,2.075095921927962465e-05
2.941000000000000281e+00,5.670194099090192577e-04,2.077635475895880427e-05
2.942000000000000171e+00,5.729519942712780860e-04,2.080123017703662029e-05
2.943000000000000060e+00,5.788430721792517256e-04,2.082557997251383296e-05
2.943999999999999950e+00,5.846922577421310692e-04,2.084939716900293668e-05
2.944999999999999840e+00,5.904991668817889585e-04,2.087267652056505867e-05
2.946000000000000174e+00,5.962634211476555745e-04,2.089541131646879870e-05
2.947000000000000064e+00,6.019846439223054116e-04,2.091759658119798595e-05
2.947999999999999954e+00,6.076624642165653857e-04,2.093922583764712026e-05
2.948999999999999844e+00,6.132965127784604717e-04,2.096029436522292433e-05
2.950000000000000178e+00,6.188864259252324987e-04,2.098079595431471877e-05
2.951000000000000068e+00,6.244318417546182096e-04,2.100072616033764976e-05
2.951999999999999957e+00,6.299324039211707475e-04,2.102007900523837169e-05
2.952999999999999847e+00,6.353877578025902712e-04,2.103885031023410362e-05
2.954000000000000181e+00,6.407975543184600813e-04,2.105703434474738483e-05
2.955000000000000071e+00,6.461614461202255279e-04,2.107462718806803003e-05
2.955999999999999961e+00,6.514790914239789029e-04,2.109162336020026552e-05
2.956999999999999851e+00,6.567501501692641751e-04,2.110801918505521532e-05
2.958000000000000185e+00,6.619742878364820405e-04,2.112380942149279388e-05
2.959000000000000075e+00,6.671511716414276838e-04,2.113899065991927772e-05
2.959999999999999964e+00,6.722804743394392895e-04,2.115355789812895881e-05
2.960999999999999854e+00,6.773618703972551607e-04,2.116750800108870373e-05
2.962000000000000188e+00,6.823950398514071420e-04,2.118083622692321048e-05
2.963000000000000078e+00,6.873796645092264054e-04,2.119353965862526035e-05
2.963999999999999968e+00,6.923154317507871280e-04,2.120561377337323890e-05
2.964999999999999858e+00,6.972020306982518395e-04,2.121705593357325393e-05
2.966000000000000192e+00,7.020391560512966728e-04,2.122786186826077924e-05
2.967000000000000082e+00,7.068265042721792691e-04,2.123802919428515831e-05
2.967999999999999972e+00,7.115637774253224862e-04,2.124755388149892227e-05
2.968999999999999861e+00,7.162506793886298621e-04,2.125643377371161938e-05
2.970000000000000195e+00,7.208869196237312335e-04,2.126466506996760566e-05
2.971000000000000085e+00,7.254722093954788301e-04,2.127224590142644443e-05
2.971999999999999975e+00,7.300062656087438241e-04,2.127917270702685910e-05
2.972999999999999865e+00,7.344888070078081730e-04,2.128544383471960778e-05
2.974000000000000199e+00,7.389195580195148097e-04,2.129105595015941905e-05
2.975000000000000089e+00,7.432982448713880159e-04,2.129600765548599387e-05
2.975999999999999979e+00,7.476245994643775615e-04,2.130029585797633816e-05
2.976999999999999869e+00,7.518983555777954825e-04,2.130391941589925855e-05
2.978000000000000203e+00,7.561192526485636120e-04,2.130687547618059723e-05
2.979000000000000092e+00,7.602870320203879758e-04,2.130916312689776123e-05
2.979999999999999982e+00,7.644014407536074956e-04,2.131077974158752180e-05
2.980999999999999872e+00,7.684622278403487224e-04,2.131172465118912824e-05
2.982000000000000206e+00,7.724691479871309248e-04,2.131199547619354570e-05
2.983000000000000096e+00,7.764219578273594312e-04,2.131159180013446068e-05
2.983999999999999986e+00,7.803204197410767854e-04,2.131051145012540933e-05
2.984999999999999876e+00,7.841642980367494230e-04,2.130875426133538948e-05
2.986000000000000210e+00,7.879533628340925060e-04,2.130631829677198828e-05
2.987000000000000099e+00,7.916873862228899442e-04,2.130320361065960889e-05
2.987999999999999989e+00,7.953661460714993390e-04,2.129940851172438407e-05
2.988999999999999879e+00,7.989894222449288579e-04,2.129493331355525811e-05
2.990000000000000213e+00,8.025570004307791853e-04,2.128977654479976883e-05
2.991000000000000103e+00,8.060686683390716478e-04,2.128393874031996074e-05
2.991999999999999993e+00,8.095242194996228472e-04,2.127741865052316003e-05
2.992999999999999883e+00,8.129234494675469580e-04,2.127021705914626249e-05
2.994000000000000217e+00,8.162661596491943171e-04,2.126233296171205247e-05
2.995000000000000107e+00,8.195521535421019686e-04,2.125376737127800640e-05
2.995999999999999996e+00,8.227812405130098669e-04,2.124451949625462324e-05
2.996999999999999886e+00,8.259532319738322175e-04,2.123459060163867390e-05
2.998000000000000220e+00,8.290679452185764327e-04,2.122398013662369105e-05
2.999000000000000110e+00,8.321251996492343931e-04,2.121268958886511554e-05
3.000000000000000000e+00,8.351248205877423100e-04,2.120071861837753585e-05
3.000999999999999890e+00,8.380666354750657392e-04,2.118806895064234645e-05
3.002000000000000224e+00,8.409504776664392025e-04,2.117474049233094321e-05
3.003000000000000114e+00,8.437761826303114476e-04,2.116073520652813830e-05
3.004000000000000004e+00,8.465435917658061188e-04,2.114605321728806986e-05
3.004999999999999893e+00,8.492525486283980215e-04,2.113069673455085791e-05
3.006000000000000227e+00,8.519029027459735452e-04,2.111466610565613863e-05
3.007000000000000117e+00,8.544945057998528694e-04,2.109796375582319509e-05
3.008000000000000007e+00,8.570272154487363313e-04,2.108059026484587639e-05
3.008999999999999897e+00,8.595008915191685141e-04,2.106254830371495079e-05
3.010000000000000231e+00,8.619153998245097535e-04,2.104383867734340539e-05
3.011000000000000121e+00,8.642706083757743362e-04,2.102446428591206134e-05
3.012000000000000011e+00,8.665663911354400464e-04,2.100442617652727980e-05
3.012999999999999901e+00,8.688026243233721961e-04,2.098372747972384280e-05
3.014000000000000234e+00,8.709791901896230806e-04,2.096236944063688612e-05
3.015000000000000124e+00,8.730959731680543352e-04,2.094035542760518351e-05
3.016000000000000014e+00,8.751528636835314038e-04,2.091768693967087362e-05
3.016999999999999904e+00,8.771497544162212530e-04,2.089436757700485162e-05
3.018000000000000238e+00,8.790865440828962013e-04,2.087039905143878271e-05
3.019000000000000128e+00,8.809631336240086831e-04,2.084578520869422575e-05
3.020000000000000018e+00,8.827794300312855232e-04,2.082052798811142322e-05
3.020999999999999908e+00,8.845353425556110342e-04,2.079463145500973854e-05
3.022000000000000242e+00,8.862307864601729228e-04,2.076809779003395255e-05
3.023000000000000131e+00,8.878656792732233334e-04,2.074093130320341037e-05
3.024000000000000021e+00,8.894399446058835366e-04,2.071313438935794518e-05
3.024999999999999911e+00,8.909535083317070151e-04,2.068471158426275303e-05
3.026000000000000245e+00,8.924063023775414020e-04,2.065566551921171868e-05
3.027000000000000135e+00,8.937982609370764267e-04,2.062600096865499838e-05
3.028000000000000025e+00,8.951293242778692472e-04,2.059572078822726279e-05
3.028999999999999915e+00,8.963994349601090350e-04,2.056482997880086809e-05
3.030000000000000249e+00,8.976085415659765688e-04,2.053333163911670979e-05
3.031000000000000139e+00,8.987565949905029512e-04,2.050123101470589562e-05
3.032000000000000028e+00,8.998435522244829354e-04,2.046853141935917197e-05
3.032999999999999918e+00,9.008693725330264510e-04,2.043523832853631896e-05
3.034000000000000252e+00,9.018340212118002323e-04,2.040135530674801596e-05
3.035000000000000142e+00,9.027374658647386316e-04,2.036688807265894051e-05
3.036000000000000032e+00,9.035796802450357049e-04,2.033184039146610568e-05
3.036999999999999922e+00,9.043606403531297827e-04,2.029621821233249448e-05
3.038000000000000256e+00,9.050803282083434795e-04,2.026002556919229754e-05
3.039000000000000146e+00,9.057387281872250444e-04,2.022326864249010550e-05
3.040000000000000036e+00,9.063358307250754010e-04,2.018595168623084254e-05
3.040999999999999925e+00,9.068716285418803929e-04,2.014808112640806552e-05
3.042000000000000259e+00,9.073461204259056397e-04,2.010966145120905192e-05
3.043000000000000149e+00,9.077593074859468137e-04,2.007069931958919160e-05
3.044000000000000039e+00,9.081111969017527895e-04,2.003119944859874162e-05
3.044999999999999929e+00,9.084017980998214522e-04,1.999116874598260622e-05
3.046000000000000263e+00,9.086311265637298960e-04,1.995061218268777929e-05
3.047000000000000153e+00,9.087992000923563775e-04,1.990953689833631479e-05
3.048000000000000043e+00,9.089060425938688768e-04,1.986794807497066384e-05
3.048999999999999932e+00,9.089516802254115528e-04,1.982585308988844499e-05
3.050000000000000266e+00,9.089361451347648287e-04,1.978325739481971211e-05
3.051000000000000156e+00,9.088594718299561077e-04,1.974016859935376461e-05
3.052000000000000046e+00,9.087217008329560430e-04,1.969659237600423929e-05
3.052999999999999936e+00,9.085228748831586897e-04,1.965253660026916683e-05
3.054000000000000270e+00,9.082630428297132743e-04,1.960800718483395809e-05
3.055000000000000160e+00,9.079422558069602653e-04,1.956301221859276445e-05
3.056000000000000050e+00,9.075605708544849572e-04,1.951755787834208358e-05
3.056999999999999940e+00,9.071180473032539222e-04,1.947165252116871741e-05
3.058000000000000274e+00,9.066147505896107869e-04,1.942530253598962899e-05
3.059000000000000163e+00,9.060507483452358637e-04,1.937851651112116585e-05
3.060000000000000053e+00,9.054261141468574131e-04,1.933130110424411964e-05
3.060999999999999943e+00,9.047409238987376943e-04,1.928366513688860222e-05
3.062000000000000277e+00,9.039952594786890717e-04,1.923561549601803544e-05
3.063000000000000167e+00,9.031892049386031854e-04,1.918716126410116788e-05
3.064000000000000057e+00,9.023228503194149217e-04,1.913830957963917818e-05
3.064999999999999947e+00,9.013962878988286383e-04,1.908906976252428556e-05
3.066000000000000281e+00,9.004096158880637657e-04,1.903944919935710194e-05
3.067000000000000171e+00,8.993629346860211940e-04,1.898945746501051784e-05
3.068000000000000060e+00,8.982563506445551127e-04,1.893910219510469675e-05
3.068999999999999950e+00,8.970899723250117409e-04,1.888839319233355326e-05
3.070000000000000284e+00,8.958639141888914692e-04,1.883733833654828123e-05
3.071000000000000174e+00,8.945782928898117275e-04,1.878594768702942749e-05
3.072000000000000064e+00,8.932332309456835883e-04,1.873422938220721241e-05
3.072999999999999954e+00,8.918288530317621974e-04,1.868219373235581923e-05
3.073999999999999844e+00,8.903652897805207096e-04,1.862984909942533361e-05
3.075000000000000178e+00,8.888426739135364511e-04,1.857720603076647487e-05
3.076000000000000068e+00,8.872611439582703003e-04,1.852427317040185415e-05
3.076999999999999957e+00,8.856208406012995539e-04,1.847106131393787788e-05
3.077999999999999847e+00,8.839219103940433239e-04,1.841757933356131768e-05
3.079000000000000181e+00,8.821645019871295502e-04,1.836383827301168786e-05
3.080000000000000071e+00,8.803487698361426228e-04,1.830984725683396992e-05
3.080999999999999961e+00,8.784748704923980725e-04,1.825561756171950603e-05
3.081999999999999851e+00,8.765429662744612807e-04,1.820115856365895525e-05
3.083000000000000185e+00,8.745532215369871331e-04,1.814648180059634918e-05
3.084000000000000075e+00,8.725058064494970074e-04,1.809159689699539955e-05
3.084999999999999964e+00,8.704008932131384506e-04,1.803651561962305291e-05
3.085999999999999854e+00,8.682386597313210231e-04,1.798124784249121940e-05
3.087000000000000188e+00,8.660192859542958227e-04,1.792580557182892121e-05
3.088000000000000078e+00,8.637429575560373086e-04,1.787019893013120768e-05
3.088999999999999968e+00,8.614098621890522956e-04,1.781444016643297473e-05
3.089999999999999858e+00,8.590201931802832376e-04,1.775853963392473253e-05
3.091000000000000192e+00,8.565741458210440707e-04,1.770250982318556806e-05
3.092000000000000082e+00,8.540719210867052553e-04,1.764636133407551115e-05
3.092999999999999972e+00,8.515137219081963388e-04,1.759010686778204855e-05
3.093999999999999861e+00,8.488997567802215698e-04,1.753375727828001044e-05
3.095000000000000195e+00,8.462302361097750764e-04,1.747732551480925226e-05
3.096000000000000085e+00,8.435053759543672831e-04,1.742082264258067233e-05
3.096999999999999975e+00,8.407253942235402714e-04,1.736426183690739587e-05
3.097999999999999865e+00,8.378905144036042285e-04,1.730765440520255861e-05
3.099000000000000199e+00,8.350009618851418711e-04,1.725101372597231866e-05
3.100000000000000089e+00,8.320569675724850955e-04,1.719435133643770739e-05
3.100999999999999979e+00,8.290587641247901653e-04,1.713768084259301286e-05
3.101999999999999869e+00,8.260065897235226249e-04,1.708101399529360329e-05
3.103000000000000203e+00,8.229006844122219904e-04,1.702436460042586818e-05
3.104000000000000092e+00,8.197412936544710982e-04,1.696774463060013606e-05
3.104999999999999982e+00,8.165286646703736034e-04,1.691116809040030020e-05
3.105999999999999872e+00,8.132630501606870690e-04,1.685464715472638169e-05
3.107000000000000206e+00,8.099447045465306503e-04,1.679819602659504249e-05
3.108000000000000096e+00,8.065738876180413410e-04,1.674182708237823000e-05
3.108999999999999986e+00,8.031508608569600232e-04,1.668555470106167826e-05
3.109999999999999876e+00,7.996758911430475007e-04,1.662939144869267377e-05
3.111000000000000210e+00,7.961492470615255451e-04,1.657335186709774040e-05
3.112000000000000099e+00,7.925712024518645699e-04,1.651744870886420454e-05
3.112999999999999989e+00,7.889420327699837171e-04,1.646169670963273541e-05
3.113999999999999879e+00,7.852620188356991722e-04,1.640610877205219204e-05
3.115000000000000213e+00,7.815314430739486468e-04,1.635069973657976260e-05
3.116000000000000103e+00,7.777505931271829062e-04,1.629548267897598031e-05
3.116999999999999993e+00,7.739197581838280857e-04,1.624047260057603779e-05
3.117999999999999883e+00,7.700392326648243958e-04,1.618568271339903994e-05
3.119000000000000217e+00,7.661093125456296289e-04,1.613112811605676343e-05
3.120000000000000107e+00,7.621302989402367915e-04,1.607682215223975761e-05
3.120999999999999996e+00,7.581024944600172830e-04,1.602278004526896480e-05
3.121999999999999886e+00,7.540262068615836153e-04,1.596901523991270069e-05
3.123000000000000220e+00,7.499017453864542486e-04,1.591554302107006785e-05
3.124000000000000110e+00,7.457294243842844299e-04,1.586237691806310424e-05
3.125000000000000000e+00,7.415095595879149645e-04,1.580953229116233675e-05
3.125999999999999890e+00,7.372424718065630428e-04,1.575702275313513556e-05
3.127000000000000224e+00,7.329284832423161580e-04,1.570486370631284445e-05
3.128000000000000114e+00,7.285679210763439453e-04,1.565306880666114461e-05
3.129000000000000004e+00,7.241611138715059416e-04,1.560165344941353172e-05
3.129999999999999893e+00,7.197083951875197540e-04,1.555063132140208594e-05
3.131000000000000227e+00,7.152100998647843884e-04,1.550001784341715385e-05
3.132000000000000117e+00,7.106665676800642947e-04,1.544982669391145068e-05
3.133000000000000007e+00,7.060781396941784912e-04,1.540007323634726239e-05
3.133999999999999897e+00,7.014451618761967768e-04,1.535077113239145918e-05
3.135000000000000231e+00,6.967679814809984084e-04,1.530193569072977697e-05
3.136000000000000121e+00,6.920469505675732030e-04,1.525358051615471311e-05
3.137000000000000011e+00,6.872824224137444966e-04,1.520572081752908259e-05
3.137999999999999901e+00,6.824747551543058118e-04,1.515837011423113603e-05
3.139000000000000234e+00,6.776243080552288300e-04,1.511154350766541598e-05
3.140000000000000124e+00,6.727314451608336311e-04,1.506525438666499785e-05
3.141000000000000014e+00,6.677965316838242607e-04,1.501951767695967065e-05
3.141999999999999904e+00,6.628199375928032393e-04,1.497434664679795411e-05
3.143000000000000238e+00,6.578020339479734215e-04,1.492975602138154790e-05
3.144000000000000128e+00,6.527431964943232077e-04,1.488575885523080736e-05
3.145000000000000018e+00,6.476438020828048430e-04,1.484236966334694654e-05
3.145999999999999908e+00,6.425042322663168702e-04,1.479960129432017546e-05
3.147000000000000242e+00,6.373248696138961774e-04,1.475746797687445356e-05
3.148000000000000131e+00,6.321061013204395691e-04,1.471598228989219826e-05
3.149000000000000021e+00,6.268483156455719081e-04,1.467515817312064408e-05
3.149999999999999911e+00,6.215519054475286123e-04,1.463500792692865962e-05
3.151000000000000245e+00,6.162172645595090240e-04,1.459554511529066330e-05
3.152000000000000135e+00,6.108447914321924951e-04,1.455678167473026810e-05
3.153000000000000025e+00,6.054348854437264409e-04,1.451873080312024780e-05
3.153999999999999915e+00,5.999879505445013597e-04,1.448140407557607348e-05
3.155000000000000249e+00,5.945043917022137811e-04,1.444481425271120168e-05
3.156000000000000139e+00,5.889846183898829989e-04,1.440897248188343762e-05
3.157000000000000028e+00,5.834290410032664295e-04,1.437389104991048140e-05
3.157999999999999918e+00,5.778380744596959022e-04,1.433958063540946086e-05
3.159000000000000252e+00,5.722121346490625189e-04,1.430605300835002019e-05
3.160000000000000142e+00,5.665516419729410514e-04,1.427331836628426015e-05
3.161000000000000032e+00,5.608570177119158104e-04,1.424138791434459558e-05
3.161999999999999922e+00,5.551286876941866457e-04,1.421027129454236576e-05
3.163000000000000256e+00,5.493670787075927847e-04,1.417997912560351961e-05
3.164000000000000146e+00,5.435726220092445453e-04,1.415052045743707606e-05
3.165000000000000036e+00,5.377457498136899335e-04,1.412190526262569739e-05
3.165999999999999925e+00,5.318868989111211806e-04,1.409414197590398552e-05
3.167000000000000259e+00,5.259965070337243968e-04,1.406723988730514036e-05
3.168000000000000149e+00,5.200750164241489844e-04,1.404120676592479079e-05
3.169000000000000039e+00,5.141228703749169907e-04,1.401605119418224775e-05
3.169999999999999929e+00,5.081405167927949967e-04,1.399178023816809974e-05
3.171000000000000263e+00,5.021284046266136962e-04,1.396840171360395792e-05
3.172000000000000153e+00,4.960869874400176309e-04,1.394592198018053689e-05
3.173000000000000043e+00,4.900167199417847013e-04,1.392434807352666394e-05
3.173999999999999932e+00,4.839180615815592531e-04,1.390368556243794177e-05
3.175000000000000266e+00,4.777914729989629476e-04,1.388394066098220487e-05
3.176000000000000156e+00,4.716374196612386051e-04,1.386511815234236163e-05
3.177000000000000046e+00,4.654563684048193431e-04,1.384722340358378066e-05
3.177999999999999936e+00,4.592487910053096381e-04,1.383026038378056831e-05
3.179000000000000270e+00,4.530151606893728037e-04,1.381423359585198705e-05
3.180000000000000160e+00,4.467559557890264437e-04,1.379914616965513321e-05
3.181000000000000050e+00,4.404716563316374810e-04,1.378500169817897231e-05
3.181999999999999940e+00,4.341627476530185241e-04,1.377180244222294688e-05
3.183000000000000274e+00,4.278297169919632100e-04,1.375955109132858364e-05
3.184000000000000163e+00,4.214730571646871631e-04,1.374824903590863091e-05
3.185000000000000053e+00,4.150932631994654824e-04,1.373789805758935901e-05
3.185999999999999943e+00,4.086908360216639710e-04,1.372849865252336103e-05
3.187000000000000277e+00,4.022662791364288427e-04,1.372005164647317407e-05
3.188000000000000167e+00,3.958201023414093423e-04,1.371255665361965796e-05
3.189000000000000057e+00,3.893528184628935237e-04,1.370601356819440997e-05
3.189999999999999947e+00,3.828649471747002839e-04,1.370042110105113997e-05
3.191000000000000281e+00,3.763570117888259529e-04,1.369577820777176777e-05
3.192000000000000171e+00,3.698295430607476423e-04,1.369208271307591959e-05
3.193000000000000060e+00,3.632830760971319573e-04,1.368933263970867422e-05
3.193999999999999950e+00,3.567181542986834313e-04,1.368752490908882016e-05
3.195000000000000284e+00,3.501353263364371561e-04,1.368665661259395339e-05
3.196000000000000174e+00,3.435351501960688626e-04,1.368672380903737368e-05
3.197000000000000064e+00,3.369181903224142570e-04,1.368772266810955260e-05
3.197999999999999954e+00,3.302850217999901304e-04,1.368964838389024268e-05
3.199000000000000288e+00,3.236362276711945356e-04,1.369249623925195948e-05
3.200000000000000178e+00,3.169724032904630909e-04,1.369626057424209724e-05
3.201000000000000068e+00,3.102941538965878774e-04,1.370093578746333622e-05
3.201999999999999957e+00,3.036020992555303740e-04,1.370651540715813053e-05
3.202999999999999847e+00,2.968968715006374960e-04,1.371299297946600013e-05
3.204000000000000181e+00,2.901791201214019757e-04,1.372036123432609641e-05
3.205000000000000071e+00,2.834495102799830524e-04,1.372861289558916565e-05
3.205999999999999961e+00,2.767087282722793091e-04,1.373773992812401133e-05
3.206999999999999851e+00,2.699574803712099093e-04,1.374773425115581970e-05
3.208000000000000185e+00,2.631964989557977318e-04,1.375858709609251173e-05
3.209000000000000075e+00,2.564265422230709956e-04,1.377028962539922194e-05
3.209999999999999964e+00,2.496484012537540653e-04,1.378283237285706150e-05
3.210999999999999854e+00,2.428629008172995991e-04,1.379620578454221285e-05
3.212000000000000188e+00,2.360709077497678582e-04,1.381039973558399739e-05
3.213000000000000078e+00,2.292733334411339418e-04,1.382540397392489277e-05
3.213999999999999968e+00,2.224711442033538392e-04,1.384120775050924307e-05
3.214999999999999858e+00,2.156653660912618003e-04,1.385780017812106062e-05
3.216000000000000192e+00,2.088570981775005086e-04,1.387516992548083838e-05
3.217000000000000082e+00,2.020475210036251829e-04,1.389330550130983108e-05
3.217999999999999972e+00,1.952379142315846571e-04,1.391219504573453098e-05
3.218999999999999861e+00,1.884296705894477621e-04,1.393182650005906885e-05
3.220000000000000195e+00,1.816243203707140015e-04,1.395218750549313994e-05
3.221000000000000085e+00,1.748235540423398145e-04,1.397326550103390992e-05
3.221999999999999975e+00,1.680292576810348080e-04,1.399504767807619929e-05
3.222999999999999865e+00,1.612435495999975800e-04,1.401752099248598596e-05
3.224000000000000199e+00,1.544688337867522053e-04,1.404067222787214518e-05
3.225000000000000089e+00,1.477078599158973462e-04,1.406448792172541712e-05
3.225999999999999979e+00,1.409638074533524972e-04,1.408895449662036293e-05
3.226999999999999869e+00,1.342403862815204850e-04,1.411405810253158427e-05
3.228000000000000203e+00,1.275419748631066122e-04,1.413978484663360098e-05
3.229000000000000092e+00,1.208737938910136445e-04,1.416612053900367258e-05
3.229999999999999982e+00,1.142421439230159423e-04,1.419305100488518865e-05
3.230999999999999872e+00,1.076547161309797488e-04,1.422056176174204612e-05
3.232000000000000206e+00,1.011210206195480439e-04,1.424863840431218015e-05
3.233000000000000096e+00,9.465296547644644527e-05,1.427726619361192133e-05
3.233999999999999986e+00,8.826566582129585304e-05,1.430643053067253774e-05
3.234999999999999876e+00,8.197856731371790117e-05,1.433611646517843825e-05
3.236000000000000210e+00,7.581703643043928185e-05,1.436630924047572976e-05
3.237000000000000099e+00,6.981460212918192939e-05,1.439699372970716154e-05
3.237999999999999989e+00,6.401612089860197997e-05,1.442815506398546558e-05
3.238999999999999879e+00,5.848215102943449641e-05,1.445977797953530606e-05
3.240000000000000213e+00,5.329474774058420096e-05,1.449184752584243379e-05
3.241000000000000103e+00,4.856436488195062039e-05,1.452434833941186566e-05
3.241999999999999993e+00,4.443609466499922082e-05,1.455726542441197849e-05
3.242999999999999883e+00,4.109029311547951463e-05,1.459058334794151985e-05
3.244000000000000217e+00,3.872831979556847745e-05,1.462428710175529039e-05
3.245000000000000107e+00,3.753397642716453387e-05,1.465836122126711010e-05
3.245999999999999996e+00,3.761590648762378603e-05,1.469279071432430620e-05
3.246999999999999886e+00,3.896307753601714347e-05,1.472756011472021960e-05
3.248000000000000220e+00,4.144918817020535169e-05,1.476265447793288318e-05
3.249000000000000110e+00,4.488220250277358449e-05,1.479805836107313354e-05
3.250000000000000000e+00,4.906057367174922510e-05,1.483375689729753895e-05
3.250999999999999890e+00,5.380780686563894054e-05,1.486973469489943885e-05
3.252000000000000224e+00,5.898362352415743029e-05,1.490597698117499904e-05
3.253000000000000114e+00,6.448187656884333033e-05,1.494246843883556470e-05
3.254000000000000004e+00,7.022390530021067282e-05,1.497919441971648131e-05
3.254999999999999893e+00,7.615168253384257816e-05,1.501613971521631810e-05
3.256000000000000227e+00,8.222219692948381467e-05,1.505328982303187763e-05
3.257000000000000117e+00,8.840325783940794664e-05,1.509062964572046320e-05
3.258000000000000007e+00,9.467047344892588366e-05,1.512814484477326875e-05
3.258999999999999897e+00,1.010051149766650155e-04,1.516582046505237346e-05
3.260000000000000231e+00,1.073926012246074845e-04,1.520364234517879191e-05
3.261000000000000121e+00,1.138214277524276965e-04,1.524159570104683867e-05
3.262000000000000011e+00,1.202823944063613146e-04,1.527966656914275784e-05
3.262999999999999901e+00,1.267680522409868490e-04,1.531784032931389789e-05
3.264000000000000234e+00,1.332722932851301573e-04,1.535610323868632403e-05
3.265000000000000124e+00,1.397900528660126623e-04,1.539444086985174612e-05
3.266000000000000014e+00,1.463170812883705680e-04,1.543283969809510113e-05
3.266999999999999904e+00,1.528497771131213435e-04,1.547128549655993400e-05
3.268000000000000238e+00,1.593850538896272233e-04,1.550976498475013001e-05
3.269000000000000128e+00,1.659202433157157578e-04,1.554826414512631858e-05
3.270000000000000018e+00,1.724530139524592886e-04,1.558676994161926294e-05
3.270999999999999908e+00,1.789813133293302410e-04,1.562526859811355911e-05
3.272000000000000242e+00,1.855033160926318351e-04,1.566374733354915276e-05
3.273000000000000131e+00,1.920173886492327253e-04,1.570219259365434556e-05
3.274000000000000021e+00,1.985220547143567646e-04,1.574059186997934601e-05
3.274999999999999911e+00,2.050159734616394103e-04,1.577893184734333447e-05
3.276000000000000245e+00,2.114979156145572884e-04,1.581720029377153272e-05
3.277000000000000135e+00,2.179667499533536972e-04,1.585538415260270625e-05
3.278000000000000025e+00,2.244214260986958896e-04,1.589347145118952812e-05
3.278999999999999915e+00,2.308609663418517211e-04,1.593144939209792301e-05
3.280000000000000249e+00,2.372844526430732920e-04,1.596930630855560973e-05
3.281000000000000139e+00,2.436910219361180510e-04,1.600702964416970535e-05
3.282000000000000028e+00,2.500798560075168249e-04,1.604460800142456446e-05
3.282999999999999918e+00,2.564501790855983196e-04,1.608202911783063015e-05
3.284000000000000252e+00,2.628012496553797095e-04,1.611928190116149136e-05
3.285000000000000142e+00,2.691323596486894080e-04,1.615635432940640116e-05
3.286000000000000032e+00,2.754428275114414060e-04,1.619323559361469104e-05
3.286999999999999922e+00,2.817319984953575393e-04,1.622991396558365565e-05
3.288000000000000256e+00,2.879992387068726735e-04,1.626637893959407224e-05
3.289000000000000146e+00,2.942439361503673169e-04,1.630261904685963197e-05
3.290000000000000036e+00,3.004654954400806481e-04,1.633862406700014897e-05
3.290999999999999925e+00,3.066633393937342415e-04,1.637438281447665424e-05
3.292000000000000259e+00,3.128369042030705832e-04,1.640988537718179530e-05
3.293000000000000149e+00,3.189856414727399261e-04,1.644512083653888414e-05
3.294000000000000039e+00,3.251090136978188874e-04,1.648007958257740354e-05
3.294999999999999929e+00,3.312064966091219482e-04,1.651475099537864157e-05
3.296000000000000263e+00,3.372775750232574472e-04,1.654912574954309613e-05
3.297000000000000153e+00,3.433217452917138707e-04,1.658319347452222095e-05
3.298000000000000043e+00,3.493385112800583112e-04,1.661694516006083434e-05
3.298999999999999932e+00,3.553273871271962476e-04,1.665037072876167614e-05
3.300000000000000266e+00,3.612878933758789830e-04,1.668346145097265740e-05
3.301000000000000156e+00,3.672195597863150214e-04,1.671620753002606589e-05
3.302000000000000046e+00,3.731219216181550229e-04,1.674860052221588755e-05
3.302999999999999936e+00,3.789945224903411508e-04,1.678063090119052828e-05
3.304000000000000270e+00,3.848369107782428087e-04,1.681229055153000724e-05
3.305000000000000160e+00,3.906486426377201154e-04,1.684357022288312730e-05
3.306000000000000050e+00,3.964292783906464275e-04,1.687446207485136492e-05
3.306999999999999940e+00,4.021783855921214892e-04,1.690495711450335441e-05
3.308000000000000274e+00,4.078955355106898524e-04,1.693504779863720978e-05
3.309000000000000163e+00,4.135803061954556356e-04,1.696472544029374883e-05
3.310000000000000053e+00,4.192322790775236370e-04,1.699398275949332308e-05
3.310999999999999943e+00,4.248510420509553982e-04,1.702281132480586195e-05
3.312000000000000277e+00,4.304361860106613248e-04,1.705120417859484839e-05
3.313000000000000167e+00,4.359873080824260916e-04,1.707915316587496231e-05
3.314000000000000057e+00,4.415040082236703408e-04,1.710665159262256900e-05
3.314999999999999947e+00,4.469858923592851560e-04,1.713369155511863112e-05
3.316000000000000281e+00,4.524325690123747693e-04,1.716026665609869968e-05
3.317000000000000171e+00,4.578436525139121930e-04,1.718636926012458434e-05
3.318000000000000060e+00,4.632187596712391046e-04,1.721199323808623468e-05
3.318999999999999950e+00,4.685575129133612857e-04,1.723713124345161726e-05
3.320000000000000284e+00,4.738595370302486442e-04,1.726177743142774955e-05
3.321000000000000174e+00,4.791244623534785169e-04,1.728592470487332294e-05
3.322000000000000064e+00,4.843519214460705394e-04,1.730956749687960399e-05
3.322999999999999954e+00,4.895415523467377050e-04,1.733269895453987540e-05
3.324000000000000288e+00,4.946929952484300282e-04,1.735531378207502245e-05
3.325000000000000178e+00,4.998058957026714055e-04,1.737740541097515577e-05
3.326000000000000068e+00,5.048799013955821606e-04,1.739896881111884151e-05
3.326999999999999957e+00,5.099146653272005432e-04,1.741999765589727697e-05
3.328000000000000291e+00,5.149098425454935778e-04,1.744048720288070937e-05
3.329000000000000181e+00,5.198650933934714476e-04,1.746043138087104257e-05
3.330000000000000071e+00,5.247800802213042903e-04,1.747982570772620210e-05
3.330999999999999961e+00,5.296544706519703671e-04,1.749866436157669524e-05
3.331999999999999851e+00,5.344879343259987788e-04,1.751694310693187117e-05
3.333000000000000185e+00,5.392801460699567489e-04,1.753465638896727329e-05
3.334000000000000075e+00,5.440307827409623584e-04,1.755180024117109701e-05
3.334999999999999964e+00,5.487395263667296276e-04,1.756836935541711302e-05
3.335999999999999854e+00,5.534060609594483116e-04,1.758436002834646696e-05
3.337000000000000188e+00,5.580300757579288425e-04,1.759976717834889264e-05
3.338000000000000078e+00,5.626112619573789362e-04,1.761458737842142562e-05
3.338999999999999968e+00,5.671493159558615993e-04,1.762881580533819838e-05
3.339999999999999858e+00,5.716439361357926246e-04,1.764244926496844987e-05
3.341000000000000192e+00,5.760948260735512284e-04,1.765548317698042681e-05
3.342000000000000082e+00,5.805016913327587036e-04,1.766791461652260275e-05
3.342999999999999972e+00,5.848642426639747869e-04,1.767973924850078745e-05
3.343999999999999861e+00,5.891821928545083482e-04,1.769095436734630165e-05
3.345000000000000195e+00,5.934552598609111121e-04,1.770155587008760551e-05
3.346000000000000085e+00,5.976831636494799298e-04,1.771154133933612712e-05
3.346999999999999975e+00,6.018656294230326134e-04,1.772090690803480468e-05
3.347999999999999865e+00,6.060023844108121177e-04,1.772965038330795573e-05
3.349000000000000199e+00,6.100931610373065651e-04,1.773776816005075881e-05
3.350000000000000089e+00,6.141376937745081713e-04,1.774525829572749222e-05
3.350999999999999979e+00,6.181357223503821090e-04,1.775211737757353075e-05
3.351999999999999869e+00,6.220869885654070446e-04,1.775834370273052717e-05
3.353000000000000203e+00,6.259912394175035132e-04,1.776393413522657128e-05
3.354000000000000092e+00,6.298482239949039149e-04,1.776888723491043198e-05
3.354999999999999982e+00,6.336576966661620772e-04,1.777320007181775301e-05
3.355999999999999872e+00,6.374194139067744860e-04,1.777687142539556523e-05
3.357000000000000206e+00,6.411331374785977357e-04,1.777989860300422916e-05
3.358000000000000096e+00,6.447986312428349420e-04,1.778228062458780698e-05
3.358999999999999986e+00,6.484156643389423153e-04,1.778401503231335709e-05
3.359999999999999876e+00,6.519840080551036598e-04,1.778510109483356103e-05
3.361000000000000210e+00,6.555034389859946790e-04,1.778553657684058694e-05
3.362000000000000099e+00,6.589737359361356886e-04,1.778532095654397556e-05
3.362999999999999989e+00,6.623946829815380386e-04,1.778445223109412291e-05
3.363999999999999879e+00,6.657660663933921219e-04,1.778293014608960964e-05
3.365000000000000213e+00,6.690876778016845291e-04,1.778075291444071310e-05
3.366000000000000103e+00,6.723593109999593783e-04,1.777792050607845487e-05
3.366999999999999993e+00,6.755807651424389432e-04,1.777443136877077107e-05
3.367999999999999883e+00,6.787518416501564771e-04,1.777028568443325744e-05
3.369000000000000217e+00,6.818723473018884536e-04,1.776548212322186254e-05
3.370000000000000107e+00,6.849420910978457544e-04,1.776002111932324922e-05
3.370999999999999996e+00,6.879608874077413044e-04,1.775390156952412921e-05
3.371999999999999886e+00,6.909285528958523069e-04,1.774712413444831714e-05
3.373000000000000220e+00,6.938449096194848707e-04,1.773968793333351236e-05
3.374000000000000110e+00,6.967097819400370259e-04,1.773159383894021046e-05
3.375000000000000000e+00,6.995229996176496705e-04,1.772284118430012014e-05
3.375999999999999890e+00,7.022843947009824693e-04,1.771343110298337735e-05
3.377000000000000224e+00,7.049938046421831825e-04,1.770336316367970421e-05
3.378000000000000114e+00,7.076510692600294656e-04,1.769263870066447618e-05
3.379000000000000004e+00,7.102560338321082687e-04,1.768125748382562467e-05
3.379999999999999893e+00,7.128085459565985027e-04,1.766922108148247662e-05
3.381000000000000227e+00,7.153084586440377904e-04,1.765652950825393979e-05
3.382000000000000117e+00,7.177556272946680749e-04,1.764318455281615837e-05
3.383000000000000007e+00,7.201499127828421554e-04,1.762918642767683747e-05
3.383999999999999897e+00,7.224911783250242536e-04,1.761453716617504360e-05
3.385000000000000231e+00,7.247792926133018012e-04,1.759923721889228071e-05
3.386000000000000121e+00,7.270141267775025607e-04,1.758328881831176970e-05
3.387000000000000011e+00,7.291955574033584693e-04,1.756669261595771462e-05
3.387999999999999901e+00,7.313234634425933066e-04,1.754945109356731959e-05
3.389000000000000234e+00,7.333977293589990848e-04,1.753156513651682959e-05
3.390000000000000124e+00,7.354182420862694861e-04,1.751303742494187871e-05
3.391000000000000014e+00,7.373848940015324165e-04,1.749386906316016761e-05
3.391999999999999904e+00,7.392975799067436982e-04,1.747406297490310977e-05
3.393000000000000238e+00,7.411562001339140832e-04,1.745362048074603425e-05
3.394000000000000128e+00,7.429606574436513605e-04,1.743254472621953675e-05
3.395000000000000018e+00,7.447108601046562157e-04,1.741083725325797633e-05
3.395999999999999908e+00,7.464067188837395601e-04,1.738850141952739300e-05
3.397000000000000242e+00,7.480481500493322980e-04,1.736553898166558733e-05
3.398000000000000131e+00,7.496350723293199571e-04,1.734195352384611244e-05
3.399000000000000021e+00,7.511674099511580485e-04,1.731774703268215010e-05
3.399999999999999911e+00,7.526450896233506530e-04,1.729292332523272471e-05
3.401000000000000245e+00,7.540680435494467003e-04,1.726748461282047331e-05
3.402000000000000135e+00,7.554362064644817507e-04,1.724143493112289556e-05
3.403000000000000025e+00,7.567495186360092760e-04,1.721477669207876015e-05
3.403999999999999915e+00,7.580079227949625088e-04,1.718751415729195763e-05
3.405000000000000249e+00,7.592113672175633023e-04,1.715964996885356610e-05
3.406000000000000139e+00,7.603598026635138363e-04,1.713118861699602073e-05
3.407000000000000028e+00,7.614531853983603354e-04,1.710213297302797431e-05
3.407999999999999918e+00,7.624914742390367277e-04,1.707248773728343449e-05
3.409000000000000252e+00,7.634746335184332310e-04,1.704225599360420406e-05
3.410000000000000142e+00,7.644026300495305234e-04,1.701144268528842406e-05
3.411000000000000032e+00,7.652754361736079135e-04,1.698005112718122748e-05
3.411999999999999922e+00,7.660930267653662078e-04,1.694808647347138987e-05
3.413000000000000256e+00,7.668553821626577366e-04,1.691555227333265977e-05
3.414000000000000146e+00,7.675624852470744634e-04,1.688245392386186235e-05
3.415000000000000036e+00,7.682143244482895518e-04,1.684879517827093156e-05
3.415999999999999925e+00,7.688108906776966152e-04,1.681458165350101084e-05
3.417000000000000259e+00,7.693521803540315706e-04,1.677981734513507166e-05
3.418000000000000149e+00,7.698381924250354436e-04,1.674450809715207077e-05
3.419000000000000039e+00,7.702689313235140276e-04,1.670865812952528648e-05
3.419999999999999929e+00,7.706444040315796936e-04,1.667227351148497779e-05
3.421000000000000263e+00,7.709646230223261799e-04,1.663535868450106536e-05
3.422000000000000153e+00,7.712296032577161450e-04,1.659791995762587287e-05
3.423000000000000043e+00,7.714393651286278108e-04,1.655996202750461676e-05
3.423999999999999932e+00,7.715939316210054886e-04,1.652149142479686524e-05
3.425000000000000266e+00,7.716933312050758970e-04,1.648251304788110120e-05
3.426000000000000156e+00,7.717375947845789980e-04,1.644303367919989960e-05
3.427000000000000046e+00,7.717267587923482127e-04,1.640305845429463277e-05
3.427999999999999936e+00,7.716608621732097464e-04,1.636259436862535908e-05
3.429000000000000270e+00,7.715399492633114161e-04,1.632164680815393395e-05
3.430000000000000160e+00,7.713640669108690669e-04,1.628022301680391733e-05
3.431000000000000050e+00,7.711332673941516521e-04,1.623832861344325611e-05
3.431999999999999940e+00,7.708476054840806939e-04,1.619597108029399300e-05
3.433000000000000274e+00,7.705071413789360384e-04,1.615315627369961774e-05
3.434000000000000163e+00,7.701119377707273637e-04,1.610989190736638758e-05
3.435000000000000053e+00,7.696620628050128768e-04,1.606618405909194066e-05
3.435999999999999943e+00,7.691575870433111197e-04,1.602204068589174884e-05
3.437000000000000277e+00,7.685985864209495628e-04,1.597746813285924201e-05
3.438000000000000167e+00,7.679851393825838169e-04,1.593247459367219855e-05
3.439000000000000057e+00,7.673173297160723692e-04,1.588706664776353639e-05
3.439999999999999947e+00,7.665952436240054246e-04,1.584125274338776877e-05
3.441000000000000281e+00,7.658189726972233638e-04,1.579503970775836608e-05
3.442000000000000171e+00,7.649886110350230094e-04,1.574843621339337463e-05
3.443000000000000060e+00,7.641042580113973368e-04,1.570144933410005974e-05
3.443999999999999950e+00,7.631660153839251630e-04,1.565408801416403101e-05
3.445000000000000284e+00,7.621739902816665599e-04,1.560635956904837021e-05
3.446000000000000174e+00,7.611282922395187387e-04,1.555827317218837701e-05
3.447000000000000064e+00,7.600290360403676952e-04,1.550983640682649945e-05
3.447999999999999954e+00,7.588763389026979139e-04,1.546105870606093047e-05
3.449000000000000288e+00,7.576703233288572875e-04,1.541194789089764535e-05
3.450000000000000178e+00,7.564111141737482743e-04,1.536251363688600048e-05
3.451000000000000068e+00,7.550988415395864422e-04,1.531276403022670786e-05
3.451999999999999957e+00,7.537336378582608137e-04,1.526270901652237378e-05
3.453000000000000291e+00,7.523156408177949150e-04,1.521235693301072151e-05
3.454000000000000181e+00,7.508449904673168565e-04,1.516171796096431563e-05
3.455000000000000071e+00,7.493218320260407878e-04,1.511080069653656086e-05
3.455999999999999961e+00,7.477463130393674105e-04,1.505961558691850917e-05
3.456999999999999851e+00,7.461185862533616531e-04,1.500817148646672770e-05
3.458000000000000185e+00,7.444388066736232342e-04,1.495647909635161635e-05
3.459000000000000075e+00,7.427071344124881952e-04,1.490454754023763198e-05
3.459999999999999964e+00,7.409237319011062299e-04,1.485238777632054946e-05
3.460999999999999854e+00,7.390887666855932084e-04,1.480000919641090635e-05
3.462000000000000188e+00,7.372024085665890422e-04,1.474742302037627374e-05
3.463000000000000078e+00,7.352648324488043462e-04,1.469463889224166605e-05
3.463999999999999968e+00,7.332762154716625843e-04,1.464166828180606065e-05
3.464999999999999858e+00,7.312367398002469045e-04,1.458852110028305983e-05
3.466000000000000192e+00,7.291465898254311873e-04,1.453520908392602237e-05
3.467000000000000082e+00,7.270059549549524316e-04,1.448174240653231157e-05
3.467999999999999972e+00,7.248150267159229497e-04,1.442813307207414215e-05
3.468999999999999861e+00,7.225740016803174764e-04,1.437439152415865788e-05
3.470000000000000195e+00,7.202830786277351297e-04,1.432053000892050708e-05
3.471000000000000085e+00,7.179424612556408380e-04,1.426655923092657489e-05
3.471999999999999975e+00,7.155523553613922722e-04,1.421249170035913842e-05
3.472999999999999865e+00,7.131129716549359935e-04,1.415833839403117904e-05
3.474000000000000199e+00,7.106245229613478154e-04,1.410411207916096895e-05
3.475000000000000089e+00,7.080872270259497281e-04,1.404982399059459820e-05
3.475999999999999979e+00,7.055013036525512168e-04,1.399548714208524649e-05
3.476999999999999869e+00,7.028669774853628502e-04,1.394111302122354886e-05
3.478000000000000203e+00,7.001844751993878315e-04,1.388671490625600897e-05
3.479000000000000092e+00,6.974540282964745595e-04,1.383230455134821164e-05
3.479999999999999982e+00,6.946758703063406247e-04,1.377789546358219962e-05
3.480999999999999872e+00,6.918502395199291029e-04,1.372349964198856183e-05
3.482000000000000206e+00,6.889773762067050167e-04,1.366913085407707114e-05
3.483000000000000096e+00,6.860575253845264737e-04,1.361480135537897145e-05
3.483999999999999986e+00,6.830909339929974386e-04,1.356052513758477465e-05
3.484999999999999876e+00,6.800778536702973892e-04,1.350631470457653017e-05
3.486000000000000210e+00,6.770185380093359092e-04,1.345218428131547380e-05
3.487000000000000099e+00,6.739132452676656034e-04,1.339814659597000882e-05
3.487999999999999989e+00,6.707622355600430285e-04,1.334421609278018638e-05
3.488999999999999879e+00,6.675657736523796367e-04,1.329040572433540118e-05
3.490000000000000213e+00,6.643241261027092118e-04,1.323673015605506853e-05
3.491000000000000103e+00,6.610375640500323283e-04,1.318320257240190597e-05
3.491999999999999993e+00,6.577063605126246167e-04,1.312983781881308453e-05
3.492999999999999883e+00,6.543307930257153586e-04,1.307664929415797478e-05
3.494000000000000217e+00,6.509111408815794085e-04,1.302365205549219535e-05
3.495000000000000107e+00,6.474476878973643929e-04,1.297085967638619919e-05
3.495999999999999996e+00,6.439407196315692508e-04,1.291828738517344093e-05
3.496999999999999886e+00,6.403905260729160368e-04,1.286594895191958994e-05
3.498000000000000220e+00,6.367973989375525163e-04,1.281385974891460959e-05
3.499000000000000110e+00,6.331616343702444090e-04,1.276203370305864171e-05
3.500000000000000000e+00,6.294835301546636763e-04,1.271048635054340587e-05
3.500999999999999890e+00,6.257633884587030220e-04,1.265923177800754340e-05
3.502000000000000224e+00,6.220015131123953021e-04,1.260828563638602260e-05
3.503000000000000114e+00,6.181982122904484912e-04,1.255766211536728107e-05
3.504000000000000004e+00,6.143537957225154306e-04,1.250737695252390187e-05
3.504999999999999893e+00,6.104685774186958350e-04,1.245744446905794277e-05
3.506000000000000227e+00,6.065428729922419260e-04,1.240788049136137717e-05
3.507000000000000117e+00,6.025770023015998567e-04,1.235869941112684448e-05
3.508000000000000007e+00,5.985712867159575070e-04,1.230991711178865586e-05
3.508999999999999897e+00,5.945260518204476246e-04,1.226154801752378935e-05
3.510000000000000231e+00,5.904416246838573024e-04,1.221360802201337457e-05
3.511000000000000121e+00,5.863183365343165336e-04,1.216611160353575610e-05
3.512000000000000011e+00,5.821565200841699724e-04,1.211907463299838844e-05
3.512999999999999901e+00,5.779565121550421384e-04,1.207251156435648234e-05
3.514000000000000234e+00,5.737186509629058377e-04,1.202643824455518943e-05
3.515000000000000124e+00,5.694432788398996184e-04,1.198086909214395329e-05
3.516000000000000014e+00,5.651307395230250165e-04,1.193581986360702943e-05
3.516999999999999904e+00,5.607813807779116937e-04,1.189130489141492929e-05
3.518000000000000238e+00,5.563955516966929971e-04,1.184733980013332173e-05
3.519000000000000128e+00,5.519736053828538545e-04,1.180393880280282599e-05
3.520000000000000018e+00,5.475158962902408567e-04,1.176111737338478267e-05
3.520999999999999908e+00,5.430227828547654892e-04,1.171888955959543755e-05
3.522000000000000242e+00,5.384946248037605259e-04,1.167727062158389034e-05
3.523000000000000131e+00,5.339317857800260836e-04,1.163627440504883070e-05
3.524000000000000021e+00,5.293346306930885861e-04,1.159591592445741809e-05
3.524999999999999911e+00,5.247035283652581828e-04,1.155620876062708561e-05
3.526000000000000245e+00,5.200388488733390362e-04,1.151716762368610897e-05
3.527000000000000135e+00,5.153409661295480903e-04,1.147880581246943203e-05
3.528000000000000025e+00,5.106102552926409686e-04,1.144113767511800271e-05
3.528999999999999915e+00,5.058470954034838566e-04,1.140417612949509767e-05
3.530000000000000249e+00,5.010518666765384488e-04,1.136793512716609732e-05
3.531000000000000139e+00,4.962249531387167949e-04,1.133242720371805504e-05
3.532000000000000028e+00,4.913667400255890098e-04,1.129766585113184084e-05
3.532999999999999918e+00,4.864776163920489179e-04,1.126366313745754417e-05
3.534000000000000252e+00,4.815579724547258732e-04,1.123043203752351140e-05
3.535000000000000142e+00,4.766082022320857880e-04,1.119798411029356419e-05
3.536000000000000032e+00,4.716287009265098451e-04,1.116633176364730030e-05
3.536999999999999922e+00,4.666198675442346242e-04,1.113548598170383124e-05
3.538000000000000256e+00,4.615821022883495974e-04,1.110545854842425741e-05
3.539000000000000146e+00,4.565158091240413703e-04,1.107625982632243824e-05
3.540000000000000036e+00,4.514213932453337301e-04,1.104790092688761843e-05
3.540999999999999925e+00,4.462992636575831154e-04,1.102039154844986155e-05
3.542000000000000259e+00,4.411498305743013397e-04,1.099374206174318701e-05
3.543000000000000149e+00,4.359735080639177951e-04,1.096796142216099120e-05
3.544000000000000039e+00,4.307707114502793018e-04,1.094305922398507760e-05
3.544999999999999929e+00,4.255418599301045383e-04,1.091904366903937083e-05
3.546000000000000263e+00,4.202873740524770176e-04,1.089592351312737364e-05
3.547000000000000153e+00,4.150076782959574392e-04,1.087370610875558335e-05
3.548000000000000043e+00,4.097031985140644301e-04,1.085239933536501644e-05
3.548999999999999932e+00,4.043743645764937651e-04,1.083200969355598323e-05
3.550000000000000266e+00,3.990216078745074577e-04,1.081254413696513500e-05
3.551000000000000156e+00,3.936453639037184953e-04,1.079400823434191620e-05
3.552000000000000046e+00,3.882460697797550766e-04,1.077640797853905918e-05
3.552999999999999936e+00,3.828241668794020946e-04,1.075974801318838698e-05
3.554000000000000270e+00,3.773800983660633096e-04,1.074403332306745414e-05
3.555000000000000160e+00,3.719143118288792231e-04,1.072926755641501689e-05
3.556000000000000050e+00,3.664272568439511709e-04,1.071545466871467011e-05
3.556999999999999940e+00,3.609193876328586643e-04,1.070259730297053245e-05
3.558000000000000274e+00,3.553911606968416159e-04,1.069069835921369674e-05
3.559000000000000163e+00,3.498430374719449444e-04,1.067975944820297458e-05
3.560000000000000053e+00,3.442754819395637839e-04,1.066978240163003825e-05
3.560999999999999943e+00,3.386889634000338689e-04,1.066076778760389023e-05
3.562000000000000277e+00,3.330839541517430441e-04,1.065271634712332693e-05
3.563000000000000167e+00,3.274609322105120836e-04,1.064562758438764324e-05
3.564000000000000057e+00,3.218203791156963611e-04,1.063950114528400398e-05
3.564999999999999947e+00,3.161627827424999255e-04,1.063433548725684460e-05
3.566000000000000281e+00,3.104886351321679274e-04,1.063012915153952998e-05
3.567000000000000171e+00,3.047984353576354720e-04,1.062687952807319648e-05
3.568000000000000060e+00,2.990926874711039582e-04,1.062458408043401433e-05
3.568999999999999950e+00,2.933719035280099043e-04,1.062323916463476011e-05
3.570000000000000284e+00,2.876366016298012845e-04,1.062284116151392780e-05
3.571000000000000174e+00,2.818873090479728479e-04,1.062338539079120623e-05
3.572000000000000064e+00,2.761245604475444804e-04,1.062486717323846343e-05
3.572999999999999954e+00,2.703489011946314598e-04,1.062728080993651185e-05
3.574000000000000288e+00,2.645608858338934356e-04,1.063062059809494889e-05
3.575000000000000178e+00,2.587610815872552739e-04,1.063487986718521767e-05
3.576000000000000068e+00,2.529500671136868909e-04,1.064005189913040760e-05
3.576999999999999957e+00,2.471284363649371273e-04,1.064612908111512147e-05
3.578000000000000291e+00,2.412967977372661393e-04,1.065310373720878941e-05
3.579000000000000181e+00,2.354557783782561383e-04,1.066096733128921373e-05
3.580000000000000071e+00,2.296060238569903682e-04,1.066971125839811106e-05
3.580999999999999961e+00,2.237482030883886487e-04,1.067932612568637132e-05
3.582000000000000295e+00,2.178830088109841019e-04,1.068980244181871873e-05
3.583000000000000185e+00,2.120111633624986182e-04,1.070112999436569809e-05
3.584000000000000075e+00,2.061334202265084300e-04,1.071329846619918968e-05
3.584999999999999964e+00,2.002505710913266967e-04,1.072629687355904439e-05
3.585999999999999854e+00,1.943634489199959261e-04,1.074011411546339685e-05
3.587000000000000188e+00,1.884729369216126070e-04,1.075473848779961952e-05
3.588000000000000078e+00,1.825799739015254123e-04,1.077015816594169861e-05
3.588999999999999968e+00,1.766855659795857553e-04,1.078636078899607541e-05
3.589999999999999858e+00,1.707907954410739124e-04,1.080333385754563477e-05
3.591000000000000192e+00,1.648968367084052396e-04,1.082106440515028904e-05
3.592000000000000082e+00,1.590049705512094392e-04,1.083953932443574347e-05
3.592999999999999972e+00,1.531166067605130245e-04,1.085874509812781792e-05
3.593999999999999861e+00,1.472333068305843281e-04,1.087866805965582795e-05
3.595000000000000195e+00,1.413568174201271710e-04,1.089929420600656062e-05
3.596000000000000085e+00,1.354891069610975073e-04,1.092060937442919796e-05
3.596999999999999975e+00,1.296324171558896061e-04,1.094259912678750989e-05
3.597999999999999865e+00,1.237893230935932108e-04,1.096524887021586052e-05
3.599000000000000199e+00,1.179628156871795233e-04,1.098854379299904778e-05
3.600000000000000089e+00,1.121564031979280766e-04,1.101246891395739902e-05
3.600999999999999979e+00,1.063742492324579766e-04,1.103700910519204169e-05
3.601999999999999869e+00,1.006213498104384938e-04,1.106214906277101918e-05
3.603000000000000203e+00,9.490377515187489385e-05,1.108787339469652029e-05
3.604000000000000092e+00,8.922899096255896623e-05,1.111416652392937984e-05
3.604999999999999982e+00,8.360630270204082713e-05,1.114101284427394754e-05
3.605999999999999872e+00,7.804746422796939975e-05,1.116839656451031565e-05
3.607000000000000206e+00,7.256753303904600605e-05,1.119630192334808750e-05
3.608000000000000096e+00,6.718607084342868819e-05,1.122471295735691911e-05
3.608999999999999986e+00,6.192885195267842880e-05,1.125361379116992569e-05
3.609999999999999876e+00,5.683028338443908684e-05,1.128298834335797558e-05
3.611000000000000210e+00,5.193681123357534298e-05,1.131282067101106865e-05
3.612000000000000099e+00,4.731156147602265974e-05,1.134309461541450015e-05
3.612999999999999989e+00,4.304023199409147345e-05,1.137379421174297804e-05
3.613999999999999879e+00,3.923735473445449511e-05,1.140490326710964413e-05
3.615000000000000213e+00,3.604985899617510047e-05,1.143640583312075109e-05
3.616000000000000103e+00,3.365100852212820053e-05,1.146828572779099363e-05
3.616999999999999993e+00,3.221497709750127084e-05,1.150052705378425937e-05
3.617999999999999883e+00,3.186934118805774210e-05,1.153311366865895244e-05
3.619000000000000217e+00,3.264566188004606128e-05,1.156602977228690096e-05
3.620000000000000107e+00,3.446498463039706012e-05,1.159925929632686218e-05
3.620999999999999996e+00,3.717121472933896515e-05,1.163278655757969164e-05
3.621999999999999886e+00,4.058407498233260869e-05,1.166659560094473519e-05
3.623000000000000220e+00,4.453823131140491868e-05,1.170067089242386833e-05
3.624000000000000110e+00,4.889943258682095197e-05,1.173499660361731755e-05
3.625000000000000000e+00,5.356531151582866228e-05,1.176955737750946470e-05
3.625999999999999890e+00,5.846000511002129893e-05,1.180433755638228298e-05
3.627000000000000224e+00,6.352776489520245060e-05,1.183932198788682625e-05
3.628000000000000114e+00,6.872750863849615708e-05,1.187449519515010019e-05
3.629000000000000004e+00,7.402868684275169028e-05,1.190984223595841766e-05
3.629999999999999893e+00,7.940830634823412980e-05,1.194534784738385017e-05
3.631000000000000227e+00,8.484882285901239871e-05,1.198099733551137953e-05
3.632000000000000117e+00,9.033666189296225705e-05,1.201677564059123283e-05
3.633000000000000007e+00,9.586117069375469952e-05,1.205266832773249357e-05
3.633999999999999897e+00,1.014138761621799170e-04,1.208866059654932181e-05
3.635000000000000231e+00,1.069879475154587504e-04,1.212473827196234013e-05
3.636000000000000121e+00,1.125778095853560056e-04,1.216088679845769899e-05
3.637000000000000011e+00,1.181788545788662958e-04,1.219709229691944799e-05
3.637999999999999901e+00,1.237872316701142303e-04,1.223334047979450952e-05
3.639000000000000234e+00,1.293996847791558638e-04,1.226961775174951990e-05
3.640000000000000124e+00,1.350134333006146163e-04,1.230591010285776465e-05
3.641000000000000014e+00,1.406260764802606876e-04,1.234220424587907982e-05
3.641999999999999904e+00,1.462355233407354785e-04,1.237848645715788318e-05
3.643000000000000238e+00,1.518399338387279652e-04,1.241474376128503140e-05
3.644000000000000128e+00,1.574376764864460611e-04,1.245096271531220475e-05
3.645000000000000018e+00,1.630272905171950950e-04,1.248713065298003328e-05
3.645999999999999908e+00,1.686074597101363387e-04,1.252323444725185331e-05
3.647000000000000242e+00,1.741769871326538373e-04,1.255926175548132864e-05
3.648000000000000131e+00,1.797347787498971390e-04,1.259519974026523866e-05
3.649000000000000021e+00,1.852798258614308364e-04,1.263103639301593528e-05
3.649999999999999911e+00,1.908111947659642477e-04,1.266675918435284657e-05
3.651000000000000245e+00,1.963280141071751259e-04,1.270235642903651808e-05
3.652000000000000135e+00,2.018294685081791330e-04,1.273781590834479317e-05
3.653000000000000025e+00,2.073147890241786766e-04,1.277312626076689486e-05
3.653999999999999915e+00,2.127832493232283486e-04,1.280827558010624904e-05
3.655000000000000249e+00,2.182341583134728028e-04,1.284325282820813284e-05
3.656000000000000139e+00,2.236668580358607830e-04,1.287804640545445168e-05
3.657000000000000028e+00,2.290807176827485390e-04,1.291264562262963045e-05
3.657999999999999918e+00,2.344751327031440401e-04,1.294703919265641216e-05
3.659000000000000252e+00,2.398495198278768295e-04,1.298121672845407321e-05
3.660000000000000142e+00,2.452033169786984332e-04,1.301516726348513289e-05
3.661000000000000032e+00,2.505359790135459853e-04,1.304888075311824206e-05
3.661999999999999922e+00,2.558469781866684416e-04,1.308234652667608188e-05
3.663000000000000256e+00,2.611358004007096451e-04,1.311555487546857455e-05
3.664000000000000146e+00,2.664019461614343430e-04,1.314849544152282967e-05
3.665000000000000036e+00,2.716449271792113675e-04,1.318115880900512548e-05
3.665999999999999925e+00,2.768642675379298906e-04,1.321353493061978763e-05
3.667000000000000259e+00,2.820595005903390692e-04,1.324561473650619023e-05
3.668000000000000149e+00,2.872301704445900548e-04,1.327738847199603656e-05
3.669000000000000039e+00,2.923758290138501808e-04,1.330884738336450199e-05
3.669999999999999929e+00,2.974960376592177707e-04,1.333998202832063648e-05
3.671000000000000263e+00,3.025903644236781795e-04,1.337078395490800490e-05
3.672000000000000153e+00,3.076583857506275544e-04,1.340124401930365054e-05
3.673000000000000043e+00,3.126996838768243605e-04,1.343135408891543949e-05
3.673999999999999932e+00,3.177138486270053770e-04,1.346110530907331097e-05
3.675000000000000266e+00,3.227004748864399425e-04,1.349048984512058801e-05
3.676000000000000156e+00,3.276591645477715145e-04,1.351949914119019115e-05
3.677000000000000046e+00,3.325895240487846153e-04,1.354812567108593868e-05
3.677999999999999936e+00,3.374911662439991828e-04,1.357636116653866223e-05
3.679000000000000270e+00,3.423637079851154000e-04,1.360419842373334674e-05
3.680000000000000160e+00,3.472067722646766008e-04,1.363162944737128911e-05
3.681000000000000050e+00,3.520199858108303387e-04,1.365864730419401760e-05
3.681999999999999940e+00,3.568029810358675359e-04,1.368524429978066171e-05
3.683000000000000274e+00,3.615553937741036055e-04,1.371141379579741787e-05
3.684000000000000163e+00,3.662768653450108316e-04,1.373714836973877257e-05
3.685000000000000053e+00,3.709670402566879986e-04,1.376244167484069113e-05
3.685999999999999943e+00,3.756255682670999710e-04,1.378728657081341029e-05
3.687000000000000277e+00,3.802521021809867393e-04,1.381167698220103817e-05
3.688000000000000167e+00,3.848462998599843309e-04,1.383560603026451928e-05
3.689000000000000057e+00,3.894078219837128463e-04,1.385906796382740036e-05
3.689999999999999947e+00,3.939363342714884229e-04,1.388205616764127801e-05
3.691000000000000281e+00,3.984315051783109476e-04,1.390456512359770418e-05
3.692000000000000171e+00,4.028930079537073336e-04,1.392658848980942453e-05
3.693000000000000060e+00,4.073205185103162497e-04,1.394812105204825551e-05
3.693999999999999950e+00,4.117137175295586845e-04,1.396915673539545458e-05
3.695000000000000284e+00,4.160722883004702721e-04,1.398969057589673883e-05
3.696000000000000174e+00,4.203959188009068334e-04,1.400971674514489341e-05
3.697000000000000064e+00,4.246842994868948529e-04,1.402923055063928492e-05
3.697999999999999954e+00,4.289371254609935396e-04,1.404822642548754291e-05
3.699000000000000288e+00,4.331540943345877693e-04,1.406669994398229970e-05
3.700000000000000178e+00,4.373349083049681289e-04,1.408464578952425895e-05
3.701000000000000068e+00,4.414792720191497107e-04,1.410205979263742606e-05
3.701999999999999957e+00,4.455868946646450880e-04,1.411893689228549927e-05
3.703000000000000291e+00,4.496574878862970174e-04,1.413527317199297353e-05
3.704000000000000181e+00,4.536907678819153086e-04,1.415106381283301237e-05
3.705000000000000071e+00,4.576864532240109014e-04,1.416630516702483670e-05
3.705999999999999961e+00,4.616442670146118509e-04,1.418099265531164076e-05
3.707000000000000295e+00,4.655639347906627380e-04,1.419512286073396524e-05
3.708000000000000185e+00,4.694451865828232228e-04,1.420869144684614494e-05
3.709000000000000075e+00,4.732877548448128735e-04,1.422169524220329387e-05
3.709999999999999964e+00,4.770913765246727312e-04,1.423413014723732338e-05
3.711000000000000298e+00,4.808557909648153764e-04,1.424599324750317931e-05
3.712000000000000188e+00,4.845807420260581371e-04,1.425728067684562227e-05
3.713000000000000078e+00,4.882659759818333708e-04,1.426798977181488791e-05
3.713999999999999968e+00,4.919112436067492886e-04,1.427811689234161560e-05
3.714999999999999858e+00,4.955162981024598080e-04,1.428765959661476464e-05
3.716000000000000192e+00,4.990808971582826135e-04,1.429661448617959118e-05
3.717000000000000082e+00,5.026048009240287329e-04,1.430497933992098481e-05
3.717999999999999972e+00,5.060877740476356747e-04,1.431275100126487146e-05
3.718999999999999861e+00,5.095295836281289997e-04,1.431992751690111957e-05
3.720000000000000195e+00,5.129300013234772268e-04,1.432650590480440707e-05
3.721000000000000085e+00,5.162888011977753884e-04,1.433248442977110549e-05
3.721999999999999975e+00,5.196057618272435655e-04,1.433786039233215029e-05
3.722999999999999865e+00,5.228806643120418804e-04,1.434263227007952969e-05
3.724000000000000199e+00,5.261132942956160165e-04,1.434679754232007955e-05
3.725000000000000089e+00,5.293034399279504705e-04,1.435035491921863987e-05
3.725999999999999979e+00,5.324508938717321255e-04,1.435330211525438985e-05
3.726999999999999869e+00,5.355554512861902252e-04,1.435563809021159321e-05
3.728000000000000203e+00,5.386169119062155864e-04,1.435736078104254127e-05
3.729000000000000092e+00,5.416350780150317725e-04,1.435846933835954875e-05
3.729999999999999982e+00,5.446097564608266394e-04,1.435896190234556165e-05
3.730999999999999872e+00,5.475407566099330233e-04,1.435883786695402040e-05
3.732000000000000206e+00,5.504278924310533529e-04,1.435809559218254821e-05
3.733000000000000096e+00,5.532709804638965070e-04,1.435673467951014616e-05
3.733999999999999986e+00,5.560698418524136991e-04,1.435475370099763154e-05
3.734999999999999876e+00,5.588243003278147835e-04,1.435215246610748736e-05
3.736000000000000210e+00,5.615341841959506277e-04,1.434892975228109920e-05
3.737000000000000099e+00,5.641993243515183373e-04,1.434508560601909019e-05
3.737999999999999989e+00,5.668195563177251583e-04,1.434061903101969656e-05
3.738999999999999879e+00,5.693947182747340465e-04,1.433553026692150546e-05
3.740000000000000213e+00,5.719246529897551714e-04,1.432981851687396885e-05
3.741000000000000103e+00,5.744092058525343547e-04,1.432348424540534389e-05
3.741999999999999993e+00,5.768482269123850715e-04,1.431652686156427216e-05
3.742999999999999883e+00,5.792415688627339156e-04,1.430894703731187560e-05
3.744000000000000217e+00,5.815890890677432841e-04,1.430074437646969435e-05
3.745000000000000107e+00,5.838906475557660569e-04,1.429191975879829235e-05
3.745999999999999996e+00,5.861461089579739995e-04,1.428247301511501701e-05
3.746999999999999886e+00,5.883553406018515600e-04,1.427240524811440653e-05
3.748000000000000220e+00,5.905182145122382133e-04,1.426171648247392218e-05
3.749000000000000110e+00,5.926346054218712507e-04,1.425040800372960484e-05
3.750000000000000000e+00,5.947043927025085766e-04,1.423848003943589018e-05
3.750999999999999890e+00,5.967274584193364749e-04,1.422593410403363872e-05
3.752000000000000224e+00,5.987036893534589902e-04,1.421277062480009616e-05
3.753000000000000114e+00,6.006329750085734765e-04,1.419899131270966597e-05
3.754000000000000004e+00,6.025152095426913315e-04,1.418459680295532838e-05
3.754999999999999893e+00,6.043502898652240805e-04,1.416958901515369614e-05
3.756000000000000227e+00,6.061381175900084663e-04,1.415396878221447719e-05
3.757000000000000117e+00,6.078785970499398254e-04,1.413773823741878227e-05
3.758000000000000007e+00,6.095716372917038333e-04,1.412089841369704273e-05
3.758999999999999897e+00,6.112171501209741906e-04,1.410345163541238111e-05
3.760000000000000231e+00,6.128150520383143654e-04,1.408539913453479828e-05
3.761000000000000121e+00,6.143652623584287820e-04,1.406674342538793327e-05
3.762000000000000011e+00,6.158677050432503214e-04,1.404748595265524144e-05
3.762999999999999901e+00,6.173223067600941156e-04,1.402762948306570230e-05
3.764000000000000234e+00,6.187289989397410685e-04,1.400717566074473225e-05
3.765000000000000124e+00,6.200877158551354375e-04,1.398612741104729517e-05
3.766000000000000014e+00,6.213983964643750042e-04,1.396448656100136260e-05
3.766999999999999904e+00,6.226609824977204742e-04,1.394225625371995760e-05
3.768000000000000238e+00,6.238754203458014326e-04,1.391943854601805445e-05
3.769000000000000128e+00,6.250416592301957222e-04,1.389603678779263750e-05
3.770000000000000018e+00,6.261596531226289435e-04,1.387205320368329586e-05
3.770999999999999908e+00,6.272293587435316068e-04,1.384749134564037409e-05
3.772000000000000242e+00,6.282507374959539655e-04,1.382235366838467923e-05
3.773000000000000131e+00,6.292237536023824723e-04,1.379664393334846786e-05
3.774000000000000021e+00,6.301483759961237470e-04,1.377036478280903489e-05
3.774999999999999911e+00,6.310245764160329549e-04,1.374352017495830716e-05
3.776000000000000245e+00,6.318523313064603689e-04,1.371611295311447114e-05
3.777000000000000135e+00,6.326316199591206424e-04,1.368814726754200612e-05
3.778000000000000025e+00,6.333624263023618448e-04,1.365962616965880698e-05
3.778999999999999915e+00,6.340447370242953840e-04,1.363055405050911716e-05
3.780000000000000249e+00,6.346785435399406603e-04,1.360093416730204988e-05
3.781000000000000139e+00,6.352638401005479985e-04,1.357077108853836810e-05
3.782000000000000028e+00,6.358006256221751095e-04,1.354006826974044587e-05
3.782999999999999918e+00,6.362889018054851496e-04,1.350883050433121175e-05
3.784000000000000252e+00,6.367286750262650613e-04,1.347706145949450477e-05
3.785000000000000142e+00,6.371199544957057911e-04,1.344476611788796605e-05
3.786000000000000032e+00,6.374627540404978910e-04,1.341194835940780322e-05
3.786999999999999922e+00,6.377570902789590854e-04,1.337861339877915068e-05
3.788000000000000256e+00,6.380029845358977216e-04,1.334476530827105018e-05
3.789000000000000146e+00,6.382004609179295915e-04,1.331040949541333842e-05
3.790000000000000036e+00,6.383495481452789192e-04,1.327555025345448767e-05
3.790999999999999925e+00,6.384502777696704793e-04,1.324019319756387881e-05
3.792000000000000259e+00,6.385026859130457557e-04,1.320434283869468699e-05
3.793000000000000149e+00,6.385068114475990573e-04,1.316800503579785561e-05
3.794000000000000039e+00,6.384626979371514459e-04,1.313118449555661408e-05
3.794999999999999929e+00,6.383703917301197794e-04,1.309388725985566734e-05
3.796000000000000263e+00,6.382299437387945005e-04,1.305611826317880283e-05
3.797000000000000153e+00,6.380414076234995147e-04,1.301788378344241426e-05
3.798000000000000043e+00,6.378048415995628880e-04,1.297918898215168689e-05
3.798999999999999932e+00,6.375203067308370542e-04,1.294004033692338829e-05
3.800000000000000266e+00,6.371878686458830841e-04,1.290044319949461460e-05
3.801000000000000156e+00,6.368075956229713851e-04,1.286040429803003564e-05
3.802000000000000046e+00,6.363795604948883087e-04,1.281992923822454360e-05
3.802999999999999936e+00,6.359038388716996976e-04,1.277902495627166238e-05
3.804000000000000270e+00,6.353805109061103377e-04,1.273769726114323597e-05
3.805000000000000160e+00,6.348096594793626798e-04,1.269595330490881647e-05
3.806000000000000050e+00,6.341913719539157878e-04,1.265379912989621549e-05
3.806999999999999940e+00,6.335257383771637904e-04,1.261124213711006549e-05
3.808000000000000274e+00,6.328128532951901065e-04,1.256828860282052459e-05
3.809000000000000163e+00,6.320528139667368119e-04,1.252494614319329834e-05
3.810000000000000053e+00,6.312457221335757065e-04,1.248122125484386954e-05
3.810999999999999943e+00,6.303916821917598988e-04,1.243712179674530490e-05
3.812000000000000277e+00,6.294908029203554389e-04,1.239265453078027740e-05
3.813000000000000167e+00,6.285431958247192493e-04,1.234782754511278078e-05
3.814000000000000057e+00,6.275489768622148331e-04,1.230264780229097629e-05
3.814999999999999947e+00,6.265082645271026008e-04,1.225712365455840093e-05
3.816000000000000281e+00,6.254211817177355052e-04,1.221126234070778884e-05
3.817000000000000171e+00,6.242878540149373896e-04,1.216507243161702057e-05
3.818000000000000060e+00,6.231084113777904865e-04,1.211856138717397899e-05
3.818999999999999950e+00,6.218829863538884650e-04,1.207173802805694715e-05
3.820000000000000284e+00,6.206117158028226933e-04,1.202461007984028449e-05
3.821000000000000174e+00,6.192947391559738921e-04,1.197718662337108655e-05
3.822000000000000064e+00,6.179322001495169336e-04,1.192947564219392759e-05
3.822999999999999954e+00,6.165242451318257754e-04,1.188148645792220286e-05
3.824000000000000288e+00,6.150710247376754702e-04,1.183322729137712411e-05
3.825000000000000178e+00,6.135726920792666707e-04,1.178470774451638362e-05
3.826000000000000068e+00,6.120294045219441988e-04,1.173593632235961714e-05
3.826999999999999957e+00,6.104413219726803749e-04,1.168692286506824217e-05
3.828000000000000291e+00,6.088086085794296512e-04,1.163767611282636888e-05
3.829000000000000181e+00,6.071314309454920854e-04,1.158820618792613139e-05
3.830000000000000071e+00,6.054099598478570156e-04,1.153852213813582871e-05
3.830999999999999961e+00,6.036443685678754070e-04,1.148863433731603301e-05
3.832000000000000295e+00,6.018348345290106590e-04,1.143855207737839393e-05
3.833000000000000185e+00,5.999815375732592097e-04,1.138828602819453426e-05
3.834000000000000075e+00,5.980846616926838557e-04,1.133784576597907352e-05
3.834999999999999964e+00,5.961443932777400756e-04,1.128724221623608242e-05
3.836000000000000298e+00,5.941609227784891900e-04,1.123648523924819022e-05
3.837000000000000188e+00,5.921344430164216356e-04,1.118558605365239856e-05
3.838000000000000078e+00,5.900651509094981912e-04,1.113455480174784955e-05
3.838999999999999968e+00,5.879532457417578888e-04,1.108340297210534277e-05
3.839999999999999858e+00,5.857989307950272131e-04,1.103214099383286437e-05
3.841000000000000192e+00,5.836024116543409457e-04,1.098078064596529988e-05
3.842000000000000082e+00,5.813638978947452060e-04,1.092933264981216216e-05
3.842999999999999972e+00,5.790836013706170257e-04,1.087780907930940659e-05
3.843999999999999861e+00,5.767617378511807240e-04,1.082622095053141807e-05
3.845000000000000195e+00,5.743985254336195180e-04,1.077458060958121326e-05
3.846000000000000085e+00,5.719941861284051545e-04,1.072289935804823076e-05
3.846999999999999975e+00,5.695489441028931017e-04,1.067118985179232068e-05
3.847999999999999865e+00,5.670630274181056836e-04,1.061946369027347552e-05
3.849000000000000199e+00,5.645366663535171005e-04,1.056773380657669272e-05
3.850000000000000089e+00,5.619700949907130644e-04,1.051601209975851942e-05
3.850999999999999979e+00,5.593635495539242899e-04,1.046431180960475429e-05
3.851999999999999869e+00,5.567172700770595421e-04,1.041264513544494639e-05
3.853000000000000203e+00,5.540314987036539700e-04,1.036102560165946385e-05
3.854000000000000092e+00,5.513064813181975344e-04,1.030946570102392796e-05
3.854999999999999982e+00,5.485424659349785953e-04,1.025797923766780230e-05
3.855999999999999872e+00,5.457397042846734957e-04,1.020657898479254907e-05
3.857000000000000206e+00,5.428984501012824090e-04,1.015527904403847287e-05
3.858000000000000096e+00,5.400189607649731865e-04,1.010409250243524160e-05
3.858999999999999986e+00,5.371014957124471169e-04,1.005303373921461848e-05
3.859999999999999876e+00,5.341463180277145062e-04,1.000211610236208423e-05
3.861000000000000210e+00,5.311536927641484843e-04,9.951354229742928373e-06
3.862000000000000099e+00,5.281238885264507915e-04,9.900761763508459935e-06
3.862999999999999989e+00,5.250571758848882487e-04,9.850353634534357410e-06
3.863999999999999879e+00,5.219538289512849153e-04,9.800143738717405183e-06
3.865000000000000213e+00,5.188141237409785471e-04,9.750147245837289744e-06
3.866000000000000103e+00,5.156383397620103136e-04,9.700378327504590402e-06
3.866999999999999993e+00,5.124267583942824491e-04,9.650852391427038426e-06
3.867999999999999883e+00,5.091796644719335423e-04,9.601583840111857835e-06
3.869000000000000217e+00,5.058973446488516110e-04,9.552588333744551865e-06
3.870000000000000107e+00,5.025800890154023381e-04,9.503880512132719267e-06
3.870999999999999996e+00,4.992281894705015693e-04,9.455476227055181431e-06
3.871999999999999886e+00,4.958419412709897658e-04,9.407390313413662765e-06
3.873000000000000220e+00,4.924216414428494049e-04,9.359638812824481441e-06
3.874000000000000110e+00,4.889675903088631882e-04,9.312236765859159736e-06
3.875000000000000000e+00,4.854800899225361534e-04,9.265200394308940215e-06
3.875999999999999890e+00,4.819594456301134968e-04,9.218544893484678209e-06
3.877000000000000224e+00,4.784059644601716633e-04,9.172286610124093467e-06
3.878000000000000114e+00,4.748199566928059442e-04,9.126440893461327587e-06
3.879000000000000004e+00,4.712017342554005979e-04,9.081024202771228031e-06
3.879999999999999893e+00,4.675516122832447450e-04,9.036051951163299119e-06
3.881000000000000227e+00,4.638699075627824675e-04,8.991540669586107251e-06
3.882000000000000117e+00,4.601569400095081972e-04,8.947505859593714683e-06
3.883000000000000007e+00,4.564130311018840033e-04,8.903964089214075158e-06
3.883999999999999897e+00,4.526385054763617751e-04,8.860930881764220914e-06
3.885000000000000231e+00,4.488336893316262214e-04,8.818422785547091902e-06
3.886000000000000121e+00,4.449989119146720816e-04,8.776455312241873913e-06
3.887000000000000011e+00,4.411345040205560128e-04,8.735044963776446259e-06
3.887999999999999901e+00,4.372407995352433317e-04,8.694207173123683107e-06
3.889000000000000234e+00,4.333181338125410452e-04,8.653958320693653985e-06
3.890000000000000124e+00,4.293668452057596919e-04,8.614313710784377728e-06
3.891000000000000014e+00,4.253872735624622320e-04,8.575289557071430290e-06
3.891999999999999904e+00,4.213797617000807137e-04,8.536900999617339929e-06
3.893000000000000238e+00,4.173446539176201876e-04,8.499164033454206335e-06
3.894000000000000128e+00,4.132822974800481408e-04,8.462093535946245702e-06
3.895000000000000018e+00,4.091930410412803702e-04,8.425705213657442224e-06
3.895999999999999908e+00,4.050772362389085872e-04,8.390013649295312948e-06
3.897000000000000242e+00,4.009352361330686607e-04,8.355034168534990996e-06
3.898000000000000131e+00,3.967673966548825688e-04,8.320780967962098257e-06
3.899000000000000021e+00,3.925740752026271379e-04,8.287268942217453302e-06
3.899999999999999911e+00,3.883556321045144059e-04,8.254511823554171860e-06
3.901000000000000245e+00,3.841124290495611629e-04,8.222524025205193581e-06
3.902000000000000135e+00,3.798448306390296222e-04,8.191318764570591589e-06
3.903000000000000025e+00,3.755532029131918785e-04,8.160909834761655379e-06
3.903999999999999915e+00,3.712379148169966340e-04,8.131309854747756382e-06
3.905000000000000249e+00,3.668993367329605919e-04,8.102531972054756730e-06
3.906000000000000139e+00,3.625378419692822335e-04,8.074588107860473566e-06
3.907000000000000028e+00,3.581538052948271306e-04,8.047490676127387068e-06
3.907999999999999918e+00,3.537476044122270951e-04,8.021250846179670473e-06
3.909000000000000252e+00,3.493196185522094602e-04,7.995880182509864991e-06
3.910000000000000142e+00,3.448702299718034783e-04,7.971389011356556486e-06
3.911000000000000032e+00,3.403998224572658848e-04,7.947788013060105443e-06
3.911999999999999922e+00,3.359087828291074693e-04,7.925086603236895151e-06
3.913000000000000256e+00,3.313974995728026529e-04,7.903294491485727467e-06
3.914000000000000146e+00,3.268663643381390692e-04,7.882420093938095822e-06
3.915000000000000036e+00,3.223157704795148715e-04,7.862472076097338095e-06
3.915999999999999925e+00,3.177461146025591489e-04,7.843457811647359235e-06
3.917000000000000259e+00,3.131577952097280870e-04,7.825384848017349519e-06
3.918000000000000149e+00,3.085512142082406169e-04,7.808259444746172613e-06
3.919000000000000039e+00,3.039267755474994205e-04,7.792087979614432640e-06
3.919999999999999929e+00,2.992848867483033424e-04,7.776875521387171625e-06
3.921000000000000263e+00,2.946259576152930170e-04,7.762627225681235552e-06
3.922000000000000153e+00,2.899504017777272723e-04,7.749346949576148020e-06
3.923000000000000043e+00,2.852586354052895129e-04,7.737038573452490771e-06
3.923999999999999932e+00,2.805510788162359046e-04,7.725704696653901477e-06
3.925000000000000266e+00,2.758281552296074231e-04,7.715347895978262331e-06
3.926000000000000156e+00,2.710902923710625627e-04,7.705969467514104835e-06
3.927000000000000046e+00,2.663379213204952181e-04,7.697570656990467035e-06
3.927999999999999936e+00,2.615714781909758506e-04,7.690151443593421770e-06
3.929000000000000270e+00,2.567914030094442046e-04,7.683711723418592754e-06
3.930000000000000160e+00,2.519981414655585281e-04,7.678250149767575474e-06
3.931000000000000050e+00,2.471921438987762236e-04,7.673765267339246451e-06
3.931999999999999940e+00,2.423738671223458693e-04,7.670254419756695189e-06
3.933000000000000274e+00,2.375437735182591554e-04,7.667714812820679450e-06
3.934000000000000163e+00,2.327023329826770175e-04,7.666142463783741530e-06
3.935000000000000053e+00,2.278500221801707678e-04,7.665533233276226212e-06
3.935999999999999943e+00,2.229873266657894551e-04,7.665881858481849722e-06
3.937000000000000277e+00,2.181147403253875475e-04,7.667182905023344413e-06
3.938000000000000167e+00,2.132327676922162959e-04,7.669429848511037488e-06
3.939000000000000057e+00,2.083419236734907647e-04,7.672615988498150244e-06
3.939999999999999947e+00,2.034427361537094372e-04,7.676733585531759536e-06
3.941000000000000281e+00,1.985357460774994317e-04,7.681774722681712736e-06
3.942000000000000171e+00,1.936215104794340009e-04,7.687730496542863183e-06
3.943000000000000060e+00,1.887006030539652504e-04,7.694591822913209270e-06
3.943999999999999950e+00,1.837736177541315983e-04,7.702348692762874249e-06
3.945000000000000284e+00,1.788411700750398576e-04,7.710990922162462878e-06
3.946000000000000174e+00,1.739039014689127739e-04,7.720507475130496580e-06
3.947000000000000064e+00,1.689624816180355590e-04,7.730887142938902258e-06
3.947999999999999954e+00,1.640176140504531700e-04,7.742117911861902846e-06
3.949000000000000288e+00,1.590700398774643745e-04,7.754187611033439454e-06
3.950000000000000178e+00,1.541205451461957851e-04,7.767083346483810052e-06
3.951000000000000068e+00,1.491699667325644915e-04,7.780792078103239301e-06
3.951999999999999957e+00,1.442192023579624274e-04,7.795300102075316775e-06
3.953000000000000291e+00,1.392692198151184704e-04,7.810593582340206580e-06
3.954000000000000181e+00,1.343210710783379212e-04,7.826658096900561613e-06
3.955000000000000071e+00,1.293759066656096019e-04,7.843479101408366285e-06
3.955999999999999961e+00,1.244349962385978101e-04,7.861041528027366441e-06
3.957000000000000295e+00,1.194997512883040180e-04,7.879330205428039077e-06
3.958000000000000185e+00,1.145717563566160625e-04,7.898329512568865371e-06
3.959000000000000075e+00,1.096528054684565268e-04,7.918023739085825689e-06
3.959999999999999964e+00,1.047449513125001412e-04,7.938396792791773679e-06
3.961000000000000298e+00,9.985056533809660937e-05,7.959432504027349570e-06
3.962000000000000188e+00,9.497241833981520686e-05,7.981114390093562008e-06
3.963000000000000078e+00,9.011378281635218249e-05,8.003425905810252820e-06
3.963999999999999968e+00,8.527857092365320811e-05,8.026350255209242974e-06
3.965000000000000302e+00,8.047151554692680026e-05,8.049870594505922246e-06
3.966000000000000192e+00,7.569841747215537550e-05,8.073969889977844106e-06
3.967000000000000082e+00,7.096647995345542188e-05,8.098631073273320817e-06
3.967999999999999972e+00,6.628477360284796378e-05,8.123836948857105682e-06
3.968999999999999861e+00,6.166488301735328589e-05,8.149570288292437784e-06
3.970000000000000195e+00,5.712182247784736172e-05,8.175813797515368411e-06
3.971000000000000085e+00,5.267533644039856409e-05,8.202550162296051023e-06
3.971999999999999975e+00,4.835175979691964693e-05,8.229762054041003339e-06
3.972999999999999865e+00,4.418665930074516297e-05,8.257432125000649129e-06
3.974000000000000199e+00,4.022851192825079584e-05,8.285543071068323986e-06
3.975000000000000089e+00,3.654355252876990805e-05,8.314077574899410831e-06
3.975999999999999979e+00,3.322139166254501290e-05,8.343018406732848307e-06
3.976999999999999869e+00,3.037946832797603462e-05,8.372348327019887431e-06
3.978000000000000203e+00,2.816130803307477932e-05,8.402050229239199744e-06
3.979000000000000092e+00,2.672005014159550785e-05,8.432106999133152518e-06
3.979999999999999982e+00,2.618130382083418202e-05,8.462501700988853050e-06
3.980999999999999872e+00,2.659672357066250722e-05,8.493217388312601984e-06
3.982000000000000206e+00,2.792039486790932933e-05,8.524237330420713799e-06
3.983000000000000096e+00,3.002908379676453391e-05,8.555544778656404040e-06
3.983999999999999986e+00,3.276827311804148370e-05,8.587123247253190497e-06
3.984999999999999876e+00,3.599106354165398209e-05,8.618956228800774799e-06
3.986000000000000210e+00,3.957636022567220986e-05,8.651027504114602374e-06
3.987000000000000099e+00,4.343145609010905098e-05,8.683320821018429295e-06
3.987999999999999989e+00,4.748776525721674056e-05,8.715820255722140421e-06
3.988999999999999879e+00,5.169511589529566500e-05,8.748509858271689358e-06
3.990000000000000213e+00,5.601674352361842702e-05,8.781374029645457768e-06
3.991000000000000103e+00,6.042547332363457774e-05,8.814397113144006459e-06
3.991999999999999993e+00,6.490096918986571080e-05,8.847563840328635988e-06
3.992999999999999883e+00,6.942779971822286161e-05,8.880858891477464025e-06
3.994000000000000217e+00,7.399408312802812574e-05,8.914267358615323591e-06
3.995000000000000107e+00,7.859053820947853547e-05,8.947774264982797016e-06
3.995999999999999996e+00,8.320981089375633982e-05,8.981365054436938312e-06
3.996999999999999886e+00,8.784599498828450962e-05,9.015025092317884738e-06
3.998000000000000220e+00,9.249428355710695242e-05,9.048740200319935778e-06
3.999000000000000110e+00,9.715071593332689440e-05,9.082496112576994766e-06
4.000000000000000000e+00,1.018119884058995986e-04,9.116279034419204479e-06
4.001000000000000334e+00,1.064753145427649891e-04,9.150075065000914305e-06
4.001999999999999780e+00,1.111383173071518727e-04,9.183870797103309340e-06
4.003000000000000114e+00,1.157989486853215486e-04,9.217652693140179808e-06
4.004000000000000448e+00,1.204554254520700835e-04,9.251407729579081310e-06
4.004999999999999893e+00,1.251061812348596574e-04,9.285122754739433084e-06
4.006000000000000227e+00,1.297498266349465768e-04,9.318785142703544012e-06
4.006999999999999673e+00,1.343851197362824887e-04,9.352382106464536283e-06
4.008000000000000007e+00,1.390109403931589723e-04,9.385901408682662203e-06
4.009000000000000341e+00,1.436262716498775023e-04,9.419330653240885886e-06
4.009999999999999787e+00,1.482301825429447988e-04,9.452657979537671391e-06
4.011000000000000121e+00,1.528218162304379000e-04,9.485871343965499836e-06
4.012000000000000455e+00,1.574003780155669593e-04,9.518959293092975712e-06
4.012999999999999901e+00,1.619651276868195309e-04,9.551910166214801421e-06
4.014000000000000234e+00,1.665153709785040475e-04,9.584712876041307698e-06
4.014999999999999680e+00,1.710504545635286742e-04,9.617356126675461245e-06
4.016000000000000014e+00,1.755697597258221415e-04,9.649829204841394226e-06
4.017000000000000348e+00,1.800726991880996226e-04,9.682121180114940020e-06
4.017999999999999794e+00,1.845587122488449763e-04,9.714221727269429143e-06
4.019000000000000128e+00,1.890272628237444079e-04,9.746120272819909692e-06
4.020000000000000462e+00,1.934778355918425220e-04,9.777806853856613721e-06
4.020999999999999908e+00,1.979099348623099253e-04,9.809271252605086190e-06
4.022000000000000242e+00,2.023230814669733793e-04,9.840503870745172062e-06
4.022999999999999687e+00,2.067168122179959217e-04,9.871494828790926051e-06
4.024000000000000021e+00,2.110906772820082681e-04,9.902234878823480696e-06
4.025000000000000355e+00,2.154442400555966499e-04,9.932714495635020980e-06
4.025999999999999801e+00,2.197770748821022753e-04,9.962924785406748139e-06
4.027000000000000135e+00,2.240887672713747175e-04,9.992856550479997272e-06
4.028000000000000469e+00,2.283789118872690111e-04,1.002250124780447308e-05
4.028999999999999915e+00,2.326471129523272573e-04,1.005185000771390973e-05
4.030000000000000249e+00,2.368929824599523624e-04,1.008089461691022528e-05
4.030999999999999694e+00,2.411161407072258866e-04,1.010962652754915849e-05
4.032000000000000028e+00,2.453162146968776609e-04,1.013803783962205412e-05
4.033000000000000362e+00,2.494928387947874552e-04,1.016612034565217086e-05
4.033999999999999808e+00,2.536456531882073408e-04,1.019386650093455428e-05
4.035000000000000142e+00,2.577743047204390965e-04,1.022126836759071061e-05
4.036000000000000476e+00,2.618784454298502332e-04,1.024831868868688254e-05
4.036999999999999922e+00,2.659577333476549968e-04,1.027500986546939049e-05
4.038000000000000256e+00,2.700118311657048525e-04,1.030133497383090679e-05
4.038999999999999702e+00,2.740404071345592732e-04,1.032728669596291543e-05
4.040000000000000036e+00,2.780431337623917414e-04,1.035285839559079910e-05
4.041000000000000369e+00,2.820196887522080425e-04,1.037804304913168756e-05
4.041999999999999815e+00,2.859697537012348455e-04,1.040283432550872339e-05
4.043000000000000149e+00,2.898930150833213624e-04,1.042722548936341982e-05
4.044000000000000483e+00,2.937891630339540421e-04,1.045121050645401282e-05
4.044999999999999929e+00,2.976578923477292914e-04,1.047478290831651367e-05
4.046000000000000263e+00,3.014989012453116483e-04,1.049793692576372801e-05
4.046999999999999709e+00,3.053118923677180813e-04,1.052066638994306517e-05
4.048000000000000043e+00,3.090965716760252268e-04,1.054296582267744976e-05
4.049000000000000377e+00,3.128526494191528591e-04,1.056482929983710374e-05
4.049999999999999822e+00,3.165798389665718253e-04,1.058625161558925298e-05
4.051000000000000156e+00,3.202778578909393822e-04,1.060722710518038522e-05
4.052000000000000490e+00,3.239464267684211444e-04,1.062775083561223772e-05
4.052999999999999936e+00,3.275852702183410588e-04,1.064781742333452903e-05
4.054000000000000270e+00,3.311941158516667344e-04,1.066742218739665351e-05
4.054999999999999716e+00,3.347726952808876590e-04,1.068655997069276596e-05
4.056000000000000050e+00,3.383207429953039263e-04,1.070522635272565090e-05
4.057000000000000384e+00,3.418379973678665725e-04,1.072341645197257442e-05
4.057999999999999829e+00,3.453241996061450782e-04,1.074112610495257854e-05
4.059000000000000163e+00,3.487790948352155430e-04,1.075835065275802621e-05
4.060000000000000497e+00,3.522024309827457753e-04,1.077508616619434025e-05
4.060999999999999943e+00,3.555939597707228803e-04,1.079132823234941914e-05
4.062000000000000277e+00,3.589534356862274559e-04,1.080707318129701407e-05
4.062999999999999723e+00,3.622806170382514204e-04,1.082231683070989745e-05
4.064000000000000057e+00,3.655752648906581098e-04,1.083705574041186885e-05
4.065000000000000391e+00,3.688371440759532138e-04,1.085128596305321801e-05
4.065999999999999837e+00,3.720660221625398138e-04,1.086500429413506857e-05
4.067000000000000171e+00,3.752616705154240514e-04,1.087820698757147484e-05
4.068000000000000504e+00,3.784238632029461526e-04,1.089089106289328875e-05
4.068999999999999950e+00,3.815523780182310926e-04,1.090305303105382580e-05
4.070000000000000284e+00,3.846469954886618707e-04,1.091469014558260029e-05
4.070999999999999730e+00,3.877074999160018171e-04,1.092579910621861116e-05
4.072000000000000064e+00,3.907336783081908531e-04,1.093637738016084787e-05
4.073000000000000398e+00,3.937253214007205336e-04,1.094642191199590692e-05
4.073999999999999844e+00,3.966822226921666084e-04,1.095593037894834431e-05
4.075000000000000178e+00,3.996041794019168430e-04,1.096489991554957917e-05
4.076000000000000512e+00,4.024909914515940857e-04,1.097332843716328271e-05
4.076999999999999957e+00,4.053424625267013429e-04,1.098121329692655404e-05
4.078000000000000291e+00,4.081583990586374710e-04,1.098855261408671539e-05
4.078999999999999737e+00,4.109386112618539197e-04,1.099534391781439207e-05
4.080000000000000071e+00,4.136829120628775485e-04,1.100158552345318036e-05
4.081000000000000405e+00,4.163911180862815893e-04,1.100727520063198005e-05
4.081999999999999851e+00,4.190630487725221088e-04,1.101241147933212123e-05
4.083000000000000185e+00,4.216985273173772366e-04,1.101699231110645456e-05
4.084000000000000519e+00,4.242973796661170878e-04,1.102101641922464793e-05
4.084999999999999964e+00,4.268594355439270694e-04,1.102448195582924774e-05
4.086000000000000298e+00,4.293845274505134896e-04,1.102738786037450046e-05
4.086999999999999744e+00,4.318724916243374054e-04,1.102973247829533234e-05
4.088000000000000078e+00,4.343231671157720352e-04,1.103151493940082557e-05
4.089000000000000412e+00,4.367363967744253414e-04,1.103273376884202692e-05
4.089999999999999858e+00,4.391120262362190009e-04,1.103338829010708421e-05
4.091000000000000192e+00,4.414499049241853439e-04,1.103347722754354357e-05
4.092000000000000526e+00,4.437498850881435196e-04,1.103300009058850936e-05
4.092999999999999972e+00,4.460118227594281966e-04,1.103195579280648986e-05
4.094000000000000306e+00,4.482355767945992863e-04,1.103034403677014962e-05
4.094999999999999751e+00,4.504210098349765859e-04,1.102816392141194984e-05
4.096000000000000085e+00,4.525679873519790580e-04,1.102541535363578508e-05
4.097000000000000419e+00,4.546763786587620015e-04,1.102209760806821464e-05
4.097999999999999865e+00,4.567460559379029174e-04,1.101821074701507797e-05
4.099000000000000199e+00,4.587768951441037382e-04,1.101375423896884531e-05
4.099999999999999645e+00,4.607687751162245862e-04,1.100872835385482055e-05
4.100999999999999979e+00,4.627215784846958860e-04,1.100313273131856739e-05
4.102000000000000313e+00,4.646351907574572198e-04,1.099696781107482280e-05
4.102999999999999758e+00,4.665095012954189550e-04,1.099023340706193250e-05
4.104000000000000092e+00,4.683444023284606271e-04,1.098293015335090365e-05
4.105000000000000426e+00,4.701397899483463253e-04,1.097505802924879758e-05
4.105999999999999872e+00,4.718955631041489292e-04,1.096661784199281747e-05
4.107000000000000206e+00,4.736116245494555307e-04,1.095760977896822517e-05
4.107999999999999652e+00,4.752878800058027301e-04,1.094803481109078860e-05
4.108999999999999986e+00,4.769242389927048475e-04,1.093789327401602912e-05
4.110000000000000320e+00,4.785206139555788331e-04,1.092718633261221608e-05
4.110999999999999766e+00,4.800769211594113520e-04,1.091591451954398045e-05
4.112000000000000099e+00,4.815930798045723964e-04,1.090407916281407313e-05
4.113000000000000433e+00,4.830690129678159818e-04,1.089168092993290515e-05
4.113999999999999879e+00,4.845046466075036192e-04,1.087872133436951242e-05
4.115000000000000213e+00,4.858999105340506956e-04,1.086520123645339598e-05
4.115999999999999659e+00,4.872547374851171446e-04,1.085112232747225343e-05
4.116999999999999993e+00,4.885690640221252790e-04,1.083648564700348348e-05
4.118000000000000327e+00,4.898428297103714704e-04,1.082129302113926412e-05
4.118999999999999773e+00,4.910759779451521556e-04,1.080554563540881598e-05
4.120000000000000107e+00,4.922684550193547927e-04,1.078924553902461657e-05
4.121000000000000441e+00,4.934202111082848811e-04,1.077239408600494955e-05
4.121999999999999886e+00,4.945311993207193117e-04,1.075499346276638328e-05
4.123000000000000220e+00,4.956013765543465423e-04,1.073704521793481678e-05
4.123999999999999666e+00,4.966307027534381992e-04,1.071855169423393828e-05
4.125000000000000000e+00,4.976191416500611812e-04,1.069951458841405912e-05
4.126000000000000334e+00,4.985666598782981457e-04,1.067993646060919767e-05
4.126999999999999780e+00,4.994732279983288281e-04,1.065981915183179197e-05
4.128000000000000114e+00,5.003388194783507572e-04,1.063916536202081505e-05
4.129000000000000448e+00,5.011634115545249421e-04,1.061797714626015317e-05
4.129999999999999893e+00,5.019469844729782578e-04,1.059625737107156765e-05
4.131000000000000227e+00,5.026895223276060375e-04,1.057400821883548604e-05
4.131999999999999673e+00,5.033910121578941089e-04,1.055123271779337751e-05
4.133000000000000007e+00,5.040514447838569242e-04,1.052793323307738005e-05
4.134000000000000341e+00,5.046708139692759106e-04,1.050411298120455625e-05
4.134999999999999787e+00,5.052491172974968433e-04,1.047977448816526016e-05
4.136000000000000121e+00,5.057863552892403417e-04,1.045492113553759038e-05
4.137000000000000455e+00,5.062825322489567566e-04,1.042955562306825192e-05
4.137999999999999901e+00,5.067376554605976333e-04,1.040368148815881084e-05
4.139000000000000234e+00,5.071517359849268217e-04,1.037730159042959372e-05
4.139999999999999680e+00,5.075247877935779592e-04,1.035041964965410982e-05
4.141000000000000014e+00,5.078568286597744770e-04,1.032303868726113045e-05
4.142000000000000348e+00,5.081478793215993923e-04,1.029516256842214584e-05
4.142999999999999794e+00,5.083979642275897586e-04,1.026679449523051636e-05
4.144000000000000128e+00,5.086071107233882532e-04,1.023793853531898115e-05
4.145000000000000462e+00,5.087753499329605855e-04,1.020859805283472058e-05
4.145999999999999908e+00,5.089027159224214850e-04,1.017877726456252174e-05
4.147000000000000242e+00,5.089892464622154927e-04,1.014847970901187995e-05
4.147999999999999687e+00,5.090349822480401800e-04,1.011770977916893620e-05
4.149000000000000021e+00,5.090399676813854102e-04,1.008647117967715336e-05
4.150000000000000355e+00,5.090042500480937426e-04,1.005476848509225352e-05
4.150999999999999801e+00,5.089278803810173835e-04,1.002260556094242434e-05
4.152000000000000135e+00,5.088109125581378360e-04,9.989987159904382762e-06
4.153000000000000469e+00,5.086534041466671653e-04,9.956917335199674682e-06
4.153999999999999915e+00,5.084554156036692057e-04,9.923401005774725006e-06
4.155000000000000249e+00,5.082170110422036535e-04,9.889442399008881868e-06
4.155999999999999694e+00,5.079382574715449400e-04,9.855046598511407505e-06
4.157000000000000028e+00,5.076192255454985711e-04,9.820217994979426170e-06
4.158000000000000362e+00,5.072599887391294462e-04,9.784961866293578938e-06
4.158999999999999808e+00,5.068606241641121415e-04,9.749282790161407656e-06
4.160000000000000142e+00,5.064212117313580952e-04,9.713186236303049823e-06
4.161000000000000476e+00,5.059418349318940081e-04,9.676676988313381853e-06
4.161999999999999922e+00,5.054225801692201203e-04,9.639760670082822317e-06
4.163000000000000256e+00,5.048635374316006678e-04,9.602442206672906437e-06
4.163999999999999702e+00,5.042647994352877526e-04,9.564727436076670122e-06
4.165000000000000036e+00,5.036264624529624995e-04,9.526621503025998143e-06
4.166000000000000369e+00,5.029486255905253698e-04,9.488130422629786231e-06
4.166999999999999815e+00,5.022313915110228301e-04,9.449259503639687382e-06
4.168000000000000149e+00,5.014748655688456734e-04,9.410014964610774468e-06
4.169000000000000483e+00,5.006791566592837120e-04,9.370402321602651607e-06
4.169999999999999929e+00,4.998443764246203631e-04,9.330427980861012295e-06
4.171000000000000263e+00,4.989706399818576036e-04,9.290097656080215893e-06
4.171999999999999709e+00,4.980580651942728395e-04,9.249417949478415756e-06
4.173000000000000043e+00,4.971067733596015985e-04,9.208394771464389612e-06
4.174000000000000377e+00,4.961168884893273632e-04,9.167034933102643504e-06
4.174999999999999822e+00,4.950885380366490613e-04,9.125344547971803047e-06
4.176000000000000156e+00,4.940218521041593461e-04,9.083330638903162744e-06
4.177000000000000490e+00,4.929169642256132347e-04,9.040999524571823360e-06
4.177999999999999936e+00,4.917740106192079307e-04,8.998358420522064994e-06
4.179000000000000270e+00,4.905931308321339690e-04,8.955413865721854663e-06
4.179999999999999716e+00,4.893744670120452403e-04,8.912173319550557307e-06
4.181000000000000050e+00,4.881181646639495266e-04,8.868643548644091572e-06
4.182000000000000384e+00,4.868243718836064962e-04,8.824832229329747070e-06
4.182999999999999829e+00,4.854932401236557496e-04,8.780746331346430639e-06
4.184000000000000163e+00,4.841249234359574767e-04,8.736393741707555385e-06
4.185000000000000497e+00,4.827195791123649934e-04,8.691781679690856671e-06
4.185999999999999943e+00,4.812773669968375490e-04,8.646918280441513794e-06
4.187000000000000277e+00,4.797984501760453970e-04,8.601810996709125854e-06
4.187999999999999723e+00,4.782829942412418120e-04,8.556468206513692678e-06
4.189000000000000057e+00,4.767311680047773940e-04,8.510897607296609351e-06
4.190000000000000391e+00,4.751431428065981720e-04,8.465107823532747050e-06
4.190999999999999837e+00,4.735190931593912704e-04,8.419106793670091968e-06
4.192000000000000171e+00,4.718591960120374759e-04,8.372903399348086563e-06
4.193000000000000504e+00,4.701636315005800772e-04,8.326505827363755641e-06
4.193999999999999950e+00,4.684325821571432014e-04,8.279923219668931320e-06
4.195000000000000284e+00,4.666662336403791457e-04,8.233164049143524370e-06
4.195999999999999730e+00,4.648647740118831782e-04,8.186237719338196325e-06
4.197000000000000064e+00,4.630283943222646592e-04,8.139152997178538028e-06
4.198000000000000398e+00,4.611572880667736849e-04,8.091919573061214370e-06
4.198999999999999844e+00,4.592516518255143382e-04,8.044546453206557102e-06
4.200000000000000178e+00,4.573116844443153107e-04,7.997043623241088659e-06
4.201000000000000512e+00,4.553375877701018983e-04,7.949420403182080817e-06
4.201999999999999957e+00,4.533295659714063879e-04,7.901687059001308503e-06
4.203000000000000291e+00,4.512878261737379064e-04,7.853853208397790366e-06
4.203999999999999737e+00,4.492125777651507124e-04,7.805929429739555489e-06
4.205000000000000071e+00,4.471040330518404331e-04,7.757925652902432465e-06
4.206000000000000405e+00,4.449624065893784033e-04,7.709852771836143030e-06
4.206999999999999851e+00,4.427879157943090806e-04,7.661721032308447800e-06
4.208000000000000185e+00,4.405807802779653274e-04,7.613541648338577198e-06
4.209000000000000519e+00,4.383412225282531721e-04,7.565325192712773273e-06
4.209999999999999964e+00,4.360694671824558361e-04,7.517083219416458783e-06
4.211000000000000298e+00,4.337657416650643970e-04,7.468826639115583715e-06
4.211999999999999744e+00,4.314302755537406946e-04,7.420567336112719583e-06
4.213000000000000078e+00,4.290633011477989534e-04,7.372316576672168616e-06
4.214000000000000412e+00,4.266650528409889715e-04,7.324086612218522674e-06
4.214999999999999858e+00,4.242357677823937264e-04,7.275889058439462705e-06
4.216000000000000192e+00,4.217756851561138033e-04,7.227736514476139621e-06
4.217000000000000526e+00,4.192850468254122895e-04,7.179640951275495609e-06
4.217999999999999972e+00,4.167640966301553438e-04,7.131615345302159217e-06
4.219000000000000306e+00,4.142130810419621220e-04,7.083672066063118922e-06
4.219999999999999751e+00,4.116322485950854267e-04,7.035824447994807055e-06
4.221000000000000085e+00,4.090218503820109287e-04,6.988085225363093523e-06
4.222000000000000419e+00,4.063821394341110668e-04,6.940468114291248081e-06
4.222999999999999865e+00,4.037133713259689308e-04,6.892986227697690050e-06
4.224000000000000199e+00,4.010158035055940459e-04,6.845653699189986337e-06
4.224999999999999645e+00,3.982896959718339506e-04,6.798484039913857515e-06
4.225999999999999979e+00,3.955353105745508589e-04,6.751491747242283920e-06
4.227000000000000313e+00,3.927529116225471546e-04,6.704690716324424778e-06
4.227999999999999758e+00,3.899427652732742220e-04,6.658095834734968548e-06
4.229000000000000092e+00,3.871051400987916185e-04,6.611721408924845940e-06
4.230000000000000426e+00,3.842403064987357821e-04,6.565582709584289401e-06
4.230999999999999872e+00,3.813485372314133221e-04,6.519694407251161530e-06
4.232000000000000206e+00,3.784301067650601923e-04,6.474072177921818080e-06
4.232999999999999652e+00,3.754852919361811761e-04,6.428731099511304885e-06
4.233999999999999986e+00,3.725143713419484608e-04,6.383687201612249835e-06
4.235000000000000320e+00,3.695176258570534444e-04,6.338955918927002355e-06
4.235999999999999766e+00,3.664953380564156451e-04,6.294553659691385116e-06
4.237000000000000099e+00,3.634477927787659523e-04,6.250496215786476074e-06
4.238000000000000433e+00,3.603752764717878102e-04,6.206800343231003347e-06
4.238999999999999879e+00,3.572780778303521251e-04,6.163482180315735441e-06
4.240000000000000213e+00,3.541564872037672950e-04,6.120558793509643867e-06
4.240999999999999659e+00,3.510107971160562825e-04,6.078046636022491537e-06
4.241999999999999993e+00,3.478413016596778608e-04,6.035963068025825787e-06
4.243000000000000327e+00,3.446482970693647376e-04,5.994324832960790971e-06
4.243999999999999773e+00,3.414320811569451710e-04,5.953149551974228159e-06
4.245000000000000107e+00,3.381929538525829822e-04,5.912454205511418523e-06
4.246000000000000441e+00,3.349312166310047562e-04,5.872256657778632799e-06
4.246999999999999886e+00,3.316471730597581654e-04,5.832574078995768603e-06
4.248000000000000220e+00,3.283411282294080007e-04,5.793424447220721265e-06
4.248999999999999666e+00,3.250133892770649285e-04,5.754825094072888158e-06
4.250000000000000000e+00,3.216642648072824814e-04,5.716794144465811354e-06
4.251000000000000334e+00,3.182940654707261700e-04,5.679348983949201539e-06
4.251999999999999780e+00,3.149031034117176693e-04,5.642507762669268440e-06
4.253000000000000114e+00,3.114916927953348294e-04,5.606287889476890153e-06
4.254000000000000448e+00,3.080601492736720110e-04,5.570707453871123958e-06
4.254999999999999893e+00,3.046087904887208623e-04,5.535783776722044787e-06
4.256000000000000227e+00,3.011379355082518519e-04,5.501534834068462830e-06
4.256999999999999673e+00,2.976479054469693595e-04,5.467977767255816997e-06
4.258000000000000007e+00,2.941390228856825091e-04,5.435130305489714626e-06
4.259000000000000341e+00,2.906116123593860444e-04,5.403009330997051320e-06
4.259999999999999787e+00,2.870659999154128697e-04,5.371632233588798740e-06
4.261000000000000121e+00,2.835025136359839893e-04,5.341015479519231318e-06
4.262000000000000455e+00,2.799214830639739997e-04,5.311176007645410271e-06
4.262999999999999901e+00,2.763232397818679489e-04,5.282129788114144317e-06
4.264000000000000234e+00,2.727081169324424396e-04,5.253893152439145439e-06
4.264999999999999680e+00,2.690764497437685230e-04,5.226481419544202044e-06
4.266000000000000014e+00,2.654285749991016166e-04,5.199910223765923926e-06
4.267000000000000348e+00,2.617648315996996345e-04,5.174194128457415822e-06
4.267999999999999794e+00,2.580855601338223203e-04,5.149347879977900932e-06
4.269000000000000128e+00,2.543911034077703812e-04,5.125385108092959180e-06
4.270000000000000462e+00,2.506818059758116925e-04,5.102319594229561150e-06
4.270999999999999908e+00,2.469580146852030618e-04,5.080163911375608432e-06
4.272000000000000242e+00,2.432200782756490027e-04,5.058930673188995659e-06
4.272999999999999687e+00,2.394683479585791913e-04,5.038631263833482045e-06
4.274000000000000021e+00,2.357031769570229040e-04,5.019277043739969045e-06
4.275000000000000355e+00,2.319249211236779269e-04,5.000878067338018669e-06
4.275999999999999801e+00,2.281339385782120237e-04,4.983444266723939437e-06
4.277000000000000135e+00,2.243305903011164342e-04,4.966984243821200729e-06
4.278000000000000469e+00,2.205152397803042126e-04,4.951506405159493963e-06
4.278999999999999915e+00,2.166882536668871201e-04,4.937017767963854129e-06
4.280000000000000249e+00,2.128500014711495335e-04,4.923525100475028308e-06
4.280999999999999694e+00,2.090008562405995930e-04,4.911033754272213853e-06
4.282000000000000028e+00,2.051411943353183384e-04,4.899548746830356417e-06
4.283000000000000362e+00,2.012713961438016995e-04,4.889073663290775595e-06
4.283999999999999808e+00,1.973918458980351246e-04,4.879611713176194153e-06
4.285000000000000142e+00,1.935029325146084918e-04,4.871164660862049327e-06
4.286000000000000476e+00,1.896050494940096647e-04,4.863733845527557075e-06
4.286999999999999922e+00,1.856985958003516375e-04,4.857319140610909422e-06
4.288000000000000256e+00,1.817839759206610198e-04,4.851919977608992146e-06
4.288999999999999702e+00,1.778616008898032167e-04,4.847534358166793576e-06
4.290000000000000036e+00,1.739318884782262381e-04,4.844159809373521555e-06
4.291000000000000369e+00,1.699952643940385786e-04,4.841792439792670538e-06
4.291999999999999815e+00,1.660521626831291497e-04,4.840427867686930841e-06
4.293000000000000149e+00,1.621030271522993734e-04,4.840060336439467532e-06
4.294000000000000483e+00,1.581483120776781435e-04,4.840683612450557510e-06
4.294999999999999929e+00,1.541884839605025409e-04,4.842290129781145089e-06
4.296000000000000263e+00,1.502240226039433112e-04,4.844871859689932548e-06
4.296999999999999709e+00,1.462554233431554004e-04,4.848419505156777280e-06
4.298000000000000043e+00,1.422831986913535105e-04,4.852923328616700625e-06
4.299000000000000377e+00,1.383078812308122826e-04,4.858372395142678319e-06
4.299999999999999822e+00,1.343300260399964900e-04,4.864755358433109594e-06
4.301000000000000156e+00,1.303502145213309262e-04,4.872059755275679714e-06
4.302000000000000490e+00,1.263690580416754791e-04,4.880272759746668504e-06
4.302999999999999936e+00,1.223872031624214350e-04,4.889380509160183736e-06
4.304000000000000270e+00,1.184053370181488641e-04,4.899368820196733591e-06
4.304999999999999716e+00,1.144241947330380452e-04,4.910222566733890444e-06
4.306000000000000050e+00,1.104445674463126639e-04,4.921926357734934961e-06
4.307000000000000384e+00,1.064673130023914164e-04,4.934463954070159996e-06
4.307999999999999829e+00,1.024933682428451077e-04,4.947818899860304611e-06
4.309000000000000163e+00,9.852376503506390915e-05,4.961973991606173497e-06
4.310000000000000497e+00,9.455964927774612424e-05,4.976911864540860600e-06
4.310999999999999943e+00,9.060230565002157970e-05,4.992614504540224435e-06
4.312000000000000277e+00,8.665318798833289318e-05,5.009063791938064931e-06
4.312999999999999723e+00,8.271395883657127685e-05,5.026241046741304042e-06
4.314000000000000057e+00,7.878653938095634974e-05,5.044127538020101217e-06
4.315000000000000391e+00,7.487317514301316981e-05,5.062704071068906853e-06
4.315999999999999837e+00,7.097652123630007249e-05,5.081951449646814863e-06
4.317000000000000171e+00,6.709975615864588678e-05,5.101850102563222555e-06
4.318000000000000504e+00,6.324673338078558153e-05,5.122380504357786586e-06
4.318999999999999950e+00,5.942218776807919645e-05,5.143522837989824607e-06
4.320000000000000284e+00,5.563201800720067575e-05,5.165257374283220793e-06
4.320999999999999730e+00,5.188367983343586127e-05,5.187564168894742644e-06
4.322000000000000064e+00,4.818673816544712503e-05,5.210423406853829229e-06
4.323000000000000398e+00,4.455365280844727821e-05,5.233815133631583683e-06
4.323999999999999844e+00,4.100090414318954417e-05,5.257719550545888649e-06
4.325000000000000178e+00,3.755061385916752921e-05,5.282116792826279511e-06
4.326000000000000512e+00,3.423286379975982259e-05,5.306987179338821167e-06
4.326999999999999957e+00,3.108893895784348171e-05,5.332311015849532122e-06
4.328000000000000291e+00,2.817559778411580091e-05,5.358068818556524961e-06
4.328999999999999737e+00,2.556992655971151282e-05,5.384241147582327867e-06
4.330000000000000071e+00,2.337279823570954904e-05,5.410808782724982089e-06
4.331000000000000405e+00,2.170595683331857736e-05,5.437752603355138856e-06
4.331999999999999851e+00,2.069487647952345256e-05,5.465053733691782157e-06
4.333000000000000185e+00,2.043378510290951887e-05,5.492693429746561853e-06
4.334000000000000519e+00,2.094724550064938230e-05,5.520653189271578092e-06
4.334999999999999964e+00,2.217800316974773871e-05,5.548914690886418353e-06
4.336000000000000298e+00,2.401255922704512386e-05,5.577459867252024241e-06
4.336999999999999744e+00,2.632162259610846164e-05,5.606270863317872706e-06
4.338000000000000078e+00,2.898881715027965632e-05,5.635330064408113886e-06
4.339000000000000412e+00,3.192142684831705612e-05,5.664620095007790682e-06
4.339999999999999858e+00,3.504995513943710188e-05,5.694123840349505610e-06
4.341000000000000192e+00,3.832363564566859334e-05,5.723824450815663625e-06
4.342000000000000526e+00,4.170559851945921504e-05,5.753705314722697905e-06
4.342999999999999972e+00,4.516892670572095490e-05,5.783750108126822293e-06
4.344000000000000306e+00,4.869375274369889173e-05,5.813942729316813860e-06
4.344999999999999751e+00,5.226520881556621283e-05,5.844267389236060743e-06
4.346000000000000085e+00,5.587200148303611590e-05,5.874708528157629729e-06
4.347000000000000419e+00,5.950542086391157211e-05,5.905250907105259014e-06
4.347999999999999865e+00,6.315864864747405165e-05,5.935879501221059785e-06
4.349000000000000199e+00,6.682626911754526529e-05,5.966579615236823671e-06
4.350000000000000533e+00,7.050392059009356210e-05,5.997336748293782423e-06
4.350999999999999979e+00,7.418804292095353635e-05,6.028136755863320081e-06
4.352000000000000313e+00,7.787569328780274535e-05,6.058965675127967229e-06
4.352999999999999758e+00,8.156440917412967145e-05,6.089809895874217322e-06
4.354000000000000092e+00,8.525210629528929174e-05,6.120655978236189087e-06
4.355000000000000426e+00,8.893700070200466306e-05,6.151490856583682109e-06
4.355999999999999872e+00,9.261754964652193871e-05,6.182301605596248385e-06
4.357000000000000206e+00,9.629240527457869981e-05,6.213075657982272730e-06
4.357999999999999652e+00,9.996037912518843571e-05,6.243800598709093729e-06
4.358999999999999986e+00,1.036204135660696830e-04,6.274464404408861816e-06
4.360000000000000320e+00,1.072715596269790451e-04,6.305055143122564407e-06
4.360999999999999766e+00,1.109129587335686880e-04,6.335561254842124614e-06
4.362000000000000099e+00,1.145438285643675928e-04,6.365971302425388409e-06
4.363000000000000433e+00,1.181634509904859367e-04,6.396274235444444001e-06
4.363999999999999879e+00,1.217711627575754531e-04,6.426459077541534317e-06
4.365000000000000213e+00,1.253663473027049518e-04,6.456515234187030728e-06
4.365999999999999659e+00,1.289484285332022904e-04,6.486432187445174505e-06
4.366999999999999993e+00,1.325168650999577645e-04,6.516199819066809567e-06
4.368000000000000327e+00,1.360711461470360476e-04,6.545808047031116752e-06
4.368999999999999773e+00,1.396107872019593525e-04,6.575247192370961723e-06
4.370000000000000107e+00,1.431353272902885032e-04,6.604507610955771130e-06
4.371000000000000441e+00,1.466443259276364430e-04,6.633580044051522824e-06
4.371999999999999886e+00,1.501373610537878086e-04,6.662455256442495577e-06
4.373000000000000220e+00,1.536140268126495907e-04,6.691124397855738400e-06
4.373999999999999666e+00,1.570739321403384463e-04,6.719578632573890652e-06
4.375000000000000000e+00,1.605166989726368020e-04,6.747809534870554279e-06
4.376000000000000334e+00,1.639419613096985322e-04,6.775808639805654636e-06
4.376999999999999780e+00,1.673493638834920095e-04,6.803567891444262065e-06
4.378000000000000114e+00,1.707385614408639645e-04,6.831079220646531061e-06
4.379000000000000448e+00,1.741092176477002736e-04,6.858334946760750332e-06
4.379999999999999893e+00,1.774610046607660906e-04,6.885327353639369665e-06
4.381000000000000227e+00,1.807936022605037313e-04,6.912049119564641524e-06
4.381999999999999673e+00,1.841066975291476575e-04,6.938492860883126371e-06
4.383000000000000007e+00,1.873999840852803454e-04,6.964651604400226231e-06
4.384000000000000341e+00,1.906731619524459833e-04,6.990518323916324374e-06
4.384999999999999787e+00,1.939259369313063130e-04,7.016086390312279464e-06
4.386000000000000121e+00,1.971580204998258615e-04,7.041349070307632359e-06
4.387000000000000455e+00,2.003691292999959950e-04,7.066300051350784169e-06
4.387999999999999901e+00,2.035589850970347657e-04,7.090932940578161614e-06
4.389000000000000234e+00,2.067273142747623298e-04,7.115241736410407649e-06
4.389999999999999680e+00,2.098738479137338695e-04,7.139220337640606522e-06
4.391000000000000014e+00,2.129983213844558821e-04,7.162863047017757999e-06
4.392000000000000348e+00,2.161004744145823473e-04,7.186164043726822902e-06
4.392999999999999794e+00,2.191800506758501523e-04,7.209117922822822776e-06
4.394000000000000128e+00,2.222367978890765912e-04,7.231719155185960862e-06
4.395000000000000462e+00,2.252704674884310667e-04,7.253962618058289473e-06
4.395999999999999908e+00,2.282808147648621080e-04,7.275843048255856632e-06
4.397000000000000242e+00,2.312675985452605082e-04,7.297355582808055693e-06
4.397999999999999687e+00,2.342305813212339737e-04,7.318495217906107792e-06
4.399000000000000021e+00,2.371695289249246841e-04,7.339257385943575300e-06
4.400000000000000355e+00,2.400842107017346248e-04,7.359637341872580784e-06
4.400999999999999801e+00,2.429743992476058093e-04,7.379630748336131241e-06
4.402000000000000135e+00,2.458398705892412433e-04,7.399233103229629510e-06
4.403000000000000469e+00,2.486804039005581653e-04,7.418440318976853369e-06
4.403999999999999915e+00,2.514957816279464659e-04,7.437248156017950650e-06
4.405000000000000249e+00,2.542857893027131774e-04,7.455652759509363988e-06
4.405999999999999694e+00,2.570502157057062134e-04,7.473650094371207670e-06
4.407000000000000028e+00,2.597888525950748360e-04,7.491236564846022041e-06
4.408000000000000362e+00,2.625014949522877050e-04,7.508408350246770326e-06
4.408999999999999808e+00,2.651879407070011812e-04,7.525162054961886551e-06
4.410000000000000142e+00,2.678479908752741238e-04,7.541494110391694022e-06
4.411000000000000476e+00,2.704814494097121770e-04,7.557401355787582875e-06
4.411999999999999922e+00,2.730881233788530851e-04,7.572880421233438864e-06
4.413000000000000256e+00,2.756678227296168035e-04,7.587928360564499369e-06
4.413999999999999702e+00,2.782203604749208304e-04,7.602542004949329075e-06
4.415000000000000036e+00,2.807455525043560103e-04,7.616718595538282734e-06
4.416000000000000369e+00,2.832432177260736867e-04,7.630455172752506247e-06
4.416999999999999815e+00,2.857131779189965321e-04,7.643749199943145390e-06
4.418000000000000149e+00,2.881552579268812503e-04,7.656597887655175911e-06
4.419000000000000483e+00,2.905692853756148110e-04,7.668998897554600214e-06
4.419999999999999929e+00,2.929550909030187444e-04,7.680949661803575983e-06
4.421000000000000263e+00,2.953125080117506617e-04,7.692448015364432997e-06
4.421999999999999709e+00,2.976413731819003310e-04,7.703491564964118647e-06
4.423000000000000043e+00,2.999415257383024141e-04,7.714078343157752552e-06
4.424000000000000377e+00,3.022128080218759705e-04,7.724206124373377491e-06
4.424999999999999822e+00,3.044550651616016713e-04,7.733873143153840096e-06
4.426000000000000156e+00,3.066681452738497654e-04,7.743077384514983057e-06
4.427000000000000490e+00,3.088518993367129714e-04,7.751817236503918851e-06
4.427999999999999936e+00,3.110061813419211989e-04,7.760090813668529288e-06
4.429000000000000270e+00,3.131308480941258029e-04,7.767896674452870606e-06
4.429999999999999716e+00,3.152257593528446874e-04,7.775233146179057119e-06
4.431000000000000050e+00,3.172907777184292817e-04,7.782098979571417107e-06
4.432000000000000384e+00,3.193257687980544297e-04,7.788492648632174212e-06
4.432999999999999829e+00,3.213306010615672595e-04,7.794413059877328256e-06
4.434000000000000163e+00,3.233051459496012769e-04,7.799858842174699751e-06
4.435000000000000497e+00,3.252492777365053461e-04,7.804829068933639733e-06
4.435999999999999943e+00,3.271628737037708267e-04,7.809322530479252211e-06
4.437000000000000277e+00,3.290458139645631550e-04,7.813338463873660791e-06
4.437999999999999723e+00,3.308979816383276172e-04,7.816875822641327005e-06
4.439000000000000057e+00,3.327192627045380655e-04,7.819933997379199556e-06
4.440000000000000391e+00,3.345095461156644958e-04,7.822512097811650908e-06
4.440999999999999837e+00,3.362687236925686806e-04,7.824609669375409067e-06
4.442000000000000171e+00,3.379966902840950420e-04,7.826225962320173873e-06
4.443000000000000504e+00,3.396933436283444360e-04,7.827360660050267836e-06
4.443999999999999950e+00,3.413585843987542627e-04,7.828013170085710814e-06
4.445000000000000284e+00,3.429923161289318142e-04,7.828183357825713496e-06
4.445999999999999730e+00,3.445944454090541366e-04,7.827870767843502929e-06
4.447000000000000064e+00,3.461648817395500681e-04,7.827075370312568928e-06
4.448000000000000398e+00,3.477035375853281289e-04,7.825796844421957599e-06
4.448999999999999844e+00,3.492103282471515453e-04,7.824035343615997042e-06
4.450000000000000178e+00,3.506851721011829083e-04,7.821790684382014290e-06
4.451000000000000512e+00,3.521279903914139382e-04,7.819063138785995891e-06
4.451999999999999957e+00,3.535387073064756255e-04,7.815852699460818575e-06
4.453000000000000291e+00,3.549172499826550769e-04,7.812159780555220500e-06
4.453999999999999737e+00,3.562635485653419692e-04,7.807984476214215107e-06
4.455000000000000071e+00,3.575775360914700256e-04,7.803327337986655168e-06
4.456000000000000405e+00,3.588591486239494656e-04,7.798188588945751927e-06
4.456999999999999851e+00,3.601083251188900232e-04,7.792568913983494969e-06
4.458000000000000185e+00,3.613250074764478063e-04,7.786468701160993621e-06
4.459000000000000519e+00,3.625091405144795090e-04,7.779888779795943198e-06
4.459999999999999964e+00,3.636606721150890866e-04,7.772829628220161486e-06
4.461000000000000298e+00,3.647795530459164342e-04,7.765292191017067873e-06
4.461999999999999744e+00,3.658657370263546007e-04,7.757277096085066001e-06
4.463000000000000078e+00,3.669191806931572158e-04,7.748785427205481728e-06
4.464000000000000412e+00,3.679398437057221100e-04,7.739817932667849301e-06
4.464999999999999858e+00,3.689276886180573381e-04,7.730375812234138179e-06
4.466000000000000192e+00,3.698826809593900385e-04,7.720459940044016890e-06
4.467000000000000526e+00,3.708047891891543706e-04,7.710071647110305128e-06
4.467999999999999972e+00,3.716939847201231853e-04,7.699211940337257626e-06
4.469000000000000306e+00,3.725502418538725164e-04,7.687882288343383588e-06
4.469999999999999751e+00,3.733735379225071880e-04,7.676083792240018374e-06
4.471000000000000085e+00,3.741638531205378117e-04,7.663818034754695544e-06
4.472000000000000419e+00,3.749211706204009023e-04,7.651086260559516959e-06
4.472999999999999865e+00,3.756454765381481067e-04,7.637890148846453165e-06
4.474000000000000199e+00,3.763367598942869360e-04,7.624231059337858470e-06
4.475000000000000533e+00,3.769950126011888418e-04,7.610110823387311927e-06
4.475999999999999979e+00,3.776202295204502866e-04,7.595530926795632564e-06
4.477000000000000313e+00,3.782124084388125600e-04,7.580493302978158035e-06
4.477999999999999758e+00,3.787715501281850540e-04,7.564999512688250184e-06
4.479000000000000092e+00,3.792976582001425121e-04,7.549051607728027958e-06
4.480000000000000426e+00,3.797907391814095163e-04,7.532651298418422463e-06
4.480999999999999872e+00,3.802508024825828259e-04,7.515800756566757253e-06
4.482000000000000206e+00,3.806778604242026451e-04,7.498501803181673480e-06
4.482999999999999652e+00,3.810719281958596075e-04,7.480756732264420581e-06
4.483999999999999986e+00,3.814330239348266466e-04,7.462567463805083378e-06
4.485000000000000320e+00,3.817611686588650785e-04,7.443936374405675438e-06
4.485999999999999766e+00,3.820563862335896285e-04,7.424865506627103248e-06
4.487000000000000099e+00,3.823187033452620041e-04,7.405357392054073619e-06
4.488000000000000433e+00,3.825481496030749612e-04,7.385414176271354009e-06
4.488999999999999879e+00,3.827447574513546968e-04,7.365038485920681141e-06
4.490000000000000213e+00,3.829085622013082401e-04,7.344232588717617296e-06
4.490999999999999659e+00,3.830396020654705069e-04,7.322999184021874228e-06
4.491999999999999993e+00,3.831379180452361053e-04,7.301340635930321696e-06
4.493000000000000327e+00,3.832035539117542838e-04,7.279259812609972388e-06
4.493999999999999773e+00,3.832365563383653652e-04,7.256759180810431246e-06
4.495000000000000107e+00,3.832369747787356634e-04,7.233841693511522809e-06
4.496000000000000441e+00,3.832048615268603760e-04,7.210509924577022389e-06
4.496999999999999886e+00,3.831402716391654468e-04,7.186766940054257002e-06
4.498000000000000220e+00,3.830432629831482909e-04,7.162615430786920822e-06
4.498999999999999666e+00,3.829138962620527720e-04,7.138058533689352397e-06
4.500000000000000000e+00,3.827522348617813739e-04,7.113099062529057533e-06
4.501000000000000334e+00,3.825583449282130184e-04,7.087740313698188018e-06
4.501999999999999780e+00,3.823322954321346323e-04,7.061985174774699833e-06
4.503000000000000114e+00,3.820741580591435066e-04,7.035837027768006677e-06
4.504000000000000448e+00,3.817840072411823470e-04,7.009298876172951962e-06
4.504999999999999893e+00,3.814619201635474481e-04,6.982374194004909021e-06
4.506000000000000227e+00,3.811079766863605263e-04,6.955066099474477012e-06
4.506999999999999673e+00,3.807222593439723549e-04,6.927378213194288612e-06
4.508000000000000007e+00,3.803048533952188407e-04,6.899313754257341185e-06
4.509000000000000341e+00,3.798558467983534576e-04,6.870876426141025453e-06
4.509999999999999787e+00,3.793753301936848323e-04,6.842069546754223927e-06
4.511000000000000121e+00,3.788633968974886783e-04,6.812896913183428107e-06
4.512000000000000455e+00,3.783201428493057042e-04,6.783361957979509846e-06
4.512999999999999901e+00,3.777456666483645182e-04,6.753468597139341283e-06
4.514000000000000234e+00,3.771400694986942184e-04,6.723220364900517179e-06
4.514999999999999680e+00,3.765034551781292209e-04,6.692621314748811125e-06
4.516000000000000014e+00,3.758359300881518772e-04,6.661675099964557586e-06
4.517000000000000348e+00,3.751376032942178558e-04,6.630385840499580415e-06
4.517999999999999794e+00,3.744085863821659246e-04,6.598757291525096486e-06
4.519000000000000128e+00,3.736489935095668497e-04,6.566793702949118824e-06
4.520000000000000462e+00,3.728589414245750693e-04,6.534498914254702754e-06
4.520999999999999908e+00,3.720385493636493976e-04,6.501877297406196000e-06
4.522000000000000242e+00,3.711879390516019221e-04,6.468932845356498851e-06
4.522999999999999687e+00,3.703072347982177106e-04,6.435670026485438358e-06
4.524000000000000021e+00,3.693965633761526666e-04,6.402092925282174347e-06
4.525000000000000355e+00,3.684560540824322419e-04,6.368206114229140430e-06
4.525999999999999801e+00,3.674858386789590947e-04,6.334013772529904899e-06
4.527000000000000135e+00,3.664860513247422138e-04,6.299520627051696925e-06
4.528000000000000469e+00,3.654568286298819470e-04,6.264730996534344510e-06
4.528999999999999915e+00,3.643983096755691402e-04,6.229649696277872861e-06
4.530000000000000249e+00,3.633106359124673671e-04,6.194281160227762483e-06
4.530999999999999694e+00,3.621939511990980229e-04,6.158630333316337605e-06
4.532000000000000028e+00,3.610484017502227057e-04,6.122701776932625134e-06
4.533000000000000362e+00,3.598741362178168018e-04,6.086500543809666133e-06
4.533999999999999808e+00,3.586713055291108226e-04,6.050031307039613880e-06
4.535000000000000142e+00,3.574400629593545197e-04,6.013299268817784878e-06
4.536000000000000476e+00,3.561805641260893697e-04,5.976309224117619275e-06
4.536999999999999922e+00,3.548929669491158187e-04,5.939066491931353508e-06
4.538000000000000256e+00,3.535774315734720478e-04,5.901576013278400756e-06
4.538999999999999702e+00,3.522341204454966100e-04,5.863843261024745850e-06
4.540000000000000036e+00,3.508631982438037834e-04,5.825873309292099359e-06
4.541000000000000369e+00,3.494648319240637770e-04,5.787671750512948640e-06
4.541999999999999815e+00,3.480391906226315232e-04,5.749243787976276268e-06
4.543000000000000149e+00,3.465864456980343247e-04,5.710595166377280806e-06
4.544000000000000483e+00,3.451067706379045905e-04,5.671731247038092557e-06
4.544999999999999929e+00,3.436003411553373277e-04,5.632657918989354287e-06
4.546000000000000263e+00,3.420673350914941470e-04,5.593380683985835401e-06
4.546999999999999709e+00,3.405079324342497504e-04,5.553905595070526037e-06
4.548000000000000043e+00,3.389223152223310039e-04,5.514238323507506429e-06
4.549000000000000377e+00,3.373106676169340202e-04,5.474385088368122805e-06
4.549999999999999822e+00,3.356731758441207141e-04,5.434351719681287124e-06
4.551000000000000156e+00,3.340100282285044225e-04,5.394144594442883387e-06
4.552000000000000490e+00,3.323214150584206353e-04,5.353769729396785893e-06
4.552999999999999936e+00,3.306075287240507212e-04,5.313233682278704552e-06
4.554000000000000270e+00,3.288685635612150111e-04,5.272542637698373053e-06
4.554999999999999716e+00,3.271047159233821458e-04,5.231703359474486930e-06
4.556000000000000050e+00,3.253161840920713128e-04,5.190722226501142031e-06
4.557000000000000384e+00,3.235031683052144334e-04,5.149606198853115106e-06
4.557999999999999829e+00,3.216658706990697600e-04,5.108361860843356197e-06
4.559000000000000163e+00,3.198044953925155594e-04,5.066996375394326046e-06
4.560000000000000497e+00,3.179192483033128100e-04,5.025516546583418595e-06
4.560999999999999943e+00,3.160103372421629387e-04,4.983929766429536786e-06
4.562000000000000277e+00,3.140779718519762904e-04,4.942243072407856796e-06
4.562999999999999723e+00,3.121223636940754706e-04,4.900464077760722779e-06
4.564000000000000057e+00,3.101437260477810619e-04,4.858600056429965512e-06
4.565000000000000391e+00,3.081422739968282289e-04,4.816658914712193578e-06
4.565999999999999837e+00,3.061182243685473133e-04,4.774648189486111564e-06
4.567000000000000171e+00,3.040717958428019205e-04,4.732576011103036184e-06
4.568000000000000504e+00,3.020032087367344013e-04,4.690450197359149483e-06
4.568999999999999950e+00,2.999126851293352613e-04,4.648279183886497494e-06
4.570000000000000284e+00,2.978004487593908958e-04,4.606071064273797365e-06
4.570999999999999730e+00,2.956667250683715927e-04,4.563834595898325514e-06
4.572000000000000064e+00,2.935117410618984669e-04,4.521578216638179829e-06
4.573000000000000398e+00,2.913357255036665714e-04,4.479310982776492746e-06
4.573999999999999844e+00,2.891389087023426836e-04,4.437041651404165621e-06
4.575000000000000178e+00,2.869215225804945426e-04,4.394779663580012023e-06
4.576000000000000512e+00,2.846838006105236623e-04,4.352534136035332702e-06
4.576999999999999957e+00,2.824259778753610288e-04,4.310314874026162737e-06
4.578000000000000291e+00,2.801482909144974360e-04,4.268131399826223812e-06
4.578999999999999737e+00,2.778509778725454750e-04,4.225993914776971056e-06
4.580000000000000071e+00,2.755342783131374778e-04,4.183912340145728795e-06
4.581000000000000405e+00,2.731984333588961269e-04,4.141897313033539108e-06
4.581999999999999851e+00,2.708436855147957484e-04,4.099959218452034170e-06
4.583000000000000185e+00,2.684702788111986661e-04,4.058109157167298562e-06
4.584000000000000519e+00,2.660784586538902539e-04,4.016357972787570178e-06
4.584999999999999964e+00,2.636684719067059293e-04,3.974717261604007412e-06
4.586000000000000298e+00,2.612405667564186374e-04,3.933198373710118346e-06
4.586999999999999744e+00,2.587949928493735868e-04,3.891813416413475868e-06
4.588000000000000078e+00,2.563320010877044282e-04,3.850574316586882482e-06
4.589000000000000412e+00,2.538518437989811870e-04,3.809493780728068442e-06
4.589999999999999858e+00,2.513547745613166893e-04,3.768584293904525622e-06
4.591000000000000192e+00,2.488410483670524132e-04,3.727859126522453399e-06
4.592000000000000526e+00,2.463109214586161342e-04,3.687331355897409983e-06
4.592999999999999972e+00,2.437646513944196247e-04,3.647014912383866301e-06
4.594000000000000306e+00,2.412024968903395963e-04,3.606923576288757035e-06
4.594999999999999751e+00,2.386247180610053746e-04,3.567071927975444446e-06
4.596000000000000085e+00,2.360315761925728926e-04,3.527474393422051393e-06
4.597000000000000419e+00,2.334233338370098661e-04,3.488146292465725296e-06
4.597999999999999865e+00,2.308002546916285180e-04,3.449102802208303548e-06
4.599000000000000199e+00,2.281626037976853410e-04,3.410359954964273099e-06
4.600000000000000533e+00,2.255106473088056246e-04,3.371933667272772250e-06
4.600999999999999979e+00,2.228446526723241007e-04,3.333840742058202114e-06
4.602000000000000313e+00,2.201648884504220252e-04,3.296097876603805748e-06
4.602999999999999758e+00,2.174716244457619769e-04,3.258722679323948204e-06
4.604000000000000092e+00,2.147651315963736444e-04,3.221732639783264841e-06
4.605000000000000426e+00,2.120456821766282356e-04,3.185146147614365288e-06
4.605999999999999872e+00,2.093135495283125909e-04,3.148981521388177448e-06
4.607000000000000206e+00,2.065690082743127742e-04,3.113257966293816777e-06
4.608000000000000540e+00,2.038123341642667527e-04,3.077994578582235657e-06
4.608999999999999986e+00,2.010438042974283608e-04,3.043211351506402170e-06
4.610000000000000320e+00,1.982636968955689308e-04,3.008928170748927914e-06
4.610999999999999766e+00,1.954722915084118932e-04,2.975165799555311875e-06
4.612000000000000099e+00,1.926698688951960494e-04,2.941944860052214332e-06
4.613000000000000433e+00,1.898567112190982292e-04,2.909286823495957686e-06
4.613999999999999879e+00,1.870331018674410738e-04,2.877212976111878457e-06
4.615000000000000213e+00,1.841993256918709500e-04,2.845745416308016037e-06
4.615999999999999659e+00,1.813556688523044211e-04,2.814906025257055949e-06
4.616999999999999993e+00,1.785024190670797095e-04,2.784717419387858899e-06
4.618000000000000327e+00,1.756398654677157264e-04,2.755201931209220333e-06
4.618999999999999773e+00,1.727682989016179850e-04,2.726382522786006528e-06
4.620000000000000107e+00,1.698880117554252842e-04,2.698281780354432510e-06
4.621000000000000441e+00,1.669992982383910194e-04,2.670922863103998017e-06
4.621999999999999886e+00,1.641024543043538564e-04,2.644328434909488762e-06
4.623000000000000220e+00,1.611977779669821441e-04,2.618521583662923609e-06
4.623999999999999666e+00,1.582855691997287796e-04,2.593524794157239569e-06
4.625000000000000000e+00,1.553661303156811955e-04,2.569360809144477506e-06
4.626000000000000334e+00,1.524397658955825867e-04,2.546051612637617480e-06
4.626999999999999780e+00,1.495067831842680501e-04,2.523619301247613453e-06
4.628000000000000114e+00,1.465674921051588766e-04,2.502085017179552678e-06
4.629000000000000448e+00,1.436222057006560679e-04,2.481469826947681534e-06
4.629999999999999893e+00,1.406712401820221748e-04,2.461793684169693144e-06
4.631000000000000227e+00,1.377149155154663786e-04,2.443076230304382897e-06
4.631999999999999673e+00,1.347535555270602684e-04,2.425335782326737755e-06
4.633000000000000007e+00,1.317874885098385554e-04,2.408590149700738348e-06
4.634000000000000341e+00,1.288170474792950555e-04,2.392855626882570813e-06
4.634999999999999787e+00,1.258425709617558264e-04,2.378147785180096313e-06
4.636000000000000121e+00,1.228644033668762584e-04,2.364480470783281084e-06
4.637000000000000455e+00,1.198828959799954258e-04,2.351866573508548058e-06
4.637999999999999901e+00,1.168984075364750574e-04,2.340317084396292827e-06
4.639000000000000234e+00,1.139113054026993465e-04,2.329841873471824749e-06
4.639999999999999680e+00,1.109219664763279409e-04,2.320448755801699942e-06
4.641000000000000014e+00,1.079307787525844638e-04,2.312144252296188650e-06
4.642000000000000348e+00,1.049381426117291789e-04,2.304932702254582517e-06
4.642999999999999794e+00,1.019444728891034436e-04,2.298817030969433086e-06
4.644000000000000128e+00,9.895020074036807369e-05,2.293797923062989336e-06
4.645000000000000462e+00,9.595577642602320467e-05,2.289874569450264352e-06
4.645999999999999908e+00,9.296167211499640971e-05,2.287043882540166063e-06
4.647000000000000242e+00,8.996838573167863001e-05,2.285301266767625404e-06
4.647999999999999687e+00,8.697644502447832995e-05,2.284639889587559938e-06
4.649000000000000021e+00,8.398641309593657281e-05,2.285051428734105174e-06
4.650000000000000355e+00,8.099889451369857217e-05,2.286525413842447757e-06
4.650999999999999801e+00,7.801454338809035824e-05,2.289049971934021670e-06
4.652000000000000135e+00,7.503407273765060612e-05,2.292611210348052702e-06
4.653000000000000469e+00,7.205826665438115934e-05,2.297193958905201350e-06
4.653999999999999915e+00,6.908799490868702212e-05,2.302781213741772729e-06
4.655000000000000249e+00,6.612423193702265359e-05,2.309354857797277708e-06
4.655999999999999694e+00,6.316808033476192991e-05,2.316895141146359515e-06
4.657000000000000028e+00,6.022080152002242764e-05,2.325381398359727134e-06
4.658000000000000362e+00,5.728385471146889144e-05,2.334791568026079702e-06
4.658999999999999808e+00,5.435894846337632985e-05,2.345102871254657214e-06
4.660000000000000142e+00,5.144810798156422777e-05,2.356291376088338178e-06
4.661000000000000476e+00,4.855376559042686390e-05,2.368332647120750687e-06
4.661999999999999922e+00,4.567888216918239484e-05,2.381201341901126862e-06
4.663000000000000256e+00,4.282711378408587423e-05,2.394871814770499040e-06
4.663999999999999702e+00,4.000304184224185295e-05,2.409317748675754800e-06
4.665000000000000036e+00,3.721249659584696554e-05,2.424512722409038163e-06
4.666000000000000369e+00,3.446301614105885884e-05,2.440429853482469694e-06
4.666999999999999815e+00,3.176450704695482727e-05,2.457042326177059907e-06
4.668000000000000149e+00,2.913020198074529432e-05,2.474323071344283437e-06
4.669000000000000483e+00,2.657805438948332986e-05,2.492245237476319793e-06
4.669999999999999929e+00,2.413275376280328135e-05,2.510781878454442358e-06
4.671000000000000263e+00,2.182855813366754345e-05,2.529906401556670842e-06
4.671999999999999709e+00,1.971299230788837252e-05,2.549592271593439046e-06
4.673000000000000043e+00,1.785084656217828558e-05,2.569813398042133588e-06
4.674000000000000377e+00,1.632625062487082473e-05,2.590543875177769805e-06
4.674999999999999822e+00,1.523764545147692046e-05,2.611758318677996427e-06
4.676000000000000156e+00,1.467881146239098219e-05,2.633431624778093364e-06
4.677000000000000490e+00,1.470653763644526942e-05,2.655539288134788809e-06
4.677999999999999936e+00,1.531388446226729797e-05,2.678057137285872856e-06
4.679000000000000270e+00,1.643305157755573350e-05,2.700961617816817220e-06
4.679999999999999716e+00,1.796513893823517251e-05,2.724229588102894463e-06
4.681000000000000050e+00,1.981126298292402584e-05,2.747838558455953684e-06
4.682000000000000384e+00,2.188897919793762970e-05,2.771766480279399998e-06
4.682999999999999829e+00,2.413559639900352531e-05,2.795991958635476139e-06
4.684000000000000163e+00,2.650540612557502148e-05,2.820494058967639615e-06
4.685000000000000497e+00,2.896553665467758664e-05,2.845252487749749743e-06
4.685999999999999943e+00,3.149230610383884618e-05,2.870247454034259563e-06
4.687000000000000277e+00,3.406848285756523776e-05,2.895459796855257547e-06
4.687999999999999723e+00,3.668135303686681319e-05,2.920870833052037290e-06
4.689000000000000057e+00,3.932138790663607103e-05,2.946462487171424278e-06
4.690000000000000391e+00,4.198132997074802830e-05,2.972217166316217210e-06
4.690999999999999837e+00,4.465556240794681803e-05,2.998117870545628514e-06
4.692000000000000171e+00,4.733967055475760979e-05,3.024148086003954509e-06
4.693000000000000504e+00,5.003013240215590341e-05,3.050291840903595991e-06
4.693999999999999950e+00,5.272409822105293952e-05,3.076533642576326681e-06
4.695000000000000284e+00,5.541923057815530959e-05,3.102858507096960195e-06
4.695999999999999730e+00,5.811358769914687291e-05,3.129251896633309423e-06
4.697000000000000064e+00,6.080553642014330820e-05,3.155699790088773712e-06
4.698000000000000398e+00,6.349368733816843373e-05,3.182188594661008548e-06
4.698999999999999844e+00,6.617684501222339979e-05,3.208705161921828776e-06
4.700000000000000178e+00,6.885397036747541828e-05,3.235236764906959593e-06
4.701000000000000512e+00,7.152415096207880387e-05,3.261771095625077829e-06
4.701999999999999957e+00,7.418657828922718440e-05,3.288296257527951194e-06
4.703000000000000291e+00,7.684052928504985977e-05,3.314800740797096696e-06
4.703999999999999737e+00,7.948535223378740047e-05,3.341273426489289477e-06
4.705000000000000071e+00,8.212045484233082516e-05,3.367703550585398367e-06
4.706000000000000405e+00,8.474529524565564448e-05,3.394080720087497848e-06
4.706999999999999851e+00,8.735937404225839042e-05,3.420394862060793777e-06
4.708000000000000185e+00,8.996222838793716025e-05,3.446636268393576419e-06
4.709000000000000519e+00,9.255342655092704590e-05,3.472795529439256678e-06
4.709999999999999964e+00,9.513256402709435397e-05,3.498863563922349991e-06
4.711000000000000298e+00,9.769925961969409779e-05,3.524831569239054898e-06
4.711999999999999744e+00,1.002531528485314430e-04,3.550691068622924066e-06
4.713000000000000078e+00,1.027939011438778241e-04,3.576433820511428796e-06
4.714000000000000412e+00,1.053211780703445653e-04,3.602051904395224107e-06
4.714999999999999858e+00,1.078346711749688991e-04,3.627537622005245985e-06
4.716000000000000192e+00,1.103340808617111574e-04,3.652883573176003091e-06
4.717000000000000526e+00,1.128191187256220309e-04,3.678082552296325805e-06
4.717999999999999972e+00,1.152895068042339693e-04,3.703127639482677654e-06
4.719000000000000306e+00,1.177449762460546477e-04,3.728012101415296323e-06
4.719999999999999751e+00,1.201852668529338765e-04,3.752729488761051384e-06
4.721000000000000085e+00,1.226101260075015183e-04,3.777273488749624788e-06
4.722000000000000419e+00,1.250193084082250957e-04,3.801638064536479923e-06
4.722999999999999865e+00,1.274125751748363133e-04,3.825817315171498857e-06
4.724000000000000199e+00,1.297896937373356984e-04,3.849805613719048706e-06
4.725000000000000533e+00,1.321504370287992038e-04,3.873597467687890578e-06
4.725999999999999979e+00,1.344945835397051400e-04,3.897187596007109187e-06
4.727000000000000313e+00,1.368219165819644040e-04,3.920570823147653018e-06
4.727999999999999758e+00,1.391322244078729625e-04,3.943742254019050829e-06
4.729000000000000092e+00,1.414252995871847943e-04,3.966697069587402869e-06
4.730000000000000426e+00,1.437009391330063023e-04,3.989430696654752914e-06
4.730999999999999872e+00,1.459589439534412787e-04,4.011938636509134186e-06
4.732000000000000206e+00,1.481991190899467614e-04,4.034216591316334616e-06
4.733000000000000540e+00,1.504212731366883990e-04,4.056260354509638119e-06
4.733999999999999986e+00,1.526252184917775234e-04,4.078065958134422795e-06
4.735000000000000320e+00,1.548107708551869639e-04,4.099629452431326330e-06
4.735999999999999766e+00,1.569777495170499720e-04,4.120947139693726558e-06
4.737000000000000099e+00,1.591259768483640851e-04,4.142015368331672010e-06
4.738000000000000433e+00,1.612552786331831632e-04,4.162830681638358753e-06
4.738999999999999879e+00,1.633654836146856298e-04,4.183389657898934581e-06
4.740000000000000213e+00,1.654564237712873986e-04,4.203689110495178609e-06
4.740999999999999659e+00,1.675279338762608518e-04,4.223725862471712550e-06
4.741999999999999993e+00,1.695798518441555679e-04,4.243496940307939276e-06
4.743000000000000327e+00,1.716120182767613938e-04,4.262999386509256311e-06
4.743999999999999773e+00,1.736242768705433817e-04,4.282230442027330735e-06
4.745000000000000107e+00,1.756164739117195670e-04,4.301187350735884926e-06
4.746000000000000441e+00,1.775884586374049177e-04,4.319867577471884114e-06
4.746999999999999886e+00,1.795400827982114621e-04,4.338268597581380487e-06
4.748000000000000220e+00,1.814712010769783620e-04,4.356388078792881784e-06
4.748999999999999666e+00,1.833816706773951154e-04,4.374223660899679689e-06
4.750000000000000000e+00,1.852713516688832588e-04,4.391773187104973076e-06
4.751000000000000334e+00,1.871401065303179335e-04,4.409034477738714449e-06
4.751999999999999780e+00,1.889878005519660521e-04,4.426005579884007281e-06
4.753000000000000114e+00,1.908143014198169553e-04,4.442684509722250879e-06
4.754000000000000448e+00,1.926194796669091045e-04,4.459069452841089260e-06
4.754999999999999893e+00,1.944032081936138264e-04,4.475158569662898046e-06
4.756000000000000227e+00,1.961653626327766612e-04,4.490950235559959792e-06
4.756999999999999673e+00,1.979058209370027131e-04,4.506442800299682795e-06
4.758000000000000007e+00,1.996244638532528981e-04,4.521634788705414572e-06
4.759000000000000341e+00,2.013211744641409888e-04,4.536524679938563274e-06
4.759999999999999787e+00,2.029958385770492212e-04,4.551111153526871905e-06
4.761000000000000121e+00,2.046483443217473393e-04,4.565392831617854087e-06
4.762000000000000455e+00,2.062785825545061054e-04,4.579368532993197302e-06
4.762999999999999901e+00,2.078864463866030639e-04,4.593037051148344846e-06
4.764000000000000234e+00,2.094718316925470538e-04,4.606397346572717055e-06
4.764999999999999680e+00,2.110346366440666742e-04,4.619448301035184862e-06
4.766000000000000014e+00,2.125747620824858361e-04,4.632189013415505391e-06
4.767000000000000348e+00,2.140921111084330105e-04,4.644618546722906736e-06
4.767999999999999794e+00,2.155865895818910181e-04,4.656736122343821879e-06
4.769000000000000128e+00,2.170581056233685663e-04,4.668540892866075903e-06
4.770000000000000462e+00,2.185065700261505878e-04,4.680032216653099729e-06
4.770999999999999908e+00,2.199318958518276489e-04,4.691209381712388711e-06
4.772000000000000242e+00,2.213339988935175055e-04,4.702071848213151391e-06
4.772999999999999687e+00,2.227127971751120730e-04,4.712619020155238647e-06
4.774000000000000021e+00,2.240682114117461112e-04,4.722850489399290056e-06
4.775000000000000355e+00,2.254001645870290678e-04,4.732765759342409484e-06
4.775999999999999801e+00,2.267085823772890514e-04,4.742364533383449798e-06
4.777000000000000135e+00,2.279933926946134371e-04,4.751646445535490189e-06
4.778000000000000469e+00,2.292545261656544738e-04,4.760611294330050086e-06
4.778999999999999915e+00,2.304919156356875906e-04,4.769258812701624817e-06
4.780000000000000249e+00,2.317054966568034031e-04,4.777588910784398683e-06
4.780999999999999694e+00,2.328952070354855424e-04,4.785601408200208516e-06
4.782000000000000028e+00,2.340609872419751464e-04,4.793296323941794570e-06
4.783000000000000362e+00,2.352027799619490871e-04,4.800673606290567682e-06
4.783999999999999808e+00,2.363205306111976266e-04,4.807733358061527444e-06
4.785000000000000142e+00,2.374141868415986171e-04,4.814475590182848148e-06
4.786000000000000476e+00,2.384836989703219973e-04,4.820900517855460024e-06
4.786999999999999922e+00,2.395290195377557888e-04,4.827008263944790418e-06
4.788000000000000256e+00,2.405501038142149480e-04,4.832799095944320951e-06
4.788999999999999702e+00,2.415469092340087295e-04,4.838273230199136172e-06
4.790000000000000036e+00,2.425193959193960771e-04,4.843431069759275272e-06
4.791000000000000369e+00,2.434675262189682802e-04,4.848272905118057856e-06
4.791999999999999815e+00,2.443912651418129090e-04,4.852799214516141484e-06
4.793000000000000149e+00,2.452905799399177620e-04,4.857010374641864607e-06
4.794000000000000483e+00,2.461654405454772264e-04,4.860906932152951773e-06
4.794999999999999929e+00,2.470158190586482219e-04,4.864489359037283653e-06
4.796000000000000263e+00,2.478416902444342015e-04,4.867758303930942836e-06
4.796999999999999709e+00,2.486430310865515706e-04,4.870714301799260191e-06
4.798000000000000043e+00,2.494198212718635771e-04,4.873358048862146633e-06
4.799000000000000377e+00,2.501720426240057276e-04,4.875690171323184353e-06
4.799999999999999822e+00,2.508996796262703659e-04,4.877711468611124529e-06
4.801000000000000156e+00,2.516027189521761348e-04,4.879422635189127505e-06
4.802000000000000490e+00,2.522811499634161755e-04,4.880824521139092380e-06
4.802999999999999936e+00,2.529349641326457507e-04,4.881917906801802397e-06
4.804000000000000270e+00,2.535641555784853298e-04,4.882703749258958097e-06
4.804999999999999716e+00,2.541687206429444983e-04,4.883182861784286948e-06
4.806000000000000050e+00,2.547486583018797584e-04,4.883356233204614852e-06
4.807000000000000384e+00,2.553039696361600113e-04,4.883224783071447130e-06
4.807999999999999829e+00,2.558346583869940973e-04,4.882789583562944111e-06
4.809000000000000163e+00,2.563407304194959121e-04,4.882051603997983651e-06
4.810000000000000497e+00,2.568221942064411595e-04,4.881011993445846942e-06
4.810999999999999943e+00,2.572790603707458519e-04,4.879671787977542397e-06
4.812000000000000277e+00,2.577113421792992043e-04,4.878032169661420757e-06
4.812999999999999723e+00,2.581190549759379864e-04,4.876094231264684804e-06
4.814000000000000057e+00,2.585022166848483676e-04,4.873859256683470511e-06
4.815000000000000391e+00,2.588608473678967415e-04,4.871328400723776053e-06
4.815999999999999837e+00,2.591949697136953275e-04,4.868502951408116849e-06
4.817000000000000171e+00,2.595046084156116479e-04,4.865384142701217395e-06
4.818000000000000504e+00,2.597897907792283021e-04,4.861973357838244995e-06
4.818999999999999950e+00,2.600505462032307079e-04,4.858271857516833682e-06
4.820000000000000284e+00,2.602869066330298626e-04,4.854281077063477619e-06
4.820999999999999730e+00,2.604989060733260806e-04,4.850002338799913302e-06
4.822000000000000064e+00,2.606865810793326452e-04,4.845437128056699771e-06
4.823000000000000398e+00,2.608499702498877121e-04,4.840586817820664610e-06
4.823999999999999844e+00,2.609891147182951841e-04,4.835452946524618224e-06
4.825000000000000178e+00,2.611040576106767128e-04,4.830036961900793339e-06
4.826000000000000512e+00,2.611948446546119530e-04,4.824340421172962968e-06
4.826999999999999957e+00,2.612615235381807351e-04,4.818364795027983201e-06
4.828000000000000291e+00,2.613041444409514589e-04,4.812111723904194455e-06
4.828999999999999737e+00,2.613227595715712521e-04,4.805582710502269738e-06
4.830000000000000071e+00,2.613174235938110746e-04,4.798779434349907880e-06
4.831000000000000405e+00,2.612881930882393362e-04,4.791703494688771169e-06
4.831999999999999851e+00,2.612351271811088130e-04,4.784356599954723968e-06
4.833000000000000185e+00,2.611582869219590606e-04,4.776740360878735080e-06
4.834000000000000519e+00,2.610577358518084462e-04,4.768856518534914240e-06
4.834999999999999964e+00,2.609335394225752148e-04,4.760706709205290814e-06
4.836000000000000298e+00,2.607857654714164277e-04,4.752292752581357864e-06
4.836999999999999744e+00,2.606144837602502240e-04,4.743616343846259061e-06
4.838000000000000078e+00,2.604197664596491816e-04,4.734679329554519056e-06
4.839000000000000412e+00,2.602016876477363308e-04,4.725483429042527656e-06
4.839999999999999858e+00,2.599603238367022978e-04,4.716030484813655058e-06
4.841000000000000192e+00,2.596957533020577218e-04,4.706322285163169458e-06
4.842000000000000526e+00,2.594080567336401726e-04,4.696360740141685675e-06
4.842999999999999972e+00,2.590973166904997414e-04,4.686147622117835062e-06
4.844000000000000306e+00,2.587636180170937343e-04,4.675684890283064019e-06
4.844999999999999751e+00,2.584070473403020829e-04,4.664974411030502340e-06
4.846000000000000085e+00,2.580276937165861028e-04,4.654018127606504431e-06
4.847000000000000419e+00,2.576256479707585254e-04,4.642817877078774263e-06
4.847999999999999865e+00,2.572010031975197021e-04,4.631375661792572058e-06
4.849000000000000199e+00,2.567538542498208642e-04,4.619693371986835513e-06
4.850000000000000533e+00,2.562842982499980641e-04,4.607773042759208756e-06
4.850999999999999979e+00,2.557924340299177124e-04,4.595616609199183286e-06
4.852000000000000313e+00,2.552783627483430867e-04,4.583226099250778851e-06
4.852999999999999758e+00,2.547421872204989456e-04,4.570603458490731465e-06
4.854000000000000092e+00,2.541840124909063850e-04,4.557750768145495629e-06
4.855000000000000426e+00,2.536039452989995364e-04,4.544669983770045211e-06
4.855999999999999872e+00,2.530020945660590862e-04,4.531363207158214299e-06
4.857000000000000206e+00,2.523785708447818599e-04,4.517832437678414948e-06
4.858000000000000540e+00,2.517334869092340932e-04,4.504079778384088696e-06
4.858999999999999986e+00,2.510669570947381374e-04,4.490107256994343480e-06
4.860000000000000320e+00,2.503790979157291367e-04,4.475917010839710639e-06
4.860999999999999766e+00,2.496700274777760901e-04,4.461511059274939234e-06
4.862000000000000099e+00,2.489398659921095614e-04,4.446891560858505610e-06
4.863000000000000433e+00,2.481887352182543223e-04,4.432060572309922586e-06
4.863999999999999879e+00,2.474167590591336676e-04,4.417020237310849923e-06
4.865000000000000213e+00,2.466240629069916027e-04,4.401772609641684205e-06
4.865999999999999659e+00,2.458107741895999669e-04,4.386319885857138757e-06
4.866999999999999993e+00,2.449770218401166387e-04,4.370664145948538190e-06
4.868000000000000327e+00,2.441229368283303973e-04,4.354807587098191340e-06
4.868999999999999773e+00,2.432486515488847226e-04,4.338752321742650555e-06
4.870000000000000107e+00,2.423543004721791922e-04,4.322500531495610023e-06
4.871000000000000441e+00,2.414400194654363623e-04,4.306054306875102135e-06
4.871999999999999886e+00,2.405059463386657577e-04,4.289415871812748060e-06
4.873000000000000220e+00,2.395522202756547581e-04,4.272587358648928521e-06
4.873999999999999666e+00,2.385789824054943887e-04,4.255571009689179612e-06
4.875000000000000000e+00,2.375863752585123049e-04,4.238368929753206466e-06
4.876000000000000334e+00,2.365745433088717439e-04,4.220983311007621637e-06
4.876999999999999780e+00,2.355436322833620382e-04,4.203416286868367440e-06
4.878000000000000114e+00,2.344937897735175866e-04,4.185670112108263948e-06
4.879000000000000448e+00,2.334251646585079880e-04,4.167746935642989096e-06
4.879999999999999893e+00,2.323379077112799418e-04,4.149648968731721071e-06
4.881000000000000227e+00,2.312321709206818213e-04,4.131378345924693651e-06
4.881999999999999673e+00,2.301081080832178584e-04,4.112937314430105205e-06
4.883000000000000007e+00,2.289658742012961245e-04,4.094328024083624103e-06
4.884000000000000341e+00,2.278056260692010984e-04,4.075552710929468073e-06
4.884999999999999787e+00,2.266275216511781697e-04,4.056613519575762877e-06
4.886000000000000121e+00,2.254317206554167202e-04,4.037512689136628599e-06
4.887000000000000455e+00,2.242183839315564013e-04,4.018252360011802673e-06
4.887999999999999901e+00,2.229876740171973998e-04,3.998834781301155371e-06
4.889000000000000234e+00,2.217397545182059565e-04,3.979262129815280553e-06
4.889999999999999680e+00,2.204747907938115273e-04,3.959536617352431889e-06
4.891000000000000014e+00,2.191929492426371827e-04,3.939660379088293980e-06
4.892000000000000348e+00,2.178943978988301204e-04,3.919635642486149516e-06
4.892999999999999794e+00,2.165793057955212031e-04,3.899464563551271052e-06
4.894000000000000128e+00,2.152478435741372279e-04,3.879149378518362165e-06
4.895000000000000462e+00,2.139001828526067490e-04,3.858692238002809618e-06
4.895999999999999908e+00,2.125364968421826158e-04,3.838095359299757697e-06
4.897000000000000242e+00,2.111569597324222463e-04,3.817360854149281675e-06
4.897999999999999687e+00,2.097617472109723357e-04,3.796490936427428639e-06
4.899000000000000021e+00,2.083510358572694492e-04,3.775487741645643663e-06
4.900000000000000355e+00,2.069250037817077774e-04,3.754353460382676095e-06
4.900999999999999801e+00,2.054838299078056557e-04,3.733090243258097464e-06
4.902000000000000135e+00,2.040276946332731192e-04,3.711700305663013469e-06
4.903000000000000469e+00,2.025567792213613485e-04,3.690185758986519424e-06
4.903999999999999915e+00,2.010712663708329835e-04,3.668548772440340669e-06
4.905000000000000249e+00,1.995713395280947710e-04,3.646791465683357198e-06
4.905999999999999694e+00,1.980571835437927315e-04,3.624916018088767456e-06
4.907000000000000028e+00,1.965289840281507245e-04,3.602924530122103286e-06
4.908000000000000362e+00,1.949869279309041190e-04,3.580819179329749389e-06
4.908999999999999808e+00,1.934312029129961507e-04,3.558602067155632235e-06
4.910000000000000142e+00,1.918619979694779012e-04,3.536275344134776762e-06
4.911000000000000476e+00,1.902795027486630253e-04,3.513841105207298670e-06
4.911999999999999922e+00,1.886839082062216090e-04,3.491301488797254760e-06
4.913000000000000256e+00,1.870754058940956308e-04,3.468658595178344241e-06
4.913999999999999702e+00,1.854541886119442224e-04,3.445914574913094363e-06
4.915000000000000036e+00,1.838204498123371022e-04,3.423071474700807915e-06
4.916000000000000369e+00,1.821743841593079965e-04,3.400131396388242027e-06
4.916999999999999815e+00,1.805161867835243072e-04,3.377096448550354639e-06
4.918000000000000149e+00,1.788460540387341012e-04,3.353968757462314447e-06
4.919000000000000483e+00,1.771641828394668198e-04,3.330750366333731929e-06
4.919999999999999929e+00,1.754707711972440575e-04,3.307443396023498559e-06
4.921000000000000263e+00,1.737660176359331085e-04,3.284049888194904762e-06
4.921999999999999709e+00,1.720501218204667808e-04,3.260571909162209161e-06
4.923000000000000043e+00,1.703232838004943648e-04,3.237011524940052380e-06
4.924000000000000377e+00,1.685857047207449616e-04,3.213370835460291460e-06
4.924999999999999822e+00,1.668375861805177830e-04,3.189651858164798513e-06
4.926000000000000156e+00,1.650791307885499624e-04,3.165856680470422645e-06
4.927000000000000490e+00,1.633105415074340876e-04,3.141987375141995114e-06
4.927999999999999936e+00,1.615320223940217611e-04,3.118045988012243864e-06
4.929000000000000270e+00,1.597437778516964436e-04,3.094034527795967378e-06
4.929999999999999716e+00,1.579460132255144423e-04,3.069955077887354500e-06
4.931000000000000050e+00,1.561389341825542042e-04,3.045809689085565169e-06
4.932000000000000384e+00,1.543227473819361556e-04,3.021600426286316262e-06
4.932999999999999829e+00,1.524976597739228330e-04,2.997329321222761656e-06
4.934000000000000163e+00,1.506638792690678645e-04,2.972998421948535284e-06
4.935000000000000497e+00,1.488216140368569954e-04,2.948609768740830146e-06
4.935999999999999943e+00,1.469710731759835826e-04,2.924165419478269442e-06
4.937000000000000277e+00,1.451124660455553942e-04,2.899667403046599491e-06
4.937999999999999723e+00,1.432460028916142250e-04,2.875117791998767531e-06
4.939000000000000057e+00,1.413718941707886535e-04,2.850518662405369006e-06
4.940000000000000391e+00,1.394903512844664214e-04,2.825872078494534739e-06
4.940999999999999837e+00,1.376015858762731409e-04,2.801180079347188868e-06
4.942000000000000171e+00,1.357058104528848863e-04,2.776444743413000981e-06
4.943000000000000504e+00,1.338032377310581663e-04,2.751668156166815890e-06
4.943999999999999950e+00,1.318940813360231976e-04,2.726852412996088144e-06
4.945000000000000284e+00,1.299785550965281995e-04,2.701999622155734029e-06
4.945999999999999730e+00,1.280568737587094099e-04,2.677111897723157364e-06
4.947000000000000064e+00,1.261292523227484409e-04,2.652191349001780097e-06
4.948000000000000398e+00,1.241959067137341096e-04,2.627240099216640853e-06
4.948999999999999844e+00,1.222570530701619720e-04,2.602260321871131468e-06
4.950000000000000178e+00,1.203129084957886314e-04,2.577254199252634205e-06
4.951000000000000512e+00,1.183636904074075730e-04,2.552223921910524581e-06
4.951999999999999957e+00,1.164096172449008106e-04,2.527171680232614620e-06
4.953000000000000291e+00,1.144509077963042369e-04,2.502099699729369071e-06
4.953999999999999737e+00,1.124877818853738923e-04,2.477010248072594187e-06
4.955000000000000071e+00,1.105204597781826411e-04,2.451905621144224023e-06
4.956000000000000405e+00,1.085491629471750744e-04,2.426788098662010905e-06
4.956999999999999851e+00,1.065741133786277480e-04,2.401660023611076413e-06
4.958000000000000185e+00,1.045955343464985372e-04,2.376523758524808090e-06
4.959000000000000519e+00,1.026136497791374665e-04,2.351381742404572260e-06
4.959999999999999964e+00,1.006286850637623769e-04,2.326236430251069113e-06
4.961000000000000298e+00,9.864086648605521984e-05,2.301090318834386013e-06
4.961999999999999744e+00,9.665042200669353792e-05,2.275945924293064326e-06
4.963000000000000078e+00,9.465758068695011545e-05,2.250805854916125813e-06
4.964000000000000412e+00,9.266257356133684087e-05,2.225672736461919593e-06
4.964999999999999858e+00,9.066563309491965561e-05,2.200549297650472955e-06
4.966000000000000192e+00,8.866699410835860091e-05,2.175438280123230917e-06
4.967000000000000526e+00,8.666689330804727134e-05,2.150342527954633427e-06
4.967999999999999972e+00,8.466557025174812853e-05,2.125264913064179152e-06
4.969000000000000306e+00,8.266326694173415691e-05,2.100208434018501868e-06
4.969999999999999751e+00,8.066022889376410791e-05,2.075176132211504844e-06
4.971000000000000085e+00,7.865670485305427363e-05,2.050171186000405472e-06
4.972000000000000419e+00,7.665294799463267465e-05,2.025196793564861089e-06
4.972999999999999865e+00,7.464921575167909190e-05,2.000256313318142569e-06
4.974000000000000199e+00,7.264577117297842807e-05,1.975353162140118624e-06
4.975000000000000533e+00,7.064288297243524501e-05,1.950490942127701830e-06
4.975999999999999979e+00,6.864082716119689780e-05,1.925673308321419562e-06
4.977000000000000313e+00,6.663988740399484753e-05,1.900904096194087135e-06
4.977999999999999758e+00,6.464035695176114944e-05,1.876187213931678454e-06
4.979000000000000092e+00,6.264253938424916668e-05,1.851526812916000527e-06
4.980000000000000426e+00,6.064675114298116330e-05,1.826927112340872442e-06
4.980999999999999872e+00,5.865332292417526320e-05,1.802392574672010584e-06
4.982000000000000206e+00,5.666260292801105956e-05,1.777927778300596454e-06
4.983000000000000540e+00,5.467495924212418705e-05,1.753537577122171654e-06
4.983999999999999986e+00,5.269078431661292306e-05,1.729226938383491616e-06
4.985000000000000320e+00,5.071049886545667579e-05,1.705001148174132732e-06
4.985999999999999766e+00,4.873455827267873461e-05,1.680865632399443082e-06
4.987000000000000099e+00,4.676345892126569388e-05,1.656826169068178443e-06
4.988000000000000433e+00,4.479774775940886772e-05,1.632888698294396407e-06
4.988999999999999879e+00,4.283803269839366057e-05,1.609059540200417904e-06
4.990000000000000213e+00,4.088499752084167482e-05,1.585345222046554648e-06
4.991000000000000547e+00,3.893941932843718171e-05,1.561752720035621797e-06
4.991999999999999993e+00,3.700219281907859775e-05,1.538289235379985727e-06
4.993000000000000327e+00,3.507436044135074697e-05,1.514962448613440789e-06
4.993999999999999773e+00,3.315715395402785170e-05,1.491780310040866369e-06
4.995000000000000107e+00,3.125204843154330640e-05,1.468751313055899428e-06
4.996000000000000441e+00,2.936083730754058667e-05,1.445884277570997222e-06
4.996999999999999886e+00,2.748573384068713605e-05,1.423188623031567973e-06
4.998000000000000220e+00,2.562951425720131469e-05,1.400674117166999971e-06
4.998999999999999666e+00,2.379571867030211722e-05,1.378351202108188577e-06
5.000000000000000000e+00,2.198894133087014538e-05,1.356230749355220081e-06
5.001000000000000334e+00,2.021525131314890259e-05,1.334324365906000474e-06
5.001999999999999780e+00,1.848281401629774427e-05,1.312644114677308589e-06
5.003000000000000114e+00,1.680281220160716082e-05,1.291202873107859019e-06
5.004000000000000448e+00,1.519081278804336016e-05,1.270014072943475618e-06
5.004999999999999893e+00,1.366875094826465867e-05,1.249092030298673057e-06
5.006000000000000227e+00,1.226764791790860816e-05,1.228451651438724552e-06
5.006999999999999673e+00,1.103078787627129531e-05,1.208108803173990714e-06
5.008000000000000007e+00,1.001587057290527036e-05,1.188080005780941825e-06
5.009000000000000341e+00,9.292169863048628371e-06,1.168382813153781291e-06
5.009999999999999787e+00,8.926766388382799880e-06,1.149035469264981287e-06
5.011000000000000121e+00,8.959466140683935837e-06,1.130057295411100430e-06
5.012000000000000455e+00,9.382047005005888005e-06,1.111468348667082520e-06
5.012999999999999901e+00,1.014203540176856512e-05,1.093289841662045475e-06
5.014000000000000234e+00,1.116715527387383673e-05,1.075543731806416489e-06
5.014999999999999680e+00,1.238842463549149547e-05,1.058253075940729006e-06
5.016000000000000014e+00,1.375058612635579447e-05,1.041441612412344385e-06
5.017000000000000348e+00,1.521297048029120605e-05,1.025134188817131910e-06
5.017999999999999794e+00,1.674666968947351148e-05,1.009356275105055293e-06
5.019000000000000128e+00,1.833129310111506223e-05,9.941343204884490891e-07
5.020000000000000462e+00,1.995236293326912256e-05,9.794952638162887994e-07
5.020999999999999908e+00,2.159945967884189410e-05,9.654668238313572711e-07
5.022000000000000242e+00,2.326495778124564726e-05,9.520769118394296130e-07
5.022999999999999687e+00,2.494317701033073136e-05,9.393540068395690820e-07
5.024000000000000021e+00,2.662980975296959797e-05,9.273264729946865592e-07
5.025000000000000355e+00,2.832153298773691796e-05,9.160228154220385734e-07
5.025999999999999801e+00,3.001573993841540641e-05,9.054709910557023318e-07
5.027000000000000135e+00,3.171035388970135641e-05,8.956986345057758416e-07
5.028000000000000469e+00,3.340369501081331038e-05,8.867323292345776001e-07
5.028999999999999915e+00,3.509438582180055363e-05,8.785977730536391165e-07
5.030000000000000249e+00,3.678128098315481290e-05,8.713189681984975239e-07
5.030999999999999694e+00,3.846341677686012885e-05,8.649184951015003139e-07
5.032000000000000028e+00,4.013997190862300923e-05,8.594166366783411232e-07
5.033000000000000362e+00,4.181023920000142115e-05,8.548316044459269874e-07
5.033999999999999808e+00,4.347360260003865697e-05,8.511788245836283041e-07
5.035000000000000142e+00,4.512952072602700984e-05,8.484711459615217828e-07
5.036000000000000476e+00,4.677751265733548378e-05,8.467181341520854093e-07
5.036999999999999922e+00,4.841714813644641544e-05,8.459264663766596667e-07
5.038000000000000256e+00,5.004803836939006865e-05,8.460992779233551261e-07
5.038999999999999702e+00,5.166983006291666535e-05,8.472366004618569003e-07
5.040000000000000036e+00,5.328219922175126739e-05,8.493348822410909584e-07
5.041000000000000369e+00,5.488484753187456810e-05,8.523875928218593115e-07
5.041999999999999815e+00,5.647749794406444845e-05,8.563847901733940577e-07
5.043000000000000149e+00,5.805989246686851535e-05,8.613137439449190392e-07
5.044000000000000483e+00,5.963178896085868588e-05,8.671587096821184575e-07
5.044999999999999929e+00,6.119295987622576458e-05,8.739016604728834563e-07
5.046000000000000263e+00,6.274318973894159139e-05,8.815220540159555675e-07
5.046999999999999709e+00,6.428227451392852141e-05,8.899975670170970597e-07
5.048000000000000043e+00,6.581001960021399784e-05,8.993039641818196379e-07
5.049000000000000377e+00,6.732623960778351001e-05,9.094158581435790293e-07
5.049999999999999822e+00,6.883075668496882362e-05,9.203065612097293604e-07
5.051000000000000156e+00,7.032340053846294924e-05,9.319487872559338349e-07
5.052000000000000490e+00,7.180400699847759528e-05,9.443144853661614710e-07
5.052999999999999936e+00,7.327241829834690075e-05,9.573755077183395467e-07
5.054000000000000270e+00,7.472848177722768393e-05,9.711034368839926778e-07
5.054999999999999716e+00,7.617205027290270460e-05,9.854701813275377583e-07
5.056000000000000050e+00,7.760298096743806489e-05,1.000447777008946122e-06
5.057000000000000384e+00,7.902113586040375242e-05,1.016008870896201391e-06
5.057999999999999829e+00,8.042638069862417403e-05,1.032126488492152596e-06
5.059000000000000163e+00,8.181858555769603539e-05,1.048774542466060185e-06
5.060000000000000497e+00,8.319762380197023952e-05,1.065927536748752110e-06
5.060999999999999943e+00,8.456337272343585206e-05,1.083560918505494431e-06
5.062000000000000277e+00,8.591571257075437539e-05,1.101650843332466423e-06
5.062999999999999723e+00,8.725452721927244571e-05,1.120174524488296922e-06
5.064000000000000057e+00,8.857970323536831444e-05,1.139109942582918428e-06
5.065000000000000391e+00,8.989113053167881954e-05,1.158436116175284080e-06
5.065999999999999837e+00,9.118870149749628987e-05,1.178132853797282310e-06
5.067000000000000171e+00,9.247231175082698139e-05,1.198180981287882528e-06
5.068000000000000504e+00,9.374185917188903867e-05,1.218562080242216644e-06
5.068999999999999950e+00,9.499724466295089481e-05,1.239258718099961855e-06
5.070000000000000284e+00,9.623837132994331146e-05,1.260254173629937049e-06
5.070999999999999730e+00,9.746514520038214327e-05,1.281532643203302803e-06
5.072000000000000064e+00,9.867747432020765362e-05,1.303079000078090632e-06
5.073000000000000398e+00,9.987526958231869600e-05,1.324878948287902778e-06
5.073999999999999844e+00,1.010584438604339018e-04,1.346918805910009105e-06
5.075000000000000178e+00,1.022269127642391306e-04,1.369185645168463920e-06
5.076000000000000512e+00,1.033805937808384930e-04,1.391667106065800118e-06
5.076999999999999957e+00,1.045194070853101701e-04,1.414351504358745994e-06
5.078000000000000291e+00,1.056432747083745695e-04,1.437227654571488814e-06
5.078999999999999737e+00,1.067521213316830603e-04,1.460284996006965167e-06
5.080000000000000071e+00,1.078458733711861714e-04,1.483513420208206038e-06
5.081000000000000405e+00,1.089244598698437325e-04,1.506903349194569926e-06
5.081999999999999851e+00,1.099878116326922909e-04,1.530445596776653200e-06
5.083000000000000185e+00,1.110358619593984798e-04,1.554131482517370831e-06
5.084000000000000519e+00,1.120685458993630112e-04,1.577952671802858398e-06
5.084999999999999964e+00,1.130858010582285855e-04,1.601901241895636988e-06
5.086000000000000298e+00,1.140875666841251017e-04,1.625969599066029946e-06
5.086999999999999744e+00,1.150737845326218242e-04,1.650150516650411145e-06
5.088000000000000078e+00,1.160443980032956741e-04,1.674437064814256367e-06
5.089000000000000412e+00,1.169993530177799209e-04,1.698822618460564883e-06
5.089999999999999858e+00,1.179385971344613790e-04,1.723300796922158002e-06
5.091000000000000192e+00,1.188620803398173197e-04,1.747865522450003302e-06
5.092000000000000526e+00,1.197697542722637998e-04,1.772510923336645722e-06
5.092999999999999972e+00,1.206615730010880542e-04,1.797231378310477203e-06
5.094000000000000306e+00,1.215374921901012692e-04,1.822021477603949490e-06
5.094999999999999751e+00,1.223974699805525229e-04,1.846875992207631702e-06
5.096000000000000085e+00,1.232414660649861187e-04,1.871789892612744679e-06
5.097000000000000419e+00,1.240694425446073042e-04,1.896758334863784126e-06
5.097999999999999865e+00,1.248813631131082114e-04,1.921776630976670173e-06
5.099000000000000199e+00,1.256771938834323223e-04,1.946840247596919077e-06
5.100000000000000533e+00,1.264569025254728106e-04,1.971944795655926741e-06
5.100999999999999979e+00,1.272204591165752613e-04,1.997086004032218124e-06
5.102000000000000313e+00,1.279678352865068892e-04,2.022259741933282571e-06
5.102999999999999758e+00,1.286990050440598918e-04,2.047461988624736830e-06
5.104000000000000092e+00,1.294139439064714468e-04,2.072688867432831751e-06
5.105000000000000426e+00,1.301126298084667081e-04,2.097936559232617710e-06
5.105999999999999872e+00,1.307950422101077342e-04,2.123201368900541441e-06
5.107000000000000206e+00,1.314611629379770828e-04,2.148479668775292002e-06
5.108000000000000540e+00,1.321109753414027562e-04,2.173767936362596586e-06
5.108999999999999986e+00,1.327444651293646454e-04,2.199062697914832788e-06
5.110000000000000320e+00,1.333616194977097218e-04,2.224360600201615494e-06
5.110999999999999766e+00,1.339624279943905276e-04,2.249658320274498638e-06
5.112000000000000099e+00,1.345468816712456237e-04,2.274952627982049601e-06
5.113000000000000433e+00,1.351149739311700675e-04,2.300240310470939647e-06
5.113999999999999879e+00,1.356666996461202801e-04,2.325518261472195113e-06
5.115000000000000213e+00,1.362020560121839671e-04,2.350783383506848396e-06
5.116000000000000547e+00,1.367210416999353826e-04,2.376032673409437552e-06
5.116999999999999993e+00,1.372236577313316224e-04,2.401263105314384838e-06
5.118000000000000327e+00,1.377099065515404797e-04,2.426471768320295824e-06
5.118999999999999773e+00,1.381797929043797064e-04,2.451655737806648553e-06
5.120000000000000107e+00,1.386333229899198701e-04,2.476812179627831380e-06
5.121000000000000441e+00,1.390705053263534426e-04,2.501938221598605146e-06
5.121999999999999886e+00,1.394913498734230630e-04,2.527031083485534851e-06
5.123000000000000220e+00,1.398958688592388030e-04,2.552087956019521596e-06
5.123999999999999666e+00,1.402840758792349841e-04,2.577106152424084135e-06
5.125000000000000000e+00,1.406559868509384245e-04,2.602082919338307095e-06
5.126000000000000334e+00,1.410116191401375376e-04,2.627015571018875549e-06
5.126999999999999780e+00,1.413509923210258534e-04,2.651901397004705541e-06
5.128000000000000114e+00,1.416741273430037083e-04,2.676737793836671524e-06
5.129000000000000448e+00,1.419810474509851253e-04,2.701522071910449042e-06
5.129999999999999893e+00,1.422717772466494137e-04,2.726251647458651496e-06
5.131000000000000227e+00,1.425463435486710789e-04,2.750923879721565035e-06
5.131999999999999673e+00,1.428047745281042064e-04,2.775536230449721416e-06
5.133000000000000007e+00,1.430471006266358092e-04,2.800086060370363809e-06
5.134000000000000341e+00,1.432733535979189253e-04,2.824570848094969915e-06
5.134999999999999787e+00,1.434835673774615772e-04,2.848988007121599169e-06
5.136000000000000121e+00,1.436777772381205302e-04,2.873335045810873585e-06
5.137000000000000455e+00,1.438560206651977292e-04,2.897609373672453971e-06
5.137999999999999901e+00,1.440183364269534232e-04,2.921808519984019996e-06
5.139000000000000234e+00,1.441647654675635320e-04,2.945929920780986550e-06
5.139999999999999680e+00,1.442953500529464412e-04,2.969971101910619746e-06
5.141000000000000014e+00,1.444101345939427430e-04,2.993929499727951343e-06
5.142000000000000348e+00,1.445091647218717712e-04,3.017802689549469476e-06
5.142999999999999794e+00,1.445924882459908114e-04,3.041588124555550631e-06
5.144000000000000128e+00,1.446601542393538607e-04,3.065283362308181188e-06
5.145000000000000462e+00,1.447122138747408270e-04,3.088885867242453291e-06
5.145999999999999908e+00,1.447487195302678232e-04,3.112393233193093827e-06
5.147000000000000242e+00,1.447697257413316913e-04,3.135802912892291701e-06
5.147999999999999687e+00,1.447752882660701215e-04,3.159112470133691111e-06
5.149000000000000021e+00,1.447654648835968827e-04,3.182319390751200316e-06
5.150000000000000355e+00,1.447403145447534976e-04,3.205421290809178820e-06
5.150999999999999801e+00,1.446998982999239528e-04,3.228415649652269784e-06
5.152000000000000135e+00,1.446442783736449423e-04,3.251300064860343141e-06
5.153000000000000469e+00,1.445735190621511707e-04,3.274071993083422229e-06
5.153999999999999915e+00,1.444876857688443537e-04,3.296729041751841184e-06
5.155000000000000249e+00,1.443868459242329339e-04,3.319268689832358054e-06
5.155999999999999694e+00,1.442710680631569052e-04,3.341688554897818399e-06
5.157000000000000028e+00,1.441404226929839257e-04,3.363986142901042544e-06
5.158000000000000362e+00,1.439949814649542749e-04,3.386159065152621286e-06
5.158999999999999808e+00,1.438348179863611464e-04,3.408204812705689748e-06
5.160000000000000142e+00,1.436600069226757201e-04,3.430121022242066572e-06
5.161000000000000476e+00,1.434706249816869342e-04,3.451905140703620049e-06
5.161999999999999922e+00,1.432667498432499582e-04,3.473554801210571461e-06
5.163000000000000256e+00,1.430484610843432626e-04,3.495067519831325378e-06
5.163999999999999702e+00,1.428158393547911500e-04,3.516440922235277711e-06
5.165000000000000036e+00,1.425689671956105020e-04,3.537672502727671622e-06
5.166000000000000369e+00,1.423079281260081414e-04,3.558759912150076004e-06
5.166999999999999815e+00,1.420328076012724488e-04,3.579700625556224352e-06
5.168000000000000149e+00,1.417436920087655587e-04,3.600492287649515617e-06
5.169000000000000483e+00,1.414406695753556381e-04,3.621132407673714624e-06
5.169999999999999929e+00,1.411238294896057161e-04,3.641618633826369299e-06
5.171000000000000263e+00,1.407932627607321504e-04,3.661948472070901430e-06
5.171999999999999709e+00,1.404490613019042367e-04,3.682119590664493947e-06
5.173000000000000043e+00,1.400913188394920102e-04,3.702129499183682119e-06
5.174000000000000377e+00,1.397201299628007723e-04,3.721975879832829012e-06
5.174999999999999822e+00,1.393355910706969240e-04,3.741656241872416491e-06
5.176000000000000156e+00,1.389377994039214510e-04,3.761168264450209610e-06
5.177000000000000490e+00,1.385268539877733006e-04,3.780509448567349893e-06
5.177999999999999936e+00,1.381028546583494901e-04,3.799677471139765445e-06
5.179000000000000270e+00,1.376659029240987744e-04,3.818669880966106691e-06
5.179999999999999716e+00,1.372161010941428316e-04,3.837484393428848258e-06
5.181000000000000050e+00,1.367535532041916130e-04,3.856118541465829624e-06
5.182000000000000384e+00,1.362783640337843032e-04,3.874570044696488405e-06
5.182999999999999829e+00,1.357906400429174823e-04,3.892836450443642085e-06
5.184000000000000163e+00,1.352904884635656166e-04,3.910915458801167031e-06
5.185000000000000497e+00,1.347780181138084703e-04,3.928804633052087179e-06
5.185999999999999943e+00,1.342533384659508539e-04,3.946501748185911261e-06
5.187000000000000277e+00,1.337165606896243190e-04,3.964004355804389386e-06
5.187999999999999723e+00,1.331677966029131441e-04,3.981310202270866583e-06
5.189000000000000057e+00,1.326071595289801946e-04,3.998416910323067949e-06
5.190000000000000391e+00,1.320347634797442999e-04,4.015322257356744939e-06
5.190999999999999837e+00,1.314507240773243814e-04,4.032023807865185884e-06
5.192000000000000171e+00,1.308551575139668016e-04,4.048519340489057904e-06
5.193000000000000504e+00,1.302481814205976919e-04,4.064806504524880388e-06
5.193999999999999950e+00,1.296299140240434931e-04,4.080883131312460369e-06
5.195000000000000284e+00,1.290004751057326606e-04,4.096746832495254807e-06
5.195999999999999730e+00,1.283599849402431163e-04,4.112395444241183098e-06
5.197000000000000064e+00,1.277085652529301874e-04,4.127826626027412866e-06
5.198000000000000398e+00,1.270463382883280578e-04,4.143038227482358841e-06
5.198999999999999844e+00,1.263734277220830303e-04,4.158027914768812923e-06
5.200000000000000178e+00,1.256899576582015275e-04,4.172793583157666083e-06
5.201000000000000512e+00,1.249960535739826463e-04,4.187332955548548622e-06
5.201999999999999957e+00,1.242918414352248342e-04,4.201643932559202097e-06
5.203000000000000291e+00,1.235774485651989954e-04,4.215724229057488809e-06
5.203999999999999737e+00,1.228530026641910767e-04,4.229571785068653454e-06
5.205000000000000071e+00,1.221186327696678522e-04,4.243184346891917280e-06
5.206000000000000405e+00,1.213744682602268789e-04,4.256559892561633479e-06
5.206999999999999851e+00,1.206206398324594694e-04,4.269696196697727438e-06
5.208000000000000185e+00,1.198572785526855574e-04,4.282591226543426292e-06
5.209000000000000519e+00,1.190845166862856893e-04,4.295242797070926411e-06
5.209999999999999964e+00,1.183024867760957568e-04,4.307648957406672044e-06
5.211000000000000298e+00,1.175113226050850682e-04,4.319807555613578920e-06
5.211999999999999744e+00,1.167111582420483722e-04,4.331716647402987253e-06
5.213000000000000078e+00,1.159021289873751184e-04,4.343374073890003848e-06
5.214000000000000412e+00,1.150843702959840050e-04,4.354777946088694986e-06
5.214999999999999858e+00,1.142580187706258036e-04,4.365926185680547355e-06
5.216000000000000192e+00,1.134232112219004724e-04,4.376816935502985408e-06
5.217000000000000526e+00,1.125800855959321531e-04,4.387448136025969856e-06
5.217999999999999972e+00,1.117287800071342115e-04,4.397817951770850865e-06
5.219000000000000306e+00,1.108694336353043528e-04,4.407924364887511429e-06
5.219999999999999751e+00,1.100021857691843726e-04,4.417765601785215129e-06
5.221000000000000085e+00,1.091271767872620762e-04,4.427339671858228568e-06
5.222000000000000419e+00,1.082445471523655185e-04,4.436644820144279744e-06
5.222999999999999865e+00,1.073544383196660065e-04,4.445679110054735570e-06
5.224000000000000199e+00,1.064569917659056861e-04,4.454440865169942315e-06
5.225000000000000533e+00,1.055523499783877367e-04,4.462928191796491719e-06
5.225999999999999979e+00,1.046406554834710100e-04,4.471139425267904271e-06
5.227000000000000313e+00,1.037220517456985131e-04,4.479072709658758724e-06
5.227999999999999758e+00,1.027966821685520843e-04,4.486726462062665429e-06
5.229000000000000092e+00,1.018646910814554344e-04,4.494098890974907697e-06
5.230000000000000426e+00,1.009262227803004759e-04,4.501188438760705870e-06
5.230999999999999872e+00,9.998142245194520134e-05,4.507993342091367395e-06
5.232000000000000206e+00,9.903043517194954715e-05,4.514512102844024073e-06
5.233000000000000540e+00,9.807340685023088116e-05,4.520743026671122613e-06
5.233999999999999986e+00,9.711048326569865507e-05,4.526684678164807950e-06
5.235000000000000320e+00,9.614181105100654706e-05,4.532335392777113189e-06
5.235999999999999766e+00,9.516753666769801185e-05,4.537693769496310840e-06
5.237000000000000099e+00,9.418780734005601223e-05,4.542758217965604318e-06
5.238000000000000433e+00,9.320277007429620688e-05,4.547527426162565360e-06
5.238999999999999879e+00,9.221257262793086239e-05,4.551999866770219699e-06
5.240000000000000213e+00,9.121736256278146463e-05,4.556174254580350223e-06
5.241000000000000547e+00,9.021728817020400137e-05,4.560049092500762657e-06
5.241999999999999993e+00,8.921249741902710943e-05,4.563623193214078664e-06
5.243000000000000327e+00,8.820313899297395918e-05,4.566895140702328384e-06
5.243999999999999773e+00,8.718936130141761184e-05,4.569863771661225306e-06
5.245000000000000107e+00,8.617131335096268917e-05,4.572527749022362117e-06
5.246000000000000441e+00,8.514914382928647396e-05,4.574886003512848981e-06
5.246999999999999886e+00,8.412300211592660924e-05,4.576937218110130669e-06
5.248000000000000220e+00,8.309303717979109143e-05,4.578680388491398012e-06
5.248999999999999666e+00,8.205939856796604732e-05,4.580114304771387609e-06
5.250000000000000000e+00,8.102223546192079226e-05,4.581238017439473323e-06
5.251000000000000334e+00,7.998169762434283419e-05,4.582050363182619640e-06
5.251999999999999780e+00,7.893793437871201018e-05,4.582550482023606508e-06
5.253000000000000114e+00,7.789109557206919663e-05,4.582737308032839886e-06
5.254000000000000448e+00,7.684133063472271710e-05,4.582610042012136048e-06
5.254999999999999893e+00,7.578878951936805525e-05,4.582167668189351641e-06
5.256000000000000227e+00,7.473362168804326686e-05,4.581409477045956887e-06
5.256999999999999673e+00,7.367597711266745840e-05,4.580334530892242174e-06
5.258000000000000007e+00,7.261600524926862773e-05,4.578942201671335010e-06
5.259000000000000341e+00,7.155385606169371155e-05,4.577231631779549891e-06
5.259999999999999787e+00,7.048967901160698693e-05,4.575202253101203775e-06
5.261000000000000121e+00,6.942362397282894778e-05,4.572853307963487279e-06
5.262000000000000455e+00,6.835584031108776759e-05,4.570184322513116016e-06
5.262999999999999901e+00,6.728647787263229956e-05,4.567194593983912891e-06
5.264000000000000234e+00,6.621568591760513297e-05,4.563883751450922724e-06
5.264999999999999680e+00,6.514361416868210775e-05,4.560251185705833024e-06
5.266000000000000014e+00,6.407041180893751080e-05,4.556296596551882454e-06
5.267000000000000348e+00,6.299622842777707812e-05,4.552019481265053169e-06
5.267999999999999794e+00,6.192121307918066182e-05,4.547419632933822412e-06
5.269000000000000128e+00,6.084551527489132913e-05,4.542496626382393409e-06
5.270000000000000462e+00,5.976928397828807228e-05,4.537250356302409048e-06
5.270999999999999908e+00,5.869266861694594792e-05,4.531680481433127739e-06
5.272000000000000242e+00,5.761581809031854118e-05,4.525786990296871035e-06
5.272999999999999687e+00,5.653888176572653560e-05,4.519569664117443622e-06
5.274000000000000021e+00,5.546200850227463430e-05,4.513028596421900125e-06
5.275000000000000355e+00,5.438534769998882494e-05,4.506163650506321790e-06
5.275999999999999801e+00,5.330904831814257852e-05,4.498975011599883686e-06
5.277000000000000135e+00,5.223325988584673585e-05,4.491462645252982508e-06
5.278000000000000469e+00,5.115813152865527724e-05,4.483626860976801961e-06
5.278999999999999915e+00,5.008381303986741360e-05,4.475467735449329090e-06
5.280000000000000249e+00,4.901045391670201621e-05,4.466985677764395772e-06
5.280999999999999694e+00,4.793820440761868045e-05,4.458180872795802709e-06
5.282000000000000028e+00,4.686721457396180612e-05,4.449053847708034282e-06
5.283000000000000362e+00,4.579763539762697172e-05,4.439604905418969735e-06
5.283999999999999808e+00,4.472961787044760706e-05,4.429834676288399820e-06
5.285000000000000142e+00,4.366331404669121144e-05,4.419743587777948985e-06
5.286000000000000476e+00,4.259887619831956177e-05,4.409332407835197145e-06
5.286999999999999922e+00,4.153645796641139258e-05,4.398601681152847277e-06
5.288000000000000256e+00,4.047621351352583962e-05,4.387552301729006330e-06
5.288999999999999702e+00,3.941829873418458021e-05,4.376184925647995425e-06
5.290000000000000036e+00,3.836287044863838955e-05,4.364500563117790860e-06
5.291000000000000369e+00,3.731008766461344980e-05,4.352500010727950359e-06
5.291999999999999815e+00,3.626011087075124131e-05,4.340184423816052189e-06
5.293000000000000149e+00,3.521310338862169596e-05,4.327554757284975732e-06
5.294000000000000483e+00,3.416923082209262470e-05,4.314612311145079412e-06
5.294999999999999929e+00,3.312866255697769819e-05,4.301358144137490191e-06
5.296000000000000263e+00,3.209157128829717427e-05,4.287793697226169821e-06
5.296999999999999709e+00,3.105813472115257526e-05,4.273920192797929858e-06
5.298000000000000043e+00,3.002853541228792160e-05,4.259739221840702149e-06
5.299000000000000377e+00,2.900296276924225388e-05,4.245252159326466433e-06
5.299999999999999822e+00,2.798161320508784435e-05,4.230460749632571201e-06
5.301000000000000156e+00,2.696469259196073299e-05,4.215366531482868227e-06
5.302000000000000490e+00,2.595241699224986088e-05,4.199971418751511238e-06
5.302999999999999936e+00,2.494501577624961265e-05,4.184277103576952638e-06
5.304000000000000270e+00,2.394273328088599893e-05,4.168285668180088171e-06
5.304999999999999716e+00,2.294583306556258632e-05,4.151998990588315367e-06
5.306000000000000050e+00,2.195460093199737360e-05,4.135419337054386701e-06
5.307000000000000384e+00,2.096935104615739567e-05,4.118548759783517323e-06
5.307999999999999829e+00,1.999043142333498398e-05,4.101389707013315633e-06
5.309000000000000163e+00,1.901823320481595874e-05,4.083944417104111846e-06
5.310000000000000497e+00,1.805320032626812142e-05,4.066215531524120098e-06
5.310999999999999943e+00,1.709584445532974726e-05,4.048205495436225118e-06
5.312000000000000277e+00,1.614676237154007087e-05,4.029917154083035827e-06
5.312999999999999723e+00,1.520666143128394999e-05,4.011353160006343176e-06
5.314000000000000057e+00,1.427639160457901886e-05,3.992516594210379425e-06
5.315000000000000391e+00,1.335699159261191033e-05,3.973410318697221927e-06
5.315999999999999837e+00,1.244975031439555737e-05,3.954037613324204116e-06
5.317000000000000171e+00,1.155629557217816685e-05,3.934401587899071170e-06
5.318000000000000504e+00,1.067871785287365593e-05,3.914505774184514634e-06
5.318999999999999950e+00,9.819751030315319038e-06,3.894353514893789242e-06
5.320000000000000284e+00,8.983033253139398368e-06,3.873948595072930036e-06
5.320999999999999730e+00,8.173491719316288771e-06,3.853294616092899158e-06
5.322000000000000064e+00,7.397903179288024793e-06,3.832395631586255927e-06
5.323000000000000398e+00,6.665699803249288366e-06,3.811255519705666478e-06
5.323999999999999844e+00,5.990059398856955870e-06,3.789878614211115816e-06
5.325000000000000178e+00,5.389185546565252066e-06,3.768269080344077546e-06
5.326000000000000512e+00,4.887243592290291883e-06,3.746431545036092719e-06
5.326999999999999957e+00,4.513523037210079938e-06,3.724370478722242684e-06
5.328000000000000291e+00,4.297519522371531756e-06,3.702090831652810386e-06
5.328999999999999737e+00,4.259131664126711997e-06,3.679597403774670813e-06
5.330000000000000071e+00,4.398950665559160982e-06,3.656895491060941411e-06
5.331000000000000405e+00,4.697262171860034059e-06,3.633990233307661315e-06
5.331999999999999851e+00,5.122915309231080812e-06,3.610887270885680314e-06
5.333000000000000185e+00,5.643929396536200431e-06,3.587592126407148186e-06
5.334000000000000519e+00,6.233473941786596228e-06,3.564110829052307778e-06
5.334999999999999964e+00,6.871217767353837143e-06,3.540449284834673961e-06
5.336000000000000298e+00,7.542452071359989518e-06,3.516613935761017779e-06
5.336999999999999744e+00,8.236694276693256914e-06,3.492611113859814885e-06
5.338000000000000078e+00,8.946460469237792941e-06,3.468447697338187880e-06
5.339000000000000412e+00,9.666349864114586333e-06,3.444130464598688134e-06
5.339999999999999858e+00,1.039240743931168970e-05,3.419666756272491512e-06
5.341000000000000192e+00,1.112168784041477732e-05,3.395063835285318922e-06
5.342000000000000526e+00,1.185196082098759717e-05,3.370329539573143414e-06
5.342999999999999972e+00,1.258150847368749374e-05,3.345471648164973697e-06
5.344000000000000306e+00,1.330898689206902245e-05,3.320498541304523501e-06
5.344999999999999751e+00,1.403332773049172589e-05,3.295418544061923366e-06
5.346000000000000085e+00,1.475367015492548072e-05,3.270240602719045580e-06
5.347000000000000419e+00,1.546931017552960271e-05,3.244973639511430914e-06
5.347999999999999865e+00,1.617966546030841818e-05,3.219627210372490656e-06
5.349000000000000199e+00,1.688424761824658548e-05,3.194210868045472420e-06
5.350000000000000533e+00,1.758264324627353275e-05,3.168734827312903777e-06
5.350999999999999979e+00,1.827449779341020964e-05,3.143209311253693391e-06
5.352000000000000313e+00,1.895950505177320568e-05,3.117645227816191490e-06
5.352999999999999758e+00,1.963739721957349931e-05,3.092053525195734364e-06
5.354000000000000092e+00,2.030793897414664948e-05,3.066445862878306367e-06
5.355000000000000426e+00,2.097092095578398588e-05,3.040833957008775691e-06
5.355999999999999872e+00,2.162615647180440168e-05,3.015230261365070699e-06
5.357000000000000206e+00,2.227347697527677848e-05,2.989647312817861798e-06
5.358000000000000540e+00,2.291273030223049719e-05,2.964098403676146965e-06
5.358999999999999986e+00,2.354377736676934569e-05,2.938596940874293042e-06
5.360000000000000320e+00,2.416649134784418844e-05,2.913157115845341725e-06
5.360999999999999766e+00,2.478075511037484255e-05,2.887793255555643768e-06
5.362000000000000099e+00,2.538646099769974136e-05,2.862520497298188038e-06
5.363000000000000433e+00,2.598350873146951622e-05,2.837354138293941617e-06
5.363999999999999879e+00,2.657180558599214716e-05,2.812310308274049325e-06
5.365000000000000213e+00,2.715126458939615028e-05,2.787405315078868186e-06
5.366000000000000547e+00,2.772180496676429718e-05,2.762656319549846651e-06
5.366999999999999993e+00,2.828335056495118999e-05,2.738080692242811669e-06
5.368000000000000327e+00,2.883583044977893481e-05,2.713696669868450646e-06
5.368999999999999773e+00,2.937917745501861008e-05,2.689522696886547455e-06
5.370000000000000107e+00,2.991332893401029198e-05,2.665578106128633741e-06
5.371000000000000441e+00,3.043822542616185351e-05,2.641882473126294638e-06
5.371999999999999886e+00,3.095381143679653240e-05,2.618456243238409479e-06
5.373000000000000220e+00,3.146003417656867993e-05,2.595320088983924460e-06
5.374000000000000554e+00,3.195684447965021347e-05,2.572495581109285777e-06
5.375000000000000000e+00,3.244419554387679576e-05,2.550004517999315407e-06
5.376000000000000334e+00,3.292204382910111595e-05,2.527869544861635825e-06
5.376999999999999780e+00,3.339034790324031860e-05,2.506113516814358580e-06
5.378000000000000114e+00,3.384906940862474951e-05,2.484760126043719927e-06
5.379000000000000448e+00,3.429817188895511201e-05,2.463833236545098623e-06
5.379999999999999893e+00,3.473762175794411068e-05,2.443357491541015019e-06
5.381000000000000227e+00,3.516738716001773326e-05,2.423357660092347024e-06
5.381999999999999673e+00,3.558743898284745153e-05,2.403859222064649436e-06
5.383000000000000007e+00,3.599774972516193826e-05,2.384887707587640340e-06
5.384000000000000341e+00,3.639829451550506185e-05,2.366469266202037076e-06
5.384999999999999787e+00,3.678904998442958260e-05,2.348630001014757999e-06
5.386000000000000121e+00,3.716999529321679687e-05,2.331396511584486590e-06
5.387000000000000455e+00,3.754111104058198092e-05,2.314795236406434286e-06
5.387999999999999901e+00,3.790238028402188723e-05,2.298852976716341074e-06
5.389000000000000234e+00,3.825378742097986813e-05,2.283596215692881813e-06
5.389999999999999680e+00,3.859531927319159668e-05,2.269051633337206146e-06
5.391000000000000014e+00,3.892696396341026717e-05,2.255245419558132171e-06
5.392000000000000348e+00,3.924871194082530453e-05,2.242203741914052118e-06
5.392999999999999794e+00,3.956055492910939239e-05,2.229952111653599700e-06
5.394000000000000128e+00,3.986248697763904614e-05,2.218515827581804001e-06
5.395000000000000462e+00,4.015450331712594185e-05,2.207919280255654577e-06
5.395999999999999908e+00,4.043660144829502097e-05,2.198186381988754708e-06
5.397000000000000242e+00,4.070878008308499854e-05,2.189339966521289352e-06
5.397999999999999687e+00,4.097104017577024701e-05,2.181402170938545138e-06
5.399000000000000021e+00,4.122338381873162752e-05,2.174393793588392838e-06
5.400000000000000355e+00,4.146581529744491613e-05,2.168334678368940728e-06
5.400999999999999801e+00,4.169834002815516811e-05,2.163243135222450099e-06
5.402000000000000135e+00,4.192096564764571291e-05,2.159136312402132927e-06
5.403000000000000469e+00,4.213370086287664378e-05,2.156029609213065131e-06
5.403999999999999915e+00,4.233655655639382209e-05,2.153937062732196680e-06
5.405000000000000249e+00,4.252954468674236389e-05,2.152870811278124391e-06
5.405999999999999694e+00,4.271267934757522422e-05,2.152841451631973475e-06
5.407000000000000028e+00,4.288597572020689446e-05,2.153857576224694640e-06
5.408000000000000362e+00,4.304945112525886738e-05,2.155926126675272545e-06
5.408999999999999808e+00,4.320312388363163088e-05,2.159051949767783568e-06
5.410000000000000142e+00,4.334701441949367884e-05,2.163238155568590259e-06
5.411000000000000476e+00,4.348114419550916317e-05,2.168485779197477525e-06
5.411999999999999922e+00,4.360553678733717508e-05,2.174794132688216190e-06
5.413000000000000256e+00,4.372021675363142956e-05,2.182160466020596026e-06
5.413999999999999702e+00,4.382521073677706982e-05,2.190580337446618844e-06
5.415000000000000036e+00,4.392054636835120986e-05,2.200047361975502295e-06
5.416000000000000369e+00,4.400625330104128002e-05,2.210553542629296235e-06
5.416999999999999815e+00,4.408236217873263838e-05,2.222089089406693968e-06
5.418000000000000149e+00,4.414890576261656674e-05,2.234642768724539582e-06
5.419000000000000483e+00,4.420591770369220727e-05,2.248201715572589933e-06
5.419999999999999929e+00,4.425343363514956890e-05,2.262751776699496053e-06
5.421000000000000263e+00,4.429149019005828984e-05,2.278277389471695173e-06
5.421999999999999709e+00,4.432012603277400242e-05,2.294761880430632642e-06
5.423000000000000043e+00,4.433938068220719635e-05,2.312187403657208427e-06
5.424000000000000377e+00,4.434929567785673592e-05,2.330535234291711032e-06
5.424999999999999822e+00,4.434991349813542362e-05,2.349785681125232527e-06
5.426000000000000156e+00,4.434127859418741387e-05,2.369918332641035772e-06
5.427000000000000490e+00,4.432343630201801516e-05,2.390912077314410931e-06
5.427999999999999936e+00,4.429643390245049987e-05,2.412745311656432257e-06
5.429000000000000270e+00,4.426031953415171495e-05,2.435395902604102807e-06
5.429999999999999716e+00,4.421514334738595246e-05,2.458841386645744949e-06
5.431000000000000050e+00,4.416095633608604367e-05,2.483058995740430048e-06
5.432000000000000384e+00,4.409781138752226249e-05,2.508025781444402811e-06
5.432999999999999829e+00,4.402576225206746133e-05,2.533718652356230598e-06
5.434000000000000163e+00,4.394486461907721266e-05,2.560114487993414631e-06
5.435000000000000497e+00,4.385517496790929429e-05,2.587190172714651766e-06
5.435999999999999943e+00,4.375675169197155892e-05,2.614922657141186068e-06
5.437000000000000277e+00,4.364965399724643550e-05,2.643289038013950214e-06
5.437999999999999723e+00,4.353394300213079372e-05,2.672266575062416802e-06
5.439000000000000057e+00,4.340968060035042808e-05,2.701832755666118180e-06
5.440000000000000391e+00,4.327693053198928251e-05,2.731965300525247429e-06
5.440999999999999837e+00,4.313575732369176067e-05,2.762642242359468237e-06
5.442000000000000171e+00,4.298622738182328161e-05,2.793841900015853696e-06
5.443000000000000504e+00,4.282840783158392410e-05,2.825542985175991698e-06
5.443999999999999950e+00,4.266236765549177726e-05,2.857724515157123198e-06
5.445000000000000284e+00,4.248817662005240206e-05,2.890365926925974041e-06
5.445999999999999730e+00,4.230590629995752182e-05,2.923446986639438951e-06
5.447000000000000064e+00,4.211562895260076786e-05,2.956947933727059344e-06
5.448000000000000398e+00,4.191741866416308295e-05,2.990849353684905765e-06
5.448999999999999844e+00,4.171135024180714908e-05,3.025132296386110124e-06
5.450000000000000178e+00,4.149750031905670498e-05,3.059778140715007003e-06
5.451000000000000512e+00,4.127594622341866328e-05,3.094768768734686516e-06
5.451999999999999957e+00,4.104676703716497781e-05,3.130086385593393968e-06
5.453000000000000291e+00,4.081004248692478965e-05,3.165713709161663541e-06
5.453999999999999737e+00,4.056585413690525578e-05,3.201633751444326072e-06
5.455000000000000071e+00,4.031428424855779070e-05,3.237830019476854448e-06
5.456000000000000405e+00,4.005541678635553184e-05,3.274286326832584140e-06
5.456999999999999851e+00,3.978933636547993144e-05,3.310986969387710056e-06
5.458000000000000185e+00,3.951612938722461380e-05,3.347916500681973212e-06
5.459000000000000519e+00,3.923588289951314249e-05,3.385059975879522769e-06
5.459999999999999964e+00,3.894868572112007758e-05,3.422402682642848279e-06
5.461000000000000298e+00,3.865462729727875711e-05,3.459930383909737419e-06
5.461999999999999744e+00,3.835379877614178494e-05,3.497629070733437757e-06
5.463000000000000078e+00,3.804629196377903486e-05,3.535485194485022652e-06
5.464000000000000412e+00,3.773220042818757337e-05,3.573485384463013292e-06
5.464999999999999858e+00,3.741161832668209701e-05,3.611616734601355065e-06
5.466000000000000192e+00,3.708464159375696986e-05,3.649866505581227159e-06
5.467000000000000526e+00,3.675136681595875298e-05,3.688222396815458137e-06
5.467999999999999972e+00,3.641189225682587931e-05,3.726672254631037615e-06
5.469000000000000306e+00,3.606631684407029810e-05,3.765204354866874573e-06
5.469999999999999751e+00,3.571474129150394689e-05,3.803807077179163195e-06
5.471000000000000085e+00,3.535726692654497501e-05,3.842469229244835011e-06
5.472000000000000419e+00,3.499399687295538070e-05,3.881179708374149570e-06
5.472999999999999865e+00,3.462503494005337472e-05,3.919927815990760189e-06
5.474000000000000199e+00,3.425048669406169908e-05,3.958702928206336728e-06
5.475000000000000533e+00,3.387045840654622154e-05,3.997494816120192377e-06
5.475999999999999979e+00,3.348505815932020319e-05,4.036293309148975288e-06
5.477000000000000313e+00,3.309439476114767875e-05,4.075088619681527438e-06
5.477999999999999758e+00,3.269857889569628310e-05,4.113870983460320899e-06
5.479000000000000092e+00,3.229772202125985711e-05,4.152631029809680133e-06
5.480000000000000426e+00,3.189193751321022890e-05,4.191359392546198486e-06
5.480999999999999872e+00,3.148133956740561918e-05,4.230047077423236676e-06
5.482000000000000206e+00,3.106604440614127059e-05,4.268685077044023974e-06
5.483000000000000540e+00,3.064616916305416079e-05,4.307264752704997669e-06
5.483999999999999986e+00,3.022183300479808199e-05,4.345777449185188301e-06
5.485000000000000320e+00,2.979315614928936478e-05,4.384214868550587964e-06
5.485999999999999766e+00,2.936026103721609752e-05,4.422568662431671547e-06
5.487000000000000099e+00,2.892327122843551464e-05,4.460830840818610530e-06
5.488000000000000433e+00,2.848231259128238349e-05,4.498993374745795925e-06
5.488999999999999879e+00,2.803751232849269906e-05,4.537048577595457662e-06
5.490000000000000213e+00,2.758900018016800375e-05,4.574988691046355555e-06
5.491000000000000547e+00,2.713690739702149325e-05,4.612806302482861617e-06
5.491999999999999993e+00,2.668136801817246932e-05,4.650493910238670932e-06
5.493000000000000327e+00,2.622251784593953097e-05,4.688044366147017866e-06
5.493999999999999773e+00,2.576049568691860883e-05,4.725450442102846232e-06
5.495000000000000107e+00,2.529544252561836379e-05,4.762705230503476242e-06
5.496000000000000441e+00,2.482750278210025315e-05,4.799801718834327312e-06
5.496999999999999886e+00,2.435682335664849765e-05,4.836733250948731022e-06
5.498000000000000220e+00,2.388355505086166853e-05,4.873493062416905847e-06
5.499000000000000554e+00,2.340785181682936435e-05,4.910074699414762837e-06
5.500000000000000000e+00,2.292987212225961298e-05,4.946471591138174747e-06
5.501000000000000334e+00,2.244977818097221406e-05,4.982677512329093808e-06
5.501999999999999780e+00,2.196773752774576935e-05,5.018686103219763546e-06
5.503000000000000114e+00,2.148392240953826118e-05,5.054491327176674174e-06
5.504000000000000448e+00,2.099851137456019092e-05,5.090087020423320501e-06
5.504999999999999893e+00,2.051168883558206061e-05,5.125467348207582389e-06
5.506000000000000227e+00,2.002364688295069669e-05,5.160626330284296223e-06
5.506999999999999673e+00,1.953458501405705040e-05,5.195558310441550263e-06
5.508000000000000007e+00,1.904471216286434442e-05,5.230257480828511356e-06
5.509000000000000341e+00,1.855424663978950633e-05,5.264718379733015151e-06
5.509999999999999787e+00,1.806341857450190891e-05,5.298935370829281228e-06
5.511000000000000121e+00,1.757247022536642707e-05,5.332903149728314182e-06
5.512000000000000455e+00,1.708165870954613498e-05,5.366616262734830213e-06
5.512999999999999901e+00,1.659125695705761212e-05,5.400069574211511046e-06
5.514000000000000234e+00,1.610155705388441176e-05,5.433257772398004536e-06
5.514999999999999680e+00,1.561287179244951891e-05,5.466175879421482458e-06
5.516000000000000014e+00,1.512553884439903568e-05,5.498818758034057761e-06
5.517000000000000348e+00,1.463992342371522632e-05,5.531181590429301714e-06
5.517999999999999794e+00,1.415642362505323363e-05,5.563259369830841967e-06
5.519000000000000128e+00,1.367547439510298073e-05,5.595047431197154127e-06
5.520000000000000462e+00,1.319755457501120258e-05,5.626540928141624399e-06
5.520999999999999908e+00,1.272319288352211886e-05,5.657735347226887575e-06
5.522000000000000242e+00,1.225297726971723517e-05,5.688625992521359259e-06
5.522999999999999687e+00,1.178756373984054921e-05,5.719208492856950976e-06
5.524000000000000021e+00,1.132768889653434601e-05,5.749478287082763037e-06
5.525000000000000355e+00,1.087418253098686448e-05,5.779431145419717420e-06
5.525999999999999801e+00,1.042798443300817271e-05,5.809062651603262093e-06
5.527000000000000135e+00,9.990161823325041884e-06,5.838368726060318201e-06
5.528000000000000469e+00,9.561931375956361903e-06,5.867345068547094487e-06
5.528999999999999915e+00,9.144681847035602266e-06,5.895987734090413715e-06
5.530000000000000249e+00,8.740000861226796265e-06,5.924292591830817442e-06
5.530999999999999694e+00,8.349701152785390780e-06,5.952255846639313241e-06
5.532000000000000028e+00,7.975847913266764127e-06,5.979873478992256588e-06
5.533000000000000362e+00,7.620780514559883898e-06,6.007141798294022765e-06
5.533999999999999808e+00,7.287126859358109641e-06,6.034056927064385189e-06
5.535000000000000142e+00,6.977799952285717089e-06,6.060615344055405921e-06
5.536000000000000476e+00,6.695969903631286578e-06,6.086813307358377092e-06
5.536999999999999922e+00,6.444997085147923751e-06,6.112647420634214434e-06
5.538000000000000256e+00,6.228318251500834035e-06,6.138114071285077039e-06
5.538999999999999702e+00,6.049276896300406043e-06,6.163209988002807854e-06
5.540000000000000036e+00,5.910903863967185160e-06,6.187931703182523734e-06
5.541000000000000369e+00,5.815666099456454217e-06,6.212276084481728675e-06
5.541999999999999815e+00,5.765221645892872613e-06,6.236239772299684879e-06
5.543000000000000149e+00,5.760227722092587377e-06,6.259819769302748007e-06
5.544000000000000483e+00,5.800247287556326237e-06,6.283012859988272282e-06
5.544999999999999929e+00,5.883778177030019939e-06,6.305816185947977668e-06
5.546000000000000263e+00,6.008398368678339505e-06,6.328226670843944035e-06
5.546999999999999709e+00,6.170993277570980615e-06,6.350241590176947812e-06
5.548000000000000043e+00,6.368015488776126251e-06,6.371857988294064848e-06
5.549000000000000377e+00,6.595732625397412071e-06,6.393073267721315838e-06
5.549999999999999822e+00,6.850431018449294392e-06,6.413884624563758695e-06
5.551000000000000156e+00,7.128564134751131397e-06,6.434289614488069889e-06
5.552000000000000490e+00,7.426844705478692674e-06,6.454285536259454900e-06
5.552999999999999936e+00,7.742292477251076763e-06,6.473870058608405541e-06
5.554000000000000270e+00,8.072246862727674500e-06,6.493040647866192923e-06
5.554999999999999716e+00,8.414358886262638239e-06,6.511795130401343665e-06
5.556000000000000050e+00,8.766568514664407541e-06,6.530131086991100399e-06
5.557000000000000384e+00,9.127077287340971967e-06,6.548046465163118344e-06
5.557999999999999829e+00,9.494317241543501294e-06,6.565538998933334889e-06
5.559000000000000163e+00,9.866922306486848016e-06,6.582606774074148091e-06
5.560000000000000497e+00,1.024370001724733386e-05,6.599247645416633692e-06
5.560999999999999943e+00,1.062360796006593844e-05,6.615459866403047410e-06
5.562000000000000277e+00,1.100573121219762514e-05,6.631241435042945196e-06
5.562999999999999723e+00,1.138926470472155034e-05,6.646590719229962592e-06
5.564000000000000057e+00,1.177349631624960599e-05,6.661505877336131173e-06
5.565000000000000391e+00,1.215779427081547552e-05,6.675985434378482703e-06
5.565999999999999837e+00,1.254159456223572237e-05,6.690027662620084949e-06
5.567000000000000171e+00,1.292439230992664751e-05,6.703631222948171686e-06
5.568000000000000504e+00,1.330573245130328059e-05,6.716794552338813539e-06
5.568999999999999950e+00,1.368520383687544053e-05,6.729516467642171490e-06
5.570000000000000284e+00,1.406243227074030573e-05,6.741795544338404393e-06
5.570999999999999730e+00,1.443707659096982584e-05,6.753630742613576205e-06
5.572000000000000064e+00,1.480882337196723006e-05,6.765020786456476474e-06
5.573000000000000398e+00,1.517738439907291979e-05,6.775964781002850312e-06
5.573999999999999844e+00,1.554249248842273860e-05,6.786461586100533856e-06
5.575000000000000178e+00,1.590390001232938310e-05,6.796510463415288828e-06
5.576000000000000512e+00,1.626137557553769300e-05,6.806110460372564243e-06
5.576999999999999957e+00,1.661470314405243039e-05,6.815261007885358120e-06
5.578000000000000291e+00,1.696367925985814193e-05,6.823961265051787386e-06
5.578999999999999737e+00,1.730811278019036951e-05,6.832210797832259513e-06
5.580000000000000071e+00,1.764782249409918449e-05,6.840008947624419243e-06
5.581000000000000405e+00,1.798263717161477127e-05,6.847355439856633752e-06
5.581999999999999851e+00,1.831239357579100033e-05,6.854249768763683702e-06
5.583000000000000185e+00,1.863693675202322621e-05,6.860691836354754176e-06
5.584000000000000519e+00,1.895611814742082836e-05,6.866681296256794726e-06
5.584999999999999964e+00,1.926979614819405751e-05,6.872218201491125257e-06
5.586000000000000298e+00,1.957783441874825801e-05,6.877302366949990332e-06
5.586999999999999744e+00,1.988010258357336273e-05,6.881934015704730098e-06
5.588000000000000078e+00,2.017647465377966093e-05,6.886113137017916999e-06
5.589000000000000412e+00,2.046682975724235023e-05,6.889840109666489778e-06
5.589999999999999858e+00,2.075105074300836867e-05,6.893115085450275619e-06
5.591000000000000192e+00,2.102902501701602435e-05,6.895938636422829830e-06
5.592000000000000526e+00,2.130064313101597473e-05,6.898311077127630009e-06
5.592999999999999972e+00,2.156579974047114403e-05,6.900233157621744542e-06
5.594000000000000306e+00,2.182439218444999496e-05,6.901705379117896456e-06
5.594999999999999751e+00,2.207632151434845642e-05,6.902728652003400160e-06
5.596000000000000085e+00,2.232149120247588231e-05,6.903303655579547419e-06
5.597000000000000419e+00,2.255980807777908053e-05,6.903431469409675491e-06
5.597999999999999865e+00,2.279118110991465538e-05,6.903112949461129278e-06
5.599000000000000199e+00,2.301552248264063743e-05,6.902349396123699847e-06
5.600000000000000533e+00,2.323274627123118934e-05,6.901141850851536478e-06
5.600999999999999979e+00,2.344276951507642598e-05,6.899491769878431474e-06
5.602000000000000313e+00,2.364551101581457873e-05,6.897400385990030150e-06
5.602999999999999758e+00,2.384089240417783273e-05,6.894869359457168420e-06
5.604000000000000092e+00,2.402883692438685003e-05,6.891900103841638283e-06
5.605000000000000426e+00,2.420927055267232513e-05,6.888494477643380357e-06
5.605999999999999872e+00,2.438212077442715963e-05,6.884654112148019753e-06
5.607000000000000206e+00,2.454731768375952798e-05,6.880381056072123279e-06
5.608000000000000540e+00,2.470479279394512931e-05,6.875677116269902473e-06
5.608999999999999986e+00,2.485448018027592554e-05,6.870544552963873890e-06
5.610000000000000320e+00,2.499631526592638772e-05,6.864985385756492907e-06
5.610999999999999766e+00,2.513023596817862273e-05,6.859002077465667916e-06
5.612000000000000099e+00,2.525618150799848461e-05,6.852596858379272213e-06
5.613000000000000433e+00,2.537409357254039670e-05,6.845772401577808505e-06
5.613999999999999879e+00,2.548391510825133525e-05,6.838531158763960605e-06
5.615000000000000213e+00,2.558559144421031846e-05,6.830876011686392740e-06
5.616000000000000547e+00,2.567906915984784097e-05,6.822809609699925928e-06
5.616999999999999993e+00,2.576429724874051700e-05,6.814335075892236971e-06
5.618000000000000327e+00,2.584122590706075691e-05,6.805455297709256520e-06
5.618999999999999773e+00,2.590980769858584553e-05,6.796173611526307658e-06
5.620000000000000107e+00,2.596999638546639781e-05,6.786493125745917222e-06
5.621000000000000441e+00,2.602174809531043070e-05,6.776417400837433151e-06
5.621999999999999886e+00,2.606502015973477087e-05,6.765949778115070943e-06
5.623000000000000220e+00,2.609977227331218932e-05,6.755094067743397298e-06
5.624000000000000554e+00,2.612596531839290640e-05,6.743853858124175923e-06
5.625000000000000000e+00,2.614356254311981371e-05,6.732233198544203461e-06
5.626000000000000334e+00,2.615252839810682420e-05,6.720235913897373584e-06
5.626999999999999780e+00,2.615282970328768245e-05,6.707866296712186469e-06
5.628000000000000114e+00,2.614443447703266536e-05,6.695128416917059936e-06
5.629000000000000448e+00,2.612731312779603690e-05,6.682026820752871708e-06
5.629999999999999893e+00,2.610143728676023793e-05,6.668565840442224627e-06
5.631000000000000227e+00,2.606678100725478355e-05,6.654750294080933691e-06
5.631999999999999673e+00,2.602331957887595745e-05,6.640584780904521766e-06
5.633000000000000007e+00,2.597103070421518748e-05,6.626074370199299187e-06
5.634000000000000341e+00,2.590989336367830362e-05,6.611223920137004894e-06
5.634999999999999787e+00,2.583988899296852163e-05,6.596038777721871533e-06
5.636000000000000121e+00,2.576100033542580556e-05,6.580524087000067506e-06
5.637000000000000455e+00,2.567321263281996450e-05,6.564685476671297595e-06
5.637999999999999901e+00,2.557651246801857263e-05,6.548528364432909265e-06
5.639000000000000234e+00,2.547088897767269290e-05,6.532058671311756621e-06
5.639999999999999680e+00,2.535633267520680888e-05,6.515282111585487087e-06
5.641000000000000014e+00,2.523283666414274037e-05,6.498204892812948611e-06
5.642000000000000348e+00,2.510039550705510559e-05,6.480833029256609605e-06
5.642999999999999794e+00,2.495900642940109525e-05,6.463173027723246599e-06
5.644000000000000128e+00,2.480866818535076593e-05,6.445231199703295611e-06
5.645000000000000462e+00,2.464938225844056605e-05,6.427014367877821499e-06
5.645999999999999908e+00,2.448115174611675544e-05,6.408529158898266399e-06
5.647000000000000242e+00,2.430398259540361312e-05,6.389782713645924113e-06
5.647999999999999687e+00,2.411788247424980579e-05,6.370781977052185918e-06
5.649000000000000021e+00,2.392286200461561500e-05,6.351534402007981749e-06
5.650000000000000355e+00,2.371893365640147513e-05,6.332047266677742230e-06
5.650999999999999801e+00,2.350611300138392718e-05,6.312328362075568758e-06
5.652000000000000135e+00,2.328441763407668064e-05,6.292385298851204501e-06
5.653000000000000469e+00,2.305386843441861649e-05,6.272226208577008212e-06
5.653999999999999915e+00,2.281448849382487746e-05,6.251859039067702054e-06
5.655000000000000249e+00,2.256630441800478826e-05,6.231292261462847328e-06
5.655999999999999694e+00,2.230934530118025021e-05,6.210534179806643536e-06
5.657000000000000028e+00,2.204364403871970614e-05,6.189593622381365515e-06
5.658000000000000362e+00,2.176923631429374012e-05,6.168479244916833532e-06
5.658999999999999808e+00,2.148616198027599800e-05,6.147200233871646546e-06
5.660000000000000142e+00,2.119446411485221272e-05,6.125765611063658497e-06
5.661000000000000476e+00,2.089419042261469179e-05,6.104184928760730772e-06
5.661999999999999922e+00,2.058539237247156034e-05,6.082467574685599589e-06
5.663000000000000256e+00,2.026812667784612330e-05,6.060623470812434884e-06
5.663999999999999702e+00,1.994245450574321180e-05,6.038662380377808671e-06
5.665000000000000036e+00,1.960844308376830024e-05,6.016594604662120186e-06
5.666000000000000369e+00,1.926616501448970089e-05,5.994430283806103890e-06
5.666999999999999815e+00,1.891570002498169773e-05,5.972180090765730233e-06
5.668000000000000149e+00,1.855713447148909118e-05,5.949854552659216817e-06
5.669000000000000483e+00,1.819056327530034500e-05,5.927464732722602080e-06
5.669999999999999929e+00,1.781608968462455449e-05,5.905021534820271555e-06
5.671000000000000263e+00,1.743382748145447543e-05,5.882536404627672091e-06
5.671999999999999709e+00,1.704390109297740797e-05,5.860020634240562337e-06
5.673000000000000043e+00,1.664644822748353735e-05,5.837486050593635015e-06
5.674000000000000377e+00,1.624162047978771684e-05,5.814944331709049576e-06
5.674999999999999822e+00,1.582958660531645959e-05,5.792407684796961589e-06
5.676000000000000156e+00,1.541053390875150950e-05,5.769888168504708689e-06
5.677000000000000490e+00,1.498467241450073873e-05,5.747398366090310252e-06
5.677999999999999936e+00,1.455223743454962722e-05,5.724950709691589755e-06
5.679000000000000270e+00,1.411349518097618805e-05,5.702558154532296546e-06
5.679999999999999716e+00,1.366874714299094406e-05,5.680233504327556787e-06
5.681000000000000050e+00,1.321833798165170351e-05,5.657990079882131437e-06
5.682000000000000384e+00,1.276266276676406484e-05,5.635841034723595563e-06
5.682999999999999829e+00,1.230217852389058637e-05,5.613800026582481083e-06
5.684000000000000163e+00,1.183741622578375730e-05,5.591880560685959027e-06
5.685000000000000497e+00,1.136899831846211656e-05,5.570096637313535828e-06
5.685999999999999943e+00,1.089765847557264944e-05,5.548462075916773482e-06
5.687000000000000277e+00,1.042426926146169105e-05,5.526991180542745215e-06
5.687999999999999723e+00,9.949875087900716375e-06,5.505698077839086276e-06
5.689000000000000057e+00,9.475736975427358349e-06,5.484597362531551645e-06
5.690000000000000391e+00,9.003387833287163091e-06,5.463703448354115361e-06
5.690999999999999837e+00,8.534705956771147906e-06,5.443031182473195858e-06
5.692000000000000171e+00,8.072007085014929105e-06,5.422595199653898026e-06
5.693000000000000504e+00,7.618163572213318219e-06,5.402410581223195184e-06
5.693999999999999950e+00,7.176750584973295854e-06,5.382492190301280694e-06
5.695000000000000284e+00,6.752223708910652261e-06,5.362855280730526448e-06
5.695999999999999730e+00,6.350116536200038095e-06,5.343514883483587680e-06
5.697000000000000064e+00,5.977235881262483818e-06,5.324486404065466998e-06
5.698000000000000398e+00,5.641793676724310854e-06,5.305784968262019249e-06
5.698999999999999844e+00,5.353373237715968650e-06,5.287426063432475301e-06
5.700000000000000178e+00,5.122572814211974807e-06,5.269424909029721901e-06
5.701000000000000512e+00,4.960170474582076599e-06,5.251797024716507348e-06
5.701999999999999957e+00,4.875769614905201314e-06,5.234557621103726108e-06
5.703000000000000291e+00,4.876171740159662726e-06,5.217722187191071308e-06
5.703999999999999737e+00,4.964040238232877193e-06,5.201305885436379233e-06
5.705000000000000071e+00,5.137464125273436352e-06,5.185324112834222785e-06
5.706000000000000405e+00,5.390627831682360799e-06,5.169791889257947522e-06
5.706999999999999851e+00,5.715222776645172679e-06,5.154724434106515532e-06
5.708000000000000185e+00,6.101975756479838150e-06,5.140136573044386781e-06
5.709000000000000519e+00,6.541826237950871540e-06,5.126043273490322262e-06
5.709999999999999964e+00,7.026611544997642329e-06,5.112459058457049766e-06
5.711000000000000298e+00,7.549338065575323615e-06,5.099398569406862998e-06
5.711999999999999744e+00,8.104193739888834554e-06,5.086875993029093891e-06
5.713000000000000078e+00,8.686428940639187064e-06,5.074905540405748773e-06
5.714000000000000412e+00,9.292193868403747509e-06,5.063500906035822290e-06
5.714999999999999858e+00,9.918373050998690861e-06,5.052675797914717767e-06
5.716000000000000192e+00,1.056244066185046924e-05,5.042443378400476130e-06
5.717000000000000526e+00,1.122233795058557328e-05,5.032816751741823624e-06
5.717999999999999972e+00,1.189637650466066922e-05,5.023808432113904929e-06
5.719000000000000306e+00,1.258315972744027014e-05,5.015430818360905560e-06
5.719999999999999751e+00,1.328152336806554413e-05,5.007695690661044593e-06
5.721000000000000085e+00,1.399048695818818239e-05,5.000614682781819595e-06
5.722000000000000419e+00,1.470921802524243457e-05,4.994198765471572934e-06
5.722999999999999865e+00,1.543700198312872006e-05,4.988458693939850552e-06
5.724000000000000199e+00,1.617322060010794311e-05,4.983404516137954859e-06
5.725000000000000533e+00,1.691733282987359694e-05,4.979046026993186772e-06
5.725999999999999979e+00,1.766886181451538239e-05,4.975392303221298761e-06
5.727000000000000313e+00,1.842738234872007275e-05,4.972452104046812271e-06
5.727999999999999758e+00,1.919251296614390187e-05,4.970233425600318389e-06
5.729000000000000092e+00,1.996390736712311341e-05,4.968743929586178954e-06
5.730000000000000426e+00,2.074124971418034714e-05,4.967990498617962798e-06
5.730999999999999872e+00,2.152424857702206693e-05,4.967979603850718741e-06
5.732000000000000206e+00,2.231263414491264647e-05,4.968716932320331318e-06
5.733000000000000540e+00,2.310615370439593003e-05,4.970207757515454645e-06
5.733999999999999986e+00,2.390457018505542428e-05,4.972456542344705505e-06
5.735000000000000320e+00,2.470765869362262149e-05,4.975467296288787415e-06
5.735999999999999766e+00,2.551520584097995793e-05,4.979243190028586390e-06
5.737000000000000099e+00,2.632700690152681218e-05,4.983786922977743081e-06
5.738000000000000433e+00,2.714286574547793360e-05,4.989100396412452074e-06
5.738999999999999879e+00,2.796259243208569964e-05,4.995185031739525472e-06
5.740000000000000213e+00,2.878600351222997136e-05,5.002041424371816176e-06
5.741000000000000547e+00,2.961292000311050528e-05,5.009669655985850859e-06
5.741999999999999993e+00,3.044316789963351022e-05,5.018069015462345537e-06
5.743000000000000327e+00,3.127657635387446049e-05,5.027238296920020846e-06
5.743999999999999773e+00,3.211297839856670024e-05,5.037175522599552539e-06
5.745000000000000107e+00,3.295220922497735553e-05,5.047878210700125174e-06
5.746000000000000441e+00,3.379410708669910903e-05,5.059343123828532728e-06
5.746999999999999886e+00,3.463851173135378697e-05,5.071566537670499338e-06
5.748000000000000220e+00,3.548526532319604772e-05,5.084544002871572695e-06
5.749000000000000554e+00,3.633421096670772773e-05,5.098270578736854035e-06
5.750000000000000000e+00,3.718519373837677900e-05,5.112740657346728466e-06
5.751000000000000334e+00,3.803805924446678551e-05,5.127948171156106477e-06
5.751999999999999780e+00,3.889265470722774222e-05,5.143886399954875805e-06
5.753000000000000114e+00,3.974882758193019682e-05,5.160548184426633827e-06
5.754000000000000448e+00,4.060642667638435932e-05,5.177925763893962358e-06
5.754999999999999893e+00,4.146530075659157104e-05,5.196010979453261739e-06
5.756000000000000227e+00,4.232529972343306279e-05,5.214795133949621823e-06
5.757000000000000561e+00,4.318627335554886570e-05,5.234269109592238318e-06
5.758000000000000007e+00,4.404807239893529904e-05,5.254423286130709061e-06
5.759000000000000341e+00,4.491054719134001798e-05,5.275247726944262617e-06
5.759999999999999787e+00,4.577354899088584294e-05,5.296732036795022792e-06
5.761000000000000121e+00,4.663692864343246163e-05,5.318865481696054883e-06
5.762000000000000455e+00,4.750053776777380928e-05,5.341636934114087041e-06
5.762999999999999901e+00,4.836422748171433279e-05,5.365034978651910356e-06
5.764000000000000234e+00,4.922784957858690566e-05,5.389047873670513722e-06
5.764999999999999680e+00,5.009125531711004965e-05,5.413663590951165270e-06
5.766000000000000014e+00,5.095429664539202779e-05,5.438869814810087604e-06
5.767000000000000348e+00,5.181682490464324328e-05,5.464654017174172758e-06
5.767999999999999794e+00,5.267869207845665621e-05,5.491003410049666528e-06
5.769000000000000128e+00,5.353974950100755291e-05,5.517905017237061677e-06
5.770000000000000462e+00,5.439984912716043616e-05,5.545345674653609122e-06
5.770999999999999908e+00,5.525884229991939289e-05,5.573312035369658094e-06
5.772000000000000242e+00,5.611658099688391358e-05,5.601790614760687606e-06
5.772999999999999687e+00,5.697291653890845141e-05,5.630767786680275219e-06
5.774000000000000021e+00,5.782770080947626054e-05,5.660229827160631669e-06
5.775000000000000355e+00,5.868078506311945997e-05,5.690162888281929212e-06
5.775999999999999801e+00,5.953202123684677946e-05,5.720553050139675377e-06
5.777000000000000135e+00,6.038126061541672227e-05,5.751386294625002896e-06
5.778000000000000469e+00,6.122835505451075283e-05,5.782648604382634469e-06
5.778999999999999915e+00,6.207315584352410731e-05,5.814325875276544734e-06
5.780000000000000249e+00,6.291551495548037382e-05,5.846404013734920189e-06
5.780999999999999694e+00,6.375528370518600057e-05,5.878868873768599186e-06
5.782000000000000028e+00,6.459231404673846473e-05,5.911706359100361085e-06
5.783000000000000362e+00,6.542645736425952265e-05,5.944902326428035186e-06
5.783999999999999808e+00,6.625756576224286717e-05,5.978442717104088557e-06
5.785000000000000142e+00,6.708549082846654678e-05,6.012313435367277452e-06
5.786000000000000476e+00,6.791008483558193774e-05,6.046500496083504470e-06
5.786999999999999922e+00,6.873119950328839076e-05,6.080989898334903572e-06
5.788000000000000256e+00,6.954868730483605634e-05,6.115767772256204115e-06
5.788999999999999702e+00,7.036240019813775975e-05,6.150820232132283846e-06
5.790000000000000036e+00,7.117219093123748391e-05,6.186133555648348463e-06
5.791000000000000369e+00,7.197791178185561616e-05,6.221694014421512146e-06
5.791999999999999815e+00,7.277941582681913364e-05,6.257488064255297977e-06
5.793000000000000149e+00,7.357655573527016840e-05,6.293502157701743990e-06
5.794000000000000483e+00,7.436918496622559635e-05,6.329722949490614891e-06
5.794999999999999929e+00,7.515715656190563706e-05,6.366137085395292147e-06
5.796000000000000263e+00,7.594032448824368313e-05,6.402731435531589743e-06
5.796999999999999709e+00,7.671854235505864300e-05,6.439492871733626252e-06
5.798000000000000043e+00,7.749166465069756455e-05,6.476408497880866153e-06
5.799000000000000377e+00,7.825954549456929862e-05,6.513465420673565583e-06
5.799999999999999822e+00,7.902203998025668461e-05,6.550650992377375111e-06
5.801000000000000156e+00,7.977900293165530814e-05,6.587952567257515653e-06
5.802000000000000490e+00,8.053029008431686786e-05,6.625357764381334886e-06
5.802999999999999936e+00,8.127575693208103009e-05,6.662854201028207436e-06
5.804000000000000270e+00,8.201526008304507308e-05,6.700429764731974761e-06
5.804999999999999716e+00,8.274865584602316164e-05,6.738072335366985532e-06
5.806000000000000050e+00,8.347580150817394116e-05,6.775770072677509739e-06
5.807000000000000384e+00,8.419655425140982813e-05,6.813511130336817992e-06
5.807999999999999829e+00,8.491077238498759131e-05,6.851283956997309066e-06
5.809000000000000163e+00,8.561831401337581385e-05,6.889076982339441222e-06
5.810000000000000497e+00,8.631903838099052250e-05,6.926878935819504423e-06
5.810999999999999943e+00,8.701280464780347874e-05,6.964678531342765161e-06
5.812000000000000277e+00,8.769947313673552135e-05,7.002464786916290842e-06
5.812999999999999723e+00,8.837890408617216445e-05,7.040226697328753518e-06
5.814000000000000057e+00,8.905095896000023061e-05,7.077953571400740675e-06
5.815000000000000391e+00,8.971549920216666859e-05,7.115634684735953188e-06
5.815999999999999837e+00,9.037238747863843020e-05,7.153259635683018554e-06
5.817000000000000171e+00,9.102148646366949882e-05,7.190817985624413374e-06
5.818000000000000504e+00,9.166266014374468583e-05,7.228299617109357553e-06
5.818999999999999950e+00,9.229577251394075247e-05,7.265694368909418256e-06
5.820000000000000284e+00,9.292068893230818582e-05,7.302992412564448572e-06
5.820999999999999730e+00,9.353727489345521672e-05,7.340183878748511798e-06
5.822000000000000064e+00,9.414539718186331349e-05,7.377259217548498988e-06
5.823000000000000398e+00,9.474492273396315780e-05,7.414208828200609099e-06
5.823999999999999844e+00,9.533571992676933020e-05,7.451023453354195884e-06
5.825000000000000178e+00,9.591765724967770692e-05,7.487693768208346129e-06
5.826000000000000512e+00,9.649060469164531383e-05,7.524210795157262023e-06
5.826999999999999957e+00,9.705443242154014030e-05,7.560565484807183250e-06
5.828000000000000291e+00,9.760901205592668482e-05,7.596749122813796789e-06
5.828999999999999737e+00,9.815421549484302144e-05,7.632752927995369621e-06
5.830000000000000071e+00,9.868991617538429978e-05,7.668568471765808652e-06
5.831000000000000405e+00,9.921598781675820540e-05,7.704187244744468868e-06
5.831999999999999851e+00,9.973230571024132847e-05,7.739601086919504558e-06
5.833000000000000185e+00,1.002387454667048704e-04,7.774801747373679770e-06
5.834000000000000519e+00,1.007351842875276788e-04,7.809781331389117090e-06
5.834999999999999964e+00,1.012214997352349900e-04,7.844531854053033324e-06
5.836000000000000298e+00,1.016975710352722485e-04,7.879045684987019953e-06
5.836999999999999744e+00,1.021632777952383007e-04,7.913315091841499185e-06
5.838000000000000078e+00,1.026185013183727318e-04,7.947332705871215387e-06
5.839000000000000412e+00,1.030631233590322573e-04,7.981091056990451162e-06
5.839999999999999858e+00,1.034970273314508388e-04,8.014583026950639836e-06
5.841000000000000192e+00,1.039200971726958554e-04,8.047801395224323472e-06
5.842000000000000526e+00,1.043322186396435162e-04,8.080739313957065252e-06
5.842999999999999972e+00,1.047332779398806529e-04,8.113389812946826134e-06
5.844000000000000306e+00,1.051231630499314154e-04,8.145746282894331862e-06
5.844999999999999751e+00,1.055017625043017424e-04,8.177801990135535957e-06
5.846000000000000085e+00,1.058689666936728474e-04,8.209550580896921509e-06
5.847000000000000419e+00,1.062246666082131461e-04,8.240985576719607578e-06
5.847999999999999865e+00,1.065687550966685690e-04,8.272100867539831711e-06
5.849000000000000199e+00,1.069011256497761047e-04,8.302890210167635030e-06
5.850000000000000533e+00,1.072216736730390881e-04,8.333347741985158369e-06
5.850999999999999979e+00,1.075302951858283314e-04,8.363467465761813475e-06
5.852000000000000313e+00,1.078268881579089335e-04,8.393243753541752277e-06
5.852999999999999758e+00,1.081113512835156043e-04,8.422670841287744134e-06
5.854000000000000092e+00,1.083835852196347107e-04,8.451743344237149330e-06
5.855000000000000426e+00,1.086434913550040981e-04,8.480455731154867252e-06
5.855999999999999872e+00,1.088909731284967253e-04,8.508802861775568633e-06
5.857000000000000206e+00,1.091259347148786004e-04,8.536779440373137609e-06
5.858000000000000540e+00,1.093482823105121229e-04,8.564380557873052310e-06
5.858999999999999986e+00,1.095579229392001171e-04,8.591601145877556054e-06
5.860000000000000320e+00,1.097547657371768524e-04,8.618436531369352100e-06
5.860999999999999766e+00,1.099387206474196040e-04,8.644881886976624497e-06
5.862000000000000099e+00,1.101096997233944595e-04,8.670932765337401618e-06
5.863000000000000433e+00,1.102676159254937469e-04,8.696584569120163608e-06
5.863999999999999879e+00,1.104123843052268959e-04,8.721833082421051202e-06
5.865000000000000213e+00,1.105439208246404846e-04,8.746673928691942821e-06
5.866000000000000547e+00,1.106621437026490153e-04,8.771103141007182029e-06
5.866999999999999993e+00,1.107669720336427072e-04,8.795116562618448844e-06
5.868000000000000327e+00,1.108583271126819408e-04,8.818710444992172183e-06
5.868999999999999773e+00,1.109361312310537978e-04,8.841880872824110608e-06
5.870000000000000107e+00,1.110003089212795630e-04,8.864624320362243730e-06
5.871000000000000441e+00,1.110507856938831389e-04,8.886937090896561572e-06
5.871999999999999886e+00,1.110874893482187138e-04,8.908815892975353135e-06
5.873000000000000220e+00,1.111103487348607166e-04,8.930257255461166582e-06
5.874000000000000554e+00,1.111192950179090596e-04,8.951258120257345419e-06
5.875000000000000000e+00,1.111142603999575176e-04,8.971815259253371899e-06
5.876000000000000334e+00,1.110951794036133769e-04,8.991925836149660935e-06
5.876999999999999780e+00,1.110619876398431175e-04,9.011586808994474958e-06
5.878000000000000114e+00,1.110146231371020358e-04,9.030795584645346855e-06
5.879000000000000448e+00,1.109530250042234975e-04,9.049549381057880949e-06
5.879999999999999893e+00,1.108771347457657494e-04,9.067845818044911171e-06
5.881000000000000227e+00,1.107868950411494105e-04,9.085682335403228420e-06
5.882000000000000561e+00,1.106822509659316115e-04,9.103056772021869998e-06
5.883000000000000007e+00,1.105631487923006292e-04,9.119966791672707906e-06
5.884000000000000341e+00,1.104295372441745315e-04,9.136410487357113244e-06
5.884999999999999787e+00,1.102813662255158929e-04,9.152385734854783249e-06
5.886000000000000121e+00,1.101185881392523658e-04,9.167890832000756950e-06
5.887000000000000455e+00,1.099411566019537184e-04,9.182923896448459119e-06
5.887999999999999901e+00,1.097490277740511210e-04,9.197483482755416633e-06
5.889000000000000234e+00,1.095421590835641141e-04,9.211567936689082242e-06
5.889999999999999680e+00,1.093205104528328518e-04,9.225176026635210609e-06
5.891000000000000014e+00,1.090840430930322227e-04,9.238306317428064264e-06
5.892000000000000348e+00,1.088327207903522676e-04,9.250957809967111489e-06
5.892999999999999794e+00,1.085665086110616909e-04,9.263129312828012726e-06
5.894000000000000128e+00,1.082853742366678704e-04,9.274820062581209284e-06
5.895000000000000462e+00,1.079892867109666398e-04,9.286029087729045348e-06
5.895999999999999908e+00,1.076782176676151145e-04,9.296755855921284842e-06
5.897000000000000242e+00,1.073521400854906367e-04,9.306999632560062778e-06
5.897999999999999687e+00,1.070110296183566454e-04,9.316760133413726051e-06
5.899000000000000021e+00,1.066548633059797896e-04,9.326036859514369364e-06
5.900000000000000355e+00,1.062836208215789038e-04,9.334829742296716986e-06
5.900999999999999801e+00,1.058972832391099066e-04,9.343138503615259295e-06
5.902000000000000135e+00,1.054958343615469539e-04,9.350963323212667911e-06
5.903000000000000469e+00,1.050792594295848174e-04,9.358304172026273409e-06
5.903999999999999915e+00,1.046475463959507720e-04,9.365161471351237697e-06
5.905000000000000249e+00,1.042006846835087674e-04,9.371535440841686259e-06
5.905999999999999694e+00,1.037386664669414645e-04,9.377426742317146092e-06
5.907000000000000028e+00,1.032614853918973296e-04,9.382835817145889555e-06
5.908000000000000362e+00,1.027691378609063978e-04,9.387763562236699856e-06
5.908999999999999808e+00,1.022616218212026718e-04,9.392210673495922238e-06
5.910000000000000142e+00,1.017389380322674422e-04,9.396178298878414434e-06
5.911000000000000476e+00,1.012010887752800236e-04,9.399667366646763411e-06
5.911999999999999922e+00,1.006480791512376908e-04,9.402679269665122313e-06
5.913000000000000256e+00,1.000799158419235003e-04,9.405215190051044333e-06
5.913999999999999702e+00,9.949660842174133039e-05,9.407276777861402493e-06
5.915000000000000036e+00,9.889816807537439266e-05,9.408865465702844445e-06
5.916000000000000369e+00,9.828460882450039979e-05,9.409983133438031463e-06
5.916999999999999815e+00,9.765594632894073249e-05,9.410631458225058907e-06
5.918000000000000149e+00,9.701219922207785255e-05,9.410812598970218565e-06
5.919000000000000483e+00,9.635338776895497064e-05,9.410528482078128333e-06
5.919999999999999929e+00,9.567953518744591796e-05,9.409781498656716190e-06
5.921000000000000263e+00,9.499066645500454269e-05,9.408573822531463327e-06
5.921999999999999709e+00,9.428680953548115569e-05,9.406908110582065449e-06
5.923000000000000043e+00,9.356799410926306879e-05,9.404786814826522005e-06
5.924000000000000377e+00,9.283425294166834218e-05,9.402212862742366590e-06
5.924999999999999822e+00,9.208562060914057216e-05,9.399188958582588955e-06
5.926000000000000156e+00,9.132213474917089135e-05,9.395718276944882519e-06
5.927000000000000490e+00,9.054383485478178595e-05,9.391803776761325657e-06
5.927999999999999936e+00,8.975076359126117100e-05,9.387448894772007659e-06
5.929000000000000270e+00,8.894296552740397664e-05,9.382656859274967506e-06
5.929999999999999716e+00,8.812048843147048387e-05,9.377431378391808958e-06
5.931000000000000050e+00,8.728338207682759860e-05,9.371775950500355068e-06
5.932000000000000384e+00,8.643169955605763978e-05,9.365694561466530533e-06
5.932999999999999829e+00,8.556549600454640698e-05,9.359190963670113643e-06
5.934000000000000163e+00,8.468482991887470266e-05,9.352269403906212901e-06
5.935000000000000497e+00,8.378976197447569690e-05,9.344933922671814979e-06
5.935999999999999943e+00,8.288035633717730059e-05,9.337189048020172322e-06
5.937000000000000277e+00,8.195667944211697503e-05,9.329039085248358709e-06
5.937999999999999723e+00,8.101880134376203359e-05,9.320488841761434789e-06
5.939000000000000057e+00,8.006679449954907913e-05,9.311542911472331019e-06
5.940000000000000391e+00,7.910073511536130887e-05,9.302206355198277635e-06
5.940999999999999837e+00,7.812070198905055193e-05,9.292484034488073799e-06
5.942000000000000171e+00,7.712677786068537550e-05,9.282381328605016451e-06
5.943000000000000504e+00,7.611904823631676328e-05,9.271903382635341516e-06
5.943999999999999950e+00,7.509760279777151297e-05,9.261055837690272493e-06
5.945000000000000284e+00,7.406253424386785057e-05,9.249844127341452134e-06
5.945999999999999730e+00,7.301393968495057958e-05,9.238274180481448512e-06
5.947000000000000064e+00,7.195191955718174554e-05,9.226351708880290879e-06
5.948000000000000398e+00,7.087657909410699443e-05,9.214082933417620526e-06
5.948999999999999844e+00,6.978802722975586124e-05,9.201473861061862055e-06
5.950000000000000178e+00,6.868637807627674672e-05,9.188530997387331955e-06
5.951000000000000512e+00,6.757174994146742698e-05,9.175260641880546555e-06
5.951999999999999957e+00,6.644426686526681250e-05,9.161669592147618900e-06
5.953000000000000291e+00,6.530405765614459882e-05,9.147764439126668026e-06
5.953999999999999737e+00,6.415125752278859198e-05,9.133552276674102054e-06
5.955000000000000071e+00,6.298600725226722382e-05,9.119039970548479455e-06
5.956000000000000405e+00,6.180845494058252233e-05,9.104234905794659943e-06
5.956999999999999851e+00,6.061875523692526616e-05,9.089144263756360702e-06
5.958000000000000185e+00,5.941707121178958859e-05,9.073775724299693683e-06
5.959000000000000519e+00,5.820357381431469270e-05,9.058136752762783718e-06
5.959999999999999964e+00,5.697844395039886549e-05,9.042235323309823401e-06
5.961000000000000298e+00,5.574187213711180404e-05,9.026079196325246455e-06
5.961999999999999744e+00,5.449406083003738142e-05,9.009676637618815336e-06
5.963000000000000078e+00,5.323522445043391401e-05,8.993035710171397396e-06
5.964000000000000412e+00,5.196559208308310443e-05,8.976164977751014177e-06
5.964999999999999858e+00,5.068540790763221193e-05,8.959072789790843943e-06
5.966000000000000192e+00,4.939493449449333179e-05,8.941767999966359717e-06
5.967000000000000526e+00,4.809445390694949972e-05,8.924259251254319032e-06
5.967999999999999972e+00,4.678427175068360609e-05,8.906555693856163633e-06
5.969000000000000306e+00,4.546471927577231531e-05,8.888666261966415068e-06
5.969999999999999751e+00,4.413615859940982211e-05,8.870600393681287531e-06
5.971000000000000085e+00,4.279898626435226389e-05,8.852367313485685785e-06
5.972000000000000419e+00,4.145364027292517111e-05,8.833976739019080309e-06
5.972999999999999865e+00,4.010060585115715127e-05,8.815438177509324526e-06
5.974000000000000199e+00,3.874042527905959980e-05,8.796761634393964079e-06
5.975000000000000533e+00,3.737370722306508663e-05,8.777956895018160897e-06
5.975999999999999979e+00,3.600114094592970137e-05,8.759034242511978721e-06
5.977000000000000313e+00,3.462351129072072326e-05,8.740003741854722401e-06
5.977999999999999758e+00,3.324172020575615993e-05,8.720875940389742072e-06
5.979000000000000092e+00,3.185681111316018626e-05,8.701661168657078829e-06
5.980000000000000426e+00,3.047000263287821380e-05,8.682370240067158404e-06
5.980999999999999872e+00,2.908272899831494101e-05,8.663013745221652528e-06
5.982000000000000206e+00,2.769669491418979749e-05,8.643602751471757595e-06
5.983000000000000540e+00,2.631394409728942093e-05,8.624148100788901644e-06
5.983999999999999986e+00,2.493695171820918817e-05,8.604661109495107934e-06
5.985000000000000320e+00,2.356874349823400661e-05,8.585152859724015572e-06
5.985999999999999766e+00,2.221305610128188990e-05,8.565634897991549951e-06
5.987000000000000099e+00,2.087454776472757911e-05,8.546118534729448582e-06
5.988000000000000433e+00,1.955908114672893418e-05,8.526615538213159291e-06
5.988999999999999879e+00,1.827409515366337564e-05,8.507137435683915361e-06
5.990000000000000213e+00,1.702909304682009530e-05,8.487696195917411991e-06
5.991000000000000547e+00,1.583625944840518559e-05,8.468303548480248668e-06
5.991999999999999993e+00,1.471120156156285754e-05,8.448971657986456172e-06
5.993000000000000327e+00,1.367373486463201733e-05,8.429712428509720422e-06
5.993999999999999773e+00,1.274849885674335450e-05,8.410538193472315882e-06
5.995000000000000107e+00,1.196493814758315507e-05,8.391461027681708436e-06
5.996000000000000441e+00,1.135590448009545398e-05,8.372493410093705891e-06
5.996999999999999886e+00,1.095408031948936327e-05,8.353647557189688351e-06
5.998000000000000220e+00,1.078614982631289742e-05,8.334936080670059849e-06
5.999000000000000554e+00,1.086634674977304346e-05,8.316371310107153919e-06
6.000000000000000000e+00,1.119253314143916438e-05,8.297965965146347067e-06
6.001000000000000334e+00,1.174719090950084370e-05,8.279732473438326061e-06
6.001999999999999780e+00,1.250264317624690108e-05,8.261683618658076522e-06
6.003000000000000114e+00,1.342747195836867438e-05,8.243831895907594037e-06
6.004000000000000448e+00,1.449146408735368447e-05,8.226190150568426195e-06
6.004999999999999893e+00,1.566824142193873483e-05,8.208770905865177126e-06
6.006000000000000227e+00,1.693604605930554472e-05,8.191587011995511949e-06
6.007000000000000561e+00,1.827749311031867213e-05,8.174651004062992560e-06
6.008000000000000007e+00,1.967890677180641503e-05,8.157975717939522565e-06
6.009000000000000341e+00,2.112958718277499489e-05,8.141573657563933099e-06
6.009999999999999787e+00,2.262115211937994763e-05,8.125457610964427195e-06
6.011000000000000121e+00,2.414700138097284501e-05,8.109640007780547004e-06
6.012000000000000455e+00,2.570189670705982547e-05,8.094133539414180415e-06
6.012999999999999901e+00,2.728164332017941708e-05,8.078950529178910799e-06
6.014000000000000234e+00,2.888284723456812180e-05,8.064103544829168756e-06
6.015000000000000568e+00,3.050273447946215432e-05,8.049604781698269671e-06
6.016000000000000014e+00,3.213901261011967294e-05,8.035466635580463808e-06
6.017000000000000348e+00,3.378976792158883743e-05,8.021701080326512035e-06
6.017999999999999794e+00,3.545338483947232234e-05,8.008320288628166362e-06
6.019000000000000128e+00,3.712848629972056574e-05,7.995336038081999558e-06
6.020000000000000462e+00,3.881388550115152589e-05,7.982760245234498249e-06
6.020999999999999908e+00,4.050855048244745291e-05,7.970604388573434323e-06
6.022000000000000242e+00,4.221157411393979876e-05,7.958880086194263740e-06
6.022999999999999687e+00,4.392215264279254771e-05,7.947598503683555706e-06
6.024000000000000021e+00,4.563956638023583057e-05,7.936770905823548739e-06
6.025000000000000355e+00,4.736316651560808553e-05,7.926408074589942669e-06
6.025999999999999801e+00,4.909236209417725032e-05,7.916520870291693620e-06
6.027000000000000135e+00,5.082661184272007466e-05,7.907119672422022587e-06
6.028000000000000469e+00,5.256541517440149964e-05,7.898214904202422977e-06
6.028999999999999915e+00,5.430830706822714415e-05,7.889816489758204847e-06
6.030000000000000249e+00,5.605485157520863300e-05,7.881934353011951078e-06
6.030999999999999694e+00,5.780463876621135661e-05,7.874577889495546997e-06
6.032000000000000028e+00,5.955727978652353155e-05,7.867756478875500209e-06
6.033000000000000362e+00,6.131240508790291731e-05,7.861478973370741123e-06
6.033999999999999808e+00,6.306966060547218231e-05,7.855754193254520259e-06
6.035000000000000142e+00,6.482870687542394118e-05,7.850590387644035384e-06
6.036000000000000476e+00,6.658921589546519721e-05,7.845995735745720415e-06
6.036999999999999922e+00,6.835087089062894807e-05,7.841977844649912434e-06
6.038000000000000256e+00,7.011336367533566635e-05,7.838544224194609963e-06
6.038999999999999702e+00,7.187639476581687912e-05,7.835701822381780876e-06
6.040000000000000036e+00,7.363967114107148714e-05,7.833457452167831819e-06
6.041000000000000369e+00,7.540290667200320331e-05,7.831817340874648690e-06
6.041999999999999815e+00,7.716582009549446779e-05,7.830787563240594989e-06
6.043000000000000149e+00,7.892813572138549253e-05,7.830373582925233267e-06
6.044000000000000483e+00,8.068958153428818522e-05,7.830580693088830241e-06
6.044999999999999929e+00,8.244988996544810726e-05,7.831413609753546577e-06
6.046000000000000263e+00,8.420879624048530662e-05,7.832876852110005328e-06
6.046999999999999709e+00,8.596603933322653236e-05,7.834974304841564835e-06
6.048000000000000043e+00,8.772136032826772102e-05,7.837709653022806059e-06
6.049000000000000377e+00,8.947450339236060976e-05,7.841085989196637090e-06
6.049999999999999822e+00,9.122521424860879848e-05,7.845106172017253651e-06
6.051000000000000156e+00,9.297324133239701104e-05,7.849772428850823564e-06
6.052000000000000490e+00,9.471833424053795365e-05,7.855086760990277034e-06
6.052999999999999936e+00,9.646024484304748328e-05,7.861050569501651608e-06
6.054000000000000270e+00,9.819872590038482914e-05,7.867664982305908804e-06
6.054999999999999716e+00,9.993353217726955780e-05,7.874930547842497655e-06
6.056000000000000050e+00,1.016644190471040720e-04,7.882847551362622804e-06
6.057000000000000384e+00,1.033911436974513040e-04,7.891415696542637817e-06
6.057999999999999829e+00,1.051134637722595498e-04,7.900634404227273419e-06
6.059000000000000163e+00,1.068311385916562660e-04,7.910502509367295089e-06
6.060000000000000497e+00,1.085439277409295649e-04,7.921018594282293589e-06
6.060999999999999943e+00,1.102515923484779516e-04,7.932180666688071129e-06
6.062000000000000277e+00,1.119538937495302255e-04,7.943986456404786544e-06
6.062999999999999723e+00,1.136505947318894257e-04,7.956433141371000863e-06
6.064000000000000057e+00,1.153414581926231309e-04,7.969517619851716360e-06
6.065000000000000391e+00,1.170262484077100112e-04,7.983236279262985159e-06
6.065999999999999837e+00,1.187047297319922338e-04,7.997585228521283216e-06
6.067000000000000171e+00,1.203766678623617012e-04,8.012560068429871489e-06
6.068000000000000504e+00,1.220418284920604169e-04,8.028156134806484602e-06
6.068999999999999950e+00,1.236999786535111854e-04,8.044368259951111021e-06
6.070000000000000284e+00,1.253508854104194725e-04,8.061191018222550525e-06
6.070999999999999730e+00,1.269943171115849132e-04,8.078618539862091977e-06
6.072000000000000064e+00,1.286300420843033748e-04,8.096644682877130353e-06
6.073000000000000398e+00,1.302578299651780151e-04,8.115262877923782553e-06
6.073999999999999844e+00,1.318774504051632777e-04,8.134466314724746156e-06
6.075000000000000178e+00,1.334886743376242533e-04,8.154247785915497577e-06
6.076000000000000512e+00,1.350912727264711247e-04,8.174599838721663698e-06
6.076999999999999957e+00,1.366850178545659397e-04,8.195514632155672226e-06
6.078000000000000291e+00,1.382696820177667526e-04,8.216984116226465096e-06
6.078999999999999737e+00,1.398450388571629980e-04,8.238999890586584334e-06
6.080000000000000071e+00,1.414108620611098503e-04,8.261553330513896293e-06
6.081000000000000405e+00,1.429669267139636912e-04,8.284635506899184023e-06
6.081999999999999851e+00,1.445130079583209091e-04,8.308237289090494016e-06
6.083000000000000185e+00,1.460488823081683072e-04,8.332349263247491503e-06
6.084000000000000519e+00,1.475743264381715043e-04,8.356961811446390865e-06
6.084999999999999964e+00,1.490891184071636128e-04,8.382065067590196663e-06
6.086000000000000298e+00,1.505930364205414955e-04,8.407648996675042954e-06
6.086999999999999744e+00,1.520858601812793596e-04,8.433703336711129541e-06
6.088000000000000078e+00,1.535673695803019246e-04,8.460217654313604416e-06
6.089000000000000412e+00,1.550373460081547856e-04,8.487181323657489780e-06
6.089999999999999858e+00,1.564955710095891519e-04,8.514583593809567686e-06
6.091000000000000192e+00,1.579418277213437340e-04,8.542413538544302025e-06
6.092000000000000526e+00,1.593758996158751323e-04,8.570660071961985963e-06
6.092999999999999972e+00,1.607975716880112333e-04,8.599311989282921030e-06
6.094000000000000306e+00,1.622066292300760552e-04,8.628357957145599993e-06
6.094999999999999751e+00,1.636028592021363285e-04,8.657786538377201148e-06
6.096000000000000085e+00,1.649860489077142726e-04,8.687586186690082952e-06
6.097000000000000419e+00,1.663559873385755104e-04,8.717745267289311273e-06
6.097999999999999865e+00,1.677124638892563905e-04,8.748252036169652893e-06
6.099000000000000199e+00,1.690552697034395811e-04,8.779094710720399846e-06
6.100000000000000533e+00,1.703841963475253294e-04,8.810261420103728054e-06
6.100999999999999979e+00,1.716990371352691814e-04,8.841740268458037665e-06
6.102000000000000313e+00,1.729995859565683564e-04,8.873519250421254886e-06
6.102999999999999758e+00,1.742856385108018647e-04,8.905586368594696340e-06
6.104000000000000092e+00,1.755569909925748908e-04,8.937929561205572765e-06
6.105000000000000426e+00,1.768134414968758989e-04,8.970536792163750500e-06
6.105999999999999872e+00,1.780547887472584245e-04,9.003395951299833871e-06
6.107000000000000206e+00,1.792808333740935885e-04,9.036494969623332042e-06
6.108000000000000540e+00,1.804913766550319426e-04,9.069821718181976744e-06
6.108999999999999986e+00,1.816862218486402832e-04,9.103364142838858762e-06
6.110000000000000320e+00,1.828651728941850171e-04,9.137110121138510130e-06
6.110999999999999766e+00,1.840280357619502119e-04,9.171047631856144096e-06
6.112000000000000099e+00,1.851746172123414839e-04,9.205164597280586210e-06
6.113000000000000433e+00,1.863047260823875030e-04,9.239449042340362216e-06
6.113999999999999879e+00,1.874181719700531747e-04,9.273888945737733801e-06
6.115000000000000213e+00,1.885147666022258227e-04,9.308472422222213187e-06
6.116000000000000547e+00,1.895943225907975951e-04,9.343187537958979965e-06
6.116999999999999993e+00,1.906566547344160014e-04,9.378022503898994855e-06
6.118000000000000327e+00,1.917015787051858360e-04,9.412965486639502118e-06
6.118999999999999773e+00,1.927289123783864396e-04,9.448004819973818336e-06
6.120000000000000107e+00,1.937384745882183819e-04,9.483128794848740508e-06
6.121000000000000441e+00,1.947300864789587062e-04,9.518325878111976964e-06
6.121999999999999886e+00,1.957035702442649547e-04,9.553584494435031222e-06
6.123000000000000220e+00,1.966587503922025040e-04,9.588893271476761439e-06
6.124000000000000554e+00,1.975954524044639424e-04,9.624240795120140584e-06
6.125000000000000000e+00,1.985135041594964466e-04,9.659615852969483555e-06
6.126000000000000334e+00,1.994127347181048448e-04,9.695007193206552028e-06
6.126999999999999780e+00,2.002929755492314568e-04,9.730403788511170641e-06
6.128000000000000114e+00,2.011540592259898272e-04,9.765794569663369785e-06
6.129000000000000448e+00,2.019958208030214232e-04,9.801168704327580086e-06
6.129999999999999893e+00,2.028180965400095022e-04,9.836515311627889354e-06
6.131000000000000227e+00,2.036207252680495344e-04,9.871823757170402456e-06
6.132000000000000561e+00,2.044035470973447777e-04,9.907083367885965858e-06
6.133000000000000007e+00,2.051664046161337637e-04,9.942283726341426405e-06
6.134000000000000341e+00,2.059091417454994490e-04,9.977414369159149336e-06
6.134999999999999787e+00,2.066316051108568557e-04,1.001246510156535107e-05
6.136000000000000121e+00,2.073336425891747980e-04,1.004742567516312817e-05
6.137000000000000455e+00,2.080151047239105395e-04,1.008228612151470292e-05
6.137999999999999901e+00,2.086758435027737764e-04,1.011703642214450558e-05
6.139000000000000234e+00,2.093157136222278361e-04,1.015166684504916396e-05
6.140000000000000568e+00,2.099345712220502917e-04,1.018616760513231851e-05
6.141000000000000014e+00,2.105322752095652433e-04,1.022052921335873349e-05
6.142000000000000348e+00,2.111086859507503555e-04,1.025474211968188804e-05
6.142999999999999794e+00,2.116636665932354264e-04,1.028879707743283040e-05
6.144000000000000128e+00,2.121970818783514446e-04,1.032268478624187528e-05
6.145000000000000462e+00,2.127087993935415525e-04,1.035639625503268629e-05
6.145999999999999908e+00,2.131986882549818160e-04,1.038992242063500689e-05
6.147000000000000242e+00,2.136666205214025145e-04,1.042325454490231209e-05
6.147999999999999687e+00,2.141124698697975562e-04,1.045638382620224430e-05
6.149000000000000021e+00,2.145361129193137180e-04,1.048930179060243400e-05
6.150000000000000355e+00,2.149374279525255275e-04,1.052199988544226864e-05
6.150999999999999801e+00,2.153162962077085989e-04,1.055446989223117643e-05
6.152000000000000135e+00,2.156726006367217603e-04,1.058670352365047554e-05
6.153000000000000469e+00,2.160062272255487117e-04,1.061869282630077261e-05
6.153999999999999915e+00,2.163170637085431568e-04,1.065042976607943677e-05
6.155000000000000249e+00,2.166050008685908206e-04,1.068190665612118221e-05
6.155999999999999694e+00,2.168699312779980633e-04,1.071311572706009355e-05
6.157000000000000028e+00,2.171117506284037557e-04,1.074404956280595266e-05
6.158000000000000362e+00,2.173303564197319254e-04,1.077470065586740312e-05
6.158999999999999808e+00,2.175256493302305503e-04,1.080506185947649068e-05
6.160000000000000142e+00,2.176975319112072317e-04,1.083512594054898016e-05
6.161000000000000476e+00,2.178459098317088189e-04,1.086488602276880634e-05
6.161999999999999922e+00,2.179706906731801084e-04,1.089433513197680230e-05
6.163000000000000256e+00,2.180717853082043630e-04,1.092346667189976627e-05
6.163999999999999702e+00,2.181491065200776448e-04,1.095227394267026296e-05
6.165000000000000036e+00,2.182025703268655368e-04,1.098075061643992813e-05
6.166000000000000369e+00,2.182320947210194195e-04,1.100889025942690300e-05
6.166999999999999815e+00,2.182376009821782254e-04,1.103668681364665466e-05
6.168000000000000149e+00,2.182190124312481346e-04,1.106413412257973262e-05
6.169000000000000483e+00,2.181762557199973349e-04,1.109122641931364615e-05
6.169999999999999929e+00,2.181092595115691841e-04,1.111795781335700434e-05
6.171000000000000263e+00,2.180179558074164326e-04,1.114432278773911072e-05
6.171999999999999709e+00,2.179022787540816004e-04,1.117031573353450639e-05
6.173000000000000043e+00,2.177621659021252690e-04,1.119593144057259379e-05
6.174000000000000377e+00,2.175975568205991612e-04,1.122116455058622364e-05
6.174999999999999822e+00,2.174083945380845379e-04,1.124601011352099317e-05
6.176000000000000156e+00,2.171946243069776774e-04,1.127046307818842251e-05
6.177000000000000490e+00,2.169561948018396721e-04,1.129451878651987091e-05
6.177999999999999936e+00,2.166930568068884105e-04,1.131817243882322251e-05
6.179000000000000270e+00,2.164051645952434397e-04,1.134141964082070763e-05
6.179999999999999716e+00,2.160924746764683829e-04,1.136425587363605747e-05
6.181000000000000050e+00,2.157549470859111012e-04,1.138667702504444779e-05
6.182000000000000384e+00,2.153925441134618745e-04,1.140867885957272069e-05
6.182999999999999829e+00,2.150052315632100053e-04,1.143025755442213628e-05
6.184000000000000163e+00,2.145929774595674907e-04,1.145140914320435007e-05
6.185000000000000497e+00,2.141557534338535537e-04,1.147213008254180409e-05
6.185999999999999943e+00,2.136935334238377769e-04,1.149241668674963521e-05
6.187000000000000277e+00,2.132062949426136720e-04,1.151226569012982530e-05
6.187999999999999723e+00,2.126940178021381072e-04,1.153167367778345992e-05
6.189000000000000057e+00,2.121566854557247524e-04,1.155063766242085809e-05
6.190000000000000391e+00,2.115942836811399196e-04,1.156915451824359195e-05
6.190999999999999837e+00,2.110068019181679565e-04,1.158722153941366303e-05
6.192000000000000171e+00,2.103942319469923527e-04,1.160483586607444628e-05
6.193000000000000504e+00,2.097565692059077925e-04,1.162199508725496743e-05
6.193999999999999950e+00,2.090938115547017351e-04,1.163869663391380965e-05
6.195000000000000284e+00,2.084059605469936642e-04,1.165493836574674270e-05
6.195999999999999730e+00,2.076930201422375467e-04,1.167071799948017672e-05
6.197000000000000064e+00,2.069549979886845827e-04,1.168603367681322128e-05
6.198000000000000398e+00,2.061919041743961534e-04,1.170088338761566002e-05
6.198999999999999844e+00,2.054037525432923555e-04,1.171526556493733545e-05
6.200000000000000178e+00,2.045905593834231452e-04,1.172917847277045960e-05
6.201000000000000512e+00,2.037523447419358684e-04,1.174262083292288072e-05
6.201999999999999957e+00,2.028891311336237504e-04,1.175559119481932118e-05
6.203000000000000291e+00,2.020009448574933023e-04,1.176808856770765512e-05
6.203999999999999737e+00,2.010878147030405118e-04,1.178011179057990658e-05
6.205000000000000071e+00,2.001497732750318677e-04,1.179166014606913924e-05
6.206000000000000405e+00,1.991868556837219988e-04,1.180273275566559935e-05
6.206999999999999851e+00,1.981991008396674853e-04,1.181332918733940032e-05
6.208000000000000185e+00,1.971865502205344097e-04,1.182344884791912563e-05
6.209000000000000519e+00,1.961492491764771763e-04,1.183309162368835069e-05
6.209999999999999964e+00,1.950872455799191772e-04,1.184225720529423953e-05
6.211000000000000298e+00,1.940005911309074878e-04,1.185094572549969445e-05
6.211999999999999744e+00,1.928893401402665818e-04,1.185915716616209642e-05
6.213000000000000078e+00,1.917535508174322931e-04,1.186689196600269072e-05
6.214000000000000412e+00,1.905932839771874645e-04,1.187415039158593747e-05
6.214999999999999858e+00,1.894086043525961655e-04,1.188093318857400854e-05
6.216000000000000192e+00,1.881995792752571347e-04,1.188724090443864493e-05
6.217000000000000526e+00,1.869662800032770734e-04,1.189307455410947596e-05
6.217999999999999972e+00,1.857087804720462625e-04,1.189843498491682183e-05
6.219000000000000306e+00,1.844271585852639542e-04,1.190332351416107219e-05
6.219999999999999751e+00,1.831214948918490288e-04,1.190774126551622636e-05
6.221000000000000085e+00,1.817918739421087529e-04,1.191168985314471151e-05
6.222000000000000419e+00,1.804383829905106395e-04,1.191517068629594192e-05
6.222999999999999865e+00,1.790611133118550692e-04,1.191818565133647052e-05
6.224000000000000199e+00,1.776601589472333082e-04,1.192073648291314053e-05
6.225000000000000533e+00,1.762356179615156269e-04,1.192282537579955066e-05
6.225999999999999979e+00,1.747875912168832626e-04,1.192445432589921626e-05
6.227000000000000313e+00,1.733161836644322063e-04,1.192562582656951201e-05
6.227999999999999758e+00,1.718215030719927349e-04,1.192634217712966598e-05
6.229000000000000092e+00,1.703036613762974637e-04,1.192660615810186755e-05
6.230000000000000426e+00,1.687627733562228731e-04,1.192642035379047094e-05
6.230999999999999872e+00,1.671989580009084408e-04,1.192578784355184988e-05
6.232000000000000206e+00,1.656123372250161807e-04,1.192471151090479295e-05
6.233000000000000540e+00,1.640030371635685228e-04,1.192319471996931956e-05
6.233999999999999986e+00,1.623711870066391722e-04,1.192124066037037193e-05
6.235000000000000320e+00,1.607169202767047057e-04,1.191885300621427935e-05
6.235999999999999766e+00,1.590403735382753118e-04,1.191603522709847766e-05
6.237000000000000099e+00,1.573416877925270033e-04,1.191279129120305197e-05
6.238000000000000433e+00,1.556210072019279303e-04,1.190912495817676831e-05
6.238999999999999879e+00,1.538784804501304242e-04,1.190504048487345301e-05
6.240000000000000213e+00,1.521142595413909433e-04,1.190054193728937081e-05
6.241000000000000547e+00,1.503285011273083525e-04,1.189563387443838861e-05
6.241999999999999993e+00,1.485213652952902289e-04,1.189032066200627577e-05
6.243000000000000327e+00,1.466930169400980193e-04,1.188460714846716470e-05
6.243999999999999773e+00,1.448436245371339994e-04,1.187849797821713090e-05
6.245000000000000107e+00,1.429733615506311914e-04,1.187199830533476108e-05
6.246000000000000441e+00,1.410824052799746213e-04,1.186511307969514451e-05
6.246999999999999886e+00,1.391709382484008313e-04,1.185784774225334582e-05
6.248000000000000220e+00,1.372391470466069517e-04,1.185020752165909595e-05
6.249000000000000554e+00,1.352872237851566594e-04,1.184219815646629881e-05
6.250000000000000000e+00,1.333153649744497579e-04,1.183382519209272555e-05
6.251000000000000334e+00,1.313237729900796084e-04,1.182509466100101187e-05
6.251999999999999780e+00,1.293126549761170418e-04,1.181601238029905816e-05
6.253000000000000114e+00,1.272822244022399731e-04,1.180658467955721784e-05
6.254000000000000448e+00,1.252327000382662020e-04,1.179681767523056250e-05
6.254999999999999893e+00,1.231643075024040621e-04,1.178671797227349394e-05
6.256000000000000227e+00,1.210772783367478891e-04,1.177629197348644151e-05
6.257000000000000561e+00,1.189718516761717086e-04,1.176554657742891813e-05
6.258000000000000007e+00,1.168482733682772235e-04,1.175448846652827767e-05
6.259000000000000341e+00,1.147067977484574714e-04,1.174312483311859651e-05
6.259999999999999787e+00,1.125476869221269191e-04,1.173146265907943687e-05
6.261000000000000121e+00,1.103712126397525170e-04,1.171950941073647929e-05
6.262000000000000455e+00,1.081776557288911936e-04,1.170727233800748009e-05
6.262999999999999901e+00,1.059673081896808850e-04,1.169475918845549960e-05
6.264000000000000234e+00,1.037404728655070787e-04,1.168197749290285095e-05
6.265000000000000568e+00,1.014974657904333988e-04,1.166893528056665685e-05
6.266000000000000014e+00,9.923861611730882442e-05,1.165564035495183835e-05
6.267000000000000348e+00,9.696426885996307639e-05,1.164210100797208872e-05
6.267999999999999794e+00,9.467478527238774649e-05,1.162832531256814273e-05
6.269000000000000128e+00,9.237054602451414841e-05,1.161432183501675222e-05
6.270000000000000462e+00,9.005195221414575820e-05,1.160009891193486188e-05
6.270999999999999908e+00,8.771942930834499561e-05,1.158566535829154938e-05
6.272000000000000242e+00,8.537342896411425405e-05,1.157102976741681468e-05
6.272999999999999687e+00,8.301443399570623642e-05,1.155620121965775314e-05
6.274000000000000021e+00,8.064296149531975492e-05,1.154118856259603373e-05
6.275000000000000355e+00,7.825956933429937471e-05,1.152600112146925159e-05
6.275999999999999801e+00,7.586486117901865766e-05,1.151064798678733382e-05
6.277000000000000135e+00,7.345949532541955847e-05,1.149513871923291608e-05
6.278000000000000469e+00,7.104419261535643729e-05,1.147948264475329868e-05
6.278999999999999915e+00,6.861974884652543996e-05,1.146368955813588066e-05
6.280000000000000249e+00,6.618704722235747547e-05,1.144776901443745731e-05
6.280999999999999694e+00,6.374707651974774372e-05,1.143173103137254942e-05
6.282000000000000028e+00,6.130095084751036006e-05,1.141558537817658405e-05
6.283000000000000362e+00,5.884993713532679649e-05,1.139934228107659361e-05
6.283999999999999808e+00,5.639548698129393141e-05,1.138301171849918834e-05
6.285000000000000142e+00,5.393927989062800811e-05,1.136660411807491038e-05
6.286000000000000476e+00,5.148327580621569040e-05,1.135012965075487042e-05
6.286999999999999922e+00,4.902978570386955443e-05,1.133359893012424738e-05
6.288000000000000256e+00,4.658156063114654149e-05,1.131702231043765352e-05
6.288999999999999702e+00,4.414191144696811398e-05,1.130041058028774058e-05
6.290000000000000036e+00,4.171486454970848993e-05,1.128377426351453418e-05
6.291000000000000369e+00,3.930537253667180312e-05,1.126712430451674193e-05
6.291999999999999815e+00,3.691959483514517353e-05,1.125047137761477984e-05
6.293000000000000149e+00,3.456528014672381743e-05,1.123382657583316222e-05
6.294000000000000483e+00,3.225228293518191130e-05,1.121720070957032155e-05
6.294999999999999929e+00,2.999326627559689416e-05,1.120060499459240899e-05
6.296000000000000263e+00,2.780464332927759947e-05,1.118405036351251235e-05
6.296999999999999709e+00,2.570781518308898618e-05,1.116754814211263733e-05
6.298000000000000043e+00,2.373071363192837994e-05,1.115110935978555404e-05
6.299000000000000377e+00,2.190953518672519444e-05,1.113474543064360881e-05
6.299999999999999822e+00,2.029023154225705121e-05,1.111846746532932680e-05
6.301000000000000156e+00,1.892873931354769777e-05,1.110228693949062069e-05
6.302000000000000490e+00,1.788815272258766079e-05,1.108621502793981210e-05
6.302999999999999936e+00,1.723082440449062971e-05,1.107026325859146112e-05
6.304000000000000270e+00,1.700524416457467115e-05,1.105444283937385542e-05
6.304999999999999716e+00,1.723212640745984436e-05,1.103876531737096269e-05
6.306000000000000050e+00,1.789770224500868650e-05,1.102324191449807652e-05
6.307000000000000384e+00,1.895889180882797111e-05,1.100788417935510966e-05
6.307999999999999829e+00,2.035661646686065182e-05,1.099270331680918113e-05
6.309000000000000163e+00,2.202925694095166800e-05,1.097771084248564474e-05
6.310000000000000497e+00,2.392123849707681739e-05,1.096291793219682413e-05
6.310999999999999943e+00,2.598643339400080694e-05,1.094833604966261235e-05
6.312000000000000277e+00,2.818827908036884589e-05,1.093397629967232006e-05
6.312999999999999723e+00,3.049845243177716736e-05,1.091985006414354367e-05
6.314000000000000057e+00,3.289520214771747249e-05,1.090596835574071162e-05
6.315000000000000391e+00,3.536181986284357899e-05,1.089234243947531867e-05
6.315999999999999837e+00,3.788540118182159633e-05,1.087898320152723469e-05
6.317000000000000171e+00,4.045589267505159261e-05,1.086590177399228638e-05
6.318000000000000504e+00,4.306538144395069361e-05,1.085310889422927380e-05
6.318999999999999950e+00,4.570756778248826992e-05,1.084061551062866929e-05
6.320000000000000284e+00,4.837737831545153096e-05,1.082843217826803849e-05
6.320999999999999730e+00,5.107067781526043228e-05,1.081656964270058149e-05
6.322000000000000064e+00,5.378405699853337394e-05,1.080503823108605619e-05
6.323000000000000398e+00,5.651467140515909805e-05,1.079384846128552319e-05
6.323999999999999844e+00,5.926012192995347763e-05,1.078301043333358781e-05
6.325000000000000178e+00,6.201836168220335353e-05,1.077253438990779899e-05
6.326000000000000512e+00,6.478762663241493136e-05,1.076243012824556130e-05
6.326999999999999957e+00,6.756637962457836481e-05,1.075270759287452509e-05
6.328000000000000291e+00,7.035326896213700857e-05,1.074337628619206565e-05
6.328999999999999737e+00,7.314709350605101560e-05,1.073444580464855345e-05
6.330000000000000071e+00,7.594677724904934997e-05,1.072592529051961080e-05
6.331000000000000405e+00,7.875134674072682109e-05,1.071782399869158644e-05
6.331999999999999851e+00,8.155991521846582895e-05,1.071015070446883472e-05
6.333000000000000185e+00,8.437166743401964186e-05,1.070291424980363518e-05
6.334000000000000519e+00,8.718584958438278429e-05,1.069612299965206466e-05
6.334999999999999964e+00,9.000175875900893227e-05,1.068978536935196029e-05
6.336000000000000298e+00,9.281873660002634035e-05,1.068390927726738796e-05
6.336999999999999744e+00,9.563616163429838391e-05,1.067850266500549909e-05
6.338000000000000078e+00,9.845344523669502035e-05,1.067357298950305618e-05
6.339000000000000412e+00,1.012700259697006850e-04,1.066912771210314298e-05
6.339999999999999858e+00,1.040853671764421816e-04,1.066517378100857244e-05
6.341000000000000192e+00,1.068989524836486669e-04,1.066171815334723525e-05
6.342000000000000526e+00,1.097102844395300128e-04,1.065876725495194680e-05
6.342999999999999972e+00,1.125188809915189767e-04,1.065632746944987482e-05
6.344000000000000306e+00,1.153242747978634693e-04,1.065440468918461546e-05
6.344999999999999751e+00,1.181260103312301073e-04,1.065300473620903220e-05
6.346000000000000085e+00,1.209236437184459188e-04,1.065213290006457055e-05
6.347000000000000419e+00,1.237167401729859781e-04,1.065179442637509004e-05
6.347999999999999865e+00,1.265048742885263350e-04,1.065199402663865349e-05
6.349000000000000199e+00,1.292876278295528698e-04,1.065273632212772487e-05
6.350000000000000533e+00,1.320645902027923883e-04,1.065402538969925583e-05
6.350999999999999979e+00,1.348353564432152815e-04,1.065586522501238645e-05
6.352000000000000313e+00,1.375995279227429781e-04,1.065825929574212318e-05
6.352999999999999758e+00,1.403567105508377142e-04,1.066121094184870528e-05
6.354000000000000092e+00,1.431065156008252948e-04,1.066472296627488106e-05
6.355000000000000426e+00,1.458485580138038011e-04,1.066879804929915874e-05
6.355999999999999872e+00,1.485824572971816975e-04,1.067343835739310319e-05
6.357000000000000206e+00,1.513078359364314243e-04,1.067864591442486667e-05
6.358000000000000540e+00,1.540243204453098553e-04,1.068442220814159323e-05
6.358999999999999986e+00,1.567315398121862035e-04,1.069076855798451949e-05
6.360000000000000320e+00,1.594291265818531479e-04,1.069768578289856852e-05
6.360999999999999766e+00,1.621167153876769309e-04,1.070517454769047130e-05
6.362000000000000099e+00,1.647939440939133905e-04,1.071323497845797866e-05
6.363000000000000433e+00,1.674604523259867240e-04,1.072186706134060767e-05
6.363999999999999879e+00,1.701158826351719885e-04,1.073107027946989907e-05
6.365000000000000213e+00,1.727598791532122292e-04,1.074084391970252098e-05
6.366000000000000547e+00,1.753920887527558132e-04,1.075118677719263930e-05
6.366999999999999993e+00,1.780121596599442714e-04,1.076209748226896242e-05
6.368000000000000327e+00,1.806197427300158906e-04,1.077357417656687933e-05
6.368999999999999773e+00,1.832144900573061614e-04,1.078561481548757395e-05
6.370000000000000107e+00,1.857960562260517088e-04,1.079821687928639130e-05
6.371000000000000441e+00,1.883640969827027399e-04,1.081137765913131542e-05
6.371999999999999886e+00,1.909182704596033527e-04,1.082509400319542434e-05
6.373000000000000220e+00,1.934582358714413870e-04,1.083936258187926725e-05
6.374000000000000554e+00,1.959836547978192347e-04,1.085417962056626393e-05
6.375000000000000000e+00,1.984941898700587359e-04,1.086954114668976756e-05
6.376000000000000334e+00,2.009895060584012891e-04,1.088544275105498574e-05
6.376999999999999780e+00,2.034692693495889512e-04,1.090187986613052882e-05
6.378000000000000114e+00,2.059331480441988838e-04,1.091884752113550778e-05
6.379000000000000448e+00,2.083808114697655218e-04,1.093634054091846059e-05
6.379999999999999893e+00,2.108119312515331742e-04,1.095435337909567498e-05
6.381000000000000227e+00,2.132261800400872033e-04,1.097288031964426245e-05
6.382000000000000561e+00,2.156232328250304059e-04,1.099191526838015311e-05
6.383000000000000007e+00,2.180027656319309193e-04,1.101145194844408933e-05
6.384000000000000341e+00,2.203644568309200092e-04,1.103148374909461992e-05
6.384999999999999787e+00,2.227079858556704761e-04,1.105200390625590200e-05
6.386000000000000121e+00,2.250330345246337471e-04,1.107300531875329830e-05
6.387000000000000455e+00,2.273392857904216148e-04,1.109448071091138368e-05
6.387999999999999901e+00,2.296264249977513470e-04,1.111642251489973208e-05
6.389000000000000234e+00,2.318941385985580448e-04,1.113882300521275466e-05
6.390000000000000568e+00,2.341421155333332619e-04,1.116167418008365567e-05
6.391000000000000014e+00,2.363700459358150088e-04,1.118496788546281873e-05
6.392000000000000348e+00,2.385776224419222939e-04,1.120869572163098785e-05
6.392999999999999794e+00,2.407645389174378574e-04,1.123284914554268736e-05
6.394000000000000128e+00,2.429304917706699555e-04,1.125741937639459282e-05
6.395000000000000462e+00,2.450751787267434006e-04,1.128239748030867652e-05
6.395999999999999908e+00,2.471983001098885060e-04,1.130777432497960038e-05
6.397000000000000242e+00,2.492995575584455660e-04,1.133354066162783183e-05
6.398000000000000576e+00,2.513786553876911300e-04,1.135968705981569825e-05
6.399000000000000021e+00,2.534352993296506268e-04,1.138620395629102685e-05
6.400000000000000355e+00,2.554691978502130227e-04,1.141308161704177456e-05
6.400999999999999801e+00,2.574800608519756747e-04,1.144031020105005501e-05
6.402000000000000135e+00,2.594676009729559576e-04,1.146787974554117489e-05
6.403000000000000469e+00,2.614315324272172350e-04,1.149578016471168698e-05
6.403999999999999915e+00,2.633715723234065316e-04,1.152400124979862320e-05
6.405000000000000249e+00,2.652874392799248909e-04,1.155253270704377730e-05
6.405999999999999694e+00,2.671788547860635141e-04,1.158136415814089418e-05
6.407000000000000028e+00,2.690455420118816488e-04,1.161048511612525315e-05
6.408000000000000362e+00,2.708872271477478057e-04,1.163988502110287460e-05
6.408999999999999808e+00,2.727036380728389852e-04,1.166955322610442941e-05
6.410000000000000142e+00,2.744945056383354194e-04,1.169947905169936534e-05
6.411000000000000476e+00,2.762595625322720105e-04,1.172965172462983878e-05
6.411999999999999922e+00,2.779985445325835244e-04,1.176006044604551209e-05
6.413000000000000256e+00,2.797111892215188578e-04,1.179069433977714038e-05
6.413999999999999702e+00,2.813972373900904033e-04,1.182154251936514489e-05
6.415000000000000036e+00,2.830564316918253616e-04,1.185259403730651507e-05
6.416000000000000369e+00,2.846885180033317526e-04,1.188383796704213123e-05
6.416999999999999815e+00,2.862932442115928068e-04,1.191526330065336007e-05
6.418000000000000149e+00,2.878703614776006395e-04,1.194685907674127507e-05
6.419000000000000483e+00,2.894196229587432537e-04,1.197861426819218378e-05
6.419999999999999929e+00,2.909407851572660291e-04,1.201051790109534633e-05
6.421000000000000263e+00,2.924336067089216922e-04,1.204255894219204613e-05
6.421999999999999709e+00,2.938978497069220605e-04,1.207472642606709912e-05
6.423000000000000043e+00,2.953332783830052866e-04,1.210700933356714039e-05
6.424000000000000377e+00,2.967396603894431281e-04,1.213939675150530677e-05
6.424999999999999822e+00,2.981167656201611448e-04,1.217187770812053989e-05
6.426000000000000156e+00,2.994643675385168105e-04,1.220444133275096924e-05
6.427000000000000490e+00,3.007822418985777553e-04,1.223707670199162421e-05
6.427999999999999936e+00,3.020701680571885399e-04,1.226977302207562014e-05
6.429000000000000270e+00,3.033279277056805502e-04,1.230251945348917815e-05
6.429999999999999716e+00,3.045553062465496856e-04,1.233530529776745370e-05
6.431000000000000050e+00,3.057520914636052537e-04,1.236811980580031988e-05
6.432000000000000384e+00,3.069180748431057167e-04,1.240095239370635765e-05
6.432999999999999829e+00,3.080530503275946577e-04,1.243379242616555145e-05
6.434000000000000163e+00,3.091568156620018546e-04,1.246662943868309613e-05
6.435000000000000497e+00,3.102291711681675582e-04,1.249945292244045167e-05
6.435999999999999943e+00,3.112699210241654402e-04,1.253225255645047723e-05
6.437000000000000277e+00,3.122788719853928350e-04,1.256501797152458873e-05
6.437999999999999723e+00,3.132558346597973543e-04,1.259773900245336287e-05
6.439000000000000057e+00,3.142006223149907654e-04,1.263040543775739690e-05
6.440000000000000391e+00,3.151130521948847566e-04,1.266300727833595960e-05
6.440999999999999837e+00,3.159929442506753368e-04,1.269553447683024725e-05
6.442000000000000171e+00,3.168401224691491159e-04,1.272797721672244910e-05
6.443000000000000504e+00,3.176544135759879687e-04,1.276032563085505906e-05
6.443999999999999950e+00,3.184356483573970095e-04,1.279257009024912918e-05
6.445000000000000284e+00,3.191836604626127247e-04,1.282470092242423218e-05
6.445999999999999730e+00,3.198982876721178899e-04,1.285670870283719772e-05
6.447000000000000064e+00,3.205793705776131732e-04,1.288858395234255363e-05
6.448000000000000398e+00,3.212267539822640243e-04,1.292031745800417609e-05
6.448999999999999844e+00,3.218402856217113359e-04,1.295189995896937721e-05
6.450000000000000178e+00,3.224198174648762309e-04,1.298332246173249791e-05
6.451000000000000512e+00,3.229652044171187932e-04,1.301457592048270352e-05
6.451999999999999957e+00,3.234763056665921396e-04,1.304565157306160965e-05
6.453000000000000291e+00,3.239529834818461102e-04,1.307654060102963628e-05
6.453999999999999737e+00,3.243951044025650981e-04,1.310723447909611609e-05
6.455000000000000071e+00,3.248025380227243116e-04,1.313772461854665702e-05
6.456000000000000405e+00,3.251751583637876625e-04,1.316800273607635805e-05
6.456999999999999851e+00,3.255128425843588618e-04,1.319806049089971706e-05
6.458000000000000185e+00,3.258154722556031368e-04,1.322788985611451511e-05
6.459000000000000519e+00,3.260829321045713154e-04,1.325748274269379451e-05
6.459999999999999964e+00,3.263151113313324269e-04,1.328683137075253083e-05
6.461000000000000298e+00,3.265119023273659071e-04,1.331592789835616046e-05
6.461999999999999744e+00,3.266732020032181156e-04,1.334476481561242056e-05
6.463000000000000078e+00,3.267989104868453121e-04,1.337333453749934007e-05
6.464000000000000412e+00,3.268889324973761417e-04,1.340162982092756959e-05
6.464999999999999858e+00,3.269431760859336524e-04,1.342964335849243454e-05
6.466000000000000192e+00,3.269615538544774335e-04,1.345736817311914679e-05
6.467000000000000526e+00,3.269439817362365251e-04,1.348479721373871522e-05
6.467999999999999972e+00,3.268903803278630439e-04,1.351192378916743551e-05
6.469000000000000306e+00,3.268006735945823762e-04,1.353874113062593997e-05
6.469999999999999751e+00,3.266747901416127797e-04,1.356524281856220652e-05
6.471000000000000085e+00,3.265126619758736875e-04,1.359142235248718772e-05
6.472000000000000419e+00,3.263142258484383329e-04,1.361727360772720714e-05
6.472999999999999865e+00,3.260794219744082216e-04,1.364279037277296613e-05
6.474000000000000199e+00,3.258081952910380288e-04,1.366796680164994575e-05
6.475000000000000533e+00,3.255004942051175818e-04,1.369279697039725106e-05
6.475999999999999979e+00,3.251562719033815937e-04,1.371727532905706177e-05
6.477000000000000313e+00,3.247754850969548674e-04,1.374139623713446570e-05
6.477999999999999758e+00,3.243580953118056624e-04,1.376515442783359806e-05
6.479000000000000092e+00,3.239040676026117894e-04,1.378854455380842724e-05
6.480000000000000426e+00,3.234133718695066930e-04,1.381156166342748523e-05
6.480999999999999872e+00,3.228859815627881579e-04,1.383420069660468033e-05
6.482000000000000206e+00,3.223218750086071622e-04,1.385645698959704214e-05
6.483000000000000540e+00,3.217210341854427440e-04,1.387832578091393721e-05
6.483999999999999986e+00,3.210834459467014432e-04,1.389980271306803314e-05
6.485000000000000320e+00,3.204091007475979420e-04,1.392088332641491640e-05
6.485999999999999766e+00,3.196979939726878202e-04,1.394156356383598819e-05
6.487000000000000099e+00,3.189501246398839451e-04,1.396183925175118616e-05
6.488000000000000433e+00,3.181654967583821239e-04,1.398170663711995314e-05
6.488999999999999879e+00,3.173441180385116393e-04,1.400116187992138739e-05
6.490000000000000213e+00,3.164860011028556457e-04,1.402020153228243391e-05
6.491000000000000547e+00,3.155911622834360868e-04,1.403882203140319291e-05
6.491999999999999993e+00,3.146596229125209459e-04,1.405702024235899691e-05
6.493000000000000327e+00,3.136914080391259817e-04,1.407479291935216723e-05
6.493999999999999773e+00,3.126865477307039535e-04,1.409213724112943259e-05
6.495000000000000107e+00,3.116450757961591596e-04,1.410905024810877098e-05
6.496000000000000441e+00,3.105670310879754927e-04,1.412552942709852499e-05
6.496999999999999886e+00,3.094524562154950058e-04,1.414157215467261769e-05
6.498000000000000220e+00,3.083013988493696301e-04,1.415717623271857355e-05
6.499000000000000554e+00,3.071139104360797963e-04,1.417233933363289125e-05
6.500000000000000000e+00,3.058900474533776128e-04,1.418705956899478170e-05
6.501000000000000334e+00,3.046298701927781867e-04,1.420133492969169627e-05
6.501999999999999780e+00,3.033334440566253236e-04,1.421516383708402638e-05
6.503000000000000114e+00,3.020008382548165478e-04,1.422854458665926943e-05
6.504000000000000448e+00,3.006321270790333357e-04,1.424147592508705779e-05
6.504999999999999893e+00,2.992273886511103722e-04,1.425395646291152610e-05
6.506000000000000227e+00,2.977867062172066467e-04,1.426598525935011543e-05
6.507000000000000561e+00,2.963101668867232862e-04,1.427756124157843860e-05
6.508000000000000007e+00,2.947978628987114858e-04,1.428868379409975376e-05
6.509000000000000341e+00,2.932498903118687544e-04,1.429935216086970118e-05
6.509999999999999787e+00,2.916663503242181979e-04,1.430956603925250255e-05
6.511000000000000121e+00,2.900473480276941031e-04,1.431932496845695077e-05
6.512000000000000455e+00,2.883929936736377838e-04,1.432862895590320692e-05
6.512999999999999901e+00,2.867034014149787537e-04,1.433747788139479874e-05
6.514000000000000234e+00,2.849786905764319978e-04,1.434587207926910849e-05
6.515000000000000568e+00,2.832189843855518162e-04,1.435381174287363077e-05
6.516000000000000014e+00,2.814244112548064760e-04,1.436129752438963341e-05
6.517000000000000348e+00,2.795951035188570561e-04,1.436832991894273627e-05
6.517999999999999794e+00,2.777311987187952992e-04,1.437490989394756940e-05
6.519000000000000128e+00,2.758328383156122927e-04,1.438103826104396760e-05
6.520000000000000462e+00,2.739001690111871968e-04,1.438671631200109916e-05
6.520999999999999908e+00,2.719333414851489417e-04,1.439194518135814131e-05
6.522000000000000242e+00,2.699325116618784106e-04,1.439672649071813476e-05
6.523000000000000576e+00,2.678978394535544796e-04,1.440106170324694965e-05
6.524000000000000021e+00,2.658294899916047779e-04,1.440495272510860961e-05
6.525000000000000355e+00,2.637276324182042352e-04,1.440840131210467853e-05
6.525999999999999801e+00,2.615924412468822384e-04,1.441140972119723988e-05
6.527000000000000135e+00,2.594240950209868624e-04,1.441398003358339423e-05
6.528000000000000469e+00,2.572227775778551705e-04,1.441611481458572125e-05
6.528999999999999915e+00,2.549886768390406981e-04,1.441781646340066983e-05
6.530000000000000249e+00,2.527219861235657479e-04,1.441908785090647297e-05
6.530999999999999694e+00,2.504229028842049369e-04,1.441993169269666679e-05
6.532000000000000028e+00,2.480916299340170925e-04,1.442035118227250763e-05
6.533000000000000362e+00,2.457283742882128527e-04,1.442034934147681176e-05
6.533999999999999808e+00,2.433333484969554784e-04,1.441992968790990016e-05
6.535000000000000142e+00,2.409067693267386674e-04,1.441909555182985448e-05
6.536000000000000476e+00,2.384488590732958355e-04,1.441785074747609245e-05
6.536999999999999922e+00,2.359598443759843565e-04,1.441619893046741255e-05
6.538000000000000256e+00,2.334399575295177242e-04,1.441414423585102696e-05
6.538999999999999702e+00,2.308894352291659849e-04,1.441169061841264319e-05
6.540000000000000036e+00,2.283085199122615822e-04,1.440884252502752942e-05
6.541000000000000369e+00,2.256974585884524676e-04,1.440560420778374550e-05
6.541999999999999815e+00,2.230565041581860242e-04,1.440198041296925220e-05
6.543000000000000149e+00,2.203859141681522812e-04,1.439797571557665086e-05
6.544000000000000483e+00,2.176859522039975223e-04,1.439359516896106219e-05
6.544999999999999929e+00,2.149568867584279784e-04,1.438884363540124648e-05
6.546000000000000263e+00,2.121989925783254163e-04,1.438372647873080281e-05
6.546999999999999709e+00,2.094125494889194740e-04,1.437824886384444584e-05
6.548000000000000043e+00,2.065978438067272505e-04,1.437241645568907221e-05
6.549000000000000377e+00,2.037551672278673670e-04,1.436623472829418425e-05
6.549999999999999822e+00,2.008848182365940635e-04,1.435970962504570717e-05
6.551000000000000156e+00,1.979871010650361416e-04,1.435284690083447771e-05
6.552000000000000490e+00,1.950623271268870447e-04,1.434565280585734847e-05
6.552999999999999936e+00,1.921108139669434368e-04,1.433813338442004106e-05
6.554000000000000270e+00,1.891328868226510715e-04,1.433029516573900488e-05
6.554999999999999716e+00,1.861288776424249389e-04,1.432214447843506772e-05
6.556000000000000050e+00,1.830991266558408342e-04,1.431368814136224373e-05
6.557000000000000384e+00,1.800439814718685506e-04,1.430493276502864178e-05
6.557999999999999829e+00,1.769637987675319959e-04,1.429588544136733089e-05
6.559000000000000163e+00,1.738589434911869938e-04,1.428655306348988090e-05
6.560000000000000497e+00,1.707297906236439171e-04,1.427694299773791526e-05
6.560999999999999943e+00,1.675767245377986908e-04,1.426706239320800208e-05
6.562000000000000277e+00,1.644001409255853134e-04,1.425691888622588837e-05
6.562999999999999723e+00,1.612004463050537473e-04,1.424651989636029908e-05
6.564000000000000057e+00,1.579780601746084577e-04,1.423587331231276703e-05
6.565000000000000391e+00,1.547334147451327930e-04,1.422498680626969525e-05
6.565999999999999837e+00,1.514669573421950773e-04,1.421386852898117475e-05
6.567000000000000171e+00,1.481791504934582091e-04,1.420252640621647562e-05
6.568000000000000504e+00,1.448704747044794608e-04,1.419096882088304554e-05
6.568999999999999950e+00,1.415414289684548523e-04,1.417920393028447621e-05
6.570000000000000284e+00,1.381925340682112126e-04,1.416724036859280233e-05
6.570999999999999730e+00,1.348243336959044272e-04,1.415508654161322347e-05
6.572000000000000064e+00,1.314373984989011227e-04,1.414275129826364544e-05
6.573000000000000398e+00,1.280323280963294934e-04,1.413024324668836949e-05
6.573999999999999844e+00,1.246097561528086608e-04,1.411757146250044250e-05
6.575000000000000178e+00,1.211703536684503136e-04,1.410474477948849973e-05
6.576000000000000512e+00,1.177148355884761289e-04,1.409177247411448604e-05
6.576999999999999957e+00,1.142439659927035900e-04,1.407866358032083915e-05
6.578000000000000291e+00,1.107585669949364744e-04,1.406542757307139388e-05
6.578999999999999737e+00,1.072595267241096520e-04,1.405207367061194413e-05
6.580000000000000071e+00,1.037478117473161152e-04,1.403861153663220598e-05
6.581000000000000405e+00,1.002244794002413007e-04,1.402505057361136630e-05
6.581999999999999851e+00,9.669069564032921902e-05,1.401140060561597822e-05
6.583000000000000185e+00,9.314775432585191157e-05,1.399767120160971027e-05
6.584000000000000519e+00,8.959710380512774517e-05,1.398387235200792625e-05
6.584999999999999964e+00,8.604037736269318660e-05,1.397001377109763003e-05
6.586000000000000298e+00,8.247943429118147522e-05,1.395610558475806232e-05
6.586999999999999744e+00,7.891640915413102801e-05,1.394215765013821842e-05
6.588000000000000078e+00,7.535377748281908716e-05,1.392818022584428481e-05
6.589000000000000412e+00,7.179443767743331508e-05,1.391418328406073019e-05
6.589999999999999858e+00,6.824182021843952679e-05,1.390017719153238760e-05
6.591000000000000192e+00,6.470002815010648684e-05,1.388617202813395645e-05
6.592000000000000526e+00,6.117402581102366829e-05,1.387217825453222725e-05
6.592999999999999972e+00,5.766988832213410616e-05,1.385820603608342260e-05
6.594000000000000306e+00,5.419514061504766698e-05,1.384426591076702641e-05
6.594999999999999751e+00,5.075921536607780186e-05,1.383036811341585296e-05
6.596000000000000085e+00,4.737408207297854446e-05,1.381652323962440632e-05
6.597000000000000419e+00,4.405510755784327849e-05,1.380274157303123935e-05
6.597999999999999865e+00,4.082223699703847953e-05,1.378903374520247512e-05
6.599000000000000199e+00,3.770159053200297389e-05,1.377541006797396301e-05
6.600000000000000533e+00,3.472756705876116828e-05,1.376188118968327327e-05
6.600999999999999979e+00,3.194544574425635863e-05,1.374845743284705107e-05
6.602000000000000313e+00,2.941419542867229544e-05,1.373514944077326463e-05
6.602999999999999758e+00,2.720852306014836359e-05,1.372196752119092070e-05
6.604000000000000092e+00,2.541800529136258285e-05,1.370892229599557566e-05
6.605000000000000426e+00,2.413985942760054826e-05,1.369602403984298952e-05
6.605999999999999872e+00,2.346248753222563297e-05,1.368328331748986485e-05
6.607000000000000206e+00,2.344225880310199267e-05,1.367071034232217054e-05
6.608000000000000540e+00,2.408466386657031659e-05,1.365831560878402813e-05
6.608999999999999986e+00,2.534273452027629655e-05,1.364610924890868104e-05
6.610000000000000320e+00,2.713386575452480512e-05,1.363410166498465011e-05
6.610999999999999766e+00,2.936311435292493255e-05,1.362230288217486580e-05
6.612000000000000099e+00,3.194091145314370864e-05,1.361072317387755585e-05
6.613000000000000433e+00,3.479153604401254244e-05,1.359937243530054067e-05
6.613999999999999879e+00,3.785475105113975119e-05,1.358826079120914658e-05
6.615000000000000213e+00,4.108410322826902664e-05,1.357739798289275272e-05
6.616000000000000547e+00,4.444422247745035190e-05,1.356679397165899810e-05
6.616999999999999993e+00,4.790822333206946112e-05,1.355645830682817448e-05
6.618000000000000327e+00,5.145556820893839120e-05,1.354640073001591947e-05
6.618999999999999773e+00,5.507043213621473741e-05,1.353663059670631933e-05
6.620000000000000107e+00,5.874048776430529475e-05,1.352715744812824467e-05
6.621000000000000441e+00,6.245601820747128340e-05,1.351799039190481709e-05
6.621999999999999886e+00,6.620926787148913935e-05,1.350913870311193908e-05
6.623000000000000220e+00,6.999396972109768402e-05,1.350061122660371662e-05
6.624000000000000554e+00,7.380499542305058716e-05,1.349241696134619655e-05
6.625000000000000000e+00,7.763809805429744697e-05,1.348456447918506403e-05
6.626000000000000334e+00,8.148971757203887615e-05,1.347706248115580817e-05
6.626999999999999780e+00,8.535683612963559485e-05,1.346991922390770459e-05
6.628000000000000114e+00,8.923686571792722013e-05,1.346314306931698785e-05
6.629000000000000448e+00,9.312756394036893551e-05,1.345674192794793108e-05
6.629999999999999893e+00,9.702696653381952133e-05,1.345072381278879372e-05
6.631000000000000227e+00,1.009333367825646088e-04,1.344509627896397058e-05
6.632000000000000561e+00,1.048451234577522034e-04,1.343986695644599064e-05
6.633000000000000007e+00,1.087609296019740067e-04,1.343504300755746198e-05
6.634000000000000341e+00,1.126794852750347657e-04,1.343063166856206470e-05
6.634999999999999787e+00,1.165996278812951332e-04,1.342663970269351133e-05
6.636000000000000121e+00,1.205202839294935687e-04,1.342307391026174407e-05
6.637000000000000455e+00,1.244404564088218905e-04,1.341994061807305807e-05
6.637999999999999901e+00,1.283592121825034556e-04,1.341724617641738973e-05
6.639000000000000234e+00,1.322756737828542205e-04,1.341499645671919635e-05
6.640000000000000568e+00,1.361890103528493490e-04,1.341319734846975672e-05
6.641000000000000014e+00,1.400984324340737240e-04,1.341185424186800188e-05
6.642000000000000348e+00,1.440031852208014480e-04,1.341097253351366217e-05
6.642999999999999794e+00,1.479025452080341230e-04,1.341055713979576843e-05
6.644000000000000128e+00,1.517958150696032879e-04,1.341061294102150640e-05
6.645000000000000462e+00,1.556823215766140291e-04,1.341114433809625674e-05
6.645999999999999908e+00,1.595614115645410864e-04,1.341215571491208271e-05
6.647000000000000242e+00,1.634324507920867408e-04,1.341365094621021890e-05
6.648000000000000576e+00,1.672948206211401201e-04,1.341563385742895636e-05
6.649000000000000021e+00,1.711479175212132146e-04,1.341810779063554237e-05
6.650000000000000355e+00,1.749911502659890969e-04,1.342107602907912420e-05
6.650999999999999801e+00,1.788239398330343597e-04,1.342454135265658780e-05
6.652000000000000135e+00,1.826457170288105366e-04,1.342850648402554785e-05
6.653000000000000469e+00,1.864559227917109401e-04,1.343297364393430378e-05
6.653999999999999915e+00,1.902540060154187386e-04,1.343794498296812100e-05
6.655000000000000249e+00,1.940394240377379368e-04,1.344342219473878102e-05
6.656000000000000583e+00,1.978116407990886171e-04,1.344940685945379783e-05
6.657000000000000028e+00,2.015701274877198807e-04,1.345590005960267040e-05
6.658000000000000362e+00,2.053143607585555222e-04,1.346290278287832618e-05
6.658999999999999808e+00,2.090438235882477144e-04,1.347041553556536479e-05
6.660000000000000142e+00,2.127580036056292618e-04,1.347843873006997094e-05
6.661000000000000476e+00,2.164563939776893015e-04,1.348697232453930310e-05
6.661999999999999922e+00,2.201384919014611450e-04,1.349601615044276315e-05
6.663000000000000256e+00,2.238037995950737313e-04,1.350556956593268529e-05
6.663999999999999702e+00,2.274518227879762211e-04,1.351563182681092125e-05
6.665000000000000036e+00,2.310820718050851468e-04,1.352620172253116450e-05
6.666000000000000369e+00,2.346940601142617940e-04,1.353727792266163451e-05
6.666999999999999815e+00,2.382873054272659479e-04,1.354885866727562546e-05
6.668000000000000149e+00,2.418613283687719325e-04,1.356094203884737289e-05
6.669000000000000483e+00,2.454156535946153540e-04,1.357352568848879449e-05
6.669999999999999929e+00,2.489498083600809580e-04,1.358660716842581048e-05
6.671000000000000263e+00,2.524633237313899194e-04,1.360018359341274213e-05
6.671999999999999709e+00,2.559557333125401786e-04,1.361425194135195689e-05
6.673000000000000043e+00,2.594265743861194976e-04,1.362880880687426403e-05
6.674000000000000377e+00,2.628753865975887193e-04,1.364385063597882164e-05
6.674999999999999822e+00,2.663017132068259377e-04,1.365937347555991213e-05
6.676000000000000156e+00,2.697050998332218967e-04,1.367537323043108223e-05
6.677000000000000490e+00,2.730850956178130975e-04,1.369184541692254374e-05
6.677999999999999936e+00,2.764412519265274822e-04,1.370878545002665050e-05
6.679000000000000270e+00,2.797731236412005556e-04,1.372618839188986730e-05
6.679999999999999716e+00,2.830802678904539675e-04,1.374404913609313083e-05
6.681000000000000050e+00,2.863622452936751494e-04,1.376236223421333600e-05
6.682000000000000384e+00,2.896186187140882681e-04,1.378112212312792904e-05
6.682999999999999829e+00,2.928489545061908417e-04,1.380032291948241708e-05
6.684000000000000163e+00,2.960528212661007433e-04,1.381995861425791543e-05
6.685000000000000497e+00,2.992297911463867696e-04,1.384002286411792687e-05
6.685999999999999943e+00,3.023794386044303083e-04,1.386050918196588422e-05
6.687000000000000277e+00,3.055013415885563378e-04,1.388141081534803963e-05
6.687999999999999723e+00,3.085950803564003488e-04,1.390272090472772361e-05
6.689000000000000057e+00,3.116602387776229530e-04,1.392443230666373938e-05
6.690000000000000391e+00,3.146964030517973381e-04,1.394653775963744531e-05
6.690999999999999837e+00,3.177031630496340332e-04,1.396902975816162421e-05
6.692000000000000171e+00,3.206801111016940875e-04,1.399190065533291886e-05
6.693000000000000504e+00,3.236268431845033735e-04,1.401514257598578270e-05
6.693999999999999950e+00,3.265429577448339393e-04,1.403874755496714251e-05
6.695000000000000284e+00,3.294280570165891405e-04,1.406270740430733258e-05
6.695999999999999730e+00,3.322817457571396074e-04,1.408701382138762179e-05
6.697000000000000064e+00,3.351036325438313396e-04,1.411165832498733373e-05
6.698000000000000398e+00,3.378933285839680572e-04,1.413663232462194521e-05
6.698999999999999844e+00,3.406504489550305002e-04,1.416192706085489193e-05
6.700000000000000178e+00,3.433746113967839722e-04,1.418753367371073240e-05
6.701000000000000512e+00,3.460654376608670755e-04,1.421344315021816030e-05
6.701999999999999957e+00,3.487225522518105111e-04,1.423964638641505242e-05
6.703000000000000291e+00,3.513455836973436918e-04,1.426613414909646073e-05
6.703999999999999737e+00,3.539341633683074106e-04,1.429289712041970791e-05
6.705000000000000071e+00,3.564879267502850781e-04,1.431992586362203835e-05
6.706000000000000405e+00,3.590065121816098798e-04,1.434721087097608125e-05
6.706999999999999851e+00,3.614895622506416012e-04,1.437474253618672918e-05
6.708000000000000185e+00,3.639367225677327317e-04,1.440251115848636779e-05
6.709000000000000519e+00,3.663476429361126551e-04,1.443050699411378777e-05
6.709999999999999964e+00,3.687219762792700141e-04,1.445872021343654861e-05
6.711000000000000298e+00,3.710593798942061258e-04,1.448714093425662240e-05
6.711999999999999744e+00,3.733595142142869016e-04,1.451575919914714986e-05
6.713000000000000078e+00,3.756220440943552181e-04,1.454456501691751179e-05
6.714000000000000412e+00,3.778466375982913170e-04,1.457354834085185671e-05
6.714999999999999858e+00,3.800329673323718472e-04,1.460269911048333428e-05
6.716000000000000192e+00,3.821807092062566862e-04,1.463200720805064721e-05
6.717000000000000526e+00,3.842895437018479816e-04,1.466146251509560695e-05
6.717999999999999972e+00,3.863591546763079677e-04,1.469105484938717691e-05
6.719000000000000306e+00,3.883892307337352841e-04,1.472077405188210831e-05
6.719999999999999751e+00,3.903794639462541873e-04,1.475060990533702901e-05
6.721000000000000085e+00,3.923295511074772709e-04,1.478055224776322125e-05
6.722000000000000419e+00,3.942391925307602192e-04,1.481059086432943062e-05
6.722999999999999865e+00,3.961080933439902483e-04,1.484071560210502500e-05
6.724000000000000199e+00,3.979359623833972348e-04,1.487091624107891652e-05
6.725000000000000533e+00,3.997225133916904125e-04,1.490118263978265333e-05
6.725999999999999979e+00,4.014674637778216718e-04,1.493150462295416920e-05
6.727000000000000313e+00,4.031705359518917035e-04,1.496187210113016712e-05
6.727999999999999758e+00,4.048314560685518752e-04,1.499227494239678111e-05
6.729000000000000092e+00,4.064499553623802139e-04,1.502270312529403772e-05
6.730000000000000426e+00,4.080257689569942816e-04,1.505314657472759166e-05
6.730999999999999872e+00,4.095586370769347426e-04,1.508359535049027724e-05
6.732000000000000206e+00,4.110483039180967560e-04,1.511403946907351184e-05
6.733000000000000540e+00,4.124945188765897640e-04,1.514446908444276497e-05
6.733999999999999986e+00,4.138970353043192941e-04,1.517487431056572606e-05
6.735000000000000320e+00,4.152556118819677360e-04,1.520524541748172079e-05
6.735999999999999766e+00,4.165700113780363215e-04,1.523557263397355131e-05
6.737000000000000099e+00,4.178400018894427555e-04,1.526584635931877042e-05
6.738000000000000433e+00,4.190653556463740451e-04,1.529605695236503190e-05
6.738999999999999879e+00,4.202458503228066592e-04,1.532619495322580259e-05
6.740000000000000213e+00,4.213812678053268203e-04,1.535625086656097733e-05
6.741000000000000547e+00,4.224713954656423849e-04,1.538621539419426945e-05
6.741999999999999993e+00,4.235160249711549473e-04,1.541607919341796999e-05
6.743000000000000327e+00,4.245149535372587228e-04,1.544583313380098761e-05
6.743999999999999773e+00,4.254679827272943001e-04,1.547546804570417694e-05
6.745000000000000107e+00,4.263749197381017943e-04,1.550497498218853670e-05
6.746000000000000441e+00,4.272355761318087490e-04,1.553434495701381426e-05
6.746999999999999886e+00,4.280497691526443608e-04,1.556356921858280810e-05
6.748000000000000220e+00,4.288173205594465113e-04,1.559263897229057119e-05
6.749000000000000554e+00,4.295380578378232687e-04,1.562154567204160449e-05
6.750000000000000000e+00,4.302118130314722838e-04,1.565028072526154955e-05
6.751000000000000334e+00,4.308384239715055920e-04,1.567883580205848147e-05
6.751999999999999780e+00,4.314177330209197536e-04,1.570720252903583659e-05
6.753000000000000114e+00,4.319495884590442906e-04,1.573537279735303364e-05
6.754000000000000448e+00,4.324338432376978458e-04,1.576333845931427059e-05
6.754999999999999893e+00,4.328703561484772131e-04,1.579109164366570412e-05
6.756000000000000227e+00,4.332589907181202851e-04,1.581862443131039337e-05
6.757000000000000561e+00,4.335996164514901215e-04,1.584592919719453140e-05
6.758000000000000007e+00,4.338921075570157694e-04,1.587299826108724338e-05
6.759000000000000341e+00,4.341363442936044281e-04,1.589982424417843180e-05
6.759999999999999787e+00,4.343322117349049469e-04,1.592639972302295422e-05
6.761000000000000121e+00,4.344796010277575502e-04,1.595271757797317932e-05
6.762000000000000455e+00,4.345784081838373423e-04,1.597877064111828723e-05
6.762999999999999901e+00,4.346285352684626916e-04,1.600455206341831009e-05
6.764000000000000234e+00,4.346298892457633035e-04,1.603005493787221139e-05
6.765000000000000568e+00,4.345823832451079383e-04,1.605527268110087542e-05
6.766000000000000014e+00,4.344859353290985403e-04,1.608019865997604804e-05
6.767000000000000348e+00,4.343404698214483662e-04,1.610482657694421664e-05
6.767999999999999794e+00,4.341459159917739519e-04,1.612915006688575464e-05
6.769000000000000128e+00,4.339022092771123570e-04,1.615316310770046140e-05
6.770000000000000462e+00,4.336092902141174422e-04,1.617685962771648510e-05
6.770999999999999908e+00,4.332671056492059473e-04,1.620023390998774756e-05
6.772000000000000242e+00,4.328756074175052829e-04,1.622328016271691598e-05
6.773000000000000576e+00,4.324347536460538622e-04,1.624599294732035539e-05
6.774000000000000021e+00,4.319445076064780333e-04,1.626836676848654727e-05
6.775000000000000355e+00,4.314048389262845388e-04,1.629039649104120646e-05
6.775999999999999801e+00,4.308157223398351643e-04,1.631207691718171914e-05
6.777000000000000135e+00,4.301771389569306633e-04,1.633340322016698366e-05
6.778000000000000469e+00,4.294890750331107677e-04,1.635437049842702233e-05
6.778999999999999915e+00,4.287515232426829617e-04,1.637497422912395431e-05
6.780000000000000249e+00,4.279644814420719432e-04,1.639520981279880604e-05
6.781000000000000583e+00,4.271279539262573944e-04,1.641507304890966535e-05
6.782000000000000028e+00,4.262419502196363743e-04,1.643455965693719996e-05
6.783000000000000362e+00,4.253064862901630009e-04,1.645366573840837039e-05
6.783999999999999808e+00,4.243215833210039860e-04,1.647238730991688316e-05
6.785000000000000142e+00,4.232872690227683105e-04,1.649072079365622340e-05
6.786000000000000476e+00,4.222035763893560670e-04,1.650866254316118124e-05
6.786999999999999922e+00,4.210705448280178302e-04,1.652620930415754318e-05
6.788000000000000256e+00,4.198882190537465931e-04,1.654335772747930920e-05
6.788999999999999702e+00,4.186566503765794668e-04,1.656010488065610153e-05
6.790000000000000036e+00,4.173758953527919560e-04,1.657644774064572559e-05
6.791000000000000369e+00,4.160460170489070934e-04,1.659238370249275561e-05
6.791999999999999815e+00,4.146670838824117241e-04,1.660791007267858939e-05
6.793000000000000149e+00,4.132391708313789148e-04,1.662302456327242631e-05
6.794000000000000483e+00,4.117623581927206886e-04,1.663772478987297587e-05
6.794999999999999929e+00,4.102367328432386423e-04,1.665200880207223617e-05
6.796000000000000263e+00,4.086623870327949306e-04,1.666587456505716787e-05
6.796999999999999709e+00,4.070394195721093594e-04,1.667932046407936299e-05
6.798000000000000043e+00,4.053679345817878918e-04,1.669234476463652621e-05
6.799000000000000377e+00,4.036480428006043101e-04,1.670494617689942504e-05
6.799999999999999822e+00,4.018798603911288999e-04,1.671712331042243954e-05
6.801000000000000156e+00,4.000635100887151171e-04,1.672887521096724694e-05
6.802000000000000490e+00,3.981991199735718896e-04,1.674020081317548461e-05
6.802999999999999936e+00,3.962868247668973362e-04,1.675109949351665555e-05
6.804000000000000270e+00,3.943267645783659161e-04,1.676157052342827221e-05
6.804999999999999716e+00,3.923190861315163300e-04,1.677161361902376947e-05
6.806000000000000050e+00,3.902639415564352092e-04,1.678122838394322083e-05
6.807000000000000384e+00,3.881614895970039291e-04,1.679041485953950663e-05
6.807999999999999829e+00,3.860118944013009746e-04,1.679917296975324238e-05
6.809000000000000163e+00,3.838153267206296333e-04,1.680750310332082426e-05
6.810000000000000497e+00,3.815719627310021605e-04,1.681540552199254303e-05
6.810999999999999943e+00,3.792819853049732206e-04,1.682288094815959057e-05
6.812000000000000277e+00,3.769455826938708054e-04,1.682992998057999598e-05
6.812999999999999723e+00,3.745629497657151810e-04,1.683655366282800660e-05
6.814000000000000057e+00,3.721342868376424358e-04,1.684275291926497553e-05
6.815000000000000391e+00,3.696598009020304518e-04,1.684852914444045837e-05
6.815999999999999837e+00,3.671397043886709768e-04,1.685388359689823768e-05
6.817000000000000171e+00,3.645742163611567972e-04,1.685881799139059907e-05
6.818000000000000504e+00,3.619635613386486630e-04,1.686333391528506838e-05
6.818999999999999950e+00,3.593079705465621792e-04,1.686743342720937203e-05
6.820000000000000284e+00,3.566076806360030126e-04,1.687111843706493608e-05
6.820999999999999730e+00,3.538629349748047530e-04,1.687439132172372435e-05
6.822000000000000064e+00,3.510739824580260435e-04,1.687725433527882823e-05
6.823000000000000398e+00,3.482410786342201767e-04,1.687971018907396371e-05
6.823999999999999844e+00,3.453644845622752015e-04,1.688176144705594430e-05
6.825000000000000178e+00,3.424444680634492356e-04,1.688341114640356163e-05
6.826000000000000512e+00,3.394813024818716198e-04,1.688466217654842282e-05
6.826999999999999957e+00,3.364752679495372121e-04,1.688551790133832611e-05
6.828000000000000291e+00,3.334266501860409142e-04,1.688598153064943997e-05
6.828999999999999737e+00,3.303357417460373816e-04,1.688605676661446403e-05
6.830000000000000071e+00,3.272028407907286683e-04,1.688574714777672412e-05
6.831000000000000405e+00,3.240282523254158463e-04,1.688505666663069952e-05
6.831999999999999851e+00,3.208122870590750957e-04,1.688398917122488750e-05
6.833000000000000185e+00,3.175552626888533811e-04,1.688254900087505662e-05
6.834000000000000519e+00,3.142575026548889271e-04,1.688074031382635605e-05
6.834999999999999964e+00,3.109193373971596316e-04,1.687856773161127531e-05
6.836000000000000298e+00,3.075411032547005681e-04,1.687603573042814348e-05
6.836999999999999744e+00,3.041231436972123884e-04,1.687314925855488285e-05
6.838000000000000078e+00,3.006658081753129492e-04,1.686991309302071588e-05
6.839000000000000412e+00,2.971694534451022269e-04,1.686633248737326327e-05
6.839999999999999858e+00,2.936344423909929531e-04,1.686241251415845444e-05
6.841000000000000192e+00,2.900611453301165255e-04,1.685815872169023051e-05
6.842000000000000526e+00,2.864499389736492488e-04,1.685357648919659596e-05
6.842999999999999972e+00,2.828012076785615817e-04,1.684867166200896844e-05
6.844000000000000306e+00,2.791153423391414912e-04,1.684344990231687622e-05
6.844999999999999751e+00,2.753927418252916873e-04,1.683791735097194724e-05
6.846000000000000085e+00,2.716338118902458082e-04,1.683207994863387865e-05
6.847000000000000419e+00,2.678389665724216625e-04,1.682594411302575356e-05
6.847999999999999865e+00,2.640086271757545650e-04,1.681951609112560450e-05
6.849000000000000199e+00,2.601432236783785597e-04,1.681280256656176960e-05
6.850000000000000533e+00,2.562431938089499198e-04,1.680581002701946497e-05
6.850999999999999979e+00,2.523089845506929505e-04,1.679854544781623438e-05
6.852000000000000313e+00,2.483410512439209578e-04,1.679101560145346755e-05
6.852999999999999758e+00,2.443398591438361990e-04,1.678322771158337947e-05
6.854000000000000092e+00,2.403058826049196889e-04,1.677518880252239800e-05
6.855000000000000426e+00,2.362396067578438781e-04,1.676690635879879941e-05
6.855999999999999872e+00,2.321415268371861530e-04,1.675838764150811038e-05
6.857000000000000206e+00,2.280121499595599182e-04,1.674964038428982467e-05
6.858000000000000540e+00,2.238519945800413803e-04,1.674067211126952824e-05
6.858999999999999986e+00,2.196615924536936986e-04,1.673149077664667431e-05
6.860000000000000320e+00,2.154414882704822054e-04,1.672210412647422441e-05
6.860999999999999766e+00,2.111922418634624380e-04,1.671252035874214403e-05
6.862000000000000099e+00,2.069144281112706275e-04,1.670274743721873969e-05
6.863000000000000433e+00,2.026086394060182131e-04,1.669279376361971896e-05
6.863999999999999879e+00,1.982754859441526827e-04,1.668266752171337092e-05
6.865000000000000213e+00,1.939155985967024954e-04,1.667237731918210978e-05
6.866000000000000547e+00,1.895296296736052703e-04,1.666193152636194215e-05
6.866999999999999993e+00,1.851182563758153648e-04,1.665133896005087112e-05
6.868000000000000327e+00,1.806821822065052437e-04,1.664060818608011091e-05
6.868999999999999773e+00,1.762221412426645583e-04,1.662974818554111258e-05
6.870000000000000107e+00,1.717389005014611602e-04,1.661876769590344899e-05
6.871000000000000441e+00,1.672332653317702028e-04,1.660767587534178635e-05
6.871999999999999886e+00,1.627060831513537601e-04,1.659648162773588083e-05
6.873000000000000220e+00,1.581582504687404874e-04,1.658519425308402763e-05
6.874000000000000554e+00,1.535907186360295886e-04,1.657382280137821424e-05
6.875000000000000000e+00,1.490045032991353853e-04,1.656237673050716701e-05
6.876000000000000334e+00,1.444006931345959296e-04,1.655086521393859310e-05
6.876999999999999780e+00,1.397804629775444246e-04,1.653929782288667845e-05
6.878000000000000114e+00,1.351450871249475639e-04,1.652768386665982330e-05
6.879000000000000448e+00,1.304959581736890226e-04,1.651603302838498144e-05
6.879999999999999893e+00,1.258346074386825126e-04,1.650435470462651715e-05
6.881000000000000227e+00,1.211627328112275013e-04,1.649265866895317133e-05
6.882000000000000561e+00,1.164822307474312947e-04,1.648095440895552436e-05
6.883000000000000007e+00,1.117952388560786159e-04,1.646925177463659163e-05
6.884000000000000341e+00,1.071041869680901899e-04,1.645756032005225668e-05
6.884999999999999787e+00,1.024118646747657676e-04,1.644588995597613733e-05
6.886000000000000121e+00,9.772150513714379205e-05,1.643425028856407695e-05
6.887000000000000455e+00,9.303689606981315277e-05,1.642265126149575444e-05
6.887999999999999901e+00,8.836252184087581448e-05,1.641110250912530580e-05
6.889000000000000234e+00,8.370375308321310751e-05,1.639961400058584826e-05
6.890000000000000568e+00,7.906709611550332664e-05,1.638819538009795749e-05
6.891000000000000014e+00,7.446053031426520027e-05,1.637685661376154944e-05
6.892000000000000348e+00,6.989396235897231370e-05,1.636560734413989852e-05
6.892999999999999794e+00,6.537984948798180099e-05,1.635445751671779554e-05
6.894000000000000128e+00,6.093405429394767065e-05,1.634341674224670178e-05
6.895000000000000462e+00,5.657702773367996699e-05,1.633249492543383251e-05
6.895999999999999908e+00,5.233543797708948436e-05,1.632170162684723339e-05
6.897000000000000242e+00,4.824439459283458406e-05,1.631104668856734620e-05
6.898000000000000576e+00,4.435039471943998850e-05,1.630053960071761702e-05
6.899000000000000021e+00,4.071499236853239078e-05,1.629019012041637689e-05
6.900000000000000355e+00,3.741875701955741203e-05,1.628000764334761117e-05
6.900999999999999801e+00,3.456408264125613938e-05,1.627000182379904813e-05
6.902000000000000135e+00,3.227359697075953557e-05,1.626018194547325491e-05
6.903000000000000469e+00,3.067906932777565276e-05,1.625055753004979854e-05
6.903999999999999915e+00,2.989694656701291560e-05,1.624113772368301599e-05
6.905000000000000249e+00,2.999531423485513349e-05,1.623193189749799561e-05
6.906000000000000583e+00,3.096971876252219857e-05,1.622294903317330085e-05
6.907000000000000028e+00,3.274539928785667682e-05,1.621419832940768701e-05
6.908000000000000362e+00,3.520408912303549346e-05,1.620568858972913921e-05
6.908999999999999808e+00,3.821642773022000509e-05,1.619742881614273146e-05
6.910000000000000142e+00,4.166426444036404201e-05,1.618942760658345994e-05
6.911000000000000476e+00,4.544994487366000430e-05,1.618169373455350971e-05
6.911999999999999922e+00,4.949700258486097238e-05,1.617423556596383141e-05
6.913000000000000256e+00,5.374710867987910054e-05,1.616706164077311953e-05
6.913999999999999702e+00,5.815618080830849411e-05,1.616018008030395485e-05
6.915000000000000036e+00,6.269087525477813020e-05,1.615359915044225147e-05
6.916000000000000369e+00,6.732580223375221693e-05,1.614732669474687726e-05
6.916999999999999815e+00,7.204143315056429550e-05,1.614137069496598850e-05
6.918000000000000149e+00,7.682257034597310429e-05,1.613573870111490938e-05
6.919000000000000483e+00,8.165723538245427181e-05,1.613043837988845726e-05
6.919999999999999929e+00,8.653586506062446238e-05,1.612547696607993927e-05
6.921000000000000263e+00,9.145072400261172860e-05,1.612086180078019487e-05
6.921999999999999709e+00,9.639547594144318588e-05,1.611659977635210146e-05
6.923000000000000043e+00,1.013648645771427078e-04,1.611269787860863218e-05
6.924000000000000377e+00,1.063544772453806303e-04,1.610916264499006069e-05
6.924999999999999822e+00,1.113605648024907919e-04,1.610600069001273535e-05
6.926000000000000156e+00,1.163799065321868061e-04,1.610321817328716704e-05
6.927000000000000490e+00,1.214097042976183295e-04,1.610082131819295210e-05
6.927999999999999936e+00,1.264475026252348533e-04,1.609881588880899858e-05
6.929000000000000270e+00,1.314911240529160704e-04,1.609720768881649122e-05
6.929999999999999716e+00,1.365386202808473420e-04,1.609600205776601581e-05
6.931000000000000050e+00,1.415882313064001407e-04,1.609520438491278673e-05
6.932000000000000384e+00,1.466383547812110430e-04,1.609481959229319830e-05
6.932999999999999829e+00,1.516875191537887379e-04,1.609485262542499734e-05
6.934000000000000163e+00,1.567343640830567335e-04,1.609530795721731460e-05
6.935000000000000497e+00,1.617776222757264372e-04,1.609619006374964724e-05
6.935999999999999943e+00,1.668161067038918127e-04,1.609750295438166961e-05
6.937000000000000277e+00,1.718486978773477603e-04,1.609925063712235702e-05
6.937999999999999723e+00,1.768743354515164867e-04,1.610143665970092125e-05
6.939000000000000057e+00,1.818920091073835071e-04,1.610406453963226172e-05
6.940000000000000391e+00,1.869007530495130358e-04,1.610713731322577203e-05
6.940999999999999837e+00,1.918996390902680791e-04,1.611065802214323343e-05
6.942000000000000171e+00,1.968877731435076035e-04,1.611462923851535964e-05
6.943000000000000504e+00,2.018642900398239762e-04,1.611905348268065195e-05
6.943999999999999950e+00,2.068283511964997168e-04,1.612393280655508325e-05
6.945000000000000284e+00,2.117791404734237388e-04,1.612926921459661720e-05
6.945999999999999730e+00,2.167158628702351981e-04,1.613506426350347508e-05
6.947000000000000064e+00,2.216377411844207832e-04,1.614131945064601676e-05
6.948000000000000398e+00,2.265440152887884828e-04,1.614803581775606418e-05
6.948999999999999844e+00,2.314339393193098253e-04,1.615521435355894074e-05
6.950000000000000178e+00,2.363067815285225452e-04,1.616285556716420257e-05
6.951000000000000512e+00,2.411618218153676197e-04,1.617095990567446394e-05
6.951999999999999957e+00,2.459983518386623020e-04,1.617952738023910095e-05
6.953000000000000291e+00,2.508156729746477864e-04,1.618855792298867712e-05
6.953999999999999737e+00,2.556130966930371699e-04,1.619805100882886761e-05
6.955000000000000071e+00,2.603899425821273438e-04,1.620800603270838841e-05
6.956000000000000405e+00,2.651455389630183630e-04,1.621842196954524610e-05
6.956999999999999851e+00,2.698792212067650320e-04,1.622929770405370350e-05
6.958000000000000185e+00,2.745903323970021875e-04,1.624063169961660684e-05
6.959000000000000519e+00,2.792782217339987209e-04,1.625242232311434543e-05
6.959999999999999964e+00,2.839422453953020331e-04,1.626466752962669993e-05
6.961000000000000298e+00,2.885817650150291291e-04,1.627736517562707266e-05
6.961999999999999744e+00,2.931961485836849231e-04,1.629051270482640055e-05
6.963000000000000078e+00,2.977847689863707763e-04,1.630410748734193539e-05
6.964000000000000412e+00,3.023470050366768155e-04,1.631814648422593857e-05
6.964999999999999858e+00,3.068822401169472337e-04,1.633262654055846094e-05
6.966000000000000192e+00,3.113898631305969666e-04,1.634754416300621805e-05
6.967000000000000526e+00,3.158692671922710559e-04,1.636289574228898020e-05
6.967999999999999972e+00,3.203198507881234989e-04,1.637867726424948179e-05
6.969000000000000306e+00,3.247410164196656759e-04,1.639488463985175538e-05
6.969999999999999751e+00,3.291321716522186899e-04,1.641151345063070899e-05
6.971000000000000085e+00,3.334927279311718402e-04,1.642855916157892257e-05
6.972000000000000419e+00,3.378221017235769280e-04,1.644601687777918803e-05
6.972999999999999865e+00,3.421197132381582537e-04,1.646388160468858591e-05
6.974000000000000199e+00,3.463849875518417169e-04,1.648214803815745253e-05
6.975000000000000533e+00,3.506173534236568302e-04,1.650081078750007376e-05
6.975999999999999979e+00,3.548162445293854411e-04,1.651986413134757194e-05
6.977000000000000313e+00,3.589810981551516743e-04,1.653930223779161640e-05
6.977999999999999758e+00,3.631113563562507148e-04,1.655911901602727694e-05
6.979000000000000092e+00,3.672064648905513148e-04,1.657930826800616867e-05
6.980000000000000426e+00,3.712658743644992780e-04,1.659986350908876880e-05
6.980999999999999872e+00,3.752890389819783486e-04,1.662077816741764597e-05
6.982000000000000206e+00,3.792754178304243834e-04,1.664204540146845741e-05
6.983000000000000540e+00,3.832244736906955979e-04,1.666365827839663913e-05
6.983999999999999986e+00,3.871356741817305559e-04,1.668560964099431693e-05
6.985000000000000320e+00,3.910084906422415510e-04,1.670789223840855761e-05
6.985999999999999766e+00,3.948423993833313772e-04,1.673049859029787726e-05
6.987000000000000099e+00,3.986368804928865106e-04,1.675342113213279483e-05
6.988000000000000433e+00,4.023914190437387177e-04,1.677665208998880422e-05
6.988999999999999879e+00,4.061055039592178107e-04,1.680018361704353142e-05
6.990000000000000213e+00,4.097786292286117798e-04,1.682400767819911742e-05
6.991000000000000547e+00,4.134102927531812491e-04,1.684811614915808316e-05
6.991999999999999993e+00,4.169999975846740300e-04,1.687250074391564904e-05
6.993000000000000327e+00,4.205472507484597127e-04,1.689715309757120534e-05
6.993999999999999773e+00,4.240515644772011429e-04,1.692206470545411080e-05
6.995000000000000107e+00,4.275124551317268577e-04,1.694722698377117042e-05
6.996000000000000441e+00,4.309294443831440322e-04,1.697263120933472874e-05
6.996999999999999886e+00,4.343020580243460872e-04,1.699826859716257682e-05
6.998000000000000220e+00,4.376298272603830063e-04,1.702413025698091650e-05
6.999000000000000554e+00,4.409122875839333478e-04,1.705020723144357115e-05
7.000000000000000000e+00,4.441489799782372344e-04,1.707649045718501096e-05
7.001000000000000334e+00,4.473394497520375812e-04,1.710297080484901242e-05
7.001999999999999780e+00,4.504832478092556493e-04,1.712963908531083365e-05
7.003000000000000114e+00,4.535799294911888394e-04,1.715648605996678765e-05
7.004000000000000448e+00,4.566290558262123679e-04,1.718350241897083526e-05
7.004999999999999893e+00,4.596301924157112284e-04,1.721067878793808862e-05
7.006000000000000227e+00,4.625829106073276169e-04,1.723800576698396336e-05
7.007000000000000561e+00,4.654867864320913593e-04,1.726547389935450996e-05
7.008000000000000007e+00,4.683414017624904576e-04,1.729307371376239097e-05
7.009000000000000341e+00,4.711463431770347276e-04,1.732079569860044355e-05
7.009999999999999787e+00,4.739012033043995620e-04,1.734863031491202734e-05
7.011000000000000121e+00,4.766055795833627024e-04,1.737656797895886616e-05
7.012000000000000455e+00,4.792590755123413344e-04,1.740459914012502634e-05
7.012999999999999901e+00,4.818612995237921484e-04,1.743271420591856291e-05
7.014000000000000234e+00,4.844118662146001779e-04,1.746090360861284987e-05
7.015000000000000568e+00,4.869103952602101535e-04,1.748915773030159621e-05
7.016000000000000014e+00,4.893565126036946615e-04,1.751746699901734282e-05
7.017000000000000348e+00,4.917498492973340499e-04,1.754582181785699029e-05
7.017999999999999794e+00,4.940900427249814110e-04,1.757421265455773877e-05
7.019000000000000128e+00,4.963767355224854528e-04,1.760262993522862911e-05
7.020000000000000462e+00,4.986095768113897857e-04,1.763106416990501023e-05
7.020999999999999908e+00,5.007882209744456137e-04,1.765950583622778798e-05
7.022000000000000242e+00,5.029123289487717578e-04,1.768794550328400939e-05
7.023000000000000576e+00,5.049815671310943065e-04,1.771637371374926178e-05
7.024000000000000021e+00,5.069956085579468670e-04,1.774478111372415590e-05
7.025000000000000355e+00,5.089541317541035510e-04,1.777315831949700890e-05
7.025999999999999801e+00,5.108568219774993740e-04,1.780149608086503400e-05
7.027000000000000135e+00,5.127033700667943611e-04,1.782978511547479443e-05
7.028000000000000469e+00,5.144934736478597387e-04,1.785801628985017974e-05
7.028999999999999915e+00,5.162268360948799083e-04,1.788618043326870979e-05
7.030000000000000249e+00,5.179031677038083105e-04,1.791426852598078010e-05
7.031000000000000583e+00,5.195221844890131682e-04,1.794227152961540045e-05
7.032000000000000028e+00,5.210836094197123783e-04,1.797018057467572854e-05
7.033000000000000362e+00,5.225871713264609690e-04,1.799798676844516384e-05
7.033999999999999808e+00,5.240326061606250712e-04,1.802568139329772340e-05
7.035000000000000142e+00,5.254196558428517660e-04,1.805325570170380703e-05
7.036000000000000476e+00,5.267480694016355401e-04,1.808070114750991424e-05
7.036999999999999922e+00,5.280176018197021287e-04,1.810800916660778732e-05
7.038000000000000256e+00,5.292280153418607797e-04,1.813517139625536140e-05
7.039000000000000590e+00,5.303790783134696265e-04,1.816217944493044866e-05
7.040000000000000036e+00,5.314705663989881821e-04,1.818902514179562596e-05
7.041000000000000369e+00,5.325022614309292239e-04,1.821570029233687997e-05
7.041999999999999815e+00,5.334739525519662526e-04,1.824219693967546688e-05
7.043000000000000149e+00,5.343854351934298639e-04,1.826850709310600944e-05
7.044000000000000483e+00,5.352365122762666773e-04,1.829462300355497582e-05
7.044999999999999929e+00,5.360269929613636257e-04,1.832053689749548429e-05
7.046000000000000263e+00,5.367566939158040446e-04,1.834624125920236089e-05
7.046999999999999709e+00,5.374254381994915701e-04,1.837172854769849906e-05
7.048000000000000043e+00,5.380330564553461930e-04,1.839699148361029901e-05
7.049000000000000377e+00,5.385793857498092328e-04,1.842202275624813654e-05
7.049999999999999822e+00,5.390642707973915780e-04,1.844681533220979679e-05
7.051000000000000156e+00,5.394875628012794910e-04,1.847136215048284351e-05
7.052000000000000490e+00,5.398491206419954317e-04,1.849565643883904157e-05
7.052999999999999936e+00,5.401488098013680584e-04,1.851969138956441183e-05
7.054000000000000270e+00,5.403865035228613313e-04,1.854346048938985679e-05
7.054999999999999716e+00,5.405620816022309056e-04,1.856695719563017992e-05
7.056000000000000050e+00,5.406754316580182585e-04,1.859017527010520211e-05
7.057000000000000384e+00,5.407264480203055872e-04,1.861310843779609211e-05
7.057999999999999829e+00,5.407150328576531108e-04,1.863575073939475004e-05
7.059000000000000163e+00,5.406410950077723907e-04,1.865809618129357457e-05
7.060000000000000497e+00,5.405045512523905509e-04,1.868013909341415202e-05
7.060999999999999943e+00,5.403053251393682673e-04,1.870187376492841476e-05
7.062000000000000277e+00,5.400433481477478603e-04,1.872329482094968340e-05
7.062999999999999723e+00,5.397185585765109034e-04,1.874439683983190549e-05
7.064000000000000057e+00,5.393309027314648584e-04,1.876517473631485164e-05
7.065000000000000391e+00,5.388803337870362500e-04,1.878562339515036828e-05
7.065999999999999837e+00,5.383668128898094762e-04,1.880573804696069836e-05
7.067000000000000171e+00,5.377903080456344779e-04,1.882551386719670563e-05
7.068000000000000504e+00,5.371507953870759914e-04,1.884494639844204420e-05
7.068999999999999950e+00,5.364482579582103726e-04,1.886403113222783238e-05
7.070000000000000284e+00,5.356826868769447520e-04,1.888276391296352225e-05
7.070999999999999730e+00,5.348540802436605379e-04,1.890114054387376062e-05
7.072000000000000064e+00,5.339624443203524508e-04,1.891915720058254418e-05
7.073000000000000398e+00,5.330077923270412719e-04,1.893681000039390967e-05
7.073999999999999844e+00,5.319901456054168098e-04,1.895409544284813209e-05
7.075000000000000178e+00,5.309095325142414515e-04,1.897100996740536496e-05
7.076000000000000512e+00,5.297659896351581852e-04,1.898755039486621862e-05
7.076999999999999957e+00,5.285595605595271333e-04,1.900371349212737012e-05
7.078000000000000291e+00,5.272902970867448819e-04,1.901949641818335648e-05
7.078999999999999737e+00,5.259582580680709088e-04,1.903489626186392739e-05
7.080000000000000071e+00,5.245635105734860765e-04,1.904991051036851750e-05
7.081000000000000405e+00,5.231061287506211287e-04,1.906453659036177976e-05
7.081999999999999851e+00,5.215861949801784770e-04,1.907877232338097833e-05
7.083000000000000185e+00,5.200037987433836105e-04,1.909261546811355975e-05
7.084000000000000519e+00,5.183590377908788537e-04,1.910606419167390802e-05
7.084999999999999964e+00,5.166520169504975777e-04,1.911911658819191487e-05
7.086000000000000298e+00,5.148828493048075066e-04,1.913177115639138207e-05
7.086999999999999744e+00,5.130516550624505089e-04,1.914402632578681790e-05
7.088000000000000078e+00,5.111585627080950187e-04,1.915588095348218250e-05
7.089000000000000412e+00,5.092037078579522225e-04,1.916733381354077887e-05
7.089999999999999858e+00,5.071872343839556926e-04,1.917838408957380408e-05
7.091000000000000192e+00,5.051092932788707034e-04,1.918903088513647110e-05
7.092000000000000526e+00,5.029700438806292096e-04,1.919927374949673113e-05
7.092999999999999972e+00,5.007696525993373922e-04,1.920911213758365473e-05
7.094000000000000306e+00,4.985082941168607947e-04,1.921854591664134794e-05
7.094999999999999751e+00,4.961861503169290658e-04,1.922757488369104673e-05
7.096000000000000085e+00,4.938034113546547815e-04,1.923619927004264286e-05
7.097000000000000419e+00,4.913602744878015592e-04,1.924441921263655262e-05
7.097999999999999865e+00,4.888569452685197865e-04,1.925223528084881103e-05
7.099000000000000199e+00,4.862936363595643822e-04,1.925964793984023270e-05
7.100000000000000533e+00,4.836705687552665797e-04,1.926665811212536109e-05
7.100999999999999979e+00,4.809879705947495859e-04,1.927326663007980411e-05
7.102000000000000313e+00,4.782460782823264641e-04,1.927947475186948632e-05
7.102999999999999758e+00,4.754451353704435999e-04,1.928528363357804245e-05
7.104000000000000092e+00,4.725853936906112282e-04,1.929069488456116048e-05
7.105000000000000426e+00,4.696671121718379543e-04,1.929570999759913554e-05
7.105999999999999872e+00,4.666905580248181047e-04,1.930033091935973969e-05
7.107000000000000206e+00,4.636560056136715901e-04,1.930455949608814165e-05
7.108000000000000540e+00,4.605637376078945645e-04,1.930839802203569852e-05
7.108999999999999986e+00,4.574140438295266594e-04,1.931184867775821200e-05
7.110000000000000320e+00,4.542072223388178586e-04,1.931491407749783817e-05
7.110999999999999766e+00,4.509435782859622295e-04,1.931759671511309369e-05
7.112000000000000099e+00,4.476234251540285938e-04,1.931989955593145552e-05
7.113000000000000433e+00,4.442470835882446605e-04,1.932182544341966448e-05
7.113999999999999879e+00,4.408148825203060043e-04,1.932337767428917921e-05
7.115000000000000213e+00,4.373271580142932147e-04,1.932455941438200505e-05
7.116000000000000547e+00,4.337842544669118900e-04,1.932537429131457840e-05
7.116999999999999993e+00,4.301865234548780123e-04,1.932582579904867199e-05
7.118000000000000327e+00,4.265343248477882691e-04,1.932591788475508920e-05
7.118999999999999773e+00,4.228280257152324992e-04,1.932565436806775328e-05
7.120000000000000107e+00,4.190680015050314306e-04,1.932503951773127291e-05
7.121000000000000441e+00,4.152546348636897687e-04,1.932407745955357230e-05
7.121999999999999886e+00,4.113883168561851687e-04,1.932277278567440991e-05
7.123000000000000220e+00,4.074694458230232854e-04,1.932112993656026712e-05
7.124000000000000554e+00,4.034984285259771456e-04,1.931915381029698371e-05
7.125000000000000000e+00,3.994756790944849027e-04,1.931684916486802275e-05
7.126000000000000334e+00,3.954016201772566946e-04,1.931422119466176407e-05
7.126999999999999780e+00,3.912766818176707621e-04,1.931127495315347831e-05
7.128000000000000114e+00,3.871013026873120020e-04,1.930801596198032907e-05
7.129000000000000448e+00,3.828759289591942595e-04,1.930444956485082088e-05
7.129999999999999893e+00,3.786010155335449933e-04,1.930058155455693022e-05
7.131000000000000227e+00,3.742770249838879050e-04,1.929641756529496620e-05
7.132000000000000561e+00,3.699044287754989398e-04,1.929196368763016900e-05
7.133000000000000007e+00,3.654837062050806848e-04,1.928722585337589484e-05
7.134000000000000341e+00,3.610153456147014209e-04,1.928221042166651690e-05
7.134999999999999787e+00,3.564998433888523846e-04,1.927692357415912975e-05
7.136000000000000121e+00,3.519377052664063397e-04,1.927137196725089741e-05
7.137000000000000455e+00,3.473294452857999940e-04,1.926556205848564639e-05
7.137999999999999901e+00,3.426755871022778939e-04,1.925950074488001233e-05
7.139000000000000234e+00,3.379766630676420028e-04,1.925319475210770042e-05
7.140000000000000568e+00,3.332332155472889470e-04,1.924665123040131257e-05
7.141000000000000014e+00,3.284457960113246894e-04,1.923987713389252303e-05
7.142000000000000348e+00,3.236149664653636938e-04,1.923287986923629577e-05
7.142999999999999794e+00,3.187412985836448318e-04,1.922566665053345833e-05
7.144000000000000128e+00,3.138253751965062945e-04,1.921824511338253419e-05
7.145000000000000462e+00,3.088677895257061477e-04,1.921062268252203090e-05
7.145999999999999908e+00,3.038691467405537500e-04,1.920280722277517525e-05
7.147000000000000242e+00,2.988300632788799490e-04,1.919480638744390963e-05
7.148000000000000576e+00,2.937511685393941110e-04,1.918662824718216111e-05
7.149000000000000021e+00,2.886331044003210156e-04,1.917828066055555830e-05
7.150000000000000355e+00,2.834765270162839740e-04,1.916977189365874455e-05
7.150999999999999801e+00,2.782821064663857594e-04,1.916110999862913062e-05
7.152000000000000135e+00,2.730505287955465178e-04,1.915230343970920362e-05
7.153000000000000469e+00,2.677824958844627701e-04,1.914336044769490472e-05
7.153999999999999915e+00,2.624787277712566330e-04,1.913428966157446748e-05
7.155000000000000249e+00,2.571399628535256214e-04,1.912509947713613066e-05
7.156000000000000583e+00,2.517669605378893005e-04,1.911579867885470672e-05
7.157000000000000028e+00,2.463605018705919522e-04,1.910639581741599324e-05
7.158000000000000362e+00,2.409213926950327478e-04,1.909689984725165861e-05
7.158999999999999808e+00,2.354504648489665606e-04,1.908731945862508262e-05
7.160000000000000142e+00,2.299485800015997551e-04,1.907766372211195977e-05
7.161000000000000476e+00,2.244166316920409479e-04,1.906794145879204129e-05
7.161999999999999922e+00,2.188555501031214795e-04,1.905816185111068912e-05
7.163000000000000256e+00,2.132663051952304303e-04,1.904833381982338483e-05
7.164000000000000590e+00,2.076499128946895738e-04,1.903846665763383008e-05
7.165000000000000036e+00,2.020074399139471270e-04,1.902856938305148840e-05
7.166000000000000369e+00,1.963400118724033770e-04,1.901865136349446605e-05
7.166999999999999815e+00,1.906488204972468813e-04,1.900872168364988750e-05
7.168000000000000149e+00,1.849351346986082283e-04,1.899878978137391951e-05
7.169000000000000483e+00,1.792003113779340624e-04,1.898886479964188612e-05
7.169999999999999929e+00,1.734458109283694210e-04,1.897895622495337573e-05
7.171000000000000263e+00,1.676732135561130794e-04,1.896907324724443533e-05
7.171999999999999709e+00,1.618842416199269170e-04,1.895922537200389192e-05
7.173000000000000043e+00,1.560807845811614696e-04,1.894942180497809954e-05
7.174000000000000377e+00,1.502649322807511568e-04,1.893967207274079175e-05
7.174999999999999822e+00,1.444390137840570432e-04,1.892998538115853348e-05
7.176000000000000156e+00,1.386056484745645790e-04,1.892037123798062518e-05
7.177000000000000490e+00,1.327678080013625658e-04,1.891083883235724006e-05
7.177999999999999936e+00,1.269288975574525441e-04,1.890139764498770852e-05
7.179000000000000270e+00,1.210928575516771153e-04,1.889205682405953457e-05
7.179999999999999716e+00,1.152642975542326770e-04,1.888282580169043325e-05
7.181000000000000050e+00,1.094486686938675034e-04,1.887371367089275500e-05
7.182000000000000384e+00,1.036524933814128357e-04,1.886472978861582773e-05
7.182999999999999829e+00,9.788366855505103937e-05,1.885588316413084847e-05
7.184000000000000163e+00,9.215187581200063292e-05,1.884718306842534578e-05
7.185000000000000497e+00,8.646913560409184060e-05,1.883863841585069684e-05
7.185999999999999943e+00,8.085056888101565891e-05,1.883025835857242135e-05
7.187000000000000277e+00,7.531544579155013811e-05,1.882205168753584696e-05
7.187999999999999723e+00,6.988864231843427283e-05,1.881402742309608132e-05
7.189000000000000057e+00,6.460265730955668092e-05,1.880619421187855263e-05
7.190000000000000391e+00,5.950038527114491211e-05,1.879856092055239212e-05
7.190999999999999837e+00,5.463882559274615291e-05,1.879113603324830190e-05
7.192000000000000171e+00,5.009376836625204264e-05,1.878392823489065386e-05
7.193000000000000504e+00,4.596497799366564132e-05,1.877694582252423816e-05
7.193999999999999950e+00,4.238013880181722566e-05,1.877019728645319395e-05
7.195000000000000284e+00,3.949347070934328477e-05,1.876369072017599124e-05
7.195999999999999730e+00,3.747231463810065153e-05,1.875743439274362166e-05
7.197000000000000064e+00,3.646615493445378196e-05,1.875143616761227878e-05
7.198000000000000398e+00,3.656363008507863751e-05,1.874570407293954535e-05
7.198999999999999844e+00,3.776028405670971762e-05,1.874024572420266365e-05
7.200000000000000178e+00,3.996087479394534812e-05,1.873506888220069681e-05
7.201000000000000512e+00,4.301429268213213662e-05,1.873018089536391298e-05
7.201999999999999957e+00,4.675582563817894132e-05,1.872558924659794774e-05
7.203000000000000291e+00,5.103588129356695407e-05,1.872130099593632136e-05
7.203999999999999737e+00,5.573157609313635595e-05,1.871732332207143456e-05
7.205000000000000071e+00,6.074724636602091992e-05,1.871366297236579966e-05
7.206000000000000405e+00,6.601029269311918535e-05,1.871032680518914412e-05
7.206999999999999851e+00,7.146608529168789340e-05,1.870732124748562613e-05
7.208000000000000185e+00,7.707345075112010302e-05,1.870465281776892389e-05
7.209000000000000519e+00,8.280112869151851030e-05,1.870232758302350714e-05
7.209999999999999964e+00,8.862513153527008846e-05,1.870035170433177927e-05
7.211000000000000298e+00,9.452682578916780953e-05,1.869873089486171272e-05
7.211999999999999744e+00,1.004915458147497042e-04,1.869747093573401021e-05
7.213000000000000078e+00,1.065075949543398381e-04,1.869657716207182989e-05
7.214000000000000412e+00,1.125655189471313648e-04,1.869605496066329765e-05
7.214999999999999858e+00,1.186575765556612178e-04,1.869590926143933782e-05
7.216000000000000192e+00,1.247773470602883195e-04,1.869614504273365774e-05
7.217000000000000526e+00,1.309194396673128225e-04,1.869676684424142205e-05
7.217999999999999972e+00,1.370792729716705698e-04,1.869777922347157592e-05
7.219000000000000306e+00,1.432529093073671043e-04,1.869918627612832319e-05
7.219999999999999751e+00,1.494369257157937309e-04,1.870099212647982108e-05
7.221000000000000085e+00,1.556283160008221564e-04,1.870320043717127570e-05
7.222000000000000419e+00,1.618244122661183801e-04,1.870581488063007000e-05
7.222999999999999865e+00,1.680228250765384071e-04,1.870883867468297603e-05
7.224000000000000199e+00,1.742213939846935951e-04,1.871227505195735877e-05
7.225000000000000533e+00,1.804181499939270345e-04,1.871612677275685143e-05
7.225999999999999979e+00,1.866112832618591381e-04,1.872039657371948811e-05
7.227000000000000313e+00,1.927991189243072323e-04,1.872508675239165860e-05
7.227999999999999758e+00,1.989800953884760307e-04,1.873019958705956519e-05
7.229000000000000092e+00,2.051527485437179804e-04,1.873573688761919094e-05
7.230000000000000426e+00,2.113156966297982588e-04,1.874170045150209371e-05
7.230999999999999872e+00,2.174676297601834513e-04,1.874809162572711735e-05
7.232000000000000206e+00,2.236072991685798177e-04,1.875491171816119306e-05
7.233000000000000540e+00,2.297335102083263839e-04,1.876216159103636971e-05
7.233999999999999986e+00,2.358451144197064189e-04,1.876984206028255828e-05
7.235000000000000320e+00,2.419410049011082667e-04,1.877795349157473768e-05
7.235999999999999766e+00,2.480201102622232889e-04,1.878649621082286122e-05
7.237000000000000099e+00,2.540813915725249699e-04,1.879547012186029347e-05
7.238000000000000433e+00,2.601238377433682364e-04,1.880487505332450020e-05
7.238999999999999879e+00,2.661464635739899955e-04,1.881471039604105109e-05
7.240000000000000213e+00,2.721483060158222714e-04,1.882497548969002321e-05
7.241000000000000547e+00,2.781284230442416096e-04,1.883566924700944258e-05
7.241999999999999993e+00,2.840858905267664792e-04,1.884679053148020773e-05
7.243000000000000327e+00,2.900198017009786907e-04,1.885833778423311806e-05
7.243999999999999773e+00,2.959292646047200848e-04,1.887030936417525881e-05
7.245000000000000107e+00,3.018134018856698762e-04,1.888270323450040011e-05
7.246000000000000441e+00,3.076713486030331884e-04,1.889551729538895279e-05
7.246999999999999886e+00,3.135022523613186993e-04,1.890874904684543644e-05
7.248000000000000220e+00,3.193052713253487240e-04,1.892239589201935831e-05
7.249000000000000554e+00,3.250795746362756112e-04,1.893645484639212435e-05
7.250000000000000000e+00,3.308243406507941015e-04,1.895092286737167398e-05
7.251000000000000334e+00,3.365387574585885773e-04,1.896579653225305393e-05
7.251999999999999780e+00,3.422220212451765613e-04,1.898107235850213484e-05
7.253000000000000114e+00,3.478733370607697112e-04,1.899674648913673582e-05
7.254000000000000448e+00,3.534919173046760597e-04,1.901281496736956309e-05
7.254999999999999893e+00,3.590769824256656150e-04,1.902927351064031446e-05
7.256000000000000227e+00,3.646277596383709955e-04,1.904611773215530350e-05
7.257000000000000561e+00,3.701434837347717722e-04,1.906334291090309985e-05
7.258000000000000007e+00,3.756233956783208423e-04,1.908094427587071548e-05
7.259000000000000341e+00,3.810667436509739708e-04,1.909891671356879974e-05
7.259999999999999787e+00,3.864727817257033299e-04,1.911725503040988649e-05
7.261000000000000121e+00,3.918407708450462844e-04,1.913595371755349111e-05
7.262000000000000455e+00,3.971699775832459667e-04,1.915500718894162007e-05
7.262999999999999901e+00,4.024596751314796152e-04,1.917440958007115943e-05
7.264000000000000234e+00,4.077091421669138977e-04,1.919415494555930550e-05
7.265000000000000568e+00,4.129176638665404660e-04,1.921423705492695362e-05
7.266000000000000014e+00,4.180845307006636892e-04,1.923464960104218676e-05
7.267000000000000348e+00,4.232090395550547812e-04,1.925538602088031797e-05
7.267999999999999794e+00,4.282904925870993727e-04,1.927643968012359116e-05
7.269000000000000128e+00,4.333281982762233163e-04,1.929780369020349772e-05
7.270000000000000462e+00,4.383214702973153398e-04,1.931947109980738391e-05
7.270999999999999908e+00,4.432696287096409221e-04,1.934143471228846442e-05
7.272000000000000242e+00,4.481719987584958042e-04,1.936368726633534793e-05
7.273000000000000576e+00,4.530279119743039606e-04,1.938622131282995698e-05
7.274000000000000021e+00,4.578367051436258751e-04,1.940902933416613186e-05
7.275000000000000355e+00,4.625977214069617585e-04,1.943210359873372067e-05
7.275999999999999801e+00,4.673103092041465769e-04,1.945543630494574752e-05
7.277000000000000135e+00,4.719738233679494931e-04,1.947901948402024338e-05
7.278000000000000469e+00,4.765876240161327076e-04,1.950284513409586157e-05
7.278999999999999915e+00,4.811510778181726702e-04,1.952690506626257908e-05
7.280000000000000249e+00,4.856635568444923933e-04,1.955119101455968540e-05
7.281000000000000583e+00,4.901244396372026043e-04,1.957569460734989752e-05
7.282000000000000028e+00,4.945331102280796105e-04,1.960040741550995099e-05
7.283000000000000362e+00,4.988889593082715575e-04,1.962532087497814102e-05
7.283999999999999808e+00,5.031913831441044973e-04,1.965042638098602970e-05
7.285000000000000142e+00,5.074397847766308782e-04,1.967571519091558139e-05
7.286000000000000476e+00,5.116335728711972558e-04,1.970117854221923735e-05
7.286999999999999922e+00,5.157721628811250993e-04,1.972680760077422983e-05
7.288000000000000256e+00,5.198549760801410161e-04,1.975259345896459453e-05
7.289000000000000590e+00,5.238814406788111716e-04,1.977852714278557141e-05
7.290000000000000036e+00,5.278509907942235306e-04,1.980459964180490148e-05
7.291000000000000369e+00,5.317630676205255908e-04,1.983080187744613889e-05
7.291999999999999815e+00,5.356171182405051199e-04,1.985712476615254159e-05
7.293000000000000149e+00,5.394125968794682329e-04,1.988355918033425808e-05
7.294000000000000483e+00,5.431489639859727768e-04,1.991009593121217659e-05
7.294999999999999929e+00,5.468256872692698386e-04,1.993672581955501221e-05
7.296000000000000263e+00,5.504422406030649775e-04,1.996343963273091397e-05
7.296999999999999709e+00,5.539981052977000203e-04,1.999022813336251225e-05
7.298000000000000043e+00,5.574927689899552988e-04,2.001708206613142575e-05
7.299000000000000377e+00,5.609257267829718995e-04,2.004399220611842173e-05
7.299999999999999822e+00,5.642964802878051248e-04,2.007094928434325674e-05
7.301000000000000156e+00,5.676045387627121595e-04,2.009794405604112941e-05
7.302000000000000490e+00,5.708494180275547466e-04,2.012496726436176889e-05
7.302999999999999936e+00,5.740306416124714905e-04,2.015200969418764505e-05
7.304000000000000270e+00,5.771477397574149067e-04,2.017906211830797236e-05
7.304999999999999716e+00,5.802002505976200288e-04,2.020611536237765980e-05
7.306000000000000050e+00,5.831877190317866786e-04,2.023316023431514967e-05
7.307000000000000384e+00,5.861096979118574513e-04,2.026018762518485129e-05
7.307999999999999829e+00,5.889657470364848598e-04,2.028718841481613237e-05
7.309000000000000163e+00,5.917554343494610359e-04,2.031415356839870218e-05
7.310000000000000497e+00,5.944783348099883912e-04,2.034107403670675857e-05
7.310999999999999943e+00,5.971340315516446848e-04,2.036794087314772994e-05
7.312000000000000277e+00,5.997221148660576533e-04,2.039474512533580013e-05
7.312999999999999723e+00,6.022421833577664817e-04,2.042147796701045267e-05
7.314000000000000057e+00,6.046938429178970540e-04,2.044813055892225629e-05
7.315000000000000391e+00,6.070767078229012161e-04,2.047469419941213453e-05
7.315999999999999837e+00,6.093903997230916674e-04,2.050116018182947288e-05
7.317000000000000171e+00,6.116345488214954169e-04,2.052751993973989851e-05
7.318000000000000504e+00,6.138087927804564917e-04,2.055376490101463598e-05
7.318999999999999950e+00,6.159127779014492371e-04,2.057988665918328023e-05
7.320000000000000284e+00,6.179461580926575315e-04,2.060587679571166791e-05
7.320999999999999730e+00,6.199085959735897754e-04,2.063172706872245442e-05
7.322000000000000064e+00,6.217997617905580716e-04,2.065742924265398967e-05
7.323000000000000398e+00,6.236193346315084367e-04,2.068297527046879746e-05
7.323999999999999844e+00,6.253670014144890139e-04,2.070835709002857275e-05
7.325000000000000178e+00,6.270424579818532516e-04,2.073356684523760450e-05
7.326000000000000512e+00,6.286454080397886396e-04,2.075859667413806656e-05
7.326999999999999957e+00,6.301755642884118583e-04,2.078343892432063679e-05
7.328000000000000291e+00,6.316326473807658834e-04,2.080808594960444318e-05
7.328999999999999737e+00,6.330163871304284344e-04,2.083253032332772552e-05
7.330000000000000071e+00,6.343265213668436301e-04,2.085676461094570307e-05
7.331000000000000405e+00,6.355627970857351955e-04,2.088078162026426991e-05
7.331999999999999851e+00,6.367249694907013398e-04,2.090457414877495930e-05
7.333000000000000185e+00,6.378128030506858160e-04,2.092813524593232266e-05
7.334000000000000519e+00,6.388260703736268467e-04,2.095145795903273245e-05
7.334999999999999964e+00,6.397645534861318411e-04,2.097453558921363095e-05
7.336000000000000298e+00,6.406280427628307855e-04,2.099736143015301732e-05
7.336999999999999744e+00,6.414163379372525217e-04,2.101992904519523974e-05
7.338000000000000078e+00,6.421292471114395644e-04,2.104223199161587554e-05
7.339000000000000412e+00,6.427665879300755196e-04,2.106426410728930875e-05
7.339999999999999858e+00,6.433281864616300760e-04,2.108601922333180331e-05
7.341000000000000192e+00,6.438138783131670123e-04,2.110749146022483121e-05
7.342000000000000526e+00,6.442235076477576807e-04,2.112867492230661588e-05
7.342999999999999972e+00,6.445569283290893950e-04,2.114956401443464736e-05
7.344000000000000306e+00,6.448140027274339029e-04,2.117015313347857648e-05
7.344999999999999751e+00,6.449946028637364420e-04,2.119043698793638479e-05
7.346000000000000085e+00,6.450986094143004723e-04,2.121041026855266000e-05
7.347000000000000419e+00,6.451259128646453936e-04,2.123006798261418225e-05
7.347999999999999865e+00,6.450764124313542206e-04,2.124940512462818648e-05
7.349000000000000199e+00,6.449500170564215250e-04,2.126841700727231761e-05
7.350000000000000533e+00,6.447466444125194091e-04,2.128709893240593950e-05
7.350999999999999979e+00,6.444662221100086680e-04,2.130544653957702989e-05
7.352000000000000313e+00,6.441086865286937101e-04,2.132345544175090794e-05
7.352999999999999758e+00,6.436739839045798684e-04,2.134112159799148002e-05
7.354000000000000092e+00,6.431620693491728541e-04,2.135844094776736857e-05
7.355000000000000426e+00,6.425729079715573151e-04,2.137540977924841734e-05
7.355999999999999872e+00,6.419064736941290910e-04,2.139202435293376377e-05
7.357000000000000206e+00,6.411627504270122225e-04,2.140828128397996000e-05
7.358000000000000540e+00,6.403417310491496019e-04,2.142417716937031040e-05
7.358999999999999986e+00,6.394434184399848745e-04,2.143970896972306007e-05
7.360000000000000320e+00,6.384678243942478381e-04,2.145487360828128456e-05
7.360999999999999766e+00,6.374149707760653214e-04,2.146966837949399406e-05
7.362000000000000099e+00,6.362848884589447423e-04,2.148409055253769004e-05
7.363000000000000433e+00,6.350776183905315489e-04,2.149813777335017587e-05
7.363999999999999879e+00,6.337932105094273893e-04,2.151180764993551118e-05
7.365000000000000213e+00,6.324317248764504528e-04,2.152509816811450116e-05
7.366000000000000547e+00,6.309932305644895328e-04,2.153800727582706891e-05
7.366999999999999993e+00,6.294778067362078160e-04,2.155053331911933764e-05
7.368000000000000327e+00,6.278855416602074739e-04,2.156267459835031652e-05
7.368999999999999773e+00,6.262165337631558221e-04,2.157442981331438909e-05
7.370000000000000107e+00,6.244708904802152979e-04,2.158579761762862995e-05
7.371000000000000441e+00,6.226487293964568133e-04,2.159677705517728817e-05
7.371999999999999886e+00,6.207501771918933105e-04,2.160736712282338798e-05
7.373000000000000220e+00,6.187753707420982734e-04,2.161756723054300260e-05
7.374000000000000554e+00,6.167244559732540810e-04,2.162737674256523645e-05
7.375000000000000000e+00,6.145975889554264587e-04,2.163679541583206765e-05
7.376000000000000334e+00,6.123949348489136045e-04,2.164582294377389698e-05
7.376999999999999780e+00,6.101166689809609705e-04,2.165445944810711601e-05
7.378000000000000114e+00,6.077629758022011670e-04,2.166270500349137034e-05
7.379000000000000448e+00,6.053340499694764886e-04,2.167056009306796133e-05
7.379999999999999893e+00,6.028300951955100576e-04,2.167802512653285116e-05
7.381000000000000227e+00,6.002513253179997486e-04,2.168510093575906584e-05
7.382000000000000561e+00,5.975979632480055061e-04,2.169178829016386029e-05
7.383000000000000007e+00,5.948702421251871432e-04,2.169808839104289604e-05
7.384000000000000341e+00,5.920684041489269545e-04,2.170400236419291827e-05
7.384999999999999787e+00,5.891927016472160153e-04,2.170953175444523698e-05
7.386000000000000121e+00,5.862433960661017542e-04,2.171467804134512874e-05
7.387000000000000455e+00,5.832207589642839606e-04,2.171944313435278322e-05
7.387999999999999901e+00,5.801250709633481734e-04,2.172382884902611085e-05
7.389000000000000234e+00,5.769566228333278778e-04,2.172783744204887361e-05
7.390000000000000568e+00,5.737157143939134157e-04,2.173147109804012076e-05
7.391000000000000014e+00,5.704026556042864808e-04,2.173473241591214182e-05
7.392000000000000348e+00,5.670177654135374109e-04,2.173762389975592653e-05
7.392999999999999794e+00,5.635613729090047487e-04,2.174014851227300743e-05
7.394000000000000128e+00,5.600338162440318202e-04,2.174230913327683087e-05
7.395000000000000462e+00,5.564354436028990780e-04,2.174410905262507486e-05
7.395999999999999908e+00,5.527666122016032134e-04,2.174555146172066475e-05
7.397000000000000242e+00,5.490276893995137131e-04,2.174664000921197005e-05
7.398000000000000576e+00,5.452190515385402529e-04,2.174737822798729085e-05
7.399000000000000021e+00,5.413410850202453805e-04,2.174777008728618615e-05
7.400000000000000355e+00,5.373941852759750752e-04,2.174781945051126528e-05
7.400999999999999801e+00,5.333787578240796814e-04,2.174753062130690349e-05
7.402000000000000135e+00,5.292952171693856038e-04,2.174690779682385898e-05
7.403000000000000469e+00,5.251439879079517837e-04,2.174595561476601506e-05
7.403999999999999915e+00,5.209255035839067700e-04,2.174467857148274338e-05
7.405000000000000249e+00,5.166402078488640560e-04,2.174308160932748911e-05
7.406000000000000583e+00,5.122885534263396526e-04,2.174116957529603945e-05
7.407000000000000028e+00,5.078710030947011615e-04,2.173894773906945839e-05
7.408000000000000362e+00,5.033880286476114223e-04,2.173642122493098987e-05
7.408999999999999808e+00,4.988401120120805610e-04,2.173359558612511316e-05
7.410000000000000142e+00,4.942277441938104946e-04,2.173047626333165629e-05
7.411000000000000476e+00,4.895514263707694902e-04,2.172706913812929064e-05
7.411999999999999922e+00,4.848116688110493252e-04,2.172337993271001677e-05
7.413000000000000256e+00,4.800089919927648168e-04,2.171941480428870935e-05
7.414000000000000590e+00,4.751439255947087080e-04,2.171517976308500020e-05
7.415000000000000036e+00,4.702170095725347553e-04,2.171068125306455747e-05
7.416000000000000369e+00,4.652287931590898783e-04,2.170592557344402939e-05
7.416999999999999815e+00,4.601798359795767008e-04,2.170091943230298984e-05
7.418000000000000149e+00,4.550707070440861124e-04,2.169566937686126347e-05
7.419000000000000483e+00,4.499019859200207552e-04,2.169018238939746665e-05
7.419999999999999929e+00,4.446742616876482677e-04,2.168446528397328070e-05
7.421000000000000263e+00,4.393881341417318767e-04,2.167852529318214279e-05
7.422000000000000597e+00,4.340442128679180829e-04,2.167236947196292073e-05
7.423000000000000043e+00,4.286431183824021161e-04,2.166600529123854268e-05
7.424000000000000377e+00,4.231854811900041509e-04,2.165944003795881669e-05
7.424999999999999822e+00,4.176719430668007511e-04,2.165268142827034262e-05
7.426000000000000156e+00,4.121031561509115723e-04,2.164573699070458218e-05
7.427000000000000490e+00,4.064797841585229008e-04,2.163861464046984957e-05
7.427999999999999936e+00,4.008025016058023747e-04,2.163132210158240918e-05
7.429000000000000270e+00,3.950719951571086139e-04,2.162386750816990639e-05
7.429999999999999716e+00,3.892889627744679009e-04,2.161625879343200116e-05
7.431000000000000050e+00,3.834541151232078197e-04,2.160850427692268287e-05
7.432000000000000384e+00,3.775681749377115073e-04,2.160061207029386905e-05
7.432999999999999829e+00,3.716318784627931559e-04,2.159259067707963519e-05
7.434000000000000163e+00,3.656459748522784912e-04,2.158444838022066322e-05
7.435000000000000497e+00,3.596112277871861096e-04,2.157619384431692193e-05
7.435999999999999943e+00,3.535284150145038629e-04,2.156783550609990864e-05
7.437000000000000277e+00,3.473983300960567272e-04,2.155938218287272235e-05
7.437999999999999723e+00,3.412217820912326555e-04,2.155084245533811431e-05
7.439000000000000057e+00,3.349995975402507279e-04,2.154222526437891885e-05
7.440000000000000391e+00,3.287326204306750799e-04,2.153353932907768690e-05
7.440999999999999837e+00,3.224217143323445051e-04,2.152479371739298783e-05
7.442000000000000171e+00,3.160677626927479414e-04,2.151599723413479115e-05
7.443000000000000504e+00,3.096716714219981560e-04,2.150715904819048690e-05
7.443999999999999950e+00,3.032343695050210806e-04,2.149828806744642922e-05
7.445000000000000284e+00,2.967568120230327611e-04,2.148939354280910970e-05
7.445999999999999730e+00,2.902399813852413798e-04,2.148048445379024599e-05
7.447000000000000064e+00,2.836848910134155319e-04,2.147157010605049094e-05
7.448000000000000398e+00,2.770925873203753265e-04,2.146265953178735713e-05
7.448999999999999844e+00,2.704641542973099458e-04,2.145376209102056863e-05
7.450000000000000178e+00,2.638007165612688324e-04,2.144488686366854253e-05
7.451000000000000512e+00,2.571034451998729063e-04,2.143604323572841579e-05
7.451999999999999957e+00,2.503735623590717680e-04,2.142724029832253054e-05
7.453000000000000291e+00,2.436123489137449402e-04,2.141848744382945477e-05
7.453999999999999737e+00,2.368211512826846638e-04,2.140979375221064500e-05
7.455000000000000071e+00,2.300013917982830216e-04,2.140116860601243954e-05
7.456000000000000405e+00,2.231545787343925335e-04,2.139262108141678646e-05
7.456999999999999851e+00,2.162823206411696624e-04,2.138416052280504035e-05
7.458000000000000185e+00,2.093863413426763371e-04,2.137579595655180609e-05
7.459000000000000519e+00,2.024685003543468496e-04,2.136753667896495459e-05
7.459999999999999964e+00,1.955308154278634358e-04,2.135939165537799344e-05
7.461000000000000298e+00,1.885754925146924032e-04,2.135137010451623038e-05
7.461999999999999744e+00,1.816049603518876720e-04,2.134348090981399439e-05
7.463000000000000078e+00,1.746219156836765281e-04,2.133573320335702521e-05
7.464000000000000412e+00,1.676293774716162510e-04,2.132813576008944933e-05
7.464999999999999858e+00,1.606307574639260669e-04,2.132069758630870051e-05
7.466000000000000192e+00,1.536299474087390957e-04,2.131342733704978722e-05
7.467000000000000526e+00,1.466314329917293980e-04,2.130633388273487426e-05
7.467999999999999972e+00,1.396404386501737043e-04,2.129942572982748363e-05
7.469000000000000306e+00,1.326631185687978602e-04,2.129271159451833143e-05
7.469999999999999751e+00,1.257068056260775464e-04,2.128619981684942643e-05
7.471000000000000085e+00,1.187803445848869079e-04,2.127989893271300365e-05
7.472000000000000419e+00,1.118945370382272935e-04,2.127381709054240378e-05
7.472999999999999865e+00,1.050627470318221348e-04,2.126796262043606511e-05
7.474000000000000199e+00,9.830172791330614836e-05,2.126234346532875988e-05
7.475000000000000533e+00,9.163276624772938989e-05,2.125696773395182245e-05
7.475999999999999979e+00,8.508326875045002036e-05,2.125184313735072549e-05
7.477000000000000313e+00,7.868897409032290483e-05,2.124697754221778243e-05
7.477999999999999758e+00,7.249701391926106908e-05,2.124237840837125171e-05
7.479000000000000092e+00,6.657007554244249450e-05,2.123805333843659882e-05
7.480000000000000426e+00,6.099181126276090727e-05,2.123400952134703578e-05
7.480999999999999872e+00,5.587320389443790561e-05,2.123025427890002777e-05
7.482000000000000206e+00,5.135837476071419296e-05,2.122679450662651805e-05
7.483000000000000540e+00,4.762579586057148171e-05,2.122363721971503640e-05
7.483999999999999986e+00,4.487732130696050039e-05,2.122078900988010918e-05
7.485000000000000320e+00,4.330656093836348226e-05,2.121825656960421496e-05
7.485999999999999766e+00,4.304784486456672419e-05,2.121604615746743033e-05
7.487000000000000099e+00,4.412870245332695996e-05,2.121416412483635863e-05
7.488000000000000433e+00,4.645934670822855707e-05,2.121261639332754642e-05
7.488999999999999879e+00,4.986765180471695955e-05,2.121140895587933739e-05
7.490000000000000213e+00,5.415257668447276407e-05,2.121054735835003265e-05
7.491000000000000547e+00,5.912524474436678883e-05,2.121003722147752967e-05
7.491999999999999993e+00,6.462794995259445445e-05,2.120988371789206303e-05
7.493000000000000327e+00,7.053712972420330904e-05,2.121009207589267845e-05
7.493999999999999773e+00,7.675893881712642823e-05,2.121066707748772237e-05
7.495000000000000107e+00,8.322291975520850187e-05,2.121161354427026738e-05
7.496000000000000441e+00,8.987617415419988222e-05,2.121293584330869302e-05
7.496999999999999886e+00,9.667872001852677343e-05,2.121463837788294536e-05
7.498000000000000220e+00,1.036000230744527463e-04,2.121672509587171015e-05
7.499000000000000554e+00,1.106164738419813443e-04,2.121919997868648778e-05
7.500000000000000000e+00,1.177095740600901750e-04,2.122206654116209429e-05
7.501000000000000334e+00,1.248646309729477212e-04,2.122532830369197569e-05
7.501999999999999780e+00,1.320698157010305506e-04,2.122898834015684425e-05
7.503000000000000114e+00,1.393154760852855780e-04,2.123304972882635413e-05
7.504000000000000448e+00,1.465936335627441352e-04,2.123751508367688619e-05
7.504999999999999893e+00,1.538976081090512402e-04,2.124238701555842607e-05
7.506000000000000227e+00,1.612217389434480097e-04,2.124766768471535232e-05
7.507000000000000561e+00,1.685611712754098580e-04,2.125335923459523781e-05
7.508000000000000007e+00,1.759116950814618196e-04,2.125946335113174587e-05
7.509000000000000341e+00,1.832696189068551103e-04,2.126598169895822262e-05
7.509999999999999787e+00,1.906316734063322953e-04,2.127291548850865295e-05
7.511000000000000121e+00,1.979949337402013717e-04,2.128026590490918841e-05
7.512000000000000455e+00,2.053567600189136250e-04,2.128803369047756582e-05
7.512999999999999901e+00,2.127147479230351876e-04,2.129621954370633884e-05
7.514000000000000234e+00,2.200666908593101249e-04,2.130482372000060668e-05
7.515000000000000568e+00,2.274105475089659189e-04,2.131384644796852754e-05
7.516000000000000014e+00,2.347444172712296142e-04,2.132328750119329876e-05
7.517000000000000348e+00,2.420665182212483667e-04,2.133314659875539985e-05
7.517999999999999794e+00,2.493751708908429569e-04,2.134342303296469533e-05
7.519000000000000128e+00,2.566687829219274197e-04,2.135411605805835532e-05
7.520000000000000462e+00,2.639458381673606799e-04,2.136522448359305689e-05
7.520999999999999908e+00,2.712048857053119227e-04,2.137674706672660951e-05
7.522000000000000242e+00,2.784445324835092502e-04,2.138868215701834446e-05
7.523000000000000576e+00,2.856634351956010382e-04,2.140102804166480580e-05
7.524000000000000021e+00,2.928602953687560223e-04,2.141378258832260924e-05
7.525000000000000355e+00,3.000338532013192253e-04,2.142694359805266487e-05
7.525999999999999801e+00,3.071828842641593734e-04,2.144050847468397317e-05
7.527000000000000135e+00,3.143061947610521030e-04,2.145447456195506914e-05
7.528000000000000469e+00,3.214026193004388223e-04,2.146883882087465974e-05
7.528999999999999915e+00,3.284710171705182012e-04,2.148359814107636632e-05
7.530000000000000249e+00,3.355102710319038070e-04,2.149874901670327157e-05
7.531000000000000583e+00,3.425192837605016459e-04,2.151428788645840353e-05
7.532000000000000028e+00,3.494969777441623562e-04,2.153021081760064280e-05
7.533000000000000362e+00,3.564422922964604191e-04,2.154651380155155722e-05
7.533999999999999808e+00,3.633541833498157760e-04,2.156319246900191786e-05
7.535000000000000142e+00,3.702316212302267655e-04,2.158024239097900947e-05
7.536000000000000476e+00,3.770735906691838790e-04,2.159765879856460395e-05
7.536999999999999922e+00,3.838790888850204396e-04,2.161543685156769898e-05
7.538000000000000256e+00,3.906471258173094133e-04,2.163357138416353943e-05
7.539000000000000590e+00,3.973767224574111271e-04,2.165205716888957542e-05
7.540000000000000036e+00,4.040669113196863438e-04,2.167088864406807117e-05
7.541000000000000369e+00,4.107167347986315979e-04,2.169006017643134351e-05
7.541999999999999815e+00,4.173252457737420358e-04,2.170956582288373357e-05
7.543000000000000149e+00,4.238915062074772189e-04,2.172939958787313357e-05
7.544000000000000483e+00,4.304145877985083289e-04,2.174955519940331209e-05
7.544999999999999929e+00,4.368935706826018619e-04,2.177002631319426530e-05
7.546000000000000263e+00,4.433275442060765031e-04,2.179080630171247637e-05
7.547000000000000597e+00,4.497156056143295183e-04,2.181188849483181716e-05
7.548000000000000043e+00,4.560568609690038126e-04,2.183326596019114909e-05
7.549000000000000377e+00,4.623504239072938056e-04,2.185493171157309837e-05
7.549999999999999822e+00,4.685954165080420675e-04,2.187687850672278368e-05
7.551000000000000156e+00,4.747909682208893136e-04,2.189909905231672473e-05
7.552000000000000490e+00,4.809362167441120833e-04,2.192158585293908703e-05
7.552999999999999936e+00,4.870303069043984377e-04,2.194433133336041523e-05
7.554000000000000270e+00,4.930723916917548752e-04,2.196732769672136992e-05
7.554999999999999716e+00,4.990616311197719739e-04,2.199056712414910634e-05
7.556000000000000050e+00,5.049971932150641501e-04,2.201404161141099893e-05
7.557000000000000384e+00,5.108782529636373250e-04,2.203774311381265436e-05
7.557999999999999829e+00,5.167039933478052459e-04,2.206166338930906973e-05
7.559000000000000163e+00,5.224736043297903898e-04,2.208579415264781706e-05
7.560000000000000497e+00,5.281862838559214486e-04,2.211012696446423446e-05
7.560999999999999943e+00,5.338412368232471703e-04,2.213465335569972069e-05
7.562000000000000277e+00,5.394376761336581007e-04,2.215936472700064843e-05
7.562999999999999723e+00,5.449748216994665427e-04,2.218425243083593847e-05
7.564000000000000057e+00,5.504519015094703517e-04,2.220930768364381887e-05
7.565000000000000391e+00,5.558681506173483982e-04,2.223452169228936828e-05
7.565999999999999837e+00,5.612228122398559959e-04,2.225988555438560075e-05
7.567000000000000171e+00,5.665151367048221242e-04,2.228539033874955090e-05
7.568000000000000504e+00,5.717443825344718789e-04,2.231102702450061523e-05
7.568999999999999950e+00,5.769098155663733487e-04,2.233678656223590748e-05
7.570000000000000284e+00,5.820107099499136289e-04,2.236265984391302985e-05
7.570999999999999730e+00,5.870463471140238611e-04,2.238863774890822468e-05
7.572000000000000064e+00,5.920160169647095899e-04,2.241471108193799386e-05
7.573000000000000398e+00,5.969190169064281975e-04,2.244087063785389714e-05
7.573999999999999844e+00,6.017546528809084331e-04,2.246710716358516874e-05
7.575000000000000178e+00,6.065222383840306866e-04,2.249341140288864358e-05
7.576000000000000512e+00,6.112210955622523470e-04,2.251977409579796231e-05
7.576999999999999957e+00,6.158505543459739983e-04,2.254618594979090852e-05
7.578000000000000291e+00,6.204099535097346452e-04,2.257263766337024025e-05
7.578999999999999737e+00,6.248986395503936886e-04,2.259911996533762614e-05
7.580000000000000071e+00,6.293159679403359302e-04,2.262562357550837257e-05
7.581000000000000405e+00,6.336613021986599661e-04,2.265213920994125241e-05
7.581999999999999851e+00,6.379340148778802266e-04,2.267865761372666925e-05
7.583000000000000185e+00,6.421334866536446010e-04,2.270516952864342264e-05
7.584000000000000519e+00,6.462591074023821746e-04,2.273166575280362742e-05
7.584999999999999964e+00,6.503102752619011355e-04,2.275813708509568382e-05
7.586000000000000298e+00,6.542863977441928502e-04,2.278457437724386422e-05
7.586999999999999744e+00,6.581868907333232035e-04,2.281096849252744430e-05
7.588000000000000078e+00,6.620111796318737217e-04,2.283731036020356252e-05
7.589000000000000412e+00,6.657586983701607643e-04,2.286359092787992298e-05
7.589999999999999858e+00,6.694288904578490733e-04,2.288980124331754096e-05
7.591000000000000192e+00,6.730212081266538160e-04,2.291593235002387625e-05
7.592000000000000526e+00,6.765351134143291704e-04,2.294197538549972728e-05
7.592999999999999972e+00,6.799700770951651145e-04,2.296792153075605388e-05
7.594000000000000306e+00,6.833255798333274372e-04,2.299376207743107238e-05
7.594999999999999751e+00,6.866011113128810128e-04,2.301948831929000384e-05
7.596000000000000085e+00,6.897961712369495403e-04,2.304509169516973763e-05
7.597000000000000419e+00,6.929102683466482112e-04,2.307056365978102475e-05
7.597999999999999865e+00,6.959429215654386108e-04,2.309589580869392185e-05
7.599000000000000199e+00,6.988936590288207917e-04,2.312107976756059646e-05
7.600000000000000533e+00,7.017620191867170827e-04,2.314610731814574542e-05
7.600999999999999979e+00,7.045475498139333430e-04,2.317097026149844095e-05
7.602000000000000313e+00,7.072498091014290484e-04,2.319566056968143728e-05
7.602999999999999758e+00,7.098683647333951796e-04,2.322017023234598210e-05
7.604000000000000092e+00,7.124027949460292513e-04,2.324449142853618689e-05
7.605000000000000426e+00,7.148526875287635005e-04,2.326861636454250929e-05
7.605999999999999872e+00,7.172176409140874551e-04,2.329253744938971390e-05
7.607000000000000206e+00,7.194972632329978308e-04,2.331624711671631954e-05
7.608000000000000540e+00,7.216911734558188263e-04,2.333973800063649117e-05
7.608999999999999986e+00,7.237990004054051067e-04,2.336300275223933043e-05
7.610000000000000320e+00,7.258203837481782671e-04,2.338603425870820486e-05
7.610999999999999766e+00,7.277549730851141669e-04,2.340882542872442889e-05
7.612000000000000099e+00,7.296024289841582938e-04,2.343136940747521377e-05
7.613000000000000433e+00,7.313624220522266586e-04,2.345365936440396864e-05
7.613999999999999879e+00,7.330346341032871601e-04,2.347568870356379081e-05
7.615000000000000213e+00,7.346187570788219757e-04,2.349745085434126252e-05
7.616000000000000547e+00,7.361144940643422332e-04,2.351893950963217150e-05
7.616999999999999993e+00,7.375215583558492830e-04,2.354014838918831853e-05
7.618000000000000327e+00,7.388396746335431807e-04,2.356107147213515627e-05
7.618999999999999773e+00,7.400685779334377360e-04,2.358170275783451003e-05
7.620000000000000107e+00,7.412080146289750423e-04,2.360203652564265382e-05
7.621000000000000441e+00,7.422577415635425247e-04,2.362206707418578329e-05
7.621999999999999886e+00,7.432175270740251681e-04,2.364178898847842520e-05
7.623000000000000220e+00,7.440871499824791742e-04,2.366119687537764999e-05
7.624000000000000554e+00,7.448664007018773389e-04,2.368028563767794609e-05
7.625000000000000000e+00,7.455550802139064397e-04,2.369905020078441138e-05
7.626000000000000334e+00,7.461530011497085257e-04,2.371748579314443347e-05
7.626999999999999780e+00,7.466599868549090918e-04,2.373558765396611330e-05
7.628000000000000114e+00,7.470758723972311006e-04,2.375335134011979964e-05
7.629000000000000448e+00,7.474005035559510126e-04,2.377077242423209066e-05
7.629999999999999893e+00,7.476337379357598503e-04,2.378784680752185063e-05
7.631000000000000227e+00,7.477754439869184130e-04,2.380457040014482241e-05
7.632000000000000561e+00,7.478255019535231564e-04,2.382093943888394260e-05
7.633000000000000007e+00,7.477838029992271360e-04,2.383695016950078852e-05
7.634000000000000341e+00,7.476502502196501069e-04,2.385259918302516134e-05
7.634999999999999787e+00,7.474247575632689570e-04,2.386788308440909896e-05
7.636000000000000121e+00,7.471072510469480964e-04,2.388279881614198665e-05
7.637000000000000455e+00,7.466976676590701169e-04,2.389734332465509435e-05
7.637999999999999901e+00,7.461959563404520950e-04,2.391151391871673427e-05
7.639000000000000234e+00,7.456020771381921498e-04,2.392530791256820006e-05
7.640000000000000568e+00,7.449160021584384480e-04,2.393872297256258142e-05
7.641000000000000014e+00,7.441377145624821767e-04,2.395175676272805237e-05
7.642000000000000348e+00,7.432672096749229698e-04,2.396440732504351954e-05
7.642999999999999794e+00,7.423044939373843205e-04,2.397667269739270552e-05
7.644000000000000128e+00,7.412495858697003325e-04,2.398855128236929393e-05
7.645000000000000462e+00,7.401025151515827107e-04,2.400004148102699472e-05
7.645999999999999908e+00,7.388633237043231968e-04,2.401114206867057321e-05
7.647000000000000242e+00,7.375320646109655024e-04,2.402185182594891193e-05
7.648000000000000576e+00,7.361088031495418476e-04,2.403216992035838578e-05
7.649000000000000021e+00,7.345936157987275131e-04,2.404209548779876054e-05
7.650000000000000355e+00,7.329865912503789839e-04,2.405162806249569192e-05
7.650999999999999801e+00,7.312878294456268266e-04,2.406076716114420469e-05
7.652000000000000135e+00,7.294974425601412696e-04,2.406951269715514966e-05
7.653000000000000469e+00,7.276155539921987190e-04,2.407786456435128669e-05
7.653999999999999915e+00,7.256422993906186088e-04,2.408582304850943995e-05
7.655000000000000249e+00,7.235778257088328926e-04,2.409338843119787247e-05
7.656000000000000583e+00,7.214222921630644584e-04,2.410056139135003926e-05
7.657000000000000028e+00,7.191758691655111141e-04,2.410734256037955271e-05
7.658000000000000362e+00,7.168387393932086843e-04,2.411373298976022156e-05
7.658999999999999808e+00,7.144110968195064876e-04,2.411973370458994314e-05
7.660000000000000142e+00,7.118931476816830811e-04,2.412534613126602066e-05
7.661000000000000476e+00,7.092851094559602830e-04,2.413057166331924254e-05
7.661999999999999922e+00,7.065872118775740280e-04,2.413541211002476075e-05
7.663000000000000256e+00,7.037996959229297043e-04,2.413986923136889024e-05
7.664000000000000590e+00,7.009228148399316216e-04,2.414394521785224326e-05
7.665000000000000036e+00,6.979568331343042860e-04,2.414764221543262904e-05
7.666000000000000369e+00,6.949020275229969654e-04,2.415096275955420243e-05
7.666999999999999815e+00,6.917586859273110438e-04,2.415390935382863755e-05
7.668000000000000149e+00,6.885271085131081971e-04,2.415648493722061203e-05
7.669000000000000483e+00,6.852076066762372020e-04,2.415869237024006406e-05
7.669999999999999929e+00,6.818005040181506589e-04,2.416053494734596128e-05
7.671000000000000263e+00,6.783061353275338405e-04,2.416201590832764396e-05
7.672000000000000597e+00,6.747248475530663852e-04,2.416313889463503310e-05
7.673000000000000043e+00,6.710569988530356092e-04,2.416390749171850943e-05
7.674000000000000377e+00,6.673029595580517656e-04,2.416432571605720155e-05
7.674999999999999822e+00,6.634631110999122429e-04,2.416439750674073062e-05
7.676000000000000156e+00,6.595378470861369908e-04,2.416412723822700858e-05
7.677000000000000490e+00,6.555275722647369409e-04,2.416351919149407329e-05
7.677999999999999936e+00,6.514327034484116829e-04,2.416257806694291916e-05
7.679000000000000270e+00,6.472536685879884443e-04,2.416130850303065185e-05
7.679999999999999716e+00,6.429909077559905692e-04,2.415971554998075200e-05
7.681000000000000050e+00,6.386448720761756567e-04,2.415780416041460148e-05
7.682000000000000384e+00,6.342160247533892804e-04,2.415557971899035339e-05
7.682999999999999829e+00,6.297048400615131098e-04,2.415304751271210167e-05
7.684000000000000163e+00,6.251118043394350348e-04,2.415021325281103726e-05
7.685000000000000497e+00,6.204374149904043952e-04,2.414708255044805251e-05
7.685999999999999943e+00,6.156821814457401516e-04,2.414366144223698316e-05
7.687000000000000277e+00,6.108466241487455579e-04,2.413995584416399535e-05
7.687999999999999723e+00,6.059312755919873646e-04,2.413597207436100962e-05
7.689000000000000057e+00,6.009366793396236656e-04,2.413171636901014248e-05
7.690000000000000391e+00,5.958633909631491947e-04,2.412719538148219053e-05
7.690999999999999837e+00,5.907119770672570203e-04,2.412241561156350269e-05
7.692000000000000171e+00,5.854830163314402470e-04,2.411738399083310461e-05
7.693000000000000504e+00,5.801770984668715636e-04,2.411210731550360629e-05
7.693999999999999950e+00,5.747948252430939119e-04,2.410659277860124558e-05
7.695000000000000284e+00,5.693368095534771366e-04,2.410084745893434989e-05
7.695999999999999730e+00,5.638036763930190506e-04,2.409487883540538223e-05
7.697000000000000064e+00,5.581960619188493407e-04,2.408869423149739660e-05
7.698000000000000398e+00,5.525146144499799806e-04,2.408230137415456225e-05
7.698999999999999844e+00,5.467599935175984464e-04,2.407570783426413196e-05
7.700000000000000178e+00,5.409328709485115979e-04,2.406892158458176723e-05
7.701000000000000512e+00,5.350339299252060378e-04,2.406195044032408833e-05
7.701999999999999957e+00,5.290638660000926809e-04,2.405480259998541131e-05
7.703000000000000291e+00,5.230233861976305802e-04,2.404748609704539293e-05
7.703999999999999737e+00,5.169132101546299474e-04,2.404000935852591733e-05
7.705000000000000071e+00,5.107340691748514950e-04,2.403238062221473543e-05
7.706000000000000405e+00,5.044867073599453109e-04,2.402460850553740361e-05
7.706999999999999851e+00,4.981718807830796611e-04,2.401670143923944074e-05
7.708000000000000185e+00,4.917903585934281507e-04,2.400866821884407585e-05
7.709000000000000519e+00,4.853429222079736036e-04,2.400051744628655038e-05
7.709999999999999964e+00,4.788303665227796506e-04,2.399225810680690656e-05
7.711000000000000298e+00,4.722534991905352687e-04,2.398389897651684820e-05
7.711999999999999744e+00,4.656131418522482389e-04,2.397544918702834918e-05
7.713000000000000078e+00,4.589101294017771987e-04,2.396691766060452162e-05
7.714000000000000412e+00,4.521453113312386097e-04,2.395831365522139398e-05
7.714999999999999858e+00,4.453195511692651320e-04,2.394964619801465057e-05
7.716000000000000192e+00,4.384337278553293474e-04,2.394092466992887009e-05
7.717000000000000526e+00,4.314887352459527707e-04,2.393215822593037478e-05
7.717999999999999972e+00,4.244854836794798763e-04,2.392335634855488957e-05
7.719000000000000306e+00,4.174248995993829489e-04,2.391452828185291972e-05
7.719999999999999751e+00,4.103079272345625146e-04,2.390568359324480075e-05
7.721000000000000085e+00,4.031355284488855029e-04,2.389683158743151413e-05
7.722000000000000419e+00,3.959086846658541135e-04,2.388798189214188711e-05
7.722999999999999865e+00,3.886283968886815538e-04,2.387914386594114591e-05
7.724000000000000199e+00,3.812956878707970802e-04,2.387032717960970913e-05
7.725000000000000533e+00,3.739116025240782023e-04,2.386154123762363195e-05
7.725999999999999979e+00,3.664772104259202677e-04,2.385279572246438166e-05
7.727000000000000313e+00,3.589936066326595752e-04,2.384410003508839163e-05
7.727999999999999758e+00,3.514619147387414199e-04,2.383546386966884688e-05
7.729000000000000092e+00,3.438832882176782535e-04,2.382689662788897234e-05
7.730000000000000426e+00,3.362589140776235208e-04,2.381840796986168078e-05
7.730999999999999872e+00,3.285900150635230436e-04,2.381000726034227793e-05
7.732000000000000206e+00,3.208778542668248249e-04,2.380170413547565280e-05
7.733000000000000540e+00,3.131237383733503671e-04,2.379350790004573511e-05
7.733999999999999986e+00,3.053290235867855908e-04,2.378542810994332233e-05
7.735000000000000320e+00,2.974951204147251171e-04,2.377747401728320194e-05
7.735999999999999766e+00,2.896235014239676971e-04,2.376965509308376487e-05
7.737000000000000099e+00,2.817157082807987393e-04,2.376198046056621224e-05
7.738000000000000433e+00,2.737733621964236197e-04,2.375445949308882800e-05
7.738999999999999879e+00,2.657981742237199019e-04,2.374710122062053359e-05
7.740000000000000213e+00,2.577919596680467969e-04,2.373991487458861408e-05
7.741000000000000547e+00,2.497566533013100346e-04,2.373290933607461196e-05
7.741999999999999993e+00,2.416943298053070678e-04,2.372609368411165599e-05
7.743000000000000327e+00,2.336072264206814539e-04,2.371947663168311440e-05
7.743999999999999773e+00,2.254977727647461134e-04,2.371306708378141261e-05
7.745000000000000107e+00,2.173686252719467509e-04,2.370687357626165170e-05
7.746000000000000441e+00,2.092227118496632100e-04,2.370090480999024454e-05
7.746999999999999886e+00,2.010632853217374509e-04,2.369516910190806695e-05
7.748000000000000220e+00,1.928939925185577358e-04,2.368967494010919663e-05
7.749000000000000554e+00,1.847189593149710504e-04,2.368443041852379225e-05
7.750000000000000000e+00,1.765429010769507302e-04,2.367944377475978643e-05
7.751000000000000334e+00,1.683712623191160049e-04,2.367472285178625122e-05
7.751999999999999780e+00,1.602103996797729060e-04,2.367027562550280402e-05
7.753000000000000114e+00,1.520678190928084512e-04,2.366610965579516262e-05
7.754000000000000448e+00,1.439524912337871885e-04,2.366223263400829395e-05
7.754999999999999893e+00,1.358752701640164389e-04,2.365865183657561431e-05
7.756000000000000227e+00,1.278494598378561626e-04,2.365537464255550691e-05
7.757000000000000561e+00,1.198915833989667442e-04,2.365240800972472356e-05
7.758000000000000007e+00,1.120224430214709004e-04,2.364975899520594223e-05
7.759000000000000341e+00,1.042685870806018639e-04,2.364743422084740479e-05
7.759999999999999787e+00,9.666435777471378045e-05,2.364544039573396073e-05
7.761000000000000121e+00,8.925474640224866584e-05,2.364378378815906406e-05
7.762000000000000455e+00,8.209934914629595534e-05,2.364247074084955833e-05
7.762999999999999901e+00,7.527771478991684907e-05,2.364150715621638203e-05
7.764000000000000234e+00,6.889619241282293771e-05,2.364089899450546654e-05
7.765000000000000568e+00,6.309566571587899313e-05,2.364065176031410185e-05
7.766000000000000014e+00,5.805772046316482501e-05,2.364077101311116849e-05
7.767000000000000348e+00,5.400322422606178123e-05,2.364126186231838535e-05
7.767999999999999794e+00,5.117313379196998822e-05,2.364212945246228081e-05
7.769000000000000128e+00,4.978277321512727981e-05,2.364337846557502504e-05
7.770000000000000462e+00,4.995774870636487356e-05,2.364501361536011916e-05
7.770999999999999908e+00,5.168647538638420822e-05,2.364703915238855822e-05
7.772000000000000242e+00,5.482551356579241588e-05,2.364945934392529616e-05
7.773000000000000576e+00,5.915319612843478972e-05,2.365227799144604839e-05
7.774000000000000021e+00,6.443207222654540533e-05,2.365549890006104711e-05
7.775000000000000355e+00,7.044956112536998063e-05,2.365912541485558910e-05
7.775999999999999801e+00,7.703308939150685733e-05,2.366316088081151797e-05
7.777000000000000135e+00,8.404957321396192710e-05,2.366760816316309816e-05
7.778000000000000469e+00,9.139875541506499576e-05,2.367247012718363218e-05
7.778999999999999915e+00,9.900561661245431129e-05,2.367774917212703839e-05
7.780000000000000249e+00,1.068138539551249515e-04,2.368344766864993920e-05
7.781000000000000583e+00,1.147808515749752448e-04,2.368956752397013328e-05
7.782000000000000028e+00,1.228739793861029119e-04,2.369611062352806332e-05
7.783000000000000362e+00,1.310679261026831313e-04,2.370307837530923322e-05
7.783999999999999808e+00,1.393427861699069608e-04,2.371047215398442627e-05
7.785000000000000142e+00,1.476826874694180895e-04,2.371829288204951056e-05
7.786000000000000476e+00,1.560747980433476020e-04,2.372654144214111140e-05
7.786999999999999922e+00,1.645086038287195873e-04,2.373521824829006845e-05
7.788000000000000256e+00,1.729753755593944724e-04,2.374432365851980367e-05
7.789000000000000590e+00,1.814677740017338423e-04,2.375385758243110863e-05
7.790000000000000036e+00,1.899795517961775759e-04,2.376381989323286489e-05
7.791000000000000369e+00,1.985053289361727311e-04,2.377421000037309516e-05
7.791999999999999815e+00,2.070404190929174841e-04,2.378502724902684690e-05
7.793000000000000149e+00,2.155806969227694867e-04,2.379627054486640735e-05
7.794000000000000483e+00,2.241224928598646755e-04,2.380793874330177241e-05
7.794999999999999929e+00,2.326625120512913585e-04,2.382003024880119092e-05
7.796000000000000263e+00,2.411977683175590850e-04,2.383254339884760149e-05
7.797000000000000597e+00,2.497255330884837416e-04,2.384547610965917402e-05
7.798000000000000043e+00,2.582432925811589675e-04,2.385882623587243519e-05
7.799000000000000377e+00,2.667487148142666173e-04,2.387259120274563124e-05
7.799999999999999822e+00,2.752396209946591089e-04,2.388676835895624126e-05
7.801000000000000156e+00,2.837139637506194559e-04,2.390135463372511658e-05
7.802000000000000490e+00,2.921698074062036368e-04,2.391634690540150911e-05
7.802999999999999936e+00,3.006053134462613094e-04,2.393174164823227360e-05
7.804000000000000270e+00,3.090187266053125268e-04,2.394753526078700399e-05
7.805000000000000604e+00,3.174083649352159786e-04,2.396372375541510087e-05
7.806000000000000050e+00,3.257726097376442698e-04,2.398030307676219446e-05
7.807000000000000384e+00,3.341098988315912644e-04,2.399726876248401978e-05
7.807999999999999829e+00,3.424187190549663265e-04,2.401461628009089446e-05
7.809000000000000163e+00,3.506976016349816548e-04,2.403234075156633002e-05
7.810000000000000497e+00,3.589451164881632991e-04,2.405043722851244741e-05
7.810999999999999943e+00,3.671598691272006960e-04,2.406890038649644388e-05
7.812000000000000277e+00,3.753404961997107089e-04,2.408772483924708692e-05
7.812999999999999723e+00,3.834856634502053965e-04,2.410690486615909908e-05
7.814000000000000057e+00,3.915940621472141785e-04,2.412643468289712835e-05
7.815000000000000391e+00,3.996644077889669692e-04,2.414630816865568941e-05
7.815999999999999837e+00,4.076954372102838380e-04,2.416651914041598059e-05
7.817000000000000171e+00,4.156859078533615536e-04,2.418706109144211017e-05
7.818000000000000504e+00,4.236345953370857713e-04,2.420792746476999659e-05
7.818999999999999950e+00,4.315402931114619735e-04,2.422911140704514708e-05
7.820000000000000284e+00,4.394018104201670807e-04,2.425060598861642364e-05
7.820999999999999730e+00,4.472179722641602653e-04,2.427240400662757119e-05
7.822000000000000064e+00,4.549876175382624012e-04,2.429449822957001877e-05
7.823000000000000398e+00,4.627095993294972763e-04,2.431688112942952332e-05
7.823999999999999844e+00,4.703827833336886961e-04,2.433954510450736828e-05
7.825000000000000178e+00,4.780060481494801750e-04,2.436248233308531852e-05
7.826000000000000512e+00,4.855782838554286557e-04,2.438568496771321989e-05
7.826999999999999957e+00,4.930983926237500004e-04,2.440914487774378032e-05
7.828000000000000291e+00,5.005652873178057394e-04,2.443285389263307361e-05
7.828999999999999737e+00,5.079778921101583749e-04,2.445680365467835577e-05
7.830000000000000071e+00,5.153351412884742046e-04,2.448098575615734770e-05
7.831000000000000405e+00,5.226359799534003540e-04,2.450539157316901427e-05
7.831999999999999851e+00,5.298793628630696969e-04,2.453001246884987696e-05
7.833000000000000185e+00,5.370642552247894023e-04,2.455483961105013138e-05
7.834000000000000519e+00,5.441896315786450044e-04,2.457986413465840087e-05
7.834999999999999964e+00,5.512544766480758718e-04,2.460507700897015314e-05
7.836000000000000298e+00,5.582577842830368890e-04,2.463046918532001354e-05
7.836999999999999744e+00,5.651985583288606212e-04,2.465603146756304803e-05
7.838000000000000078e+00,5.720758115971062664e-04,2.468175463470827130e-05
7.839000000000000412e+00,5.788885667812018916e-04,2.470762932892716911e-05
7.839999999999999858e+00,5.856358554955468391e-04,2.473364618275482817e-05
7.841000000000000192e+00,5.923167191831111341e-04,2.475979570976646326e-05
7.842000000000000526e+00,5.989302081426946082e-04,2.478606841781766531e-05
7.842999999999999972e+00,6.054753825009810426e-04,2.481245471843273673e-05
7.844000000000000306e+00,6.119513113130201857e-04,2.483894500195451166e-05
7.844999999999999751e+00,6.183570734762546374e-04,2.486552958937393779e-05
7.846000000000000085e+00,6.246917567525110508e-04,2.489219882667832861e-05
7.847000000000000419e+00,6.309544588541082235e-04,2.491894297945899077e-05
7.847999999999999865e+00,6.371442865419526787e-04,2.494575230649968812e-05
7.849000000000000199e+00,6.432603565402455603e-04,2.497261701888220609e-05
7.850000000000000533e+00,6.493017946393697367e-04,2.499952734831919313e-05
7.850999999999999979e+00,6.552677367757739216e-04,2.502647349110389335e-05
7.852000000000000313e+00,6.611573281128346443e-04,2.505344565752898271e-05
7.852999999999999758e+00,6.669697239948005297e-04,2.508043404686194971e-05
7.854000000000000092e+00,6.727040890862313275e-04,2.510742887669884928e-05
7.855000000000000426e+00,6.783595984205756943e-04,2.513442036980851577e-05
7.855999999999999872e+00,6.839354364981428507e-04,2.516139878428126747e-05
7.857000000000000206e+00,6.894307982979956239e-04,2.518835439096640195e-05
7.858000000000000540e+00,6.948448884256605302e-04,2.521527747044934211e-05
7.858999999999999986e+00,7.001769221328268565e-04,2.524215835259794430e-05
7.860000000000000320e+00,7.054261244069104375e-04,2.526898740601761243e-05
7.860999999999999766e+00,7.105917309981442864e-04,2.529575504539071978e-05
7.862000000000000099e+00,7.156729876177068961e-04,2.532245171777837192e-05
7.863000000000000433e+00,7.206691509476004015e-04,2.534906793887179729e-05
7.863999999999999879e+00,7.255794877031361903e-04,2.537559426476716635e-05
7.865000000000000213e+00,7.304032757017840140e-04,2.540202133175950780e-05
7.866000000000000547e+00,7.351398029986246216e-04,2.542833982364127028e-05
7.866999999999999993e+00,7.397883689339167408e-04,2.545454051736398138e-05
7.868000000000000327e+00,7.443482832435140747e-04,2.548061423712440660e-05
7.868999999999999773e+00,7.488188670787675628e-04,2.550655191401094592e-05
7.870000000000000107e+00,7.531994521801800959e-04,2.553234451917062688e-05
7.871000000000000441e+00,7.574893818348579734e-04,2.555798317572211971e-05
7.871999999999999886e+00,7.616880100531461979e-04,2.558345904712212789e-05
7.873000000000000220e+00,7.657947026401129564e-04,2.560876342337213918e-05
7.874000000000000554e+00,7.698088362660553997e-04,2.563388765793344124e-05
7.875000000000000000e+00,7.737297994933714810e-04,2.565882326805455231e-05
7.876000000000000334e+00,7.775569919484069800e-04,2.568356181051768133e-05
7.876999999999999780e+00,7.812898253145869696e-04,2.570809501653514536e-05
7.878000000000000114e+00,7.849277224545640969e-04,2.573241467779302283e-05
7.879000000000000448e+00,7.884701184871778512e-04,2.575651275610062573e-05
7.879999999999999893e+00,7.919164598681356897e-04,2.578038127586115770e-05
7.881000000000000227e+00,7.952662054226120655e-04,2.580401246378773871e-05
7.882000000000000561e+00,7.985188254965055847e-04,2.582739859126964522e-05
7.883000000000000007e+00,8.016738029061710536e-04,2.585053214559817055e-05
7.884000000000000341e+00,8.047306321310420925e-04,2.587340567875614288e-05
7.884999999999999787e+00,8.076888203464811572e-04,2.589601195638291275e-05
7.886000000000000121e+00,8.105478865133394122e-04,2.591834379820037956e-05
7.887000000000000455e+00,8.133073624017875996e-04,2.594039426015259700e-05
7.887999999999999901e+00,8.159667916981468193e-04,2.596215646003664120e-05
7.889000000000000234e+00,8.185257310113235908e-04,2.598362376125681682e-05
7.890000000000000568e+00,8.209837490285587513e-04,2.600478958188719145e-05
7.891000000000000014e+00,8.233404275255588878e-04,2.602564759288649045e-05
7.892000000000000348e+00,8.255953604633091978e-04,2.604619153048194242e-05
7.892999999999999794e+00,8.277481549777271613e-04,2.606641539906811040e-05
7.894000000000000128e+00,8.297984305661269952e-04,2.608631325095865411e-05
7.895000000000000462e+00,8.317458200557965430e-04,2.610587941722980468e-05
7.895999999999999908e+00,8.335899686806208823e-04,2.612510828950624265e-05
7.897000000000000242e+00,8.353305351209470249e-04,2.614399454765168229e-05
7.898000000000000576e+00,8.369671906199945997e-04,2.616253292703570025e-05
7.899000000000000021e+00,8.384996199412926739e-04,2.618071845873182519e-05
7.900000000000000355e+00,8.399275205043723203e-04,2.619854623609914730e-05
7.900999999999999801e+00,8.412506034711662514e-04,2.621601164615549017e-05
7.902000000000000135e+00,8.424685927401030653e-04,2.623311013308368754e-05
7.903000000000000469e+00,8.435812259002931947e-04,2.624983746281122501e-05
7.903999999999999915e+00,8.445882534473639651e-04,2.626618945180547935e-05
7.905000000000000249e+00,8.454894396998127422e-04,2.628216224499218089e-05
7.906000000000000583e+00,8.462845619579292909e-04,2.629775203029877125e-05
7.907000000000000028e+00,8.469734114931532420e-04,2.631295532478351525e-05
7.908000000000000362e+00,8.475557926017812443e-04,2.632776870072398883e-05
7.908999999999999808e+00,8.480315236129980791e-04,2.634218906940274216e-05
7.910000000000000142e+00,8.484004359630398879e-04,2.635621338552785814e-05
7.911000000000000476e+00,8.486623751890077106e-04,2.636983895412635528e-05
7.911999999999999922e+00,8.488172000551137252e-04,2.638306312686439049e-05
7.913000000000000256e+00,8.488647834913743816e-04,2.639588360774160902e-05
7.914000000000000590e+00,8.488050116897553942e-04,2.640829813742447233e-05
7.915000000000000036e+00,8.486377850702388117e-04,2.642030482199480179e-05
7.916000000000000369e+00,8.483630173968342804e-04,2.643190180535809569e-05
7.916999999999999815e+00,8.479806367497920222e-04,2.644308759873729924e-05
7.918000000000000149e+00,8.474905845825085994e-04,2.645386075494172089e-05
7.919000000000000483e+00,8.468928167027514565e-04,2.646422019702282936e-05
7.919999999999999929e+00,8.461873023721799012e-04,2.647416487779697680e-05
7.921000000000000263e+00,8.453740252533758614e-04,2.648369413329252199e-05
7.922000000000000597e+00,8.444529824996574625e-04,2.649280732411797110e-05
7.923000000000000043e+00,8.434241857003154296e-04,2.650150419459014738e-05
7.924000000000000377e+00,8.422876599523511712e-04,2.650978452241334131e-05
7.924999999999999822e+00,8.410434448208874581e-04,2.651764847474079076e-05
7.926000000000000156e+00,8.396915934893170929e-04,2.652509623691883239e-05
7.927000000000000490e+00,8.382321736166530165e-04,2.653212838129568902e-05
7.927999999999999936e+00,8.366652663960976724e-04,2.653874550252862882e-05
7.929000000000000270e+00,8.349909676002084799e-04,2.654494860285214444e-05
7.930000000000000604e+00,8.332093866374403910e-04,2.655073868895634881e-05
7.931000000000000050e+00,8.313206474336008473e-04,2.655611716972497346e-05
7.932000000000000384e+00,8.293248875207940435e-04,2.656108546569635405e-05
7.932999999999999829e+00,8.272222590275989194e-04,2.656564540315813330e-05
7.934000000000000163e+00,8.250129277182275105e-04,2.656979880960461671e-05
7.935000000000000497e+00,8.226970738888000814e-04,2.657354791926824989e-05
7.935999999999999943e+00,8.202748914542406806e-04,2.657689496852428543e-05
7.937000000000000277e+00,8.177465889089251521e-04,2.657984260509009243e-05
7.937999999999999723e+00,8.151123884332582125e-04,2.658239346751700851e-05
7.939000000000000057e+00,8.123725267582524757e-04,2.658455061545903137e-05
7.940000000000000391e+00,8.095272542426832111e-04,2.658631709011873183e-05
7.940999999999999837e+00,8.065768357733542077e-04,2.658769634470657187e-05
7.942000000000000171e+00,8.035215498378923049e-04,2.658869183495380387e-05
7.943000000000000504e+00,8.003616894859430335e-04,2.658930741970665716e-05
7.943999999999999950e+00,7.970975613652909238e-04,2.658954692181823422e-05
7.945000000000000284e+00,7.937294866253887101e-04,2.658941458824821865e-05
7.945999999999999730e+00,7.902578000239715962e-04,2.658891464895926678e-05
7.947000000000000064e+00,7.866828508551549151e-04,2.658805175221947716e-05
7.948000000000000398e+00,7.830050019341600010e-04,2.658683051148006223e-05
7.948999999999999844e+00,7.792246305184672090e-04,2.658525594297155597e-05
7.950000000000000178e+00,7.753421273964768764e-04,2.658333301767665640e-05
7.951000000000000512e+00,7.713578978031530777e-04,2.658106714424691069e-05
7.951999999999999957e+00,7.672723605134088888e-04,2.657846368012636048e-05
7.953000000000000291e+00,7.630859486728778195e-04,2.657552839562071052e-05
7.953999999999999737e+00,7.587991088683290622e-04,2.657226699947678715e-05
7.955000000000000071e+00,7.544123021050844246e-04,2.656868561434947728e-05
7.956000000000000405e+00,7.499260028229827761e-04,2.656479030828659546e-05
7.956999999999999851e+00,7.453406997813670108e-04,2.656058756909333157e-05
7.958000000000000185e+00,7.406568951210737439e-04,2.655608380517991251e-05
7.959000000000000519e+00,7.358751052847072602e-04,2.655128582700136346e-05
7.959999999999999964e+00,7.309958601031561407e-04,2.654620038632396169e-05
7.961000000000000298e+00,7.260197036826983221e-04,2.654083464414254713e-05
7.961999999999999744e+00,7.209471934441561954e-04,2.653519565604186035e-05
7.963000000000000078e+00,7.157789010067917759e-04,2.652929089500596221e-05
7.964000000000000412e+00,7.105154113325077648e-04,2.652312774976667067e-05
7.964999999999999858e+00,7.051573235821518345e-04,2.651671399623758608e-05
7.966000000000000192e+00,6.997052501749497768e-04,2.651005730191525943e-05
7.967000000000000526e+00,6.941598177151742924e-04,2.650316574712085227e-05
7.967999999999999972e+00,6.885216660554231531e-04,2.649604729744166418e-05
7.969000000000000306e+00,6.827914492526511144e-04,2.648871031224229748e-05
7.969999999999999751e+00,6.769698346007108373e-04,2.648116303121841430e-05
7.971000000000000085e+00,6.710575035554881829e-04,2.647341407242742372e-05
7.972000000000000419e+00,6.650551508268184907e-04,2.646547194212758793e-05
7.972999999999999865e+00,6.589634852888261998e-04,2.645734552129874449e-05
7.974000000000000199e+00,6.527832290937361564e-04,2.644904353982714294e-05
7.975000000000000533e+00,6.465151185994324253e-04,2.644057511191248380e-05
7.975999999999999979e+00,6.401599034898259851e-04,2.643194920701634395e-05
7.977000000000000313e+00,6.337183477388122661e-04,2.642317517583581311e-05
7.977999999999999758e+00,6.271912286755944440e-04,2.641426219766030673e-05
7.979000000000000092e+00,6.205793379536205011e-04,2.640521980042221954e-05
7.980000000000000426e+00,6.138834807579841672e-04,2.639605735912960833e-05
7.980999999999999872e+00,6.071044767272530717e-04,2.638678459374779780e-05
7.982000000000000206e+00,6.002431591491981392e-04,2.637741105107987058e-05
7.983000000000000540e+00,5.933003759483804467e-04,2.636794663793517104e-05
7.983999999999999986e+00,5.862769888541089977e-04,2.635840105166306800e-05
7.985000000000000320e+00,5.791738745121613550e-04,2.634878433704275174e-05
7.985999999999999766e+00,5.719919236543444079e-04,2.633910634157281532e-05
7.987000000000000099e+00,5.647320421557478322e-04,2.632937723406359869e-05
7.988000000000000433e+00,5.573951503746279231e-04,2.631960697483871726e-05
7.988999999999999879e+00,5.499821842439903651e-04,2.630980583459925279e-05
7.990000000000000213e+00,5.424940946159092104e-04,2.629998387173239997e-05
7.991000000000000547e+00,5.349318484389438758e-04,2.629015146508377907e-05
7.991999999999999993e+00,5.272964281396815998e-04,2.628031874150904635e-05
7.993000000000000327e+00,5.195888329259167960e-04,2.627049612235771175e-05
7.993999999999999773e+00,5.118100782850996695e-04,2.626069379159511689e-05
7.995000000000000107e+00,5.039611973159277385e-04,2.625092221919760846e-05
7.996000000000000441e+00,4.960432403926958150e-04,2.624119162776305028e-05
7.996999999999999886e+00,4.880572766468168028e-04,2.623151252166866000e-05
7.998000000000000220e+00,4.800043936853363048e-04,2.622189511526504317e-05
7.999000000000000554e+00,4.718856993266584980e-04,2.621234989345497124e-05
8.000000000000000000e+00,4.637023215531185230e-04,2.620288706842066915e-05
8.000999999999999446e+00,4.554554103682266052e-04,2.619351709397056262e-05
8.002000000000000668e+00,4.471461380629180226e-04,2.618425013793292127e-05
8.003000000000000114e+00,4.387757013758524427e-04,2.617509661204588749e-05
8.003999999999999559e+00,4.303453220626214182e-04,2.616606662263215458e-05
8.005000000000000782e+00,4.218562494801361153e-04,2.615717050188930717e-05
8.006000000000000227e+00,4.133097615993404470e-04,2.614841826898889657e-05
8.006999999999999673e+00,4.047071681216346420e-04,2.613982015775208158e-05
8.008000000000000895e+00,3.960498120937653243e-04,2.613138606061810287e-05
8.009000000000000341e+00,3.873390737526943265e-04,2.612312608546930908e-05
8.009999999999999787e+00,3.785763730206076635e-04,2.611505000997347748e-05
8.011000000000001009e+00,3.697631742853303661e-04,2.610716778562300377e-05
8.012000000000000455e+00,3.609009901000528788e-04,2.609948900245297995e-05
8.012999999999999901e+00,3.519913873818389122e-04,2.609202344755286629e-05
8.013999999999999346e+00,3.430359927126718834e-04,2.608478054574418171e-05
8.015000000000000568e+00,3.340365005692633518e-04,2.607776986442580808e-05
8.016000000000000014e+00,3.249946810134997149e-04,2.607100059925267764e-05
8.016999999999999460e+00,3.159123907288872947e-04,2.606448211125674254e-05
8.018000000000000682e+00,3.067915842354115115e-04,2.605822336867053487e-05
8.019000000000000128e+00,2.976343292142920208e-04,2.605223346814574309e-05
8.019999999999999574e+00,2.884428228815866290e-04,2.604652111546687697e-05
8.021000000000000796e+00,2.792194136894049820e-04,2.604109514003539005e-05
8.022000000000000242e+00,2.699666256889625112e-04,2.603596395847699915e-05
8.022999999999999687e+00,2.606871901286130009e-04,2.603113609650866802e-05
8.024000000000000909e+00,2.513840822096153672e-04,2.602661966977256103e-05
8.025000000000000355e+00,2.420605684283732423e-04,2.602242288123211961e-05
8.025999999999999801e+00,2.327202633513511510e-04,2.601855350719912074e-05
8.027000000000001023e+00,2.233672025606617164e-04,2.601501941015998319e-05
8.028000000000000469e+00,2.140059326594656033e-04,2.601182801268572155e-05
8.028999999999999915e+00,2.046416275114206005e-04,2.600898680966457044e-05
8.029999999999999361e+00,1.952802351950765633e-04,2.600650284952117557e-05
8.031000000000000583e+00,1.859286699304262913e-04,2.600438323558726389e-05
8.032000000000000028e+00,1.765950604529834250e-04,2.600263461971733799e-05
8.032999999999999474e+00,1.672890793355921767e-04,2.600126369404463122e-05
8.034000000000000696e+00,1.580223793216830176e-04,2.600027669546905610e-05
8.035000000000000142e+00,1.488091821423028047e-04,2.599967989011869469e-05
8.035999999999999588e+00,1.396670768028271761e-04,2.599947907519012868e-05
8.037000000000000810e+00,1.306181174132687119e-04,2.599968007075349530e-05
8.038000000000000256e+00,1.216903418290911240e-04,2.600028822189328376e-05
8.038999999999999702e+00,1.129198917832249777e-04,2.600130888162255387e-05
8.040000000000000924e+00,1.043539771950504860e-04,2.600274692585409969e-05
8.041000000000000369e+00,9.605500848028907673e-05,2.600460722508720571e-05
8.041999999999999815e+00,8.810625582068326740e-05,2.600689417125574054e-05
8.043000000000001037e+00,8.061928630190921797e-05,2.600961214529822112e-05
8.044000000000000483e+00,7.374285186085527909e-05,2.601276503632052236e-05
8.044999999999999929e+00,6.767126060519287163e-05,2.601635671288593394e-05
8.045999999999999375e+00,6.264671593795644413e-05,2.602039055302248689e-05
8.047000000000000597e+00,5.894494925070628159e-05,2.602486990332708287e-05
8.048000000000000043e+00,5.683174961627674473e-05,2.602979762336358186e-05
8.048999999999999488e+00,5.649149188656180803e-05,2.603517652594351133e-05
8.050000000000000711e+00,5.796015803008685381e-05,2.604100893819141443e-05
8.051000000000000156e+00,6.111109548015109352e-05,2.604729713500755377e-05
8.051999999999999602e+00,6.570528992422202210e-05,2.605404289938705064e-05
8.053000000000000824e+00,7.146655836324105639e-05,2.606124796300935808e-05
8.054000000000000270e+00,7.813796946290401204e-05,2.606891355691847342e-05
8.054999999999999716e+00,8.550685692046343877e-05,2.607704085344708116e-05
8.056000000000000938e+00,9.340781586359435710e-05,2.608563054107458919e-05
8.057000000000000384e+00,1.017159636403330543e-04,2.609468324082868154e-05
8.057999999999999829e+00,1.103379766341769835e-04,2.610419908573163386e-05
8.059000000000001052e+00,1.192040379271595878e-04,2.611417813388462763e-05
8.060000000000000497e+00,1.282615196281361577e-04,2.612461995646425675e-05
8.060999999999999943e+00,1.374703060503265986e-04,2.613552405329123344e-05
8.061999999999999389e+00,1.467994201735777632e-04,2.614688944640398342e-05
8.063000000000000611e+00,1.562246084162998176e-04,2.615871506583249687e-05
8.064000000000000057e+00,1.657266129613131547e-04,2.617099937884665082e-05
8.064999999999999503e+00,1.752899264456852179e-04,2.618374077559021840e-05
8.066000000000000725e+00,1.849018894379400851e-04,2.619693717319341396e-05
8.067000000000000171e+00,1.945520274474502270e-04,2.621058640044430694e-05
8.067999999999999616e+00,2.042315614520633386e-04,2.622468583409929164e-05
8.069000000000000838e+00,2.139330401370415037e-04,2.623923275866334696e-05
8.070000000000000284e+00,2.236500633736861698e-04,2.625422401232311553e-05
8.070999999999999730e+00,2.333770695785226837e-04,2.626965634979223010e-05
8.072000000000000952e+00,2.431091732899301277e-04,2.628552606984550888e-05
8.073000000000000398e+00,2.528420372950428976e-04,2.630182938426349858e-05
8.073999999999999844e+00,2.625717738430583892e-04,2.631856209617383364e-05
8.074999999999999289e+00,2.722948649224754027e-04,2.633571990970970034e-05
8.076000000000000512e+00,2.820081002756751206e-04,2.635329810058328049e-05
8.076999999999999957e+00,2.917085260252940760e-04,2.637129187478578335e-05
8.077999999999999403e+00,3.013934047335778757e-04,2.638969602614079014e-05
8.079000000000000625e+00,3.110601812987609364e-04,2.640850525386367203e-05
8.080000000000000071e+00,3.207064566306887482e-04,2.642771387014854751e-05
8.080999999999999517e+00,3.303299643639894629e-04,2.644731611310150455e-05
8.082000000000000739e+00,3.399285531633957605e-04,2.646730583132493489e-05
8.083000000000000185e+00,3.495001704047164719e-04,2.648767678798093558e-05
8.083999999999999631e+00,3.590428501731506928e-04,2.650842238611194457e-05
8.085000000000000853e+00,3.685547015381318353e-04,2.652953596229089194e-05
8.086000000000000298e+00,3.780339002713721031e-04,2.655101050295293892e-05
8.086999999999999744e+00,3.874786802377538941e-04,2.657283889913652700e-05
8.088000000000000966e+00,3.968873276776542264e-04,2.659501371127397681e-05
8.089000000000000412e+00,4.062581747091431475e-04,2.661752745480028813e-05
8.089999999999999858e+00,4.155895954362499021e-04,2.664037230154623644e-05
8.090999999999999304e+00,4.248800009381401748e-04,2.666354036957045888e-05
8.092000000000000526e+00,4.341278365992363650e-04,2.668702348651849290e-05
8.092999999999999972e+00,4.433315782169159041e-04,2.671081339045848602e-05
8.093999999999999417e+00,4.524897301747795642e-04,2.673490155270542360e-05
8.095000000000000639e+00,4.616008222713594532e-04,2.675927940823017741e-05
8.096000000000000085e+00,4.706634087004813523e-04,2.678393810097675609e-05
8.096999999999999531e+00,4.796760654356060504e-04,2.680886871582052272e-05
8.098000000000000753e+00,4.886373895560778158e-04,2.683406209223298446e-05
8.099000000000000199e+00,4.975459970661738271e-04,2.685950904756599289e-05
8.099999999999999645e+00,5.064005226818320098e-04,2.688520014799551222e-05
8.101000000000000867e+00,5.151996179220536248e-04,2.691112593347890278e-05
8.102000000000000313e+00,5.239419511338659933e-04,2.693727674143510284e-05
8.102999999999999758e+00,5.326262058830390439e-04,2.696364286228359458e-05
8.104000000000000981e+00,5.412510811545397657e-04,2.699021438069711449e-05
8.105000000000000426e+00,5.498152899394061904e-04,2.701698135954950806e-05
8.105999999999999872e+00,5.583175595850321891e-04,2.704393368726416022e-05
8.106999999999999318e+00,5.667566304523040431e-04,2.707106124280485293e-05
8.108000000000000540e+00,5.751312564886740426e-04,2.709835373732584238e-05
8.108999999999999986e+00,5.834402040154301576e-04,2.712580088180299961e-05
8.109999999999999432e+00,5.916822522889660357e-04,2.715339223943937319e-05
8.111000000000000654e+00,5.998561924243214424e-04,2.718111736448517156e-05
8.112000000000000099e+00,6.079608280919567139e-04,2.720896567933191705e-05
8.112999999999999545e+00,6.159949744389413458e-04,2.723692662183844484e-05
8.114000000000000767e+00,6.239574588439106371e-04,2.726498953587038024e-05
8.115000000000000213e+00,6.318471199071018767e-04,2.729314377362220998e-05
8.115999999999999659e+00,6.396628082598193599e-04,2.732137858729553762e-05
8.117000000000000881e+00,6.474033856604912351e-04,2.734968322707402930e-05
8.118000000000000327e+00,6.550677257370003973e-04,2.737804689787581220e-05
8.118999999999999773e+00,6.626547131223212194e-04,2.740645882308528723e-05
8.120000000000000995e+00,6.701632443198911283e-04,2.743490817176064554e-05
8.121000000000000441e+00,6.775922267872265580e-04,2.746338415342212727e-05
8.121999999999999886e+00,6.849405798326214630e-04,2.749187593256008157e-05
8.122999999999999332e+00,6.922072337646775590e-04,2.752037270556301725e-05
8.124000000000000554e+00,6.993911307805920300e-04,2.754886366018798424e-05
8.125000000000000000e+00,7.064912241086171441e-04,2.757733804116105955e-05
8.125999999999999446e+00,7.135064789639048149e-04,2.760578507239321057e-05
8.127000000000000668e+00,7.204358717000558434e-04,2.763419401001239095e-05
8.128000000000000114e+00,7.272783907073952954e-04,2.766255415705360586e-05
8.128999999999999559e+00,7.340330356427485561e-04,2.769085487133196127e-05
8.130000000000000782e+00,7.406988184095737553e-04,2.771908552252045862e-05
8.131000000000000227e+00,7.472747622719362473e-04,2.774723554541395066e-05
8.131999999999999673e+00,7.537599027548425642e-04,2.777529444320707766e-05
8.133000000000000895e+00,7.601532869682775485e-04,2.780325177186719732e-05
8.134000000000000341e+00,7.664539745158127203e-04,2.783109714828172024e-05
8.134999999999999787e+00,7.726610366206998612e-04,2.785882027026432344e-05
8.136000000000001009e+00,7.787735572154177608e-04,2.788641091893836549e-05
8.137000000000000455e+00,7.847906321281403587e-04,2.791385892438479454e-05
8.137999999999999901e+00,7.907113699476971905e-04,2.794115423328372272e-05
8.138999999999999346e+00,7.965348913031868559e-04,2.796828687696490244e-05
8.140000000000000568e+00,8.022603298145983275e-04,2.799524700859666389e-05
8.141000000000000014e+00,8.078868313197997385e-04,2.802202485125755393e-05
8.141999999999999460e+00,8.134135549096048381e-04,2.804861073678390637e-05
8.143000000000000682e+00,8.188396720562441224e-04,2.807499509469726473e-05
8.144000000000000128e+00,8.241643675277497217e-04,2.810116851809839889e-05
8.144999999999999574e+00,8.293868387249136217e-04,2.812712166810042323e-05
8.146000000000000796e+00,8.345062966393332641e-04,2.815284536437424358e-05
8.147000000000000242e+00,8.395219650262458451e-04,2.817833052288736657e-05
8.147999999999999687e+00,8.444330813461368686e-04,2.820356823759086936e-05
8.149000000000000909e+00,8.492388959748773964e-04,2.822854970532186851e-05
8.150000000000000355e+00,8.539386732477819006e-04,2.825326630912472459e-05
8.150999999999999801e+00,8.585316907449569435e-04,2.827770949383718951e-05
8.152000000000001023e+00,8.630172400741818826e-04,2.830187092845383901e-05
8.153000000000000469e+00,8.673946261304347821e-04,2.832574239371034010e-05
8.153999999999999915e+00,8.716631682231628904e-04,2.834931585751692559e-05
8.154999999999999361e+00,8.758221991796465763e-04,2.837258337879663416e-05
8.156000000000000583e+00,8.798710661997021388e-04,2.839553727840069591e-05
8.157000000000000028e+00,8.838091301761494224e-04,2.841816997466070413e-05
8.157999999999999474e+00,8.876357666871723074e-04,2.844047410802869023e-05
8.159000000000000696e+00,8.913503651790206581e-04,2.846244241686106334e-05
8.160000000000000142e+00,8.949523299200776594e-04,2.848406789521611523e-05
8.160999999999999588e+00,8.984410792067735584e-04,2.850534364122859034e-05
8.162000000000000810e+00,9.018160463486736512e-04,2.852626301547836200e-05
8.163000000000000256e+00,9.050766788245031115e-04,2.854681948197667965e-05
8.163999999999999702e+00,9.082224392598652225e-04,2.856700677931716171e-05
8.165000000000000924e+00,9.112528046689461489e-04,2.858681874113079094e-05
8.166000000000000369e+00,9.141672673331814342e-04,2.860624949782321618e-05
8.166999999999999815e+00,9.169653340877463457e-04,2.862529327394582306e-05
8.168000000000001037e+00,9.196465272113973520e-04,2.864394459229206317e-05
8.169000000000000483e+00,9.222103836166718705e-04,2.866219807963123024e-05
8.169999999999999929e+00,9.246564558334742024e-04,2.868004866995982650e-05
8.170999999999999375e+00,9.269843112497697189e-04,2.869749138787322182e-05
8.172000000000000597e+00,9.291935329859122737e-04,2.871452157287731523e-05
8.173000000000000043e+00,9.312837190536930876e-04,2.873113467333411974e-05
8.173999999999999488e+00,9.332544833526231235e-04,2.874732646326479181e-05
8.175000000000000711e+00,9.351054548980950896e-04,2.876309280353114831e-05
8.176000000000000156e+00,9.368362787008551731e-04,2.877842989227408636e-05
8.176999999999999602e+00,9.384466149497293829e-04,2.879333402987903362e-05
8.178000000000000824e+00,9.399361399840391656e-04,2.880780185491732808e-05
8.179000000000000270e+00,9.413045454546310189e-04,2.882183010117116815e-05
8.179999999999999716e+00,9.425515392442427058e-04,2.883541585083378682e-05
8.181000000000000938e+00,9.436768446811841108e-04,2.884855627577367324e-05
8.182000000000000384e+00,9.446802014033851141e-04,2.886124891579979688e-05
8.182999999999999829e+00,9.455613646081567451e-04,2.887349139414106878e-05
8.184000000000001052e+00,9.463201059073792810e-04,2.888528170312523174e-05
8.185000000000000497e+00,9.469562125330892094e-04,2.889661792274530601e-05
8.185999999999999943e+00,9.474694883329660153e-04,2.890749849632622483e-05
8.186999999999999389e+00,9.478597528582709568e-04,2.891792195334432064e-05
8.188000000000000611e+00,9.481268422238953164e-04,2.892788720827616135e-05
8.189000000000000057e+00,9.482706083662557819e-04,2.893739325710236278e-05
8.189999999999999503e+00,9.482909199420842773e-04,2.894643947770081336e-05
8.191000000000000725e+00,9.481876614986832702e-04,2.895502532317080952e-05
8.192000000000000171e+00,9.479607343225264753e-04,2.896315064055548044e-05
8.192999999999999616e+00,9.476100556224936874e-04,2.897081534750055705e-05
8.194000000000000838e+00,9.471355594783258548e-04,2.897801975739784183e-05
8.195000000000000284e+00,9.465371960187864966e-04,2.898476425426727872e-05
8.195999999999999730e+00,9.458149322309512960e-04,2.899104962266060918e-05
8.197000000000000952e+00,9.449687511117664486e-04,2.899687671989919162e-05
8.198000000000000398e+00,9.439986526130389509e-04,2.900224679937464940e-05
8.198999999999999844e+00,9.429046528224406878e-04,2.900716117807017018e-05
8.199999999999999289e+00,9.416867848287527234e-04,2.901162158521516758e-05
8.201000000000000512e+00,9.403450978183355543e-04,2.901562980760078849e-05
8.201999999999999957e+00,9.388796579872330525e-04,2.901918803244815721e-05
8.202999999999999403e+00,9.372905477493060017e-04,2.902229849495243326e-05
8.204000000000000625e+00,9.355778665339626850e-04,2.902496387343438778e-05
8.205000000000000071e+00,9.337417299385547802e-04,2.902718687741771369e-05
8.205999999999999517e+00,9.317822706456516460e-04,2.902897061214191268e-05
8.207000000000000739e+00,9.296996376093385681e-04,2.903031825466390956e-05
8.208000000000000185e+00,9.274939968049925433e-04,2.903123339613235016e-05
8.208999999999999631e+00,9.251655304061451486e-04,2.903171965240128349e-05
8.210000000000000853e+00,9.227144377011026188e-04,2.903178107074503892e-05
8.211000000000000298e+00,9.201409342138985783e-04,2.903142171472394316e-05
8.211999999999999744e+00,9.174452525289581621e-04,2.903064607436006903e-05
8.213000000000000966e+00,9.146276414564105542e-04,2.902945867613283772e-05
8.214000000000000412e+00,9.116883668738485916e-04,2.902786445613831981e-05
8.214999999999999858e+00,9.086277108495420573e-04,2.902586836624382438e-05
8.215999999999999304e+00,9.054459725243341238e-04,2.902347578459494267e-05
8.217000000000000526e+00,9.021434672751568263e-04,2.902069210133148620e-05
8.217999999999999972e+00,8.987205274793776556e-04,2.901752313006267901e-05
8.218999999999999417e+00,8.951775016484439604e-04,2.901397468499080707e-05
8.220000000000000639e+00,8.915147553667449997e-04,2.901005300064904413e-05
8.221000000000000085e+00,8.877326703546439910e-04,2.900576430373748445e-05
8.221999999999999531e+00,8.838316452545718488e-04,2.900111523914898203e-05
8.223000000000000753e+00,8.798120948661059633e-04,2.899611244685729785e-05
8.224000000000000199e+00,8.756744509170817821e-04,2.899076298733019885e-05
8.224999999999999645e+00,8.714191612268879731e-04,2.898507388392540036e-05
8.226000000000000867e+00,8.670466905370862853e-04,2.897905258599409008e-05
8.227000000000000313e+00,8.625575195682922683e-04,2.897270652229713849e-05
8.227999999999999758e+00,8.579521459160350475e-04,2.896604352414514086e-05
8.229000000000000981e+00,8.532310831662387376e-04,2.895907138794078078e-05
8.230000000000000426e+00,8.483948617237442634e-04,2.895179831103619780e-05
8.230999999999999872e+00,8.434440279368511260e-04,2.894423244679740525e-05
8.231999999999999318e+00,8.383791448842332905e-04,2.893638236500197775e-05
8.233000000000000540e+00,8.332007915568528109e-04,2.892825658303004534e-05
8.233999999999999986e+00,8.279095636531621670e-04,2.891986400904872310e-05
8.234999999999999432e+00,8.225060727131053686e-04,2.891121347495111363e-05
8.236000000000000654e+00,8.169909469469384747e-04,2.890231422047536902e-05
8.237000000000000099e+00,8.113648303713704791e-04,2.889317541741053639e-05
8.237999999999999545e+00,8.056283835898872493e-04,2.888380661113249529e-05
8.239000000000000767e+00,7.997822829579376465e-04,2.887421725876840136e-05
8.240000000000000213e+00,7.938272214403916185e-04,2.886441721488697067e-05
8.240999999999999659e+00,7.877639076744393258e-04,2.885441623017794726e-05
8.242000000000000881e+00,7.815930668040234905e-04,2.884422442310553700e-05
8.243000000000000327e+00,7.753154396807703614e-04,2.883385181236388988e-05
8.243999999999999773e+00,7.689317836607354123e-04,2.882330878613501972e-05
8.245000000000000995e+00,7.624428717765747597e-04,2.881260562679543926e-05
8.246000000000000441e+00,7.558494935492935090e-04,2.880175297788050101e-05
8.246999999999999886e+00,7.491524540948366019e-04,2.879076132841295484e-05
8.247999999999999332e+00,7.423525750194326193e-04,2.877964152473765641e-05
8.249000000000000554e+00,7.354506936097639311e-04,2.876840427545762318e-05
8.250000000000000000e+00,7.284476636736378699e-04,2.875706064945176863e-05
8.250999999999999446e+00,7.213443546699307507e-04,2.874562155528660298e-05
8.252000000000000668e+00,7.141416525659662756e-04,2.873409821048207436e-05
8.253000000000000114e+00,7.068404591287233505e-04,2.872250168675534443e-05
8.253999999999999559e+00,6.994416927560632080e-04,2.871084338745215930e-05
8.255000000000000782e+00,6.919462876291425412e-04,2.869913450973895656e-05
8.256000000000000227e+00,6.843551946763462134e-04,2.868738656963883973e-05
8.256999999999999673e+00,6.766693808678680283e-04,2.867561090925356950e-05
8.258000000000000895e+00,6.688898300794489556e-04,2.866381917183394553e-05
8.259000000000000341e+00,6.610175423276453202e-04,2.865202278792721821e-05
8.259999999999999787e+00,6.530535348056974590e-04,2.864023348358101743e-05
8.261000000000001009e+00,6.449988411701030070e-04,2.862846274946513446e-05
8.262000000000000455e+00,6.368545124926052771e-04,2.861672235078855118e-05
8.262999999999999901e+00,6.286216167128050617e-04,2.860502383452810259e-05
8.263999999999999346e+00,6.203012396984715435e-04,2.859337902611961847e-05
8.265000000000000568e+00,6.118944845815824140e-04,2.858179949087658777e-05
8.266000000000000014e+00,6.034024729131145463e-04,2.857029703723993735e-05
8.266999999999999460e+00,5.948263442293944599e-04,2.855888321778762276e-05
8.268000000000000682e+00,5.861672572601499915e-04,2.854756983240601582e-05
8.269000000000000128e+00,5.774263894974019122e-04,2.853636841405889595e-05
8.269999999999999574e+00,5.686049384841733011e-04,2.852529070302431760e-05
8.271000000000000796e+00,5.597041216295689991e-04,2.851434814662818319e-05
8.272000000000000242e+00,5.507251776925338200e-04,2.850355242777327972e-05
8.272999999999999687e+00,5.416693666116375802e-04,2.849291491668610080e-05
8.274000000000000909e+00,5.325379711956269857e-04,2.848244717448282281e-05
8.275000000000000355e+00,5.233322972712494423e-04,2.847216044088716322e-05
8.275999999999999801e+00,5.140536755690597792e-04,2.846206614549817661e-05
8.277000000000001023e+00,5.047034621388094347e-04,2.845217539032681578e-05
8.278000000000000469e+00,4.952830405664398637e-04,2.844249944018200756e-05
8.278999999999999915e+00,4.857938227433249005e-04,2.843304921233072373e-05
8.279999999999999361e+00,4.762372515826870435e-04,2.842383578363337097e-05
8.281000000000000583e+00,4.666148022734225697e-04,2.841486987193790446e-05
8.282000000000000028e+00,4.569279855005367922e-04,2.840616232913892279e-05
8.282999999999999474e+00,4.471783494546038244e-04,2.839772363267120605e-05
8.284000000000000696e+00,4.373674838534258335e-04,2.838956437897272015e-05
8.285000000000000142e+00,4.274970228245415630e-04,2.838169478445261483e-05
8.285999999999999588e+00,4.175686500567122325e-04,2.837412518159010977e-05
8.287000000000000810e+00,4.075841029951586861e-04,2.836686549301461419e-05
8.288000000000000256e+00,3.975451794851331527e-04,2.835992572974827377e-05
8.288999999999999702e+00,3.874537438236423876e-04,2.835331549236993481e-05
8.290000000000000924e+00,3.773117355937721123e-04,2.834704446371631698e-05
8.291000000000000369e+00,3.671211783012717344e-04,2.834112189623370933e-05
8.291999999999999815e+00,3.568841913871340804e-04,2.833555711064405068e-05
8.293000000000001037e+00,3.466030027113056961e-04,2.833035898542911920e-05
8.294000000000000483e+00,3.362799652357866269e-04,2.832553644876418145e-05
8.294999999999999929e+00,3.259175751938900257e-04,2.832109798520685771e-05
8.295999999999999375e+00,3.155184958155968417e-04,2.831705210467053352e-05
8.297000000000000597e+00,3.050855842711713449e-04,2.831340685476018023e-05
8.298000000000000043e+00,2.946219262330526689e-04,2.831017031067727875e-05
8.298999999999999488e+00,2.841308764506204182e-04,2.830735007636282145e-05
8.300000000000000711e+00,2.736161105920914918e-04,2.830495376095649250e-05
8.301000000000000156e+00,2.630816877362307277e-04,2.830298848992555117e-05
8.301999999999999602e+00,2.525321303480899883e-04,2.830146138238181269e-05
8.303000000000000824e+00,2.419725232321174842e-04,2.830037906844767894e-05
8.304000000000000270e+00,2.314086409055413974e-04,2.829974816285324199e-05
8.304999999999999716e+00,2.208471089757583843e-04,2.829957478041530836e-05
8.306000000000000938e+00,2.102956144347037099e-04,2.829986500131214972e-05
8.307000000000000384e+00,1.997631780937029707e-04,2.830062440477510772e-05
8.307999999999999829e+00,1.892605153554566743e-04,2.830185852600667688e-05
8.309000000000001052e+00,1.788005144524206955e-04,2.830357238511628030e-05
8.310000000000000497e+00,1.683988813845345531e-04,2.830577094751016102e-05
8.310999999999999943e+00,1.580750146095413397e-04,2.830845866738934821e-05
8.311999999999999389e+00,1.478532078338018268e-04,2.831163993142915371e-05
8.313000000000000611e+00,1.377643150960119361e-04,2.831531860180565264e-05
8.314000000000000057e+00,1.278480772388252936e-04,2.831949846575301601e-05
8.314999999999999503e+00,1.181563805777494346e-04,2.832418278988099806e-05
8.316000000000000725e+00,1.087578124097329541e-04,2.832937475729533836e-05
8.317000000000000171e+00,9.974393080947560901e-05,2.833507702414065878e-05
8.317999999999999616e+00,9.123757460137113008e-05,2.834129214961441507e-05
8.319000000000000838e+00,8.340295936461213761e-05,2.834802216802402889e-05
8.320000000000000284e+00,7.645558101488600941e-05,2.835526901332290458e-05
8.320999999999999730e+00,7.066608288707708883e-05,2.836303409065313435e-05
8.322000000000000952e+00,6.634628709805763969e-05,2.837131870137479992e-05
8.323000000000000398e+00,6.380267267719975975e-05,2.838012362375630154e-05
8.323999999999999844e+00,6.325609353004874242e-05,2.838944951548756209e-05
8.324999999999999289e+00,6.476212922956272081e-05,2.839929650557109636e-05
8.326000000000000512e+00,6.818863004595528642e-05,2.840966461732482692e-05
8.326999999999999957e+00,7.326916330515477829e-05,2.842055335077813425e-05
8.327999999999999403e+00,7.968943667693242255e-05,2.843196207993530652e-05
8.329000000000000625e+00,8.715438882063419044e-05,2.844388966248332344e-05
8.330000000000000071e+00,9.541888623742163819e-05,2.845633482951269105e-05
8.330999999999999517e+00,1.042921148254482867e-04,2.846929580959326256e-05
8.332000000000000739e+00,1.136301056430296920e-04,2.848277070104393791e-05
8.333000000000000185e+00,1.233254223957970259e-04,2.849675708320980659e-05
8.333999999999999631e+00,1.332978252260194575e-04,2.851125242315063801e-05
8.335000000000000853e+00,1.434869333494574154e-04,2.852625368705228922e-05
8.336000000000000298e+00,1.538467966450494245e-04,2.854175770144446765e-05
8.336999999999999744e+00,1.643419854211770350e-04,2.855776082339392481e-05
8.338000000000000966e+00,1.749447962342049910e-04,2.857425928161675703e-05
8.339000000000000412e+00,1.856332564867598260e-04,2.859124881255604281e-05
8.339999999999999858e+00,1.963896892350302343e-04,2.860872503135135356e-05
8.340999999999999304e+00,2.071996745702017056e-04,2.862668307202323017e-05
8.342000000000000526e+00,2.180512881865361344e-04,2.864511795118470229e-05
8.342999999999999972e+00,2.289345397451420818e-04,2.866402424251078540e-05
8.343999999999999417e+00,2.398409519535941667e-04,2.868339639201118775e-05
8.345000000000000639e+00,2.507632441041945785e-04,2.870322839126277341e-05
8.346000000000000085e+00,2.616950892581026392e-04,2.872351411314512151e-05
8.346999999999999531e+00,2.726309287688640599e-04,2.874424701725773751e-05
8.348000000000000753e+00,2.835658267706244015e-04,2.876542043729227744e-05
8.349000000000000199e+00,2.944953574154185829e-04,2.878702728104170453e-05
8.349999999999999645e+00,3.054155143911506756e-04,2.880906035186213711e-05
8.351000000000000867e+00,3.163226402690153894e-04,2.883151206100098809e-05
8.352000000000000313e+00,3.272133683089355140e-04,2.885437472654450776e-05
8.352999999999999758e+00,3.380845769807087594e-04,2.887764025720052668e-05
8.354000000000000981e+00,3.489333514767417556e-04,2.890130045510851277e-05
8.355000000000000426e+00,3.597569536287104791e-04,2.892534677408524827e-05
8.355999999999999872e+00,3.705527957662428434e-04,2.894977057214870233e-05
8.356999999999999318e+00,3.813184205167317983e-04,2.897456285497953060e-05
8.358000000000000540e+00,3.920514825057706126e-04,2.899971454409458623e-05
8.358999999999999986e+00,4.027497345888805444e-04,2.902521622501709253e-05
8.359999999999999432e+00,4.134110147829269744e-04,2.905105841131937081e-05
8.361000000000000654e+00,4.240332367472484168e-04,2.907723130240405195e-05
8.362000000000000099e+00,4.346143802693461190e-04,2.910372502310557032e-05
8.362999999999999545e+00,4.451524845978245787e-04,2.913052938814182074e-05
8.364000000000000767e+00,4.556456413280178378e-04,2.915763415847288809e-05
8.365000000000000213e+00,4.660919898170062109e-04,2.918502882597182456e-05
8.365999999999999659e+00,4.764897117114805193e-04,2.921270281984087672e-05
8.367000000000000881e+00,4.868370277808009355e-04,2.924064532179022796e-05
8.368000000000000327e+00,4.971321936770180640e-04,2.926884547224898600e-05
8.368999999999999773e+00,5.073734977760425893e-04,2.929729215985738358e-05
8.370000000000000995e+00,5.175592578471234365e-04,2.932597422029496585e-05
8.371000000000000441e+00,5.276878195900275639e-04,2.935488027707015664e-05
8.371999999999999886e+00,5.377575538283816282e-04,2.938399894910173174e-05
8.372999999999999332e+00,5.477668557324199151e-04,2.941331864908064715e-05
8.374000000000000554e+00,5.577141425751327508e-04,2.944282777076320985e-05
8.375000000000000000e+00,5.675978532005746240e-04,2.947251452049314474e-05
8.375999999999999446e+00,5.774164461478043311e-04,2.950236708135987987e-05
8.377000000000000668e+00,5.871683994473776268e-04,2.953237350494252825e-05
8.378000000000000114e+00,5.968522089974897084e-04,2.956252184535547073e-05
8.378999999999999559e+00,6.064663886970398906e-04,2.959279999410159356e-05
8.380000000000000782e+00,6.160094689657218776e-04,2.962319585567141028e-05
8.381000000000000227e+00,6.254799969798770926e-04,2.965369721863672252e-05
8.381999999999999673e+00,6.348765353960114178e-04,2.968429188424164274e-05
8.383000000000000895e+00,6.441976627671153850e-04,2.971496756298702035e-05
8.384000000000000341e+00,6.534419723934970425e-04,2.974571199829989475e-05
8.384999999999999787e+00,6.626080727998092269e-04,2.977651284222561660e-05
8.386000000000001009e+00,6.716945867069843432e-04,2.980735776575562057e-05
8.387000000000000455e+00,6.807001516009490369e-04,2.983823440881878643e-05
8.387999999999999901e+00,6.896234187364255188e-04,2.986913045159310227e-05
8.388999999999999346e+00,6.984630538208256960e-04,2.990003350705240309e-05
8.390000000000000568e+00,7.072177360627389733e-04,2.993093126716039843e-05
8.391000000000000014e+00,7.158861588979660703e-04,2.996181140519209329e-05
8.391999999999999460e+00,7.244670291780255702e-04,2.999266162449800680e-05
8.393000000000000682e+00,7.329590678204992577e-04,3.002346964904383745e-05
8.394000000000000128e+00,7.413610089927870437e-04,3.005422326796908529e-05
8.394999999999999574e+00,7.496716009631784576e-04,3.008491027521627615e-05
8.396000000000000796e+00,7.578896052296445933e-04,3.011551855614004323e-05
8.397000000000000242e+00,7.660137973477339126e-04,3.014603602978845555e-05
8.397999999999999687e+00,7.740429661909241019e-04,3.017645067611581148e-05
8.399000000000000909e+00,7.819759147850235221e-04,3.020675053899065260e-05
8.400000000000000355e+00,7.898114595165396917e-04,3.023692376025223448e-05
8.400999999999999801e+00,7.975484309564081749e-04,3.026695855593496235e-05
8.402000000000001023e+00,8.051856731638717957e-04,3.029684321894211160e-05
8.403000000000000469e+00,8.127220445570340493e-04,3.032656612885528585e-05
8.403999999999999915e+00,8.201564171729915174e-04,3.035611578023277466e-05
8.404999999999999361e+00,8.274876775424596514e-04,3.038548078275709650e-05
8.406000000000000583e+00,8.347147259881882581e-04,3.041464982420754640e-05
8.407000000000000028e+00,8.418364774923319102e-04,3.044361171839375993e-05
8.407999999999999474e+00,8.488518609396303186e-04,3.047235542627183460e-05
8.409000000000000696e+00,8.557598200762269684e-04,3.050087002662415906e-05
8.410000000000000142e+00,8.625593128265744789e-04,3.052914469644891306e-05
8.410999999999999588e+00,8.692493120910382322e-04,3.055716880973532719e-05
8.412000000000000810e+00,8.758288051271072815e-04,3.058493183558470471e-05
8.413000000000000256e+00,8.822967944578503875e-04,3.061242339590770721e-05
8.413999999999999702e+00,8.886522971462907294e-04,3.063963325646845839e-05
8.415000000000000924e+00,8.948943456832714237e-04,3.066655137064873068e-05
8.416000000000000369e+00,9.010219872892757291e-04,3.069316783044219004e-05
8.416999999999999815e+00,9.070342848681320434e-04,3.071947292334619052e-05
8.418000000000001037e+00,9.129303162436246599e-04,3.074545706832007970e-05
8.419000000000000483e+00,9.187091751346473196e-04,3.077111090175535654e-05
8.419999999999999929e+00,9.243699704923150637e-04,3.079642517986738926e-05
8.420999999999999375e+00,9.299118272795298817e-04,3.082139090328474615e-05
8.422000000000000597e+00,9.353338858442687047e-04,3.084599921274990204e-05
8.423000000000000043e+00,9.406353028623506453e-04,3.087024148674753072e-05
8.423999999999999488e+00,9.458152505940956283e-04,3.089410925507284967e-05
8.425000000000000711e+00,9.508729178373819023e-04,3.091759429790575032e-05
8.426000000000000156e+00,9.558075092298449560e-04,3.094068852315054745e-05
8.426999999999999602e+00,9.606182460282819456e-04,3.096338413421077665e-05
8.428000000000000824e+00,9.653043655480679974e-04,3.098567347031909273e-05
8.429000000000000270e+00,9.698651220758610150e-04,3.100754913978533047e-05
8.429999999999999716e+00,9.742997860869211189e-04,3.102900391118108890e-05
8.431000000000000938e+00,9.786076451550852155e-04,3.105003084761097398e-05
8.432000000000000384e+00,9.827880033338723051e-04,3.107062314608348630e-05
8.432999999999999829e+00,9.868401820153063688e-04,3.109077430792957101e-05
8.434000000000001052e+00,9.907635191356504566e-04,3.111047799867382375e-05
8.435000000000000497e+00,9.945573701517489585e-04,3.112972819884673510e-05
8.435999999999999943e+00,9.982211073803100299e-04,3.114851902459091855e-05
8.436999999999999389e+00,1.001754120834160702e-03,3.116684491865341985e-05
8.438000000000000611e+00,1.005155817502442674e-03,3.118470047480000187e-05
8.439000000000000057e+00,1.008425622204483325e-03,3.120208063515319435e-05
8.439999999999999503e+00,1.011562976987542004e-03,3.121898047867848369e-05
8.441000000000000725e+00,1.014567341957802208e-03,3.123539542153636349e-05
8.442000000000000171e+00,1.017438194527635386e-03,3.125132103730896298e-05
8.442999999999999616e+00,1.020175030366795134e-03,3.126675325011367927e-05
8.444000000000000838e+00,1.022777362626687029e-03,3.128168813087133665e-05
8.445000000000000284e+00,1.025244722812195539e-03,3.129612212100707291e-05
8.445999999999999730e+00,1.027576660111981883e-03,3.131005180383268426e-05
8.447000000000000952e+00,1.029772742185321860e-03,3.132347413894842451e-05
8.448000000000000398e+00,1.031832554538886920e-03,3.133638622298107310e-05
8.448999999999999844e+00,1.033755701442187888e-03,3.134878551862970103e-05
8.449999999999999289e+00,1.035541805049385511e-03,3.136066964007410888e-05
8.451000000000000512e+00,1.037190506219300319e-03,3.137203660328576136e-05
8.451999999999999957e+00,1.038701463966578862e-03,3.138288455234977518e-05
8.452999999999999403e+00,1.040074356305287781e-03,3.139321201593187901e-05
8.454000000000000625e+00,1.041308879369108901e-03,3.140301766962780929e-05
8.455000000000000071e+00,1.042404748356745309e-03,3.141230059063134167e-05
8.455999999999999517e+00,1.043361696819419034e-03,3.142105998329442352e-05
8.457000000000000739e+00,1.044179477430391559e-03,3.142929545906343142e-05
8.458000000000000185e+00,1.044857861327064957e-03,3.143700675942853127e-05
8.458999999999999631e+00,1.045396638891953750e-03,3.144419403988965106e-05
8.460000000000000853e+00,1.045795619012297988e-03,3.145085758225072212e-05
8.461000000000000298e+00,1.046054629950378791e-03,3.145699808260447080e-05
8.461999999999999744e+00,1.046173518608135887e-03,3.146261636294303646e-05
8.463000000000000966e+00,1.046152151311558181e-03,3.146771366788757871e-05
8.464000000000000412e+00,1.045990413093412456e-03,3.147229135090223192e-05
8.464999999999999858e+00,1.045688208528357472e-03,3.147635119399904081e-05
8.465999999999999304e+00,1.045245460889064745e-03,3.147989510198898364e-05
8.467000000000000526e+00,1.044662113013540171e-03,3.148292540340534134e-05
8.467999999999999972e+00,1.043938126662841788e-03,3.148544453253458313e-05
8.468999999999999417e+00,1.043073483246694444e-03,3.148745535649574034e-05
8.470000000000000639e+00,1.042068182983676115e-03,3.148896084645021583e-05
8.471000000000000085e+00,1.040922245801265090e-03,3.148996440596502251e-05
8.471999999999999531e+00,1.039635710607600232e-03,3.149046954706985740e-05
8.473000000000000753e+00,1.038208636025269877e-03,3.149048021207179968e-05
8.474000000000000199e+00,1.036641099615350078e-03,3.149000043018146253e-05
8.474999999999999645e+00,1.034933198690769383e-03,3.148903467674424674e-05
8.476000000000000867e+00,1.033085049581015285e-03,3.148758750640535362e-05
8.477000000000000313e+00,1.031096788422715144e-03,3.148566391195520498e-05
8.477999999999999758e+00,1.028968570400120046e-03,3.148326897214433808e-05
8.479000000000000981e+00,1.026700570464778679e-03,3.148040820083731182e-05
8.480000000000000426e+00,1.024292982549999910e-03,3.147708718825167830e-05
8.480999999999999872e+00,1.021746020386508913e-03,3.147331196368937994e-05
8.481999999999999318e+00,1.019059916772976438e-03,3.146908861896369561e-05
8.483000000000000540e+00,1.016234924359182487e-03,3.146442368848300887e-05
8.483999999999999986e+00,1.013271314758864639e-03,3.145932375991109740e-05
8.484999999999999432e+00,1.010169379367390798e-03,3.145379585309392194e-05
8.486000000000000654e+00,1.006929428645165743e-03,3.144784705098172309e-05
8.487000000000000099e+00,1.003551792805107033e-03,3.144148486886586859e-05
8.487999999999999545e+00,1.000036821005552109e-03,3.143471685691030977e-05
8.489000000000000767e+00,9.963848821755798800e-04,3.142755100016377863e-05
8.490000000000000213e+00,9.925963642592081863e-04,3.141999531263013726e-05
8.490999999999999659e+00,9.886716748780017845e-04,3.141205824006009661e-05
8.492000000000000881e+00,9.846112405149519582e-04,3.140374825628413323e-05
8.493000000000000327e+00,9.804155073673509295e-04,3.139507426581326645e-05
8.493999999999999773e+00,9.760849405717590428e-04,3.138604518443885991e-05
8.495000000000000995e+00,9.716200248684006037e-04,3.137667034563823690e-05
8.496000000000000441e+00,9.670212638235816706e-04,3.136695908101305090e-05
8.496999999999999886e+00,9.622891805668130905e-04,3.135692114806245900e-05
8.497999999999999332e+00,9.574243169818725131e-04,3.134656630132025756e-05
8.499000000000000554e+00,9.524272345248057650e-04,3.133590469418302983e-05
8.500000000000000000e+00,9.472985133411609840e-04,3.132494645841148807e-05
8.500999999999999446e+00,9.420387530462184496e-04,3.131370215036117241e-05
8.502000000000000668e+00,9.366485719652455598e-04,3.130218230194845919e-05
8.503000000000000114e+00,9.311286077729932081e-04,3.129039782249670628e-05
8.503999999999999559e+00,9.254795167458932477e-04,3.127835959291181084e-05
8.505000000000000782e+00,9.197019745125205748e-04,3.126607888878109569e-05
8.506000000000000227e+00,9.137966752195701746e-04,3.125356692271570233e-05
8.506999999999999673e+00,9.077643322972703526e-04,3.124083531075760780e-05
8.508000000000000895e+00,9.016056776420236420e-04,3.122789559439204110e-05
8.509000000000000341e+00,8.953214623486123328e-04,3.121475967425440016e-05
8.509999999999999787e+00,8.889124559003502976e-04,3.120143937736098000e-05
8.511000000000001009e+00,8.823794469225452802e-04,3.118794689322090086e-05
8.512000000000000455e+00,8.757232424422335161e-04,3.117429433589467022e-05
8.512999999999999901e+00,8.689446685705316939e-04,3.116049419000587964e-05
8.513999999999999346e+00,8.620445696888359970e-04,3.114655881208416052e-05
8.515000000000000568e+00,8.550238092433459476e-04,3.113250090140136345e-05
8.516000000000000014e+00,8.478832689543097916e-04,3.111833305430963174e-05
8.516999999999999460e+00,8.406238495315063175e-04,3.110406818859075918e-05
8.518000000000000682e+00,8.332464698845132951e-04,3.108971908003944337e-05
8.519000000000000128e+00,8.257520679593897614e-04,3.107529884371933908e-05
8.519999999999999574e+00,8.181415999376439284e-04,3.106082043896007353e-05
8.521000000000000796e+00,8.104160409648629047e-04,3.104629713100802419e-05
8.522000000000000242e+00,8.025763844790003354e-04,3.103174203453508970e-05
8.522999999999999687e+00,7.946236429277253252e-04,3.101716856187960124e-05
8.524000000000000909e+00,7.865588470330938655e-04,3.100258993430062763e-05
8.525000000000000355e+00,7.783830466203221906e-04,3.098801965474042280e-05
8.525999999999999801e+00,7.700973098918687540e-04,3.097347103595433091e-05
8.527000000000001023e+00,7.617027242826947524e-04,3.095895766077758695e-05
8.528000000000000469e+00,7.532003957514602334e-04,3.094449290670332812e-05
8.528999999999999915e+00,7.445914495967207065e-04,3.093009040636109168e-05
8.529999999999999361e+00,7.358770298426707763e-04,3.091576354702322703e-05
8.531000000000000583e+00,7.270583001586484150e-04,3.090152596597415792e-05
8.532000000000000028e+00,7.181364432154902118e-04,3.088739105778950771e-05
8.532999999999999474e+00,7.091126616133351050e-04,3.087337243996599403e-05
8.534000000000000696e+00,6.999881773594246936e-04,3.085948347279198351e-05
8.535000000000000142e+00,6.907642328558493642e-04,3.084573772933033617e-05
8.535999999999999588e+00,6.814420903749478535e-04,3.083214849489030607e-05
8.537000000000000810e+00,6.720230331763077294e-04,3.081872923378966834e-05
8.538000000000000256e+00,6.625083651395786413e-04,3.080549312812642108e-05
8.538999999999999702e+00,6.528994118589269251e-04,3.079245354484397388e-05
8.540000000000000924e+00,6.431975203850756086e-04,3.077962353043506625e-05
8.541000000000000369e+00,6.334040605627604906e-04,3.076701628925597383e-05
8.541999999999999815e+00,6.235204248368347857e-04,3.075464469786230590e-05
8.543000000000001037e+00,6.135480296952561296e-04,3.074252177987092216e-05
8.544000000000000483e+00,6.034883157108253274e-04,3.073066019023762765e-05
8.544999999999999929e+00,5.933427492392182598e-04,3.071907271517645196e-05
8.545999999999999375e+00,5.831128227046572174e-04,3.070777180029562586e-05
8.547000000000000597e+00,5.728000564721462320e-04,3.069676997805468265e-05
8.548000000000000043e+00,5.624059994484561587e-04,3.068607939482984623e-05
8.548999999999999488e+00,5.519322313873971852e-04,3.067571229749723724e-05
8.550000000000000711e+00,5.413803638971105212e-04,3.066568052718375060e-05
8.551000000000000156e+00,5.307520432105966709e-04,3.065599600525876844e-05
8.551999999999999602e+00,5.200489516882781564e-04,3.064667024346363254e-05
8.553000000000000824e+00,5.092728112330040160e-04,3.063771479229209936e-05
8.554000000000000270e+00,4.984253856241934247e-04,3.062914077652741275e-05
8.554999999999999716e+00,4.875084847713758687e-04,3.062095936484585384e-05
8.556000000000000938e+00,4.765239680405118639e-04,3.061318127186230046e-05
8.557000000000000384e+00,4.654737497177535840e-04,3.060581723694052374e-05
8.557999999999999829e+00,4.543598037662621432e-04,3.059887754734663234e-05
8.559000000000001052e+00,4.431841709754651810e-04,3.059237248714198918e-05
8.560000000000000497e+00,4.319489657156653454e-04,3.058631185893735731e-05
8.560999999999999943e+00,4.206563855014181603e-04,3.058070545321795884e-05
8.561999999999999389e+00,4.093087206106408118e-04,3.057556257638862946e-05
8.563000000000000611e+00,3.979083671162642944e-04,3.057089250549432170e-05
8.564000000000000057e+00,3.864578407303623795e-04,3.056670401153467533e-05
8.564999999999999503e+00,3.749597949413837283e-04,3.056300581735167166e-05
8.566000000000000725e+00,3.634170411337944435e-04,3.055980613901258222e-05
8.567000000000000171e+00,3.518325744682113923e-04,3.055711313327255164e-05
8.567999999999999616e+00,3.402096035699400211e-04,3.055493443420071766e-05
8.569000000000000838e+00,3.285515883154776118e-04,3.055327759138817307e-05
8.570000000000000284e+00,3.168622845369861523e-04,3.055214961989785979e-05
8.570999999999999730e+00,3.051458007230616878e-04,3.055155745062142263e-05
8.572000000000000952e+00,2.934066667735013914e-04,3.055150746650185710e-05
8.573000000000000398e+00,2.816499216159471593e-04,3.055200594933756144e-05
8.573999999999999844e+00,2.698812218806177473e-04,3.055305862979277660e-05
8.575000000000001066e+00,2.581069815671500683e-04,3.055467112168566262e-05
8.576000000000000512e+00,2.463345492413316316e-04,3.055684848066888659e-05
8.576999999999999957e+00,2.345724386358214884e-04,3.055959563512481705e-05
8.577999999999999403e+00,2.228306277777010046e-04,3.056291694498330415e-05
8.579000000000000625e+00,2.111209547190160275e-04,3.056681663415699007e-05
8.580000000000000071e+00,1.994576425785283354e-04,3.057129836045232050e-05
8.580999999999999517e+00,1.878580074076553026e-04,3.057636562930584386e-05
8.582000000000000739e+00,1.763434188330313018e-04,3.058202137350023218e-05
8.583000000000000185e+00,1.649406213170345812e-04,3.058826837090482357e-05
8.583999999999999631e+00,1.536835648665611581e-04,3.059510882429418151e-05
8.585000000000000853e+00,1.426159650133764618e-04,3.060254477275899050e-05
8.586000000000000298e+00,1.317948939748957301e-04,3.061057767535457313e-05
8.586999999999999744e+00,1.212958114002893209e-04,3.061920882426780692e-05
8.588000000000000966e+00,1.112195108998176031e-04,3.062843893575019930e-05
8.589000000000000412e+00,1.017013746473078271e-04,3.063826854826466736e-05
8.589999999999999858e+00,9.292272166239333897e-05,3.064869762188380593e-05
8.590999999999999304e+00,8.512217465559231882e-05,3.065972594033128412e-05
8.592000000000000526e+00,7.860071057145661408e-05,3.067135271915167488e-05
8.592999999999999972e+00,7.370729209062061571e-05,3.068357698581331201e-05
8.593999999999999417e+00,7.078814341977197650e-05,3.069639719934529916e-05
8.595000000000000639e+00,7.009695044182607312e-05,3.070981163523020942e-05
8.596000000000000085e+00,7.170337622247822105e-05,3.072381800509653091e-05
8.596999999999999531e+00,7.546459539381340201e-05,3.073841383362078961e-05
8.598000000000000753e+00,8.108370278380955059e-05,3.075359609432849484e-05
8.599000000000000199e+00,8.820755468764254249e-05,3.076936156774229535e-05
8.599999999999999645e+00,9.650366745383916764e-05,3.078570648757228531e-05
8.601000000000000867e+00,1.056956889981848643e-04,3.080262690931752953e-05
8.602000000000000313e+00,1.155686498046778685e-04,3.082011835375156968e-05
8.602999999999999758e+00,1.259605445443566214e-04,3.083817614167040747e-05
8.604000000000000981e+00,1.367506347886139975e-04,3.085679507258917730e-05
8.605000000000000426e+00,1.478488597729391344e-04,3.087596977380227574e-05
8.605999999999999872e+00,1.591875254571983747e-04,3.089569435523846226e-05
8.606999999999999318e+00,1.707151664977218811e-04,3.091596274840207562e-05
8.608000000000000540e+00,1.823921322658941444e-04,3.093676837682752032e-05
8.608999999999999986e+00,1.941874381377244410e-04,3.095810449826087187e-05
8.609999999999999432e+00,2.060765199508237126e-04,3.097996389235327939e-05
8.611000000000000654e+00,2.180396214024054474e-04,3.100233916403353384e-05
8.612000000000000099e+00,2.300606281504861375e-04,3.102522244133243867e-05
8.612999999999999545e+00,2.421262143447240774e-04,3.104860569254836090e-05
8.614000000000000767e+00,2.542252134432522351e-04,3.107248043820914408e-05
8.615000000000000213e+00,2.663481473038570107e-04,3.109683804586331799e-05
8.615999999999999659e+00,2.784868721549099680e-04,3.112166944036857263e-05
8.617000000000000881e+00,2.906343075567458141e-04,3.114696540254267344e-05
8.618000000000000327e+00,3.027842291325811880e-04,3.117271628890808913e-05
8.618999999999999773e+00,3.149311062708824043e-04,3.119891232479878490e-05
8.620000000000000995e+00,3.270699763041760486e-04,3.122554334570097173e-05
8.621000000000000441e+00,3.391963437791817131e-04,3.125259904374282462e-05
8.621999999999999886e+00,3.513061015287233767e-04,3.128006872786659042e-05
8.622999999999999332e+00,3.633954661519389617e-04,3.130794160473597196e-05
8.624000000000000554e+00,3.754609271696663329e-04,3.133620650840521742e-05
8.625000000000000000e+00,3.874992042934394493e-04,3.136485217052412122e-05
8.625999999999999446e+00,3.995072138980898416e-04,3.139386697962658838e-05
8.627000000000000668e+00,4.114820401178691115e-04,3.142323922237979378e-05
8.628000000000000114e+00,4.234209121823652683e-04,3.145295687552190927e-05
8.628999999999999559e+00,4.353211842599459124e-04,3.148300783060072061e-05
8.630000000000000782e+00,4.471803200512397807e-04,3.151337968619982006e-05
8.631000000000000227e+00,4.589958784474755873e-04,3.154405996009999701e-05
8.631999999999999673e+00,4.707655027572253334e-04,3.157503587525470015e-05
8.633000000000000895e+00,4.824869102863142776e-04,3.160629461304980547e-05
8.634000000000000341e+00,4.941578848542833293e-04,3.163782311343626519e-05
8.634999999999999787e+00,5.057762690774837006e-04,3.166960824048569231e-05
8.636000000000001009e+00,5.173399590879605410e-04,3.170163662606325424e-05
8.637000000000000455e+00,5.288468986492327441e-04,3.173389487855797004e-05
8.637999999999999901e+00,5.402950754719004203e-04,3.176636940249252279e-05
8.638999999999999346e+00,5.516825166979078291e-04,3.179904658217421918e-05
8.640000000000000568e+00,5.630072864215554442e-04,3.183191257527526928e-05
8.641000000000000014e+00,5.742674820437421038e-04,3.186495353527643890e-05
8.641999999999999460e+00,5.854612325175149101e-04,3.189815549471867562e-05
8.643000000000000682e+00,5.965866955652836170e-04,3.193150445925322235e-05
8.644000000000000128e+00,6.076420565298317400e-04,3.196498627835853818e-05
8.644999999999999574e+00,6.186255260488876442e-04,3.199858680938161168e-05
8.646000000000000796e+00,6.295353393909651702e-04,3.203229179764187704e-05
8.647000000000000242e+00,6.403697544588009966e-04,3.206608701254572917e-05
8.647999999999999687e+00,6.511270514729292601e-04,3.209995813863102907e-05
8.649000000000000909e+00,6.618055313774494309e-04,3.213389089000168869e-05
8.650000000000000355e+00,6.724035157768602604e-04,3.216787089030369182e-05
8.650999999999999801e+00,6.829193454413123128e-04,3.220188382438502871e-05
8.652000000000001023e+00,6.933513804751336405e-04,3.223591531304247440e-05
8.653000000000000469e+00,7.036979991100787224e-04,3.226995101799399557e-05
8.653999999999999915e+00,7.139575979357638174e-04,3.230397659658959975e-05
8.654999999999999361e+00,7.241285908125232431e-04,3.233797776086919643e-05
8.656000000000000583e+00,7.342094092946139247e-04,3.237194020131763106e-05
8.657000000000000028e+00,7.441985015987354806e-04,3.240584970609527884e-05
8.657999999999999474e+00,7.540943331131104129e-04,3.243969206973196560e-05
8.659000000000000696e+00,7.638953854729328740e-04,3.247345317060898131e-05
8.660000000000000142e+00,7.736001571557789974e-04,3.250711892895905990e-05
8.660999999999999588e+00,7.832071626451657387e-04,3.254067534282447955e-05
8.662000000000000810e+00,7.927149330283924213e-04,3.257410844971965361e-05
8.663000000000000256e+00,8.021220151796522964e-04,3.260740441441665620e-05
8.663999999999999702e+00,8.114269724891364942e-04,3.264054948132984109e-05
8.665000000000000924e+00,8.206283841091674370e-04,3.267352999338371744e-05
8.666000000000000369e+00,8.297248456390704865e-04,3.270633239266652041e-05
8.666999999999999815e+00,8.387149684240205070e-04,3.273894325298618675e-05
8.668000000000001037e+00,8.475973802975268236e-04,3.277134924578719915e-05
8.669000000000000483e+00,8.563707248855479239e-04,3.280353716823033154e-05
8.669999999999999929e+00,8.650336623746771036e-04,3.283549397478958005e-05
8.670999999999999375e+00,8.735848688323240687e-04,3.286720674688166122e-05
8.672000000000000597e+00,8.820230370337225597e-04,3.289866268868718509e-05
8.673000000000000043e+00,8.903468757955004418e-04,3.292984916771700784e-05
8.673999999999999488e+00,8.985551107640331369e-04,3.296075373423151920e-05
8.675000000000000711e+00,9.066464837627890433e-04,3.299136407627245609e-05
8.676000000000000156e+00,9.146197536210516101e-04,3.302166806366396034e-05
8.676999999999999602e+00,9.224736955775142497e-04,3.305165372387329161e-05
8.678000000000000824e+00,9.302071020796725750e-04,3.308130927786672820e-05
8.679000000000000270e+00,9.378187821572823947e-04,3.311062312626339725e-05
8.679999999999999716e+00,9.453075622606980097e-04,3.313958388211532785e-05
8.681000000000000938e+00,9.526722856387909426e-04,3.316818031800688245e-05
8.682000000000000384e+00,9.599118131999694178e-04,3.319640144614204730e-05
8.682999999999999829e+00,9.670250228791144476e-04,3.322423645738446053e-05
8.684000000000001052e+00,9.740108104881084645e-04,3.325167479292351461e-05
8.685000000000000497e+00,9.808680891301071320e-04,3.327870606455166953e-05
8.685999999999999943e+00,9.875957899767924975e-04,3.330532014631422410e-05
8.686999999999999389e+00,9.941928617194424091e-04,3.333150710361351883e-05
8.688000000000000611e+00,1.000658271434280841e-03,3.335725728433486134e-05
8.689000000000000057e+00,1.006991003939833318e-03,3.338256121559933590e-05
8.689999999999999503e+00,1.013190062673157863e-03,3.340740970225598134e-05
8.691000000000000725e+00,1.019254469031493585e-03,3.343179375307575135e-05
8.692000000000000171e+00,1.025183263246253395e-03,3.345570468915419482e-05
8.692999999999999616e+00,1.030975503815280674e-03,3.347913401371480752e-05
8.694000000000000838e+00,1.036630268293623619e-03,3.350207354891007760e-05
8.695000000000000284e+00,1.042146652747045089e-03,3.352451530956700317e-05
8.695999999999999730e+00,1.047523772555657541e-03,3.354645163803152559e-05
8.697000000000000952e+00,1.052760761806061400e-03,3.356787508028494645e-05
8.698000000000000398e+00,1.057856774139360285e-03,3.358877852220024958e-05
8.698999999999999844e+00,1.062810982125218795e-03,3.360915504867298674e-05
8.700000000000001066e+00,1.067622578167753099e-03,3.362899809095269764e-05
8.701000000000000512e+00,1.072290773852308020e-03,3.364830128126049236e-05
8.701999999999999957e+00,1.076814800725633525e-03,3.366705862043335154e-05
8.702999999999999403e+00,1.081193909740771905e-03,3.368526430595384594e-05
8.704000000000000625e+00,1.085427372054469401e-03,3.370291291894517540e-05
8.705000000000000071e+00,1.089514478470557423e-03,3.371999923760718155e-05
8.705999999999999517e+00,1.093454540296609967e-03,3.373651840085705535e-05
8.707000000000000739e+00,1.097246888579776021e-03,3.375246577090217830e-05
8.708000000000000185e+00,1.100890874973654062e-03,3.376783711462759998e-05
8.708999999999999631e+00,1.104385871240564114e-03,3.378262837753279033e-05
8.710000000000000853e+00,1.107731269980109052e-03,3.379683590814282749e-05
8.711000000000000298e+00,1.110926483982287551e-03,3.381045626084139451e-05
8.711999999999999744e+00,1.113970947087738680e-03,3.382348638978216747e-05
8.713000000000000966e+00,1.116864113494678247e-03,3.383592345763352619e-05
8.714000000000000412e+00,1.119605458632585548e-03,3.384776504208079570e-05
8.714999999999999858e+00,1.122194478563725076e-03,3.385900891008750027e-05
8.715999999999999304e+00,1.124630690664187027e-03,3.386965326519887030e-05
8.717000000000000526e+00,1.126913633060316845e-03,3.387969650122409879e-05
8.717999999999999972e+00,1.129042865465031478e-03,3.388913743600722301e-05
8.718999999999999417e+00,1.131017968446871528e-03,3.389797508647155865e-05
8.720000000000000639e+00,1.132838544249491989e-03,3.390620890526124391e-05
8.721000000000000085e+00,1.134504216189605652e-03,3.391383854142839747e-05
8.721999999999999531e+00,1.136014629430221129e-03,3.392086407982794651e-05
8.723000000000000753e+00,1.137369450316907515e-03,3.392728578857771469e-05
8.724000000000000199e+00,1.138568367177550259e-03,3.393310438551839912e-05
8.724999999999999645e+00,1.139611089706117977e-03,3.393832076500284922e-05
8.726000000000000867e+00,1.140497349633566321e-03,3.394293627898895796e-05
8.727000000000000313e+00,1.141226900090302164e-03,3.394695246455658273e-05
8.727999999999999758e+00,1.141799516445496376e-03,3.395037131343299545e-05
8.729000000000000981e+00,1.142214995577529391e-03,3.395319499319568110e-05
8.730000000000000426e+00,1.142473156700546172e-03,3.395542612598558127e-05
8.730999999999999872e+00,1.142573840708306816e-03,3.395706750008368173e-05
8.731999999999999318e+00,1.142516910854904193e-03,3.395812236936631752e-05
8.733000000000000540e+00,1.142302252134495127e-03,3.395859415544827322e-05
8.733999999999999986e+00,1.141929772004354835e-03,3.395848674377788127e-05
8.734999999999999432e+00,1.141399399715559886e-03,3.395780417575129954e-05
8.736000000000000654e+00,1.140711087086708703e-03,3.395655096253224169e-05
8.737000000000000099e+00,1.139864807774985771e-03,3.395473177106364657e-05
8.737999999999999545e+00,1.138860558055565303e-03,3.395235172929378500e-05
8.739000000000000767e+00,1.137698356172911181e-03,3.394941611819275588e-05
8.740000000000000213e+00,1.136378243003678548e-03,3.394593068455781655e-05
8.740999999999999659e+00,1.134900281368459883e-03,3.394190130908141830e-05
8.742000000000000881e+00,1.133264556804074565e-03,3.393733435464514370e-05
8.743000000000000327e+00,1.131471176860518848e-03,3.393223631682333483e-05
8.743999999999999773e+00,1.129520271844597790e-03,3.392661413771761613e-05
8.745000000000000995e+00,1.127411994067391374e-03,3.392047488683159372e-05
8.746000000000000441e+00,1.125146518553130819e-03,3.391382611672388273e-05
8.746999999999999886e+00,1.122724042400636462e-03,3.390667549505584305e-05
8.747999999999999332e+00,1.120144785447054186e-03,3.389903114261464594e-05
8.749000000000000554e+00,1.117408989575477407e-03,3.389090129610356910e-05
8.750000000000000000e+00,1.114516919429855675e-03,3.388229465413329872e-05
8.750999999999999446e+00,1.111468861708145815e-03,3.387322000460477018e-05
8.752000000000000668e+00,1.108265125840904742e-03,3.386368660410176421e-05
8.753000000000000114e+00,1.104906043235249265e-03,3.385370380253000460e-05
8.753999999999999559e+00,1.101391968066608388e-03,3.384328139389454194e-05
8.755000000000000782e+00,1.097723276535348758e-03,3.383242925105048673e-05
8.756000000000000227e+00,1.093900367468537884e-03,3.382115770037009679e-05
8.756999999999999673e+00,1.089923661661458499e-03,3.380947713360306161e-05
8.758000000000000895e+00,1.085793602585497387e-03,3.379739838737551294e-05
8.759000000000000341e+00,1.081510655663674115e-03,3.378493235687003406e-05
8.759999999999999787e+00,1.077075308878884747e-03,3.377209037429256412e-05
8.761000000000001009e+00,1.072488072079872366e-03,3.375888382713489627e-05
8.762000000000000455e+00,1.067749477713732503e-03,3.374532453206031290e-05
8.762999999999999901e+00,1.062860079991900146e-03,3.373142432530281293e-05
8.763999999999999346e+00,1.057820455615832286e-03,3.371719546973575067e-05
8.765000000000000568e+00,1.052631203077883989e-03,3.370265025204257655e-05
8.766000000000000014e+00,1.047292943280423837e-03,3.368780138797838875e-05
8.766999999999999460e+00,1.041806318778935045e-03,3.367266159977803328e-05
8.768000000000000682e+00,1.036171994467610918e-03,3.365724399711815057e-05
8.769000000000000128e+00,1.030390656860993934e-03,3.364156168594836831e-05
8.769999999999999574e+00,1.024463014754772687e-03,3.362562818262382911e-05
8.771000000000000796e+00,1.018389798493262582e-03,3.360945697632683151e-05
8.772000000000000242e+00,1.012171760552350560e-03,3.359306193390301521e-05
8.772999999999999687e+00,1.005809674831902902e-03,3.357645689758826366e-05
8.774000000000000909e+00,9.993043374074259046e-04,3.355965609699601576e-05
8.775000000000000355e+00,9.926565657284876741e-04,3.354267370108300340e-05
8.775999999999999801e+00,9.858671992145128047e-04,3.352552422932850054e-05
8.777000000000001023e+00,9.789370985575137490e-04,3.350822212817654143e-05
8.778000000000000469e+00,9.718671464343234994e-04,3.349078220816003275e-05
8.778999999999999915e+00,9.646582467534444653e-04,3.347321919914475946e-05
8.779999999999999361e+00,9.573113252749600394e-04,3.345554818342652608e-05
8.781000000000000583e+00,9.498273288692471407e-04,3.343778412828740535e-05
8.782000000000000028e+00,9.422072262191864226e-04,3.341994229670058105e-05
8.782999999999999474e+00,9.344520070902752025e-04,3.340203785890842126e-05
8.784000000000000696e+00,9.265626830191961297e-04,3.338408629890643399e-05
8.785000000000000142e+00,9.185402865932119692e-04,3.336610296149018963e-05
8.785999999999999588e+00,9.103858720730897318e-04,3.334810349062428684e-05
8.787000000000000810e+00,9.021005147348925939e-04,3.333010336394805098e-05
8.788000000000000256e+00,8.936853115898809241e-04,3.331211833832223692e-05
8.788999999999999702e+00,8.851413806427355264e-04,3.329416398814062937e-05
8.790000000000000924e+00,8.764698615894069705e-04,3.327625615424459620e-05
8.791000000000000369e+00,8.676719151651846084e-04,3.325841048781427093e-05
8.791999999999999815e+00,8.587487238947628162e-04,3.324064288198839414e-05
8.793000000000001037e+00,8.497014914242012606e-04,3.322296900590307299e-05
8.794000000000000483e+00,8.405314432614089618e-04,3.320540476397766341e-05
8.794999999999999929e+00,8.312398261708461465e-04,3.318796585301706458e-05
8.795999999999999375e+00,8.218279089202986352e-04,3.317066814633894465e-05
8.797000000000000597e+00,8.122969817066050084e-04,3.315352724550528387e-05
8.798000000000000043e+00,8.026483569894969812e-04,3.313655895985327936e-05
8.798999999999999488e+00,7.928833689540152121e-04,3.311977883100042358e-05
8.800000000000000711e+00,7.830033744040793518e-04,3.310320257757384073e-05
8.801000000000000156e+00,7.730097522163772517e-04,3.308684560712982442e-05
8.801999999999999602e+00,7.629039043150364794e-04,3.307072347104468958e-05
8.803000000000000824e+00,7.526872552966065938e-04,3.305485143292023363e-05
8.804000000000000270e+00,7.423612533630117531e-04,3.303924485711642802e-05
8.804999999999999716e+00,7.319273700527105346e-04,3.302391875890609777e-05
8.806000000000000938e+00,7.213871013944888168e-04,3.300888829518388283e-05
8.807000000000000384e+00,7.107419676420574954e-04,3.299416825662536445e-05
8.807999999999999829e+00,6.999935145512630255e-04,3.297977351136143224e-05
8.809000000000001052e+00,6.891433134024868221e-04,3.296571856060166587e-05
8.810000000000000497e+00,6.781929623331797111e-04,3.295201797251168176e-05
8.810999999999999943e+00,6.671440864679540478e-04,3.293868590425204476e-05
8.811999999999999389e+00,6.559983396647689436e-04,3.292573655886142951e-05
8.813000000000000611e+00,6.447574048724971077e-04,3.291318373320994262e-05
8.814000000000000057e+00,6.334229960325973505e-04,3.290104123165242620e-05
8.814999999999999503e+00,6.219968588628517004e-04,3.288932242634484931e-05
8.816000000000000725e+00,6.104807731579236932e-04,3.287804071302379222e-05
8.817000000000000171e+00,5.988765539621337909e-04,3.286720902225845440e-05
8.817999999999999616e+00,5.871860544002174701e-04,3.285684024890418535e-05
8.819000000000000838e+00,5.754111674563684980e-04,3.284694682125729900e-05
8.820000000000000284e+00,5.635538294680262229e-04,3.283754114823151532e-05
8.820999999999999730e+00,5.516160226881471496e-04,3.282863512329143424e-05
8.822000000000000952e+00,5.395997797398152315e-04,3.282024057635646476e-05
8.823000000000000398e+00,5.275071872910651197e-04,3.281236884399582956e-05
8.823999999999999844e+00,5.153403917547775799e-04,3.280503118054793225e-05
8.825000000000001066e+00,5.031016044422770934e-04,3.279823831358888783e-05
8.826000000000000512e+00,4.907931091172563565e-04,3.279200087253272551e-05
8.826999999999999957e+00,4.784172693053094678e-04,3.278632893205557145e-05
8.827999999999999403e+00,4.659765383262845896e-04,3.278123246194446585e-05
8.829000000000000625e+00,4.534734697350621810e-04,3.277672087837568926e-05
8.830000000000000071e+00,4.409107310559432446e-04,3.277280345872802685e-05
8.830999999999999517e+00,4.282911186100885168e-04,3.276948890288734919e-05
8.832000000000000739e+00,4.156175767368705163e-04,3.276678576557348215e-05
8.833000000000000185e+00,4.028932192880806747e-04,3.276470202182947598e-05
8.833999999999999631e+00,3.901213570341572853e-04,3.276324548040587765e-05
8.835000000000000853e+00,3.773055293144844755e-04,3.276242334747428680e-05
8.836000000000000298e+00,3.644495440305880280e-04,3.276224265108755964e-05
8.836999999999999744e+00,3.515575251855347183e-04,3.276270981005408598e-05
8.838000000000000966e+00,3.386339728846361015e-04,3.276383105565088227e-05
8.839000000000000412e+00,3.256838362099076381e-04,3.276561200318814018e-05
8.839999999999999858e+00,3.127126058052088781e-04,3.276805805085151525e-05
8.840999999999999304e+00,2.997264288536186832e-04,3.277117397923891528e-05
8.842000000000000526e+00,2.867322564193289583e-04,3.277496435434731453e-05
8.842999999999999972e+00,2.737380304025876609e-04,3.277943310993193749e-05
8.843999999999999417e+00,2.607529262971593643e-04,3.278458395043012832e-05
8.845000000000000639e+00,2.477876680028862056e-04,3.279041994600172250e-05
8.846000000000000085e+00,2.348549435612210976e-04,3.279694392681479283e-05
8.846999999999999531e+00,2.219699562073500915e-04,3.280415808864167119e-05
8.848000000000000753e+00,2.091511662021782716e-04,3.281206438320150546e-05
8.849000000000000199e+00,1.964212968386222947e-04,3.282066412031141859e-05
8.849999999999999645e+00,1.838087164685282089e-04,3.282995835842283277e-05
8.851000000000000867e+00,1.713493523607662180e-04,3.283994751680618777e-05
8.852000000000000313e+00,1.590893668245253257e-04,3.285063176295939611e-05
8.852999999999999758e+00,1.470889147581268567e-04,3.286201062454110772e-05
8.854000000000000981e+00,1.354274202804952231e-04,3.287408336620862090e-05
8.855000000000000426e+00,1.242109018034855432e-04,3.288684862131323875e-05
8.855999999999999872e+00,1.135818347147666895e-04,3.290030475812538588e-05
8.856999999999999318e+00,1.037315133109838742e-04,3.291444952091111901e-05
8.858000000000000540e+00,9.491311996112129518e-05,3.292928038717201977e-05
8.858999999999999986e+00,8.744946490439977661e-05,3.294479421364423393e-05
8.859999999999999432e+00,8.172203307577219778e-05,3.296098759535945116e-05
8.861000000000000654e+00,7.812211835199279260e-05,3.297785651151413812e-05
8.862000000000000099e+00,7.695604722417156735e-05,3.299539667720493007e-05
8.862999999999999545e+00,7.833820240364719521e-05,3.301360320824417498e-05
8.864000000000000767e+00,8.214405711050300435e-05,3.303247096535635917e-05
8.865000000000000213e+00,8.806239937189952211e-05,3.305199420741551067e-05
8.865999999999999659e+00,9.570322892899281615e-05,3.307216694805548222e-05
8.867000000000000881e+00,1.046900304905127997e-04,3.309298262532115229e-05
8.868000000000000327e+00,1.147058713220944795e-04,3.311443441264094560e-05
8.868999999999999773e+00,1.255028091640357621e-04,3.313651492436621025e-05
8.870000000000000995e+00,1.368936706308406198e-04,3.315921653910425287e-05
8.871000000000000441e+00,1.487390302728108966e-04,3.318253107758701280e-05
8.871999999999999886e+00,1.609350616473577541e-04,3.320645013672193042e-05
8.872999999999999332e+00,1.734038969278918279e-04,3.323096477889330965e-05
8.874000000000000554e+00,1.860864798276225609e-04,3.325606582785173629e-05
8.875000000000000000e+00,1.989374224216061541e-04,3.328174360522367670e-05
8.875999999999999446e+00,2.119213400409199069e-04,3.330798821709784520e-05
8.877000000000000668e+00,2.250102418164441089e-04,3.333478927146908715e-05
8.878000000000000114e+00,2.381816609776210678e-04,3.336213617193077010e-05
8.878999999999999559e+00,2.514173057808669716e-04,3.339001784586624779e-05
8.880000000000000782e+00,2.647020745797722769e-04,3.341842302644090730e-05
8.881000000000000227e+00,2.780233310319343040e-04,3.344733999447331688e-05
8.881999999999999673e+00,2.913703630038529395e-04,3.347675686193167814e-05
8.883000000000000895e+00,3.047339764017851734e-04,3.350666129478234179e-05
8.884000000000000341e+00,3.181061851039099762e-04,3.353704078195087634e-05
8.884999999999999787e+00,3.314799739129185483e-04,3.356788241666328423e-05
8.886000000000001009e+00,3.448491136062052176e-04,3.359917313460136318e-05
8.887000000000000455e+00,3.582080174516151820e-04,3.363089948783010044e-05
8.887999999999999901e+00,3.715516268312906161e-04,3.366304789475727850e-05
8.888999999999999346e+00,3.848753215048788894e-04,3.369560440998735915e-05
8.890000000000000568e+00,3.981748465521720579e-04,3.372855494839431897e-05
8.891000000000000014e+00,4.114462545856449279e-04,3.376188509306030311e-05
8.891999999999999460e+00,4.246858576301727208e-04,3.379558033326775322e-05
8.893000000000000682e+00,4.378901890654085896e-04,3.382962583387110611e-05
8.894000000000000128e+00,4.510559711178666335e-04,3.386400666073138724e-05
8.894999999999999574e+00,4.641800891888470809e-04,3.389870761435683237e-05
8.896000000000000796e+00,4.772595693331956111e-04,3.393371340569138923e-05
8.897000000000000242e+00,4.902915606844219717e-04,3.396900845472563440e-05
8.897999999999999687e+00,5.032733194705623541e-04,3.400457713099315748e-05
8.899000000000000909e+00,5.162021968231867656e-04,3.404040358872559649e-05
8.900000000000000355e+00,5.290756272561536466e-04,3.407647192874325320e-05
8.900999999999999801e+00,5.418911200653319911e-04,3.411276603395619906e-05
8.902000000000001023e+00,5.546462508021692906e-04,3.414926976070132013e-05
8.903000000000000469e+00,5.673386552422850400e-04,3.418596677816784183e-05
8.903999999999999915e+00,5.799660230024657193e-04,3.422284073290756648e-05
8.904999999999999361e+00,5.925260932670576089e-04,3.425987511552988521e-05
8.906000000000000583e+00,6.050166498241125925e-04,3.429705342755676531e-05
8.907000000000000028e+00,6.174355181083927228e-04,3.433435903950410111e-05
8.907999999999999474e+00,6.297805613988296906e-04,3.437177531571321493e-05
8.909000000000000696e+00,6.420496787058774203e-04,3.440928552542247388e-05
8.910000000000000142e+00,6.542408017715307294e-04,3.444687296692672100e-05
8.910999999999999588e+00,6.663518936807930277e-04,3.448452084569403174e-05
8.912000000000000810e+00,6.783809463721853904e-04,3.452221242553861816e-05
8.913000000000000256e+00,6.903259797553202648e-04,3.455993091591408290e-05
8.913999999999999702e+00,7.021850397259039086e-04,3.459765957815505411e-05
8.915000000000000924e+00,7.139561976924516757e-04,3.463538162483422822e-05
8.916000000000000369e+00,7.256375488590647562e-04,3.467308033694964923e-05
8.916999999999999815e+00,7.372272119906102001e-04,3.471073901393006625e-05
8.918000000000001037e+00,7.487233279752007840e-04,3.474834105156104306e-05
8.919000000000000483e+00,7.601240598566069099e-04,3.478586984755170105e-05
8.919999999999999929e+00,7.714275916691554951e-04,3.482330888257288882e-05
8.920999999999999375e+00,7.826321285401301566e-04,3.486064169324835086e-05
8.922000000000000597e+00,7.937358955784561782e-04,3.489785193280981493e-05
8.923000000000000043e+00,8.047371382965079565e-04,3.493492328692923905e-05
8.923999999999999488e+00,8.156341215959126778e-04,3.497183958018418510e-05
8.925000000000000711e+00,8.264251301426731033e-04,3.500858473666907240e-05
8.926000000000000156e+00,8.371084675573430304e-04,3.504514280313416626e-05
8.926999999999999602e+00,8.476824568872227093e-04,3.508149795014430547e-05
8.928000000000000824e+00,8.581454398227658176e-04,3.511763450364808456e-05
8.929000000000000270e+00,8.684957772574101792e-04,3.515353689744532599e-05
8.929999999999999716e+00,8.787318486152762486e-04,3.518918969876141045e-05
8.931000000000000938e+00,8.888520524170401976e-04,3.522457764186853524e-05
8.932000000000000384e+00,8.988548055239340513e-04,3.525968564872307577e-05
8.932999999999999829e+00,9.087385439187359781e-04,3.529449879183058374e-05
8.934000000000001052e+00,9.185017220312731564e-04,3.532900232600864844e-05
8.935000000000000497e+00,9.281428133547582919e-04,3.536318170207007714e-05
8.935999999999999943e+00,9.376603098630111087e-04,3.539702255792497655e-05
8.936999999999999389e+00,9.470527227767024060e-04,3.543051073603477476e-05
8.938000000000000611e+00,9.563185819427357003e-04,3.546363226914206739e-05
8.939000000000000057e+00,9.654564365351670169e-04,3.549637342646898042e-05
8.939999999999999503e+00,9.744648545003686563e-04,3.552872068673023292e-05
8.941000000000000725e+00,9.833424233333986145e-04,3.556066076252851940e-05
8.942000000000000171e+00,9.920877495346056094e-04,3.559218056616908000e-05
8.942999999999999616e+00,1.000699459337716811e-03,3.562326727959394578e-05
8.944000000000000838e+00,1.009176198140957067e-03,3.565390831187527755e-05
8.945000000000000284e+00,1.017516631295255864e-03,3.568409136278614404e-05
8.945999999999999730e+00,1.025719443591604227e-03,3.571380435418053287e-05
8.947000000000000952e+00,1.033783340072759373e-03,3.574303548126213392e-05
8.948000000000000398e+00,1.041707045455431526e-03,3.577177316366308410e-05
8.948999999999999844e+00,1.049489304896057424e-03,3.580000614865944494e-05
8.950000000000001066e+00,1.057128883501272203e-03,3.582772342766042862e-05
8.951000000000000512e+00,1.064624567085504332e-03,3.585491432097394625e-05
8.951999999999999957e+00,1.071975161683127791e-03,3.588156837952949493e-05
8.952999999999999403e+00,1.079179494371419008e-03,3.590767548524198040e-05
8.954000000000000625e+00,1.086236412708097921e-03,3.593322576903037281e-05
8.955000000000000071e+00,1.093144785520989938e-03,3.595820971411628849e-05
8.955999999999999517e+00,1.099903502348396553e-03,3.598261806562424954e-05
8.957000000000000739e+00,1.106511474264024446e-03,3.600644194042892118e-05
8.958000000000000185e+00,1.112967633416206718e-03,3.602967269956385557e-05
8.958999999999999631e+00,1.119270933816512515e-03,3.605230206423571852e-05
8.960000000000000853e+00,1.125420350735796982e-03,3.607432201888855150e-05
8.961000000000000298e+00,1.131414881472590957e-03,3.609572497153187560e-05
8.961999999999999744e+00,1.137253544954292374e-03,3.611650356676120410e-05
8.963000000000000966e+00,1.142935382499588514e-03,3.613665083508931414e-05
8.964000000000000412e+00,1.148459457226290144e-03,3.615616008340135945e-05
8.964999999999999858e+00,1.153824854859308250e-03,3.617502503950359747e-05
8.965999999999999304e+00,1.159030683256410564e-03,3.619323967619608951e-05
8.967000000000000526e+00,1.164076073157957339e-03,3.621079838724543541e-05
8.967999999999999972e+00,1.168960177599686831e-03,3.622769584821085000e-05
8.968999999999999417e+00,1.173682172751649901e-03,3.624392716355717058e-05
8.970000000000000639e+00,1.178241257374305472e-03,3.625948769749781018e-05
8.971000000000000085e+00,1.182636653585668590e-03,3.627437325969208099e-05
8.971999999999999531e+00,1.186867606349168444e-03,3.628857991377147890e-05
8.973000000000000753e+00,1.190933384245799814e-03,3.630210416885814261e-05
8.974000000000000199e+00,1.194833278887284756e-03,3.631494280673593935e-05
8.974999999999999645e+00,1.198566605699020972e-03,3.632709307602941380e-05
8.976000000000000867e+00,1.202132703411722386e-03,3.633855247238095058e-05
8.977000000000000313e+00,1.205530934765766757e-03,3.634931895919164639e-05
8.977999999999999758e+00,1.208760686011827769e-03,3.635939075779949894e-05
8.979000000000000981e+00,1.211821367590326529e-03,3.636876657307293081e-05
8.980000000000000426e+00,1.214712413628038674e-03,3.637744536610124465e-05
8.980999999999999872e+00,1.217433282751361140e-03,3.638542656495388278e-05
8.981999999999999318e+00,1.219983457409729239e-03,3.639270986178811144e-05
8.983000000000000540e+00,1.222362444689267455e-03,3.639929543119849523e-05
8.983999999999999986e+00,1.224569775693098734e-03,3.640518370438219247e-05
8.984999999999999432e+00,1.226605006229462662e-03,3.641037561175456842e-05
8.986000000000000654e+00,1.228467716393259615e-03,3.641487232375476203e-05
8.987000000000000099e+00,1.230157511316875077e-03,3.641867549056752965e-05
8.987999999999999545e+00,1.231674020481405511e-03,3.642178700817111196e-05
8.989000000000000767e+00,1.233016898372971256e-03,3.642420928725849887e-05
8.990000000000000213e+00,1.234185824026139914e-03,3.642594497691922236e-05
8.990999999999999659e+00,1.235180501704910040e-03,3.642699722784137367e-05
8.992000000000000881e+00,1.236000660273677432e-03,3.642736942490436568e-05
8.993000000000000327e+00,1.236646054017828070e-03,3.642706545280099777e-05
8.993999999999999773e+00,1.237116461973687947e-03,3.642608942971984140e-05
8.995000000000000995e+00,1.237411688626206081e-03,3.642444597871844858e-05
8.996000000000000441e+00,1.237531563342885842e-03,3.642213994696308035e-05
8.996999999999999886e+00,1.237475941012411039e-03,3.641917669717370938e-05
8.997999999999999332e+00,1.237244701545621483e-03,3.641556180171488626e-05
8.999000000000000554e+00,1.236837750516791255e-03,3.641130133815535710e-05
9.000000000000000000e+00,1.236255018513547806e-03,3.640640159994645733e-05
9.000999999999999446e+00,1.235496461896445344e-03,3.640086938844037267e-05
9.002000000000000668e+00,1.234562062111252368e-03,3.639471171023105723e-05
9.003000000000000114e+00,1.233451826342072235e-03,3.638793607680484413e-05
9.003999999999999559e+00,1.232165786987578096e-03,3.638055019863654975e-05
9.005000000000000782e+00,1.230704002335598728e-03,3.637256229439582900e-05
9.006000000000000227e+00,1.229066555879160206e-03,3.636398076792582787e-05
9.006999999999999673e+00,1.227253556989838781e-03,3.635481452125597599e-05
9.008000000000000895e+00,1.225265140278787189e-03,3.634507263881538484e-05
9.009000000000000341e+00,1.223101466237835975e-03,3.633476470684591603e-05
9.009999999999999787e+00,1.220762720671192663e-03,3.632390047668891908e-05
9.011000000000001009e+00,1.218249115304697022e-03,3.631249019879274518e-05
9.012000000000000455e+00,1.215560887143054842e-03,3.630054428915737959e-05
9.012999999999999901e+00,1.212698299145819779e-03,3.628807364714473391e-05
9.013999999999999346e+00,1.209661639529934982e-03,3.627508931003843725e-05
9.015000000000000568e+00,1.206451222414427465e-03,3.626160282142349973e-05
9.016000000000000014e+00,1.203067387162164896e-03,3.624762586923802109e-05
9.016999999999999460e+00,1.199510499053106551e-03,3.623317061292830271e-05
9.018000000000000682e+00,1.195780948647680829e-03,3.621824931993103131e-05
9.019000000000000128e+00,1.191879152317564449e-03,3.620287474106445076e-05
9.019999999999999574e+00,1.187805551632868835e-03,3.618705974609119646e-05
9.021000000000000796e+00,1.183560614056809257e-03,3.617081766960773663e-05
9.022000000000000242e+00,1.179144832199461061e-03,3.615416194325542947e-05
9.022999999999999687e+00,1.174558724361925936e-03,3.613710645248360424e-05
9.024000000000000909e+00,1.169802833959257939e-03,3.611966517069085069e-05
9.025000000000000355e+00,1.164877730186516429e-03,3.610185252460201854e-05
9.025999999999999801e+00,1.159784007251222701e-03,3.608368300411131662e-05
9.027000000000001023e+00,1.154522284967537905e-03,3.606517153864004411e-05
9.028000000000000469e+00,1.149093208123648643e-03,3.604633311464077746e-05
9.028999999999999915e+00,1.143497447056101386e-03,3.602718314264254356e-05
9.029999999999999361e+00,1.137735696964266860e-03,3.600773707863505452e-05
9.031000000000000583e+00,1.131808678541746651e-03,3.598801078476478621e-05
9.032000000000000028e+00,1.125717137281243918e-03,3.596802014026853400e-05
9.032999999999999474e+00,1.119461844036443148e-03,3.594778144421728426e-05
9.034000000000000696e+00,1.113043594392128591e-03,3.592731099198062493e-05
9.035000000000000142e+00,1.106463209198473236e-03,3.590662546576599707e-05
9.035999999999999588e+00,1.099721533847320201e-03,3.588574153343248311e-05
9.037000000000000810e+00,1.092819438975000963e-03,3.586467623580665758e-05
9.038000000000000256e+00,1.085757819740742428e-03,3.584344658107147522e-05
9.038999999999999702e+00,1.078537596355320233e-03,3.582206994560551777e-05
9.040000000000000924e+00,1.071159713419940875e-03,3.580056364734381477e-05
9.041000000000000369e+00,1.063625140496536397e-03,3.577894533889342378e-05
9.041999999999999815e+00,1.055934871481151909e-03,3.575723260598962845e-05
9.043000000000001037e+00,1.048089925195616612e-03,3.573544335383501791e-05
9.044000000000000483e+00,1.040091344647723704e-03,3.571359539918761661e-05
9.044999999999999929e+00,1.031940197640913688e-03,3.569170687225009953e-05
9.045999999999999375e+00,1.023637576102360463e-03,3.566979578090829182e-05
9.047000000000000597e+00,1.015184596688496060e-03,3.564788042867109597e-05
9.048000000000000043e+00,1.006582400118352953e-03,3.562597898416866620e-05
9.048999999999999488e+00,9.978321517745520567e-04,3.560410987661292152e-05
9.050000000000000711e+00,9.889350410480957261e-04,3.558229136917106524e-05
9.051000000000000156e+00,9.798922819853016480e-04,3.556054197561752745e-05
9.051999999999999602e+00,9.707051126078919618e-04,3.553888003504435323e-05
9.053000000000000824e+00,9.613747955133446254e-04,3.551732411586682126e-05
9.054000000000000270e+00,9.519026173186163854e-04,3.549589257390381734e-05
9.054999999999999716e+00,9.422898892845867416e-04,3.547460396549917416e-05
9.056000000000000938e+00,9.325379467170644360e-04,3.545347662700560514e-05
9.057000000000000384e+00,9.226481496547740127e-04,3.543252908260233045e-05
9.057999999999999829e+00,9.126218822810144848e-04,3.541177959239773449e-05
9.059000000000001052e+00,9.024605536054337417e-04,3.539124656815758159e-05
9.060000000000000497e+00,8.921655969403209522e-04,3.537094814917712018e-05
9.060999999999999943e+00,8.817384707089383732e-04,3.535090261240114755e-05
9.061999999999999389e+00,8.711806579037828209e-04,3.533112792884502557e-05
9.063000000000000611e+00,8.604936669005511024e-04,3.531164219182692551e-05
9.064000000000000057e+00,8.496790310507058375e-04,3.529246315954177280e-05
9.064999999999999503e+00,8.387383094709815069e-04,3.527360867432585912e-05
9.066000000000000725e+00,8.276730867567981586e-04,3.525509623383508301e-05
9.067000000000000171e+00,8.164849739588031724e-04,3.523694339685639519e-05
9.067999999999999616e+00,8.051756082276984462e-04,3.521916732385728713e-05
9.069000000000000838e+00,7.937466538967667164e-04,3.520178521594793074e-05
9.070000000000000284e+00,7.821998024383560203e-04,3.518481389825905151e-05
9.070999999999999730e+00,7.705367735914307650e-04,3.516827020135518617e-05
9.072000000000000952e+00,7.587593153451602668e-04,3.515217051465466741e-05
9.073000000000000398e+00,7.468692053501816775e-04,3.513653122700080095e-05
9.073999999999999844e+00,7.348682511260980644e-04,3.512136826914330750e-05
9.075000000000001066e+00,7.227582916397707041e-04,3.510669752122096409e-05
9.076000000000000512e+00,7.105411978211610084e-04,3.509253440326746954e-05
9.076999999999999957e+00,6.982188744287165169e-04,3.507889427502244742e-05
9.077999999999999403e+00,6.857932608562074825e-04,3.506579198075402608e-05
9.079000000000000625e+00,6.732663334687947337e-04,3.505324229197830809e-05
9.080000000000000071e+00,6.606401068418227057e-04,3.504125946650637786e-05
9.080999999999999517e+00,6.479166365178921135e-04,3.502985763275775257e-05
9.082000000000000739e+00,6.350980209236555592e-04,3.501905037370611306e-05
9.083000000000000185e+00,6.221864048719552391e-04,3.500885115230552497e-05
9.083999999999999631e+00,6.091839822299124343e-04,3.499927285756710186e-05
9.085000000000000853e+00,5.960930003599361612e-04,3.499032822073599254e-05
9.086000000000000298e+00,5.829157639289318706e-04,3.498202940429103223e-05
9.086999999999999744e+00,5.696546406128276006e-04,3.497438837701427226e-05
9.088000000000000966e+00,5.563120664212479463e-04,3.496741649658697404e-05
9.089000000000000412e+00,5.428905532951655176e-04,3.496112493780302946e-05
9.089999999999999858e+00,5.293926965430146214e-04,3.495552424275944614e-05
9.090999999999999304e+00,5.158211849308929394e-04,3.495062472308554821e-05
9.092000000000000526e+00,5.021788112853102417e-04,3.494643605878971744e-05
9.092999999999999972e+00,4.884684862926109289e-04,3.494296769489097339e-05
9.093999999999999417e+00,4.746932535088043792e-04,3.494022842502470514e-05
9.095000000000000639e+00,4.608563085981331521e-04,3.493822678090646890e-05
9.096000000000000085e+00,4.469610209877255603e-04,3.493697062454219213e-05
9.096999999999999531e+00,4.330109612428416745e-04,3.493646754261201285e-05
9.098000000000000753e+00,4.190099327472834628e-04,3.493672443935825242e-05
9.099000000000000199e+00,4.049620115386001295e-04,3.493774793612907460e-05
9.099999999999999645e+00,3.908715936374465376e-04,3.493954396836928270e-05
9.101000000000000867e+00,3.767434545142119874e-04,3.494211815622161495e-05
9.102000000000000313e+00,3.625828212678715995e-04,3.494547542715089315e-05
9.102999999999999758e+00,3.483954638721915680e-04,3.494962039662520667e-05
9.104000000000000981e+00,3.341878082721344480e-04,3.495455696563541399e-05
9.105000000000000426e+00,3.199670807223015589e-04,3.496028870774412384e-05
9.105999999999999872e+00,3.057414903840854426e-04,3.496681849460271213e-05
9.106999999999999318e+00,2.915204654935223908e-04,3.497414885857019236e-05
9.108000000000000540e+00,2.773149584355095272e-04,3.498228161502956607e-05
9.108999999999999986e+00,2.631378468872930254e-04,3.499121824272664286e-05
9.109999999999999432e+00,2.490044634871225321e-04,3.500095950109765138e-05
9.111000000000000654e+00,2.349333057526190190e-04,3.501150579880506859e-05
9.112000000000000099e+00,2.209469946300970835e-04,3.502285683620169913e-05
9.112999999999999545e+00,2.070735860710099744e-04,3.503501195923640251e-05
9.114000000000000767e+00,1.933483810860806939e-04,3.504796980230046212e-05
9.115000000000000213e+00,1.798164500742998381e-04,3.506172864269513920e-05
9.115999999999999659e+00,1.665361745908902809e-04,3.507628605454061067e-05
9.117000000000000881e+00,1.535842329572224536e-04,3.509163925655909818e-05
9.118000000000000327e+00,1.410625778983242318e-04,3.510778476986924096e-05
9.118999999999999773e+00,1.291080111683939934e-04,3.512471875967960007e-05
9.120000000000000995e+00,1.179046914012842355e-04,3.514243670290596394e-05
9.121000000000000441e+00,1.076987334478710930e-04,3.516093372127081565e-05
9.121999999999999886e+00,9.881077449896714113e-05,3.518020425935258782e-05
9.122999999999999332e+00,9.163565372327119366e-05,3.520024241339143862e-05
9.124000000000000554e+00,8.660970588481298725e-05,3.522104161071747623e-05
9.125000000000000000e+00,8.412726091443684150e-05,3.524259494424551991e-05
9.125999999999999446e+00,8.441960146470617137e-05,3.526489485304384408e-05
9.127000000000000668e+00,8.746370541724958296e-05,3.528793343958408724e-05
9.128000000000000114e+00,9.299276521507765666e-05,3.531170217801214760e-05
9.128999999999999559e+00,1.005993321234682845e-04,3.533619221186211731e-05
9.130000000000000782e+00,1.098527737322411372e-04,3.536139406223881565e-05
9.131000000000000227e+00,1.203728244955512517e-04,3.538729794272296839e-05
9.131999999999999673e+00,1.318546522491656904e-04,3.541389346672319471e-05
9.133000000000000895e+00,1.440656894448946181e-04,3.544116994488855348e-05
9.134000000000000341e+00,1.568322552009128164e-04,3.546911611268814459e-05
9.134999999999999787e+00,1.700252727978533978e-04,3.549772041565676549e-05
9.136000000000001009e+00,1.835483690992166701e-04,3.552697074302355425e-05
9.137000000000000455e+00,1.973288704736722067e-04,3.555685470774081093e-05
9.137999999999999901e+00,2.113112726412670085e-04,3.558735939177793767e-05
9.138999999999999346e+00,2.254525813655932894e-04,3.561847162207613997e-05
9.140000000000000568e+00,2.397190014193618609e-04,3.565017771390506019e-05
9.141000000000000014e+00,2.540835735346000748e-04,3.568246373650923016e-05
9.141999999999999460e+00,2.685244769787589725e-04,3.571531527223967007e-05
9.143000000000000682e+00,2.830237968918732669e-04,3.574871768420734161e-05
9.144000000000000128e+00,2.975666215569375684e-04,3.578265588430166072e-05
9.144999999999999574e+00,3.121403723958150072e-04,3.581711457441740366e-05
9.146000000000000796e+00,3.267343029832371517e-04,3.585207803438046593e-05
9.147000000000000242e+00,3.413391188365818164e-04,3.588753034159317519e-05
9.147999999999999687e+00,3.559466877916170053e-04,3.592345516181698394e-05
9.149000000000000909e+00,3.705498152679467046e-04,3.595983600859364323e-05
9.150000000000000355e+00,3.851420702602364240e-04,3.599665602468092064e-05
9.150999999999999801e+00,3.997176475908479796e-04,3.603389818761042716e-05
9.152000000000001023e+00,4.142712598464489554e-04,3.607154513843160922e-05
9.153000000000000469e+00,4.287980499723145181e-04,3.610957939768106060e-05
9.153999999999999915e+00,4.432935221061636813e-04,3.614798315229022911e-05
9.154999999999999361e+00,4.577534845215066629e-04,3.618673848757552317e-05
9.156000000000000583e+00,4.721740042091707276e-04,3.622582722270239228e-05
9.157000000000000028e+00,4.865513685625216995e-04,3.626523105288190452e-05
9.157999999999999474e+00,5.008820549078756837e-04,3.630493140942805594e-05
9.159000000000000696e+00,5.151627040883481699e-04,3.634490967409064193e-05
9.160000000000000142e+00,5.293900996191990916e-04,3.638514701517666224e-05
9.160999999999999588e+00,5.435611492057890225e-04,3.642562455036547626e-05
9.162000000000000810e+00,5.576728702634790608e-04,3.646632318127682420e-05
9.163000000000000256e+00,5.717223765837914796e-04,3.650722377222991385e-05
9.163999999999999702e+00,5.857068681545871385e-04,3.654830703983981134e-05
9.165000000000000924e+00,5.996236214009285177e-04,3.658955369200524106e-05
9.166000000000000369e+00,6.134699820150356451e-04,3.663094429832203832e-05
9.166999999999999815e+00,6.272433576947168210e-04,3.667245943798739404e-05
9.168000000000001037e+00,6.409412130414251195e-04,3.671407956343139241e-05
9.169000000000000483e+00,6.545610640123888241e-04,3.675578516332064110e-05
9.169999999999999929e+00,6.681004742920511937e-04,3.679755666783629119e-05
9.170999999999999375e+00,6.815570510936744915e-04,3.683937452890721374e-05
9.172000000000000597e+00,6.949284425987971693e-04,3.688121913451735708e-05
9.173000000000000043e+00,7.082123345715863119e-04,3.692307096083925408e-05
9.173999999999999488e+00,7.214064486132991351e-04,3.696491046564715698e-05
9.175000000000000711e+00,7.345085395540702951e-04,3.700671818712060490e-05
9.176000000000000156e+00,7.475163942688313858e-04,3.704847467297138827e-05
9.176999999999999602e+00,7.604278295018110324e-04,3.709016056597038997e-05
9.178000000000000824e+00,7.732406911708103806e-04,3.713175653566788670e-05
9.179000000000000270e+00,7.859528525840746554e-04,3.717324336177589252e-05
9.179999999999999716e+00,7.985622139958980983e-04,3.721460189526291229e-05
9.181000000000000938e+00,8.110667011847802043e-04,3.725581312460286864e-05
9.182000000000000384e+00,8.234642653424706403e-04,3.729685810709231056e-05
9.182999999999999829e+00,8.357528817646762932e-04,3.733771806396679913e-05
9.184000000000001052e+00,8.479305498995101447e-04,3.737837432592657887e-05
9.185000000000000497e+00,8.599952923542226535e-04,3.741880836654115834e-05
9.185999999999999943e+00,8.719451550493140463e-04,3.745900180695591308e-05
9.186999999999999389e+00,8.837782062303542940e-04,3.749893645594320509e-05
9.188000000000000611e+00,8.954925368615924107e-04,3.753859427285708512e-05
9.189000000000000057e+00,9.070862597917967807e-04,3.757795740198646218e-05
9.189999999999999503e+00,9.185575101240132023e-04,3.761700818110472877e-05
9.191000000000000725e+00,9.299044445250769647e-04,3.765572915416753023e-05
9.192000000000000171e+00,9.411252417368968972e-04,3.769410305910282541e-05
9.192999999999999616e+00,9.522181018498235066e-04,3.773211284347535157e-05
9.194000000000000838e+00,9.631812468140359173e-04,3.776974170301727228e-05
9.195000000000000284e+00,9.740129198896954610e-04,3.780697305894506873e-05
9.195999999999999730e+00,9.847113862547452953e-04,3.784379056218885654e-05
9.197000000000000952e+00,9.952749323374279495e-04,3.788017811313366094e-05
9.198000000000000398e+00,1.005701866505451497e-03,3.791611988017791539e-05
9.198999999999999844e+00,1.015990518547344422e-03,3.795160028696452798e-05
9.200000000000001066e+00,1.026139240294190709e-03,3.798660404765058800e-05
9.201000000000000512e+00,1.036146405094629224e-03,3.802111612341028604e-05
9.201999999999999957e+00,1.046010408564666686e-03,3.805512176223382095e-05
9.202999999999999403e+00,1.055729667993624433e-03,3.808860650517478954e-05
9.204000000000000625e+00,1.065302623047225316e-03,3.812155624136683322e-05
9.205000000000000071e+00,1.074727735386689408e-03,3.815395711282389070e-05
9.205999999999999517e+00,1.084003489362458592e-03,3.818579558690930113e-05
9.207000000000000739e+00,1.093128391460457651e-03,3.821705843538355650e-05
9.208000000000000185e+00,1.102100971044386564e-03,3.824773280419287082e-05
9.208999999999999631e+00,1.110919779999819433e-03,3.827780610915426727e-05
9.210000000000000853e+00,1.119583393413664009e-03,3.830726613499105666e-05
9.211000000000000298e+00,1.128090409051630671e-03,3.833610097569683226e-05
9.211999999999999744e+00,1.136439448179778818e-03,3.836429911658524746e-05
9.213000000000000966e+00,1.144629155122646371e-03,3.839184934732828725e-05
9.214000000000000412e+00,1.152658197954128331e-03,3.841874086424694853e-05
9.214999999999999858e+00,1.160525268095377854e-03,3.844496316073529716e-05
9.216000000000001080e+00,1.168229081058146969e-03,3.847050615651911203e-05
9.217000000000000526e+00,1.175768375967331698e-03,3.849536009645602053e-05
9.217999999999999972e+00,1.183141916375271422e-03,3.851951564269502106e-05
9.218999999999999417e+00,1.190348489798369108e-03,3.854296376826921584e-05
9.220000000000000639e+00,1.197386908384389130e-03,3.856569590926515117e-05
9.221000000000000085e+00,1.204256008526793107e-03,3.858770383415227790e-05
9.221999999999999531e+00,1.210954651682820534e-03,3.860897974696062430e-05
9.223000000000000753e+00,1.217481723860206226e-03,3.862951616647056029e-05
9.224000000000000199e+00,1.223836136328479386e-03,3.864930610066281763e-05
9.224999999999999645e+00,1.230016825222540701e-03,3.866834288344302302e-05
9.226000000000000867e+00,1.236022752330651368e-03,3.868662030812051783e-05
9.227000000000000313e+00,1.241852904595713543e-03,3.870413249880913932e-05
9.227999999999999758e+00,1.247506294744512439e-03,3.872087410039478956e-05
9.229000000000000981e+00,1.252981960973760002e-03,3.873684007042135118e-05
9.230000000000000426e+00,1.258278967727713546e-03,3.875202584055929741e-05
9.230999999999999872e+00,1.263396405122596891e-03,3.876642719050852058e-05
9.231999999999999318e+00,1.268333389697853591e-03,3.878004041794009740e-05
9.233000000000000540e+00,1.273089063962722523e-03,3.879286214480292703e-05
9.233999999999999986e+00,1.277662597145024772e-03,3.880488950334624740e-05
9.234999999999999432e+00,1.282053184747071603e-03,3.881611995115265751e-05
9.236000000000000654e+00,1.286260049262039984e-03,3.882655146582728506e-05
9.237000000000000099e+00,1.290282439626095311e-03,3.883618236192947041e-05
9.237999999999999545e+00,1.294119631949798089e-03,3.884501148913195037e-05
9.239000000000000767e+00,1.297770929141155247e-03,3.885303801274522291e-05
9.240000000000000213e+00,1.301235661559127120e-03,3.886026162556430907e-05
9.240999999999999659e+00,1.304513186484041517e-03,3.886668235339086242e-05
9.242000000000000881e+00,1.307602888815464961e-03,3.887230077423411496e-05
9.243000000000000327e+00,1.310504180680937972e-03,3.887711777349915144e-05
9.243999999999999773e+00,1.313216502083982976e-03,3.888113478126057037e-05
9.245000000000000995e+00,1.315739320340921772e-03,3.888435355747054789e-05
9.246000000000000441e+00,1.318072130876072993e-03,3.888677640162150825e-05
9.246999999999999886e+00,1.320214456702219772e-03,3.888840591851915908e-05
9.247999999999999332e+00,1.322165848988359361e-03,3.888924528271788330e-05
9.249000000000000554e+00,1.323925886646504149e-03,3.888929798363493216e-05
9.250000000000000000e+00,1.325494177089064961e-03,3.888856804945218035e-05
9.250999999999999446e+00,1.326870355600906753e-03,3.888705981035966335e-05
9.252000000000000668e+00,1.328054085976407370e-03,3.888477816933451434e-05
9.253000000000000114e+00,1.329045060064020433e-03,3.888172832424472114e-05
9.253999999999999559e+00,1.329842998490367778e-03,3.887791602063376292e-05
9.255000000000000782e+00,1.330447650052074895e-03,3.887334730037016292e-05
9.256000000000000227e+00,1.330858792305971133e-03,3.886802877299592285e-05
9.256999999999999673e+00,1.331076231133028562e-03,3.886196732901140647e-05
9.258000000000000895e+00,1.331099801394185255e-03,3.885517041197609513e-05
9.259000000000000341e+00,1.330929366344896269e-03,3.884764574716264023e-05
9.259999999999999787e+00,1.330564818246127113e-03,3.883940162435941927e-05
9.261000000000001009e+00,1.330006077903051094e-03,3.883044659810821857e-05
9.262000000000000455e+00,1.329253095236719844e-03,3.882078977630878881e-05
9.262999999999999901e+00,1.328305848723025130e-03,3.881044053206039127e-05
9.263999999999999346e+00,1.327164346061833087e-03,3.879940878693661198e-05
9.265000000000000568e+00,1.325828623553832082e-03,3.878770471760379106e-05
9.266000000000000014e+00,1.324298746765502528e-03,3.877533904867287934e-05
9.266999999999999460e+00,1.322574809945854498e-03,3.876232274551623830e-05
9.268000000000000682e+00,1.320656936650743208e-03,3.874866732465820829e-05
9.269000000000000128e+00,1.318545279175637646e-03,3.873438452631702969e-05
9.269999999999999574e+00,1.316240019082640404e-03,3.871948663452832117e-05
9.271000000000000796e+00,1.313741366683143915e-03,3.870398614848851701e-05
9.272000000000000242e+00,1.311049561632592108e-03,3.868789609484509304e-05
9.272999999999999687e+00,1.308164872336254779e-03,3.867122971692180458e-05
9.274000000000000909e+00,1.305087596513083200e-03,3.865400079262034988e-05
9.275000000000000355e+00,1.301818060614593148e-03,3.863622328362034680e-05
9.275999999999999801e+00,1.298356620410454207e-03,3.861791165986465130e-05
9.277000000000001023e+00,1.294703660383154323e-03,3.859908057685624373e-05
9.278000000000000469e+00,1.290859594313390054e-03,3.857974520995607160e-05
9.278999999999999915e+00,1.286824864673819738e-03,3.855992089393347116e-05
9.279999999999999361e+00,1.282599943143682229e-03,3.853962345780303481e-05
9.281000000000000583e+00,1.278185330025846536e-03,3.851886888321835121e-05
9.282000000000000028e+00,1.273581554850200049e-03,3.849767365378234835e-05
9.282999999999999474e+00,1.268789175716871593e-03,3.847605437825496650e-05
9.284000000000000696e+00,1.263808779844353102e-03,3.845402811955879338e-05
9.285000000000000142e+00,1.258640982945670277e-03,3.843161207271358329e-05
9.285999999999999588e+00,1.253286429745717684e-03,3.840882390146623909e-05
9.287000000000000810e+00,1.247745793444880518e-03,3.838568136146232708e-05
9.288000000000000256e+00,1.242019776213339503e-03,3.836220266952924008e-05
9.288999999999999702e+00,1.236109108518287664e-03,3.833840611407289008e-05
9.290000000000000924e+00,1.230014549738288505e-03,3.831431041414995020e-05
9.291000000000000369e+00,1.223736887447682839e-03,3.828993434727034255e-05
9.291999999999999815e+00,1.217276937952233018e-03,3.826529710590946201e-05
9.293000000000001037e+00,1.210635545738075226e-03,3.824041792737202381e-05
9.294000000000000483e+00,1.203813583918690285e-03,3.821531645558727921e-05
9.294999999999999929e+00,1.196811953603633873e-03,3.819001234164043742e-05
9.295999999999999375e+00,1.189631584469467854e-03,3.816452562484612073e-05
9.297000000000000597e+00,1.182273434079691207e-03,3.813887634460314652e-05
9.298000000000000043e+00,1.174738488391764571e-03,3.811308489360959049e-05
9.298999999999999488e+00,1.167027761146510354e-03,3.808717164212448039e-05
9.300000000000000711e+00,1.159142294371785786e-03,3.806115731182099999e-05
9.301000000000000156e+00,1.151083157762980858e-03,3.803506255449376830e-05
9.301999999999999602e+00,1.142851449206282481e-03,3.800890834092178591e-05
9.303000000000000824e+00,1.134448294106124577e-03,3.798271558016831130e-05
9.304000000000000270e+00,1.125874845941895975e-03,3.795650548200067855e-05
9.304999999999999716e+00,1.117132285644671175e-03,3.793029915493934358e-05
9.306000000000000938e+00,1.108221822071552920e-03,3.790411797792095908e-05
9.307000000000000384e+00,1.099144691426881277e-03,3.787798318891735544e-05
9.307999999999999829e+00,1.089902157796600888e-03,3.785191629207268759e-05
9.309000000000001052e+00,1.080495512494098484e-03,3.782593864184906552e-05
9.310000000000000497e+00,1.070926074640869696e-03,3.780007180825997157e-05
9.310999999999999943e+00,1.061195190563028051e-03,3.777433717323065493e-05
9.311999999999999389e+00,1.051304234326703524e-03,3.774875633077915928e-05
9.313000000000000611e+00,1.041254607191273961e-03,3.772335066345171739e-05
9.314000000000000057e+00,1.031047738160888313e-03,3.769814172251425519e-05
9.314999999999999503e+00,1.020685083377831674e-03,3.767315082325007166e-05
9.316000000000000725e+00,1.010168126787704991e-03,3.764839942641795534e-05
9.317000000000000171e+00,9.994983795981228231e-04,3.762390872651955178e-05
9.317999999999999616e+00,9.886773808772035630e-04,3.759970003184567937e-05
9.319000000000000838e+00,9.777066970656116737e-04,3.757579434099410294e-05
9.320000000000000284e+00,9.665879226443603069e-04,3.755221275785756475e-05
9.320999999999999730e+00,9.553226796697907031e-04,3.752897606166356523e-05
9.322000000000000952e+00,9.439126185009794751e-04,3.750610507653762973e-05
9.323000000000000398e+00,9.323594174344742571e-04,3.748362027974439724e-05
9.323999999999999844e+00,9.206647834505225217e-04,3.746154218287623810e-05
9.325000000000001066e+00,9.088304519022282141e-04,3.743989089593245044e-05
9.326000000000000512e+00,8.968581873543326208e-04,3.741868653164878413e-05
9.326999999999999957e+00,8.847497833515310982e-04,3.739794879571344476e-05
9.327999999999999403e+00,8.725070634313336583e-04,3.737769735931531804e-05
9.329000000000000625e+00,8.601318809698668081e-04,3.735795144026368014e-05
9.330000000000000071e+00,8.476261202764000377e-04,3.733873019984298796e-05
9.330999999999999517e+00,8.349916966675961045e-04,3.732005232528483356e-05
9.332000000000000739e+00,8.222305576973739250e-04,3.730193642397568193e-05
9.333000000000000185e+00,8.093446833674167260e-04,3.728440058338698150e-05
9.333999999999999631e+00,7.963360876446507874e-04,3.726746276691390793e-05
9.335000000000000853e+00,7.832068189478975017e-04,3.725114041036437884e-05
9.336000000000000298e+00,7.699589619011349730e-04,3.723545080410132905e-05
9.336999999999999744e+00,7.565946381442158284e-04,3.722041067688373450e-05
9.338000000000000966e+00,7.431160084778092121e-04,3.720603657951400401e-05
9.339000000000000412e+00,7.295252741114068235e-04,3.719234447361060523e-05
9.339999999999999858e+00,7.158246792879763417e-04,3.717935010552870601e-05
9.341000000000001080e+00,7.020165130853002347e-04,3.716706861548868936e-05
9.342000000000000526e+00,6.881031127322083558e-04,3.715551492189687541e-05
9.342999999999999972e+00,6.740868661670316097e-04,3.714470328223497470e-05
9.343999999999999417e+00,6.599702162307155822e-04,3.713464769911654293e-05
9.345000000000000639e+00,6.457556643161839038e-04,3.712536152300390375e-05
9.346000000000000085e+00,6.314457757554946824e-04,3.711685781291284674e-05
9.346999999999999531e+00,6.170431848783507547e-04,3.710914893782677290e-05
9.348000000000000753e+00,6.025506021354775288e-04,3.710224695909982882e-05
9.349000000000000199e+00,5.879708211291760980e-04,3.709616323740132357e-05
9.349999999999999645e+00,5.733067280850431997e-04,3.709090880034709612e-05
9.351000000000000867e+00,5.585613117852129437e-04,3.708649394834342636e-05
9.352000000000000313e+00,5.437376764513182203e-04,3.708292863509142631e-05
9.352999999999999758e+00,5.288390557558483125e-04,3.708022206804291356e-05
9.354000000000000981e+00,5.138688306467971206e-04,3.707838307384245610e-05
9.355000000000000426e+00,4.988305493702573134e-04,3.707741972566602496e-05
9.355999999999999872e+00,4.837279526728525915e-04,3.707733971554230191e-05
9.356999999999999318e+00,4.685650028775595159e-04,3.707814996721858834e-05
9.358000000000000540e+00,4.533459202626167789e-04,3.707985698604019184e-05
9.358999999999999986e+00,4.380752260337205588e-04,3.708246649439332746e-05
9.359999999999999432e+00,4.227577960845768992e-04,3.708598380709039424e-05
9.361000000000000654e+00,4.073989258952568455e-04,3.709041344146746878e-05
9.362000000000000099e+00,3.920044120707502936e-04,3.709575947647565620e-05
9.362999999999999545e+00,3.765806527814204467e-04,3.710202520086743945e-05
9.364000000000000767e+00,3.611347751539017753e-04,3.710921345722005955e-05
9.365000000000000213e+00,3.456747952315350524e-04,3.711732629132184639e-05
9.365999999999999659e+00,3.302098234079619134e-04,3.712636529742101835e-05
9.367000000000000881e+00,3.147503276792292708e-04,3.713633126487533783e-05
9.368000000000000327e+00,2.993084770306456989e-04,3.714722452747180539e-05
9.368999999999999773e+00,2.838985908880287579e-04,3.715904461491203992e-05
9.370000000000000995e+00,2.685377362793056524e-04,3.717179060075584244e-05
9.371000000000000441e+00,2.532465268947042391e-04,3.718546075827081521e-05
9.371999999999999886e+00,2.380502068830658131e-04,3.720005289431530063e-05
9.372999999999999332e+00,2.229801337543203463e-04,3.721556402552017920e-05
9.374000000000000554e+00,2.080758315071768903e-04,3.723199070782703761e-05
9.375000000000000000e+00,1.933878564211876532e-04,3.724932871030456962e-05
9.375999999999999446e+00,1.789818269011442774e-04,3.726757334272122111e-05
9.377000000000000668e+00,1.649440989307383962e-04,3.728671914340677958e-05
9.378000000000000114e+00,1.513897104212479083e-04,3.730676019431111034e-05
9.378999999999999559e+00,1.384732528111042320e-04,3.732768981512949363e-05
9.380000000000000782e+00,1.264029709523207287e-04,3.734950088120457935e-05
9.381000000000000227e+00,1.154568973489803873e-04,3.737218551508207019e-05
9.381999999999999673e+00,1.059958214399640407e-04,3.739573540274853444e-05
9.383000000000000895e+00,9.845995971807692821e-05,3.742014149808236612e-05
9.384000000000000341e+00,9.332691409839861214e-05,3.744539432956398831e-05
9.384999999999999787e+00,9.101265380578193618e-05,3.747148371942128983e-05
9.386000000000001009e+00,9.173737770326436866e-05,3.749839906758953333e-05
9.387000000000000455e+00,9.543649406587974629e-05,3.752612908416435721e-05
9.387999999999999901e+00,1.017889338283634677e-04,3.755466208267055540e-05
9.388999999999999346e+00,1.103383537046504479e-04,3.758398570734616584e-05
9.390000000000000568e+00,1.206180134161796827e-04,3.761408721506877430e-05
9.391000000000000014e+00,1.322232863609014604e-04,3.764495322465833955e-05
9.391999999999999460e+00,1.448331713518554212e-04,3.767656998248133493e-05
9.393000000000000682e+00,1.582041097081643519e-04,3.770892312001946983e-05
9.394000000000000128e+00,1.721546617001366516e-04,3.774199792576703541e-05
9.394999999999999574e+00,1.865500685707064397e-04,3.777577909575916953e-05
9.396000000000000796e+00,2.012896632479159291e-04,3.781025098992767927e-05
9.397000000000000242e+00,2.162974436366653873e-04,3.784539740920678068e-05
9.397999999999999687e+00,2.315152684936669239e-04,3.788120185632261019e-05
9.399000000000000909e+00,2.468980160300461124e-04,3.791764730392496876e-05
9.400000000000000355e+00,2.624101445936718102e-04,3.795471643611744543e-05
9.400999999999999801e+00,2.780232399226682306e-04,3.799239143379574128e-05
9.402000000000001023e+00,2.937142504586827516e-04,3.803065421392082284e-05
9.403000000000000469e+00,3.094642068295106753e-04,3.806948624009753369e-05
9.403999999999999915e+00,3.252572811690753471e-04,3.810886873237121809e-05
9.404999999999999361e+00,3.410800901796638197e-04,3.814878246463584440e-05
9.406000000000000583e+00,3.569211715079725444e-04,3.818920800641969533e-05
9.407000000000000028e+00,3.727705878886991174e-04,3.823012552416611920e-05
9.407999999999999474e+00,3.886196232415427797e-04,3.827151499723912875e-05
9.409000000000000696e+00,4.044605487368547157e-04,3.831335603794064310e-05
9.410000000000000142e+00,4.202864394169735862e-04,3.835562808058218037e-05
9.410999999999999588e+00,4.360910309429608632e-04,3.839831023571068394e-05
9.412000000000000810e+00,4.518686050200595148e-04,3.844138149254408429e-05
9.413000000000000256e+00,4.676138988465325472e-04,3.848482053187153297e-05
9.413999999999999702e+00,4.833220312436670553e-04,3.852860590574402232e-05
9.415000000000000924e+00,4.989884438226178855e-04,3.857271590886039459e-05
9.416000000000000369e+00,5.146088519906253517e-04,3.861712874707336592e-05
9.416999999999999815e+00,5.301792058152029682e-04,3.866182239040368219e-05
9.418000000000001037e+00,5.456956567328315405e-04,3.870677476389449746e-05
9.419000000000000483e+00,5.611545309221303846e-04,3.875196359700609707e-05
9.419999999999999929e+00,5.765523061958233945e-04,3.879736656616110716e-05
9.420999999999999375e+00,5.918855935631965343e-04,3.884296119866516804e-05
9.422000000000000597e+00,6.071511207592620750e-04,3.888872499640352615e-05
9.423000000000000043e+00,6.223457194355764936e-04,3.893463532426589012e-05
9.423999999999999488e+00,6.374663132207649156e-04,3.898066958208295857e-05
9.425000000000000711e+00,6.525099086096743800e-04,3.902680507312298973e-05
9.426000000000000156e+00,6.674735861853816178e-04,3.907301911988980442e-05
9.426999999999999602e+00,6.823544941193045339e-04,3.911928899589489200e-05
9.428000000000000824e+00,6.971498415972162766e-04,3.916559203339889671e-05
9.429000000000000270e+00,7.118568941925508108e-04,3.921190552246282737e-05
9.429999999999999716e+00,7.264729688653117972e-04,3.925820682628834403e-05
9.431000000000000938e+00,7.409954306395002315e-04,3.930447332618350667e-05
9.432000000000000384e+00,7.554216887347241357e-04,3.935068251071472756e-05
9.432999999999999829e+00,7.697491942601405448e-04,3.939681190355975068e-05
9.434000000000001052e+00,7.839754371620035519e-04,3.944283914802917317e-05
9.435000000000000497e+00,7.980979445958791621e-04,3.948874195085160622e-05
9.435999999999999943e+00,8.121142785586740222e-04,3.953449815331560642e-05
9.436999999999999389e+00,8.260220348207610074e-04,3.958008568740856143e-05
9.438000000000000611e+00,8.398188408831428354e-04,3.962548267909109402e-05
9.439000000000000057e+00,8.535023553863519807e-04,3.967066736351667380e-05
9.439999999999999503e+00,8.670702665673168897e-04,3.971561812548803170e-05
9.441000000000000725e+00,8.805202918303354836e-04,3.976031352242546127e-05
9.442000000000000171e+00,8.938501763835762174e-04,3.980473234035764127e-05
9.442999999999999616e+00,9.070576931594366002e-04,3.984885352944934341e-05
9.444000000000000838e+00,9.201406417535678856e-04,3.989265623997746273e-05
9.445000000000000284e+00,9.330968484455833337e-04,3.993611984482591551e-05
9.445999999999999730e+00,9.459241652507183878e-04,3.997922394633014661e-05
9.447000000000000952e+00,9.586204701331961335e-04,4.002194836547329877e-05
9.448000000000000398e+00,9.711836661598779400e-04,4.006427318704164066e-05
9.448999999999999844e+00,9.836116818194293784e-04,4.010617876544610237e-05
9.450000000000001066e+00,9.959024703318929053e-04,4.014764570526042626e-05
9.451000000000000512e+00,1.008054010081365194e-03,4.018865487898325140e-05
9.451999999999999957e+00,1.020064303873821502e-03,4.022918747359499484e-05
9.452999999999999403e+00,1.031931379460121999e-03,4.026922496750711040e-05
9.454000000000000625e+00,1.043653289038395720e-03,4.030874908442913035e-05
9.455000000000000071e+00,1.055228109696116408e-03,4.034774189466477993e-05
9.455999999999999517e+00,1.066653942830757566e-03,4.038618582152939031e-05
9.457000000000000739e+00,1.077928914831635925e-03,4.042406361789332016e-05
9.458000000000000185e+00,1.089051176602228886e-03,4.046135832671704394e-05
9.458999999999999631e+00,1.100018904090982550e-03,4.049805335689960492e-05
9.460000000000000853e+00,1.110830297827314394e-03,4.053413244820815110e-05
9.461000000000000298e+00,1.121483583616076848e-03,4.056957974644901250e-05
9.461999999999999744e+00,1.131977012085400545e-03,4.060437972812965673e-05
9.463000000000000966e+00,1.142308859309478907e-03,4.063851726651800252e-05
9.464000000000000412e+00,1.152477426440436624e-03,4.067197758822380219e-05
9.464999999999999858e+00,1.162481040382975540e-03,4.070474634175162015e-05
9.466000000000001080e+00,1.172318053356811692e-03,4.073680952974880880e-05
9.467000000000000526e+00,1.181986843588213711e-03,4.076815359471491572e-05
9.467999999999999972e+00,1.191485814954773527e-03,4.079876534315733037e-05
9.468999999999999417e+00,1.200813397669276642e-03,4.082863204132526527e-05
9.470000000000000639e+00,1.209968047857122413e-03,4.085774133560557251e-05
9.471000000000000085e+00,1.218948248346362435e-03,4.088608132412911342e-05
9.471999999999999531e+00,1.227752508253557870e-03,4.091364047465455994e-05
9.473000000000000753e+00,1.236379363632607656e-03,4.094040776026774161e-05
9.474000000000000199e+00,1.244827377155720066e-03,4.096637252931123913e-05
9.474999999999999645e+00,1.253095138800177158e-03,4.099152464163068418e-05
9.476000000000000867e+00,1.261181265504993099e-03,4.101585434843065079e-05
9.477000000000000313e+00,1.269084401926432208e-03,4.103935239229808586e-05
9.477999999999999758e+00,1.276803219977511433e-03,4.106200991182446132e-05
9.479000000000000981e+00,1.284336419533656150e-03,4.108381858472269027e-05
9.480000000000000426e+00,1.291682728163618971e-03,4.110477047391022904e-05
9.480999999999999872e+00,1.298840901822751349e-03,4.112485816856668684e-05
9.481999999999999318e+00,1.305809724373984413e-03,4.114407467767462534e-05
9.483000000000000540e+00,1.312588008349292994e-03,4.116241355300888485e-05
9.483999999999999986e+00,1.319174594626017910e-03,4.117986873362933806e-05
9.484999999999999432e+00,1.325568353063102034e-03,4.119643473406477005e-05
9.486000000000000654e+00,1.331768182152957966e-03,4.121210646541468165e-05
9.487000000000000099e+00,1.337773009740415289e-03,4.122687940068482844e-05
9.487999999999999545e+00,1.343581792634213632e-03,4.124074941393038535e-05
9.489000000000000767e+00,1.349193517260411420e-03,4.125371295612476058e-05
9.490000000000000213e+00,1.354607199274509947e-03,4.126576689323118216e-05
9.490999999999999659e+00,1.359821884295650367e-03,4.127690867098452821e-05
9.492000000000000881e+00,1.364836647507373154e-03,4.128713612888350152e-05
9.493000000000000327e+00,1.369650594331219039e-03,4.129644770078724905e-05
9.493999999999999773e+00,1.374262860044302278e-03,4.130484222051316890e-05
9.495000000000000995e+00,1.378672610410035292e-03,4.131231912203984922e-05
9.496000000000000441e+00,1.382879041307739183e-03,4.131887824180526176e-05
9.496999999999999886e+00,1.386881379428451730e-03,4.132452000645697471e-05
9.497999999999999332e+00,1.390678881801276105e-03,4.132924525181878921e-05
9.499000000000000554e+00,1.394270836502227700e-03,4.133305542432462703e-05
9.500000000000000000e+00,1.397656562199124436e-03,4.133595236203992752e-05
9.500999999999999446e+00,1.400835408838188795e-03,4.133793851547798014e-05
9.502000000000000668e+00,1.403806757262604900e-03,4.133901671824373794e-05
9.503000000000000114e+00,1.406570019780238427e-03,4.133919042206198746e-05
9.503999999999999559e+00,1.409124639801925946e-03,4.133846346193734887e-05
9.505000000000000782e+00,1.411470092423168683e-03,4.133684029527316103e-05
9.506000000000000227e+00,1.413605883962435654e-03,4.133432576949597480e-05
9.506999999999999673e+00,1.415531552690462011e-03,4.133092534189136713e-05
9.508000000000000895e+00,1.417246668330441597e-03,4.132664484153555982e-05
9.509000000000000341e+00,1.418750832662652459e-03,4.132149072669848654e-05
9.509999999999999787e+00,1.420043679121920331e-03,4.131546982151282333e-05
9.511000000000001009e+00,1.421124873417884847e-03,4.130858956002002362e-05
9.512000000000000455e+00,1.421994112992800005e-03,4.130085775154618987e-05
9.512999999999999901e+00,1.422651127653978788e-03,4.129228282867718268e-05
9.513999999999999346e+00,1.423095679161570822e-03,4.128287356931602129e-05
9.515000000000000568e+00,1.423327561796821576e-03,4.127263936648235229e-05
9.516000000000000014e+00,1.423346601884969411e-03,4.126158996616059071e-05
9.516999999999999460e+00,1.423152658393073361e-03,4.124973572684026787e-05
9.518000000000000682e+00,1.422745622447669145e-03,4.123708733383119171e-05
9.519000000000000128e+00,1.422125417880187696e-03,4.122365609021141040e-05
9.519999999999999574e+00,1.421292000765240517e-03,4.120945363335856996e-05
9.521000000000000796e+00,1.420245359971095567e-03,4.119449219996945401e-05
9.522000000000000242e+00,1.418985516659791767e-03,4.117878434563733279e-05
9.522999999999999687e+00,1.417512524931252224e-03,4.116234322480222729e-05
9.524000000000000909e+00,1.415826471271482796e-03,4.114518228756672112e-05
9.525000000000000355e+00,1.413927475033311884e-03,4.112731558955056696e-05
9.525999999999999801e+00,1.411815687961051700e-03,4.110875747517186740e-05
9.527000000000001023e+00,1.409491294761045345e-03,4.108952287268706840e-05
9.528000000000000469e+00,1.406954512564267479e-03,4.106962699489585854e-05
9.528999999999999915e+00,1.404205591479108263e-03,4.104908562285380442e-05
9.529999999999999361e+00,1.401244814061471935e-03,4.102791479908780495e-05
9.531000000000000583e+00,1.398072495869409106e-03,4.100613114542396803e-05
9.532000000000000028e+00,1.394688984863208395e-03,4.098375152326394575e-05
9.532999999999999474e+00,1.391094661874596851e-03,4.096079335256531115e-05
9.534000000000000696e+00,1.387289940182023914e-03,4.093727429690048510e-05
9.535000000000000142e+00,1.383275265999865580e-03,4.091321255629904509e-05
9.535999999999999588e+00,1.379051117892317281e-03,4.088862653671742405e-05
9.537000000000000810e+00,1.374618007309573063e-03,4.086353517356141658e-05
9.538000000000000256e+00,1.369976478008631338e-03,4.083795760814236137e-05
9.538999999999999702e+00,1.365127106501667778e-03,4.081191350771518430e-05
9.540000000000000924e+00,1.360070501584023563e-03,4.078542270055238639e-05
9.541000000000000369e+00,1.354807304817818529e-03,4.075850552133442674e-05
9.541999999999999815e+00,1.349338189834916940e-03,4.073118246714318817e-05
9.543000000000001037e+00,1.343663862919166176e-03,4.070347451721915093e-05
9.544000000000000483e+00,1.337785062480722825e-03,4.067540278342608452e-05
9.544999999999999929e+00,1.331702559469181415e-03,4.064698884208115144e-05
9.545999999999999375e+00,1.325417156739379246e-03,4.061825438251382911e-05
9.547000000000000597e+00,1.318929689576959488e-03,4.058922154539245812e-05
9.548000000000000043e+00,1.312241025135675457e-03,4.055991256498596887e-05
9.548999999999999488e+00,1.305352062843607780e-03,4.053035009985454979e-05
9.550000000000000711e+00,1.298263733852174145e-03,4.050055686551221388e-05
9.551000000000000156e+00,1.290977001513853072e-03,4.047055599394769690e-05
9.551999999999999602e+00,1.283492860780060954e-03,4.044037065153103914e-05
9.553000000000000824e+00,1.275812338601388114e-03,4.041002437311722045e-05
9.554000000000000270e+00,1.267936493349187997e-03,4.037954071954796787e-05
9.554999999999999716e+00,1.259866415366844763e-03,4.034894361619317251e-05
9.556000000000000938e+00,1.251603226283652844e-03,4.031825695371246725e-05
9.557000000000000384e+00,1.243148079426356026e-03,4.028750496901014472e-05
9.557999999999999829e+00,1.234502159345154861e-03,4.025671186247790228e-05
9.559000000000001052e+00,1.225666682225466696e-03,4.022590212564924959e-05
9.560000000000000497e+00,1.216642895241986646e-03,4.019510016680764581e-05
9.560999999999999943e+00,1.207432077057860129e-03,4.016433068892811485e-05
9.561999999999999389e+00,1.198035537237071308e-03,4.013361829067378319e-05
9.563000000000000611e+00,1.188454616727930690e-03,4.010298782058005057e-05
9.564000000000000057e+00,1.178690687248435060e-03,4.007246398141834802e-05
9.564999999999999503e+00,1.168745151755376608e-03,4.004207169686450354e-05
9.566000000000000725e+00,1.158619443889634089e-03,4.001183572670072042e-05
9.567000000000000171e+00,1.148315028450783192e-03,3.998178100197539466e-05
9.567999999999999616e+00,1.137833400853350716e-03,3.995193226198531902e-05
9.569000000000000838e+00,1.127176087590915556e-03,3.992231442255951671e-05
9.570000000000000284e+00,1.116344645757902246e-03,3.989295214620879081e-05
9.570999999999999730e+00,1.105340663543356991e-03,3.986387021482180003e-05
9.572000000000000952e+00,1.094165759656888417e-03,3.983509314148192743e-05
9.573000000000000398e+00,1.082821583943655670e-03,3.980664552623437269e-05
9.573999999999999844e+00,1.071309816919715574e-03,3.977855166952695243e-05
9.575000000000001066e+00,1.059632170313511363e-03,3.975083593471176170e-05
9.576000000000000512e+00,1.047790386593635626e-03,3.972352232652662745e-05
9.576999999999999957e+00,1.035786239637138170e-03,3.969663487444397872e-05
9.577999999999999403e+00,1.023621534353484370e-03,3.967019724525296570e-05
9.579000000000000625e+00,1.011298107295173715e-03,3.964423307384006256e-05
9.580000000000000071e+00,9.988178263920345981e-04,3.961876557818242497e-05
9.580999999999999517e+00,9.861825917348411921e-04,3.959381795374381148e-05
9.582000000000000739e+00,9.733943352557808577e-04,3.956941292822455905e-05
9.583000000000000185e+00,9.604550215926775485e-04,3.954557313301929657e-05
9.583999999999999631e+00,9.473666480056922327e-04,3.952232074393913821e-05
9.585000000000000853e+00,9.341312452936504545e-04,3.949967779925028154e-05
9.586000000000000298e+00,9.207508777936376006e-04,3.947766581623087949e-05
9.586999999999999744e+00,9.072276445007338482e-04,3.945630616194500175e-05
9.588000000000000966e+00,8.935636792205610846e-04,3.943561962319541513e-05
9.589000000000000412e+00,8.797611519395977936e-04,3.941562681833478692e-05
9.589999999999999858e+00,8.658222691982822962e-04,3.939634779468496547e-05
9.591000000000001080e+00,8.517492756141959147e-04,3.937780235090339493e-05
9.592000000000000526e+00,8.375444545860854248e-04,3.936000965396035944e-05
9.592999999999999972e+00,8.232101301898368849e-04,3.934298861809615695e-05
9.593999999999999417e+00,8.087486682665023319e-04,3.932675750966858772e-05
9.595000000000000639e+00,7.941624787164940210e-04,3.931133430470842442e-05
9.596000000000000085e+00,7.794540170408053529e-04,3.929673629028965426e-05
9.596999999999999531e+00,7.646257873038812738e-04,3.928298041489940596e-05
9.598000000000000753e+00,7.496803443468937371e-04,3.927008291657395182e-05
9.599000000000000199e+00,7.346202974206621650e-04,3.925805968011553414e-05
9.599999999999999645e+00,7.194483133620775250e-04,3.924692584652571037e-05
9.601000000000000867e+00,7.041671212966971963e-04,3.923669617180397626e-05
9.602000000000000313e+00,6.887795169880259975e-04,3.922738464083468156e-05
9.602999999999999758e+00,6.732883689997412125e-04,3.921900482403022531e-05
9.604000000000000981e+00,6.576966247350352285e-04,3.921156949178025914e-05
9.605000000000000426e+00,6.420073186122863965e-04,3.920509097008156011e-05
9.605999999999999872e+00,6.262235804725654930e-04,3.919958077559572180e-05
9.606999999999999318e+00,6.103486465638895912e-04,3.919504996183852645e-05
9.608000000000000540e+00,5.943858713503832403e-04,3.919150874565929295e-05
9.608999999999999986e+00,5.783387425435216429e-04,3.918896684826845731e-05
9.609999999999999432e+00,5.622108978281001139e-04,3.918743314000688952e-05
9.611000000000000654e+00,5.460061458554483008e-04,3.918691597985981938e-05
9.612000000000000099e+00,5.297284901872081333e-04,3.918742286018296817e-05
9.612999999999999545e+00,5.133821591558308198e-04,3.918896075482232254e-05
9.614000000000000767e+00,4.969716408179875641e-04,3.919153574378274958e-05
9.615000000000000213e+00,4.805017264220044575e-04,3.919515335887915073e-05
9.615999999999999659e+00,4.639775622501795399e-04,3.919981824957438144e-05
9.617000000000000881e+00,4.474047143960834015e-04,3.920553450762120977e-05
9.618000000000000327e+00,4.307892476183276960e-04,3.921230532528845235e-05
9.618999999999999773e+00,4.141378244094127211e-04,3.922013332988948120e-05
9.620000000000000995e+00,3.974578279490423196e-04,3.922902024861695821e-05
9.621000000000000441e+00,3.807575183550999053e-04,3.923896723141775424e-05
9.621999999999999886e+00,3.640462302475092407e-04,3.924997452220023095e-05
9.622999999999999332e+00,3.473346273151588356e-04,3.926204178684091915e-05
9.624000000000000554e+00,3.306350307655638379e-04,3.927516778939645081e-05
9.625000000000000000e+00,3.139618497872958950e-04,3.928935071017861341e-05
9.625999999999999446e+00,2.973321487173428350e-04,3.930458783416426115e-05
9.627000000000000668e+00,2.807664049826806389e-04,3.932087586521121943e-05
9.628000000000000114e+00,2.642895303010262529e-04,3.933821061537179728e-05
9.628999999999999559e+00,2.479322643292617909e-04,3.935658731811734475e-05
9.630000000000000782e+00,2.317330943646968549e-04,3.937600032347895904e-05
9.631000000000000227e+00,2.157409286783654005e-04,3.939644341069555125e-05
9.631999999999999673e+00,2.000188468460094900e-04,3.941790949477668338e-05
9.633000000000000895e+00,1.846493878508320447e-04,3.944039092247663569e-05
9.634000000000000341e+00,1.697419899556194866e-04,3.946387919356008218e-05
9.634999999999999787e+00,1.554433166495815103e-04,3.948836525408767548e-05
9.636000000000001009e+00,1.419510685373398897e-04,3.951383921202119079e-05
9.637000000000000455e+00,1.295309543387123459e-04,3.954029063292615660e-05
9.637999999999999901e+00,1.185335686766768868e-04,3.956770827743813295e-05
9.638999999999999346e+00,1.094012302074616732e-04,3.959608038030963862e-05
9.640000000000000568e+00,1.026442949427933891e-04,3.962539438751546463e-05
9.641000000000000014e+00,9.876131366300919300e-05,3.965563723334765124e-05
9.641999999999999460e+00,9.810196806039730760e-05,3.968679508589009687e-05
9.643000000000000682e+00,1.007352092237541566e-04,3.971885363123819348e-05
9.644000000000000128e+00,1.064203589877509715e-04,3.975179783077019885e-05
9.644999999999999574e+00,1.147060004585010850e-04,3.978561216566105739e-05
9.646000000000000796e+00,1.250761531952318973e-04,3.982028041145227909e-05
9.647000000000000242e+00,1.370568015909460829e-04,3.985578591000217389e-05
9.647999999999999687e+00,1.502603636973337932e-04,3.989211132641845824e-05
9.649000000000000909e+00,1.643886153405113321e-04,3.992923890107662519e-05
9.650000000000000355e+00,1.792183872188148237e-04,3.996715023994150547e-05
9.650999999999999801e+00,1.945840748070823010e-04,4.000582655307801001e-05
9.652000000000001023e+00,2.103624477933306440e-04,4.004524844783007872e-05
9.653000000000000469e+00,2.264609726537362229e-04,4.008539617259701342e-05
9.653999999999999915e+00,2.428092968200607979e-04,4.012624939860013500e-05
9.654999999999999361e+00,2.593531702197559696e-04,4.016778744963441232e-05
9.656000000000000583e+00,2.760501340626401816e-04,4.020998913014075035e-05
9.657000000000000028e+00,2.928664546387656784e-04,4.025283294076352215e-05
9.657999999999999474e+00,3.097749289209411638e-04,4.029629688383607291e-05
9.659000000000000696e+00,3.267532981279387791e-04,4.034035868349949722e-05
9.660000000000000142e+00,3.437830902333240796e-04,4.038499560953999967e-05
9.660999999999999588e+00,3.608487647101047400e-04,4.043018468008971342e-05
9.662000000000000810e+00,3.779370751896751887e-04,4.047590250155436647e-05
9.663000000000000256e+00,3.950365879725803225e-04,4.052212546382107740e-05
9.663999999999999702e+00,4.121373159927281603e-04,4.056882957534581780e-05
9.665000000000000924e+00,4.292304362946796465e-04,4.061599066906249359e-05
9.666000000000000369e+00,4.463080715279107882e-04,4.066358424071629869e-05
9.666999999999999815e+00,4.633631178514300056e-04,4.071158562287060812e-05
9.668000000000001037e+00,4.803891098251504501e-04,4.075996985373538811e-05
9.669000000000000483e+00,4.973801119587232828e-04,4.080871184195709677e-05
9.669999999999999929e+00,5.143306326050541867e-04,4.085778625743905103e-05
9.670999999999999375e+00,5.312355535288696773e-04,4.090716768165018782e-05
9.672000000000000597e+00,5.480900735868156695e-04,4.095683045627601768e-05
9.673000000000000043e+00,5.648896616763056031e-04,4.100674886448452247e-05
9.673999999999999488e+00,5.816300189636731607e-04,4.105689703846516375e-05
9.675000000000000711e+00,5.983070468215786943e-04,4.110724906086473058e-05
9.676000000000000156e+00,6.149168209955614304e-04,4.115777886514659846e-05
9.676999999999999602e+00,6.314555691007913991e-04,4.120846040332835897e-05
9.678000000000000824e+00,6.479196527519369767e-04,4.125926752955247226e-05
9.679000000000000270e+00,6.643055516004739728e-04,4.131017410064288797e-05
9.679999999999999716e+00,6.806098506448951145e-04,4.136115393155331447e-05
9.681000000000000938e+00,6.968292286039884332e-04,4.141218090584355098e-05
9.682000000000000384e+00,7.129604490491627672e-04,4.146322884928895137e-05
9.682999999999999829e+00,7.290003517564597278e-04,4.151427168383293813e-05
9.684000000000001052e+00,7.449458462536053894e-04,4.156528336089046260e-05
9.685000000000000497e+00,7.607939054497104940e-04,4.161623794053617329e-05
9.685999999999999943e+00,7.765415610737908935e-04,4.166710952111759073e-05
9.686999999999999389e+00,7.921858987440715070e-04,4.171787232475658504e-05
9.688000000000000611e+00,8.077240546270162422e-04,4.176850068011919438e-05
9.689000000000000057e+00,8.231532117470481431e-04,4.181896906842339173e-05
9.689999999999999503e+00,8.384705976194245557e-04,4.186925209690617767e-05
9.691000000000000725e+00,8.536734812783172179e-04,4.191932456260286409e-05
9.692000000000000171e+00,8.687591717229524620e-04,4.196916138896090862e-05
9.692999999999999616e+00,8.837250155613120316e-04,4.201873771737111484e-05
9.694000000000000838e+00,8.985683958847859787e-04,4.206802887708880110e-05
9.695000000000000284e+00,9.132867304008833540e-04,4.211701043263183983e-05
9.695999999999999730e+00,9.278774708013569046e-04,4.216565814394341731e-05
9.697000000000000952e+00,9.423381012508575544e-04,4.221394803081845060e-05
9.698000000000000398e+00,9.566661379391471973e-04,4.226185637700692686e-05
9.698999999999999844e+00,9.708591278266754830e-04,4.230935972252714033e-05
9.700000000000001066e+00,9.849146486027395876e-04,4.235643486931752307e-05
9.701000000000000512e+00,9.988303075996666884e-04,4.240305891843230111e-05
9.701999999999999957e+00,1.012603741775852271e-03,4.244920928766200918e-05
9.702999999999999403e+00,1.026232616911397586e-03,4.249486370144949567e-05
9.704000000000000625e+00,1.039714627791965508e-03,4.254000019939392337e-05
9.705000000000000071e+00,1.053047497463913042e-03,4.258459714481516026e-05
9.705999999999999517e+00,1.066228977480827194e-03,4.262863325427656403e-05
9.707000000000000739e+00,1.079256847270825990e-03,4.267208759530573834e-05
9.708000000000000185e+00,1.092128914586896387e-03,4.271493960592549988e-05
9.708999999999999631e+00,1.104843014883630237e-03,4.275716909032370363e-05
9.710000000000000853e+00,1.117397011719918013e-03,4.279875626313005380e-05
9.711000000000000298e+00,1.129788796361139418e-03,4.283968168999105730e-05
9.711999999999999744e+00,1.142016288292321043e-03,4.287992635617427823e-05
9.713000000000000966e+00,1.154077434643022409e-03,4.291947165711746277e-05
9.714000000000000412e+00,1.165970210807422197e-03,4.295829942872071412e-05
9.714999999999999858e+00,1.177692620083260712e-03,4.299639189322585777e-05
9.716000000000001080e+00,1.189242694189647899e-03,4.303373174687151719e-05
9.717000000000000526e+00,1.200618492875739005e-03,4.307030209936294689e-05
9.717999999999999972e+00,1.211818104601840133e-03,4.310608653410584625e-05
9.718999999999999417e+00,1.222839646136286706e-03,4.314106905626412410e-05
9.720000000000000639e+00,1.233681263141173491e-03,4.317523418503415005e-05
9.721000000000000085e+00,1.244341129889639129e-03,4.320856686758219555e-05
9.721999999999999531e+00,1.254817449948000384e-03,4.324105256009226639e-05
9.723000000000000753e+00,1.265108455798815389e-03,4.327267716933189503e-05
9.724000000000000199e+00,1.275212409488725874e-03,4.330342714057382848e-05
9.724999999999999645e+00,1.285127602322184157e-03,4.333328936240199333e-05
9.726000000000000867e+00,1.294852355545331873e-03,4.336225128287559316e-05
9.727000000000000313e+00,1.304385020043005369e-03,4.339030079979610540e-05
9.727999999999999758e+00,1.313723976990045653e-03,4.341742638302783104e-05
9.729000000000000981e+00,1.322867637563899601e-03,4.344361696294777540e-05
9.730000000000000426e+00,1.331814443680944806e-03,4.346886202684833815e-05
9.730999999999999872e+00,1.340562867589122726e-03,4.349315154402159949e-05
9.731999999999999318e+00,1.349111412542137447e-03,4.351647610624589403e-05
9.733000000000000540e+00,1.357458612593074546e-03,4.353882675325034879e-05
9.733999999999999986e+00,1.365603033238654189e-03,4.356019513028322498e-05
9.734999999999999432e+00,1.373543271112589049e-03,4.358057336210157756e-05
9.736000000000000654e+00,1.381277954606416900e-03,4.359995419560044313e-05
9.737000000000000099e+00,1.388805743643735250e-03,4.361833085306504582e-05
9.737999999999999545e+00,1.396125330367947205e-03,4.363569718404364890e-05
9.739000000000000767e+00,1.403235438794971134e-03,4.365204751746189736e-05
9.740000000000000213e+00,1.410134825469874916e-03,4.366737682251322966e-05
9.740999999999999659e+00,1.416822279149958447e-03,4.368168056215094989e-05
9.742000000000000881e+00,1.423296621539618060e-03,4.369495483421036099e-05
9.743000000000000327e+00,1.429556706910556580e-03,4.370719622557508191e-05
9.743999999999999773e+00,1.435601422824298902e-03,4.371840196893922410e-05
9.745000000000000995e+00,1.441429689774760678e-03,4.372856978494222901e-05
9.746000000000000441e+00,1.447040461810392793e-03,4.373769806501199545e-05
9.746999999999999886e+00,1.452432726270190067e-03,4.374578567244982383e-05
9.747999999999999332e+00,1.457605504351829452e-03,4.375283215545052882e-05
9.749000000000000554e+00,1.462557850839301321e-03,4.375883753990386898e-05
9.750000000000000000e+00,1.467288854794046278e-03,4.376380251286200507e-05
9.750999999999999446e+00,1.471797639150115595e-03,4.376772824889054272e-05
9.752000000000000668e+00,1.476083361375663981e-03,4.377061659769148700e-05
9.753000000000000114e+00,1.480145213066772977e-03,4.377246988567307578e-05
9.753999999999999559e+00,1.483982420602435485e-03,4.377329113014642113e-05
9.755000000000000782e+00,1.487594244852433970e-03,4.377308381321726042e-05
9.756000000000000227e+00,1.490979981669382200e-03,4.377185211444038077e-05
9.756999999999999673e+00,1.494138961635990562e-03,4.376960067511620126e-05
9.758000000000000895e+00,1.497070550701279368e-03,4.376633481250516135e-05
9.759000000000000341e+00,1.499774149663690020e-03,4.376206032602812077e-05
9.759999999999999787e+00,1.502249194881179325e-03,4.375678369687781858e-05
9.761000000000001009e+00,1.504495157935923245e-03,4.375051185094285547e-05
9.762000000000000455e+00,1.506511546088586768e-03,4.374325241872451735e-05
9.762999999999999901e+00,1.508297901907154018e-03,4.373501348460460779e-05
9.763999999999999346e+00,1.509853803974451052e-03,4.372580380950315580e-05
9.765000000000000568e+00,1.511178866419780713e-03,4.371563259839584414e-05
9.766000000000000014e+00,1.512272739442516167e-03,4.370450974977450263e-05
9.766999999999999460e+00,1.513135108995000829e-03,4.369244558908317650e-05
9.768000000000000682e+00,1.513765697292335450e-03,4.367945112347833541e-05
9.769000000000000128e+00,1.514164262357716633e-03,4.366553779284879696e-05
9.769999999999999574e+00,1.514330598639169198e-03,4.365071771789559688e-05
9.771000000000000796e+00,1.514264536644796500e-03,4.363500342331891812e-05
9.772000000000000242e+00,1.513965943383549593e-03,4.361840811187398822e-05
9.772999999999999687e+00,1.513434721886500146e-03,4.360094540106485673e-05
9.774000000000000909e+00,1.512670811849006454e-03,4.358262956967283989e-05
9.775000000000000355e+00,1.511674189196061772e-03,4.356347527863453276e-05
9.775999999999999801e+00,1.510444866551042620e-03,4.354349785309593376e-05
9.777000000000001023e+00,1.508982892778255912e-03,4.352271300445431396e-05
9.778000000000000469e+00,1.507288353496093365e-03,4.350113709408712264e-05
9.778999999999999915e+00,1.505361370640661807e-03,4.347878684249161354e-05
9.779999999999999361e+00,1.503202102991421955e-03,4.345567961852500041e-05
9.781000000000000583e+00,1.500810745680669763e-03,4.343183313663208280e-05
9.782000000000000028e+00,1.498187530631713048e-03,4.340726574064469889e-05
9.782999999999999474e+00,1.495332726148317732e-03,4.338199611205833362e-05
9.784000000000000696e+00,1.492246637403384655e-03,4.335604356047043962e-05
9.785000000000000142e+00,1.488929605909529094e-03,4.332942769694028050e-05
9.785999999999999588e+00,1.485382010039050038e-03,4.330216873017602369e-05
9.787000000000000810e+00,1.481604264470291884e-03,4.327428718264947978e-05
9.788000000000000256e+00,1.477596820685164866e-03,4.324580417216211247e-05
9.788999999999999702e+00,1.473360166482136618e-03,4.321674108258129551e-05
9.790000000000000924e+00,1.468894826367317559e-03,4.318711987604041441e-05
9.791000000000000369e+00,1.464201361106902671e-03,4.315696276068456177e-05
9.791999999999999815e+00,1.459280368171153586e-03,4.312629251321364307e-05
9.793000000000001037e+00,1.454132481195142667e-03,4.309513215101112870e-05
9.794000000000000483e+00,1.448758370440417134e-03,4.306350522288492153e-05
9.794999999999999929e+00,1.443158742259135824e-03,4.303143548701368029e-05
9.795999999999999375e+00,1.437334339478840836e-03,4.299894722201456015e-05
9.797000000000000597e+00,1.431285940896370821e-03,4.296606488143005741e-05
9.798000000000000043e+00,1.425014361739038084e-03,4.293281342128506245e-05
9.798999999999999488e+00,1.418520453077591224e-03,4.289921796928083914e-05
9.800000000000000711e+00,1.411805102243409186e-03,4.286530411234485495e-05
9.801000000000000156e+00,1.404869232334261852e-03,4.283109756445148278e-05
9.801999999999999602e+00,1.397713802565561832e-03,4.279662450880258309e-05
9.803000000000000824e+00,1.390339807736013693e-03,4.276191121813375021e-05
9.804000000000000270e+00,1.382748278678732051e-03,4.272698439085417397e-05
9.804999999999999716e+00,1.374940281634802995e-03,4.269187079553109595e-05
9.806000000000000938e+00,1.366916918692214888e-03,4.265659759504163406e-05
9.807000000000000384e+00,1.358679327226397461e-03,4.262119200064360536e-05
9.807999999999999829e+00,1.350228680269706643e-03,4.258568158279291756e-05
9.809000000000001052e+00,1.341566185993231432e-03,4.255009392111362747e-05
9.810000000000000497e+00,1.332693088078103867e-03,4.251445694339542748e-05
9.810999999999999943e+00,1.323610665165410837e-03,4.247879854297487710e-05
9.811999999999999389e+00,1.314320231232186942e-03,4.244314690531113092e-05
9.813000000000000611e+00,1.304823135048845031e-03,4.240753016223778254e-05
9.814000000000000057e+00,1.295120760608998826e-03,4.237197671759220598e-05
9.814999999999999503e+00,1.285214526520246474e-03,4.233651487434169123e-05
9.816000000000000725e+00,1.275105886435210509e-03,4.230117318969868023e-05
9.817000000000000171e+00,1.264796328504251685e-03,4.226598007459459702e-05
9.817999999999999616e+00,1.254287375754694484e-03,4.223096413723226409e-05
9.819000000000000838e+00,1.243580585599298426e-03,4.219615381195330041e-05
9.820000000000000284e+00,1.232677550240061795e-03,4.216157768720894664e-05
9.820999999999999730e+00,1.221579896148722918e-03,4.212726415417115066e-05
9.822000000000000952e+00,1.210289284520124067e-03,4.209324173114922888e-05
9.823000000000000398e+00,1.198807410707284238e-03,4.205953867620210580e-05
9.823999999999999844e+00,1.187136004728037717e-03,4.202618333277638294e-05
9.825000000000001066e+00,1.175276830805649592e-03,4.199320374423357076e-05
9.826000000000000512e+00,1.163231687761702654e-03,4.196062800598273870e-05
9.826999999999999957e+00,1.151002408659739223e-03,4.192848389010265186e-05
9.827999999999999403e+00,1.138590861341351197e-03,4.189679916407078910e-05
9.829000000000000625e+00,1.125998947962528803e-03,4.186560120771930981e-05
9.830000000000000071e+00,1.113228605545984844e-03,4.183491736253402629e-05
9.830999999999999517e+00,1.100281805662284545e-03,4.180477455657395755e-05
9.832000000000000739e+00,1.087160555087772831e-03,4.177519965553009733e-05
9.833000000000000185e+00,1.073866895470867739e-03,4.174621905549659126e-05
9.833999999999999631e+00,1.060402904057613496e-03,4.171785901535021262e-05
9.835000000000000853e+00,1.046770693496570535e-03,4.169014529606143954e-05
9.836000000000000298e+00,1.032972412605400424e-03,4.166310351463195597e-05
9.836999999999999744e+00,1.019010246309346931e-03,4.163675873319833885e-05
9.838000000000000966e+00,1.004886416566775839e-03,4.161113577411127893e-05
9.839000000000000412e+00,9.906031824379922870e-04,4.158625890576702196e-05
9.839999999999999858e+00,9.761628411398829341e-04,4.156215216678428587e-05
9.841000000000001080e+00,9.615677282702081137e-04,4.153883892496029018e-05
9.842000000000000526e+00,9.468202191367065205e-04,4.151634226864646962e-05
9.842999999999999972e+00,9.319227292114123495e-04,4.149468464252900949e-05
9.843999999999999417e+00,9.168777156585710027e-04,4.147388814756866040e-05
9.845000000000000639e+00,9.016876781031757989e-04,4.145397416352093230e-05
9.846000000000000085e+00,8.863551605433300611e-04,4.143496370018755231e-05
9.846999999999999531e+00,8.708827525684973347e-04,4.141687703673746241e-05
9.848000000000000753e+00,8.552730916666858880e-04,4.139973404422315893e-05
9.849000000000000199e+00,8.395288648922894902e-04,4.138355380852568369e-05
9.849999999999999645e+00,8.236528118588336538e-04,4.136835496089153889e-05
9.851000000000000867e+00,8.076477271483341542e-04,4.135415532328287874e-05
9.852000000000000313e+00,7.915164640507551001e-04,4.134097224308653590e-05
9.852999999999999758e+00,7.752619378914959829e-04,4.132882221263618641e-05
9.854000000000000981e+00,7.588871309166250615e-04,4.131772120243008990e-05
9.855000000000000426e+00,7.423950969037343547e-04,4.130768430569955796e-05
9.855999999999999872e+00,7.257889675184319052e-04,4.129872607665032477e-05
9.856999999999999318e+00,7.090719587288204281e-04,4.129086016475882337e-05
9.858000000000000540e+00,6.922473792628312111e-04,4.128409963510765922e-05
9.858999999999999986e+00,6.753186394646282231e-04,4.127845662368973331e-05
9.859999999999999432e+00,6.582892626899564288e-04,4.127394267651725919e-05
9.861000000000000654e+00,6.411628977330664043e-04,4.127056837120846559e-05
9.862000000000000099e+00,6.239433344802960664e-04,4.126834364473892488e-05
9.862999999999999545e+00,6.066345214401820413e-04,4.126727748142277740e-05
9.864000000000000767e+00,5.892405875916377706e-04,4.126737821111545787e-05
9.865000000000000213e+00,5.717658674630969173e-04,4.126865317621582452e-05
9.865999999999999659e+00,5.542149322289216919e-04,4.127110905341733652e-05
9.867000000000000881e+00,5.365926261817629238e-04,4.127475151415172227e-05
9.868000000000000327e+00,5.189041120082730357e-04,4.127958554035357860e-05
9.868999999999999773e+00,5.011549248839890225e-04,4.128561510886016373e-05
9.870000000000000995e+00,4.833510397852625149e-04,4.129284350119196621e-05
9.871000000000000441e+00,4.654989535975569376e-04,4.130127297509896260e-05
9.871999999999999886e+00,4.476057880372701580e-04,4.131090508737972724e-05
9.872999999999999332e+00,4.296794173900360847e-04,4.132174037758592626e-05
9.874000000000000554e+00,4.117286305670421432e-04,4.133377867351017108e-05
9.875000000000000000e+00,3.937633359239847458e-04,4.134701878527788751e-05
9.875999999999999446e+00,3.757948248408122843e-04,4.136145880154972295e-05
9.877000000000000668e+00,3.578361115397247702e-04,4.137709580221093198e-05
9.878000000000000114e+00,3.399023777315279674e-04,4.139392615129100907e-05
9.878999999999999559e+00,3.220115580715570422e-04,4.141194520543383360e-05
9.880000000000000782e+00,3.041851214324937827e-04,4.143114761314097960e-05
9.881000000000000227e+00,2.864491224058413575e-04,4.145152703009959529e-05
9.881999999999999673e+00,2.688356346561383901e-04,4.147307641229600647e-05
9.883000000000000895e+00,2.513847235335464484e-04,4.149578773305612049e-05
9.884000000000000341e+00,2.341471909205876140e-04,4.151965227104685373e-05
9.884999999999999787e+00,2.171884248709681821e-04,4.154466035069639328e-05
9.886000000000001009e+00,2.005938301889755569e-04,4.157080161589169761e-05
9.887000000000000455e+00,1.844764826274139318e-04,4.159806476580624733e-05
9.887999999999999901e+00,1.689877967137432642e-04,4.162643783926498392e-05
9.888999999999999346e+00,1.543319200498995581e-04,4.165590796509303765e-05
9.890000000000000568e+00,1.407837520027502558e-04,4.168646162562269011e-05
9.891000000000000014e+00,1.287077360598608614e-04,4.171808441403115388e-05
9.891999999999999460e+00,1.185679825419195480e-04,4.175076130426768565e-05
9.893000000000000682e+00,1.109091183713842733e-04,4.178447641432867388e-05
9.894000000000000128e+00,1.062794723554582585e-04,4.181921326095386625e-05
9.894999999999999574e+00,1.050886619530083384e-04,4.185495453427491423e-05
9.896000000000000796e+00,1.074571753126883823e-04,4.189168235999714919e-05
9.897000000000000242e+00,1.131654484583654864e-04,4.192937807913346888e-05
9.897999999999999687e+00,1.217461180010396404e-04,4.196802248454284835e-05
9.899000000000000909e+00,1.326425096062800889e-04,4.200759561529976308e-05
9.900000000000000355e+00,1.453327051805321289e-04,4.204807699803783655e-05
9.900999999999999801e+00,1.593855252103728931e-04,4.208944544824400166e-05
9.902000000000001023e+00,1.744676540036811348e-04,4.213167930188816437e-05
9.903000000000000469e+00,1.903293143295922620e-04,4.217475621961799218e-05
9.903999999999999915e+00,2.067852337288482532e-04,4.221865342079703126e-05
9.904999999999999361e+00,2.236977346640223760e-04,4.226334749771356567e-05
9.906000000000000583e+00,2.409636233821205718e-04,4.230881462499968122e-05
9.907000000000000028e+00,2.585045985367707142e-04,4.235503038950456250e-05
9.907999999999999474e+00,2.762604014833862647e-04,4.240197000203687998e-05
9.909000000000000696e+00,2.941839614475627845e-04,4.244960812714933154e-05
9.910000000000000142e+00,3.122379476741480166e-04,4.249791910290100862e-05
9.910999999999999588e+00,3.303923059319278390e-04,4.254687677402094865e-05
9.912000000000000810e+00,3.486224809390548406e-04,4.259645467285081859e-05
9.913000000000000256e+00,3.669081216410636950e-04,4.264662588166838296e-05
9.913999999999999702e+00,3.852321265037417816e-04,4.269736321902243301e-05
9.915000000000000924e+00,4.035799331193681166e-04,4.274863909533932412e-05
9.916000000000000369e+00,4.219389825361262013e-04,4.280042569886059230e-05
9.916999999999999815e+00,4.402983125686560080e-04,4.285269485703952424e-05
9.918000000000001037e+00,4.586482445449672064e-04,4.290541821760283204e-05
9.919000000000000483e+00,4.769801411485697241e-04,4.295856710700961809e-05
9.919999999999999929e+00,4.952862161302040668e-04,4.301211269645311574e-05
9.920999999999999375e+00,5.135593849227947224e-04,4.306602589827574943e-05
9.922000000000000597e+00,5.317931451085210334e-04,4.312027750968704446e-05
9.923000000000000043e+00,5.499814814300725161e-04,4.317483810634088282e-05
9.923999999999999488e+00,5.681187882543904145e-04,4.322967818746272672e-05
9.925000000000000711e+00,5.861998074875671844e-04,4.328476808725165956e-05
9.926000000000000156e+00,6.042195770723347110e-04,4.334007810053178090e-05
9.926999999999999602e+00,6.221733894150474706e-04,4.339557837828227982e-05
9.928000000000000824e+00,6.400567562141535379e-04,4.345123907191024610e-05
9.929000000000000270e+00,6.578653800879193537e-04,4.350703024718438432e-05
9.929999999999999716e+00,6.755951300678235622e-04,4.356292200470662611e-05
9.931000000000000938e+00,6.932420218870797689e-04,4.361888440883306226e-05
9.932000000000000384e+00,7.108022005751761128e-04,4.367488758910799483e-05
9.932999999999999829e+00,7.282719266390062568e-04,4.373090165777650772e-05
9.934000000000001052e+00,7.456475634092140292e-04,4.378689682301878551e-05
9.935000000000000497e+00,7.629255671490750091e-04,4.384284335517614516e-05
9.935999999999999943e+00,7.801024778396615763e-04,4.389871164715458853e-05
9.936999999999999389e+00,7.971749120944937855e-04,4.395447216353688571e-05
9.938000000000000611e+00,8.141395562447438072e-04,4.401009555976494224e-05
9.939000000000000057e+00,8.309931612500096867e-04,4.406555259315008392e-05
9.939999999999999503e+00,8.477325374551706672e-04,4.412081420188584870e-05
9.941000000000000725e+00,8.643545509515362501e-04,4.417585149051979278e-05
9.942000000000000171e+00,8.808561196076528403e-04,4.423063577636279168e-05
9.942999999999999616e+00,8.972342103808584679e-04,4.428513858977706533e-05
9.944000000000000838e+00,9.134858362392546133e-04,4.433933170539127344e-05
9.945000000000000284e+00,9.296080543612989444e-04,4.439318712878864730e-05
9.945999999999999730e+00,9.455979636764932656e-04,4.444667714141968534e-05
9.947000000000000952e+00,9.614527035937658330e-04,4.449977427757104267e-05
9.948000000000000398e+00,9.771694520714516250e-04,4.455245138613271182e-05
9.948999999999999844e+00,9.927454248351958409e-04,4.460468161260351926e-05
9.950000000000001066e+00,1.008177873828806480e-03,4.465643840727586252e-05
9.951000000000000512e+00,1.023464086668927648e-03,4.470769556151441584e-05
9.951999999999999957e+00,1.038601385444084309e-03,4.475842722271906215e-05
9.952999999999999403e+00,1.053587126488278111e-03,4.480860789450350851e-05
9.954000000000000625e+00,1.068418699322189148e-03,4.485821244018603770e-05
9.955000000000000071e+00,1.083093526642837012e-03,4.490721612257195553e-05
9.955999999999999517e+00,1.097609063478330272e-03,4.495559460270498979e-05
9.957000000000000739e+00,1.111962797322863525e-03,4.500332394793891109e-05
9.958000000000000185e+00,1.126152247388053241e-03,4.505038062520217085e-05
9.958999999999999631e+00,1.140174964875176594e-03,4.509674154287399047e-05
9.960000000000000853e+00,1.154028532392613153e-03,4.514238404487156992e-05
9.961000000000000298e+00,1.167710564260230960e-03,4.518728595725539902e-05
9.961999999999999744e+00,1.181218706019456378e-03,4.523142554029327097e-05
9.963000000000000966e+00,1.194550634845395606e-03,4.527478153928288256e-05
9.964000000000000412e+00,1.207704059075167483e-03,4.531733315784611189e-05
9.964999999999999858e+00,1.220676718722447625e-03,4.535906011673801442e-05
9.966000000000001080e+00,1.233466385048253384e-03,4.539994261857280673e-05
9.967000000000000526e+00,1.246070861078044534e-03,4.543996141239199551e-05
9.967999999999999972e+00,1.258487981300381855e-03,4.547909771932891513e-05
9.968999999999999417e+00,1.270715612168309052e-03,4.551733332446765510e-05
9.970000000000000639e+00,1.282751651787871015e-03,4.555465051867243543e-05
9.971000000000000085e+00,1.294594030547203478e-03,4.559103215607923610e-05
9.971999999999999531e+00,1.306240710766961308e-03,4.562646160417411459e-05
9.973000000000000753e+00,1.317689687345135596e-03,4.566092283125117374e-05
9.974000000000000199e+00,1.328938987475219644e-03,4.569440032235153482e-05
9.974999999999999645e+00,1.339986671232436862e-03,4.572687920164701490e-05
9.976000000000000867e+00,1.350830831350135347e-03,4.575834510782995901e-05
9.977000000000000313e+00,1.361469593832475731e-03,4.578878431791666670e-05
9.977999999999999758e+00,1.371901117748013186e-03,4.581818364701965033e-05
9.979000000000000981e+00,1.382123595916031006e-03,4.584653052510977909e-05
9.980000000000000426e+00,1.392135254537017405e-03,4.587381294716063804e-05
9.980999999999999872e+00,1.401934353847105342e-03,4.590001960405461722e-05
9.982000000000001094e+00,1.411519187964865862e-03,4.592513971694520554e-05
9.983000000000000540e+00,1.420888085548289515e-03,4.594916316352438192e-05
9.983999999999999986e+00,1.430039409528079120e-03,4.597208037928249389e-05
9.984999999999999432e+00,1.438971557721192189e-03,4.599388251116613279e-05
9.986000000000000654e+00,1.447682962645042504e-03,4.601456126601990418e-05
9.987000000000000099e+00,1.456172092193447039e-03,4.603410903743853597e-05
9.987999999999999545e+00,1.464437449322178496e-03,4.605251879425651562e-05
9.989000000000000767e+00,1.472477572711194038e-03,4.606978422628628861e-05
9.990000000000000213e+00,1.480291036597706968e-03,4.608589957392337133e-05
9.990999999999999659e+00,1.487876451406188643e-03,4.610085980067374871e-05
9.992000000000000881e+00,1.495232463449491008e-03,4.611466045145695794e-05
9.993000000000000327e+00,1.502357755603512873e-03,4.612729779221175496e-05
9.993999999999999773e+00,1.509251047073963950e-03,4.613876865364437352e-05
9.995000000000000995e+00,1.515911094027898309e-03,4.614907060849598026e-05
9.996000000000000441e+00,1.522336689300446150e-03,4.615820180604006683e-05
9.996999999999999886e+00,1.528526663036649776e-03,4.616616114181377822e-05
9.997999999999999332e+00,1.534479882481759160e-03,4.617294807816224643e-05
9.999000000000000554e+00,1.540195252556569687e-03,4.617856283244537434e-05
1.000000000000000000e+01,1.545671715589590385e-03,4.618300618965612286e-05


==> pics/rotor/csv/ex3_valid_error_freq_1_4.csv <==
time,popinf,fopinf
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000021e-03,1.026548042262163127e-03,9.786503128395502345e-04
2.000000000000000042e-03,2.176132160364614276e-03,1.907926239878803779e-03
3.000000000000000062e-03,2.281917184781178266e-03,1.710367794061500328e-03
4.000000000000000083e-03,2.056453867140176691e-03,1.227195027587579725e-03
5.000000000000000104e-03,2.105128556045652612e-03,1.014461818394911223e-03
6.000000000000000125e-03,2.120499006450445294e-03,8.058435523429500124e-04
7.000000000000000146e-03,2.132453323912797058e-03,6.411918721950418242e-04
8.000000000000000167e-03,2.150811988381575238e-03,5.416834833886007916e-04
9.000000000000001055e-03,2.143436994371079700e-03,4.695691652682151048e-04
1.000000000000000021e-02,2.132200369829811634e-03,4.414779741444999983e-04
1.099999999999999936e-02,2.101613812453879352e-03,4.325483913669943606e-04
1.200000000000000025e-02,2.063845715687214703e-03,4.372446402086744752e-04
1.300000000000000114e-02,2.013999094995378141e-03,4.476152921574688475e-04
1.400000000000000029e-02,1.958066682894196112e-03,4.563379350114114136e-04
1.499999999999999944e-02,1.895791262433192768e-03,4.644928193419506205e-04
1.600000000000000033e-02,1.829906452570312239e-03,4.674802638075866595e-04
1.700000000000000122e-02,1.761911623501515077e-03,4.682717821287526896e-04
1.800000000000000211e-02,1.692888682250477932e-03,4.643350268561191813e-04
1.899999999999999953e-02,1.624779674991658728e-03,4.582164054952272991e-04
2.000000000000000042e-02,1.557863015007904250e-03,4.486759387611519265e-04
2.100000000000000130e-02,1.493942474892050653e-03,4.374553687351067440e-04
2.199999999999999872e-02,1.432927681051056118e-03,4.240779971684135140e-04
2.299999999999999961e-02,1.376244075981040245e-03,4.096065187962167286e-04
2.400000000000000050e-02,1.323641437642029788e-03,3.939854476772471233e-04
2.500000000000000139e-02,1.276085811840567148e-03,3.778020884756050964e-04
2.600000000000000228e-02,1.233256279610546154e-03,3.612071364312090488e-04
2.699999999999999969e-02,1.195657914207152615e-03,3.444871099147790304e-04
2.800000000000000058e-02,1.162934418922012113e-03,3.278672799157348206e-04
2.900000000000000147e-02,1.135178043740057725e-03,3.114622510184582240e-04
2.999999999999999889e-02,1.112020687249840826e-03,2.954935395056194035e-04
3.099999999999999978e-02,1.093226887384644592e-03,2.799932623914004647e-04
3.200000000000000067e-02,1.078448145824831240e-03,2.651340543506569905e-04
3.300000000000000155e-02,1.067227347131213550e-03,2.509254186042937933e-04
3.400000000000000244e-02,1.059273146954870263e-03,2.374662717443000828e-04
3.500000000000000333e-02,1.054011015850329826e-03,2.247822408449061155e-04
3.600000000000000422e-02,1.051237906519862653e-03,2.128859833626566087e-04
3.699999999999999817e-02,1.050344455622923435e-03,2.018429580021530124e-04
3.799999999999999906e-02,1.051230922108533630e-03,1.915746612167897284e-04
3.899999999999999994e-02,1.053305943686297331e-03,1.821992368229140844e-04
4.000000000000000083e-02,1.056571131242851729e-03,1.735473665741124247e-04
4.100000000000000172e-02,1.060479421874835869e-03,1.657947785557287623e-04
4.200000000000000261e-02,1.065120261618118574e-03,1.586860151852257489e-04
4.300000000000000350e-02,1.069999004783195188e-03,1.524535489041177277e-04
4.399999999999999745e-02,1.075274431441258132e-03,1.467646004495935493e-04
4.499999999999999833e-02,1.080502407537246683e-03,1.419036777052483378e-04
4.599999999999999922e-02,1.085892372540095321e-03,1.374733990325675576e-04
4.700000000000000011e-02,1.091044510676813552e-03,1.338032792272379496e-04
4.800000000000000100e-02,1.096202597459808087e-03,1.304470130667015088e-04
4.900000000000000189e-02,1.101003931362292115e-03,1.277708772525303885e-04
5.000000000000000278e-02,1.105713500799388425e-03,1.252965072877239273e-04
5.100000000000000366e-02,1.109999059295580133e-03,1.234181474941416592e-04
5.200000000000000455e-02,1.114136811642684648e-03,1.216413358697474972e-04
5.299999999999999850e-02,1.117819414801757543e-03,1.203793898428250346e-04
5.399999999999999939e-02,1.121326959432649177e-03,1.191351733629019457e-04
5.500000000000000028e-02,1.124372632052877052e-03,1.183325280569207588e-04
5.600000000000000117e-02,1.127235194475127060e-03,1.174817895351417150e-04
5.700000000000000205e-02,1.129645030423947734e-03,1.170095872054505550e-04
5.800000000000000294e-02,1.131875966796776385e-03,1.164406826806840947e-04
5.900000000000000383e-02,1.133673095844852426e-03,1.161979429462775234e-04
5.999999999999999778e-02,1.135302894614860633e-03,1.158248762692546204e-04
6.099999999999999867e-02,1.136523325038790982e-03,1.157354067927436034e-04
6.199999999999999956e-02,1.137591965049780402e-03,1.154941608746205936e-04
6.300000000000000044e-02,1.138278291452125184e-03,1.155022963660250977e-04
6.400000000000000133e-02,1.138830054489557795e-03,1.153465906947996226e-04
6.500000000000000222e-02,1.139027242752785459e-03,1.154128189043346548e-04
6.600000000000000311e-02,1.139107290212153884e-03,1.153100719531019160e-04
6.700000000000000400e-02,1.138859944627419350e-03,1.154071183464965716e-04
6.800000000000000488e-02,1.138512143508290482e-03,1.153349832879164527e-04
6.900000000000000577e-02,1.137862816523965530e-03,1.154445751895122590e-04
7.000000000000000666e-02,1.137128437184017123e-03,1.153881519649565152e-04
7.100000000000000755e-02,1.136116659890928525e-03,1.154984788061980973e-04
7.200000000000000844e-02,1.135033671449088956e-03,1.154481647998137253e-04
7.299999999999999545e-02,1.133695474919179172e-03,1.155519548175288128e-04
7.399999999999999634e-02,1.132298243179793691e-03,1.155018379307083307e-04
7.499999999999999722e-02,1.130666005140784072e-03,1.155949395002744842e-04
7.599999999999999811e-02,1.128985253551121823e-03,1.155416243725398870e-04
7.699999999999999900e-02,1.127087754535089931e-03,1.156219809871965955e-04
7.799999999999999989e-02,1.125150690564632495e-03,1.155637477494218476e-04
7.900000000000000078e-02,1.123013297706783450e-03,1.156306703955450150e-04
8.000000000000000167e-02,1.120843837197108570e-03,1.155668818817154645e-04
8.100000000000000255e-02,1.118488760787568525e-03,1.156205410338148842e-04
8.200000000000000344e-02,1.116107804339609320e-03,1.155512319251474816e-04
8.300000000000000433e-02,1.113554388515121439e-03,1.155923088051990773e-04
8.400000000000000522e-02,1.110980118425188620e-03,1.155179058448766870e-04
8.500000000000000611e-02,1.108245141472573997e-03,1.155473576569585032e-04
8.600000000000000699e-02,1.105493319680224710e-03,1.154684930955419909e-04
8.700000000000000788e-02,1.102591287752079530e-03,1.154873986029555612e-04
8.799999999999999489e-02,1.099675541807402807e-03,1.154047889343988025e-04
8.899999999999999578e-02,1.096618966688594999e-03,1.154142500933013639e-04
8.999999999999999667e-02,1.093551056907987552e-03,1.153286200810568589e-04
9.099999999999999756e-02,1.090350712245941175e-03,1.153297020903736790e-04
9.199999999999999845e-02,1.087140775623169535e-03,1.152417395776821535e-04
9.299999999999999933e-02,1.083805929087379265e-03,1.152354369692080814e-04
9.400000000000000022e-02,1.080462699190717826e-03,1.151457683772680584e-04
9.500000000000000111e-02,1.077001320363250641e-03,1.151329883002313881e-04
9.600000000000000200e-02,1.073532322809726087e-03,1.150421675730597043e-04
9.700000000000000289e-02,1.069951267105438437e-03,1.150237241242466350e-04
9.800000000000000377e-02,1.066362992052562447e-03,1.149322302557377249e-04
9.900000000000000466e-02,1.062668162231077650e-03,1.149088457885599892e-04
1.000000000000000056e-01,1.058966215361652283e-03,1.148170855584744850e-04
1.010000000000000064e-01,1.055162702506273319e-03,1.147893959477591598e-04
1.020000000000000073e-01,1.051351936123189881e-03,1.146977095043394249e-04
1.030000000000000082e-01,1.047444141699759371e-03,1.146662715627860688e-04
1.040000000000000091e-01,1.043528768651747016e-03,1.145749394967188970e-04
1.049999999999999961e-01,1.039520510237923251e-03,1.145402392936093123e-04
1.059999999999999970e-01,1.035504201715014725e-03,1.144494900999798204e-04
1.069999999999999979e-01,1.031398803686159283e-03,1.144119513310177865e-04
1.079999999999999988e-01,1.027284773422907803e-03,1.143219687755040506e-04
1.089999999999999997e-01,1.023085144719670459e-03,1.142819608525537031e-04
1.100000000000000006e-01,1.018876221134687758e-03,1.141928908669864702e-04
1.110000000000000014e-01,1.014584921992331022e-03,1.141507363172468084e-04
1.120000000000000023e-01,1.010283609821033789e-03,1.140626932218748890e-04
1.130000000000000032e-01,1.005902908391006654e-03,1.140186743601135321e-04
1.140000000000000041e-01,1.001511441002280334e-03,1.139317463714980167e-04
1.150000000000000050e-01,9.970433617060604770e-04,1.138861111926761335e-04
1.160000000000000059e-01,9.925637460467253911e-04,1.138003652089600125e-04
1.170000000000000068e-01,9.880101107156650381e-04,1.137533325496840317e-04
1.180000000000000077e-01,9.834441651309295315e-04,1.136688182601657980e-04
1.190000000000000085e-01,9.788066276810840089e-04,1.136205821844537216e-04
1.199999999999999956e-01,9.741560139720827158e-04,1.135373355309698777e-04
1.209999999999999964e-01,9.694360899961159805e-04,1.134880691466604654e-04
1.219999999999999973e-01,9.647023410541859852e-04,1.134061151945975994e-04
1.229999999999999982e-01,9.599014328939744481e-04,1.133559737933966828e-04
1.239999999999999991e-01,9.550859755358276229e-04,1.132753291700596608e-04
1.250000000000000000e-01,9.502053931929509362e-04,1.132244530066602587e-04
1.260000000000000009e-01,9.453095678322510258e-04,1.131451278781905146e-04
1.270000000000000018e-01,9.403505469946505909e-04,1.130936443648397616e-04
1.280000000000000027e-01,9.353756241099018967e-04,1.130156440266212321e-04
1.290000000000000036e-01,9.303393410311370029e-04,1.129636697030910608e-04
1.300000000000000044e-01,9.252865352112384914e-04,1.128869959289437148e-04
1.310000000000000053e-01,9.201741195864803153e-04,1.128346379757107503e-04
1.320000000000000062e-01,9.150446012895066322e-04,1.127592900148592100e-04
1.330000000000000071e-01,9.098571468771300599e-04,1.127066476148084475e-04
1.340000000000000080e-01,9.046520524362449463e-04,1.126326230694319201e-04
1.350000000000000089e-01,8.993906261597559015e-04,1.125797884729613676e-04
1.360000000000000098e-01,8.941110662516395420e-04,1.125070839254554105e-04
1.370000000000000107e-01,8.887767157864310793e-04,1.124541433750530454e-04
1.380000000000000115e-01,8.834237825614710705e-04,1.123827548937693979e-04
1.390000000000000124e-01,8.780175429395222593e-04,1.123297893442541727e-04
1.400000000000000133e-01,8.725923161629633735e-04,1.122597128917518261e-04
1.410000000000000142e-01,8.671152151389271891e-04,1.122067986702336294e-04
1.420000000000000151e-01,8.616187673088467535e-04,1.121380303908806649e-04
1.430000000000000160e-01,8.560718300666701535e-04,1.120852396876201155e-04
1.440000000000000169e-01,8.505052309131255241e-04,1.120177760991448383e-04
1.449999999999999900e-01,8.448894840766001287e-04,1.119651773923871323e-04
1.459999999999999909e-01,8.392538042039927697e-04,1.118990155634775566e-04
1.469999999999999918e-01,8.335702791963016606e-04,1.118466739803447324e-04
1.479999999999999927e-01,8.278665935981037406e-04,1.117818115989354429e-04
1.489999999999999936e-01,8.221163296699979120e-04,1.117297891970677907e-04
1.499999999999999944e-01,8.163457203639318130e-04,1.116662246465249179e-04
1.509999999999999953e-01,8.105297671411656329e-04,1.116145806624582666e-04
1.519999999999999962e-01,8.046933258586347684e-04,1.115523130350100145e-04
1.529999999999999971e-01,7.988127456107651679e-04,1.115011040915037967e-04
1.539999999999999980e-01,7.929115759380757529e-04,1.114401332058746519e-04
1.549999999999999989e-01,7.869674456091156492e-04,1.113894134742721414e-04
1.559999999999999998e-01,7.810026650066078735e-04,1.113297398296566752e-04
1.570000000000000007e-01,7.749960780907293222e-04,1.112795611722457737e-04
1.580000000000000016e-01,7.689688198746807068e-04,1.112211859468781322e-04
1.590000000000000024e-01,7.629008881844488981e-04,1.111715980454378212e-04
1.600000000000000033e-01,7.568123032389727136e-04,1.111145230300098532e-04
1.610000000000000042e-01,7.506841585638235814e-04,1.110655734785075691e-04
1.620000000000000051e-01,7.445354170543801251e-04,1.110098010282212048e-04
1.630000000000000060e-01,7.383482127043396008e-04,1.109615354107997042e-04
1.640000000000000069e-01,7.321405057927317470e-04,1.109070683837433570e-04
1.650000000000000078e-01,7.258954183432315315e-04,1.108595303564317218e-04
1.660000000000000087e-01,7.196299597932474335e-04,1.108063720641267640e-04
1.670000000000000095e-01,7.133281905172069890e-04,1.107596034347629882e-04
1.680000000000000104e-01,7.070062185497423633e-04,1.107077575601537366e-04
1.690000000000000113e-01,7.006489953625485729e-04,1.106617982950111259e-04
1.700000000000000122e-01,6.942717743596481207e-04,1.106112688465713906e-04
1.710000000000000131e-01,6.878603534801499804e-04,1.105661571791307523e-04
1.720000000000000140e-01,6.814291760823072610e-04,1.105169484075671450e-04
1.730000000000000149e-01,6.749648441184056104e-04,1.104727208206018109e-04
1.740000000000000158e-01,6.684810332869267754e-04,1.104248371550031548e-04
1.750000000000000167e-01,6.619651093880621210e-04,1.103815284607711681e-04
1.759999999999999898e-01,6.554300206990036322e-04,1.103349744519322763e-04
1.769999999999999907e-01,6.488638588806966640e-04,1.102926177860750437e-04
1.779999999999999916e-01,6.422788832494135281e-04,1.102473980280257033e-04
1.789999999999999925e-01,6.356638752543931209e-04,1.102060249180269601e-04
1.799999999999999933e-01,6.290304417148188422e-04,1.101621440108132503e-04
1.809999999999999942e-01,6.223680198733876458e-04,1.101217843635790767e-04
1.819999999999999951e-01,6.156875989464093580e-04,1.100792468344682034e-04
1.829999999999999960e-01,6.089792398219110803e-04,1.100399289911585169e-04
1.839999999999999969e-01,6.022533473146836000e-04,1.099987392281562808e-04
1.849999999999999978e-01,5.955005755402276732e-04,1.099604899601206771e-04
1.859999999999999987e-01,5.887307766977640296e-04,1.099206521827420066e-04
1.869999999999999996e-01,5.819351696028894627e-04,1.098834967210774691e-04
1.880000000000000004e-01,5.751230842040803157e-04,1.098450149007443105e-04
1.890000000000000013e-01,5.682862770554346788e-04,1.098089769629816809e-04
1.900000000000000022e-01,5.614335849900766329e-04,1.097718548040368291e-04
1.910000000000000031e-01,5.545572771065519074e-04,1.097369565962048578e-04
1.920000000000000040e-01,5.476657250765736744e-04,1.097011974378966920e-04
1.930000000000000049e-01,5.407516868956017183e-04,1.096674596708331005e-04
1.940000000000000058e-01,5.338230960239128894e-04,1.096330664889606576e-04
1.950000000000000067e-01,5.268731774115708623e-04,1.096005084029965081e-04
1.960000000000000075e-01,5.199094523936945936e-04,1.095674837298772023e-04
1.970000000000000084e-01,5.129255924299778091e-04,1.095361230972285397e-04
1.980000000000000093e-01,5.059287319618484442e-04,1.095044690151832859e-04
1.990000000000000102e-01,4.989129702925828354e-04,1.094743221727690832e-04
2.000000000000000111e-01,4.918850797033894615e-04,1.094440402386526515e-04
2.010000000000000120e-01,4.848395702308456534e-04,1.094151220699695113e-04
2.020000000000000129e-01,4.777828762053197803e-04,1.093862132921825941e-04
2.030000000000000138e-01,4.707099030775527162e-04,1.093585372614674033e-04
2.040000000000000147e-01,4.636267712394129053e-04,1.093310020730235975e-04
2.050000000000000155e-01,4.565287680860546557e-04,1.093045802429039862e-04
2.060000000000000164e-01,4.494217240470914127e-04,1.092784184588112284e-04
2.070000000000000173e-01,4.423012969592318689e-04,1.092532614771587243e-04
2.080000000000000182e-01,4.351730515449945798e-04,1.092284722596982853e-04
2.089999999999999913e-01,4.280330068098793473e-04,1.092045893999084435e-04
2.099999999999999922e-01,4.208864865805008078e-04,1.091811712363342996e-04
2.109999999999999931e-01,4.137298641522994640e-04,1.091585703793411440e-04
2.119999999999999940e-01,4.065682482258537725e-04,1.091365210549361024e-04
2.129999999999999949e-01,3.993983623826273511e-04,1.091152087388896729e-04
2.139999999999999958e-01,3.922251275505363828e-04,1.090945253217876529e-04
2.149999999999999967e-01,3.850456168617733964e-04,1.090745067234878831e-04
2.159999999999999976e-01,3.778645928320446845e-04,1.090551855149383910e-04
2.169999999999999984e-01,3.706794813294334565e-04,1.090364644651037654e-04
2.179999999999999993e-01,3.634949188049409435e-04,1.090185009962678061e-04
2.190000000000000002e-01,3.563086918224819561e-04,1.090010800045666605e-04
2.200000000000000011e-01,3.491253470443676787e-04,1.089844690259632760e-04
2.210000000000000020e-01,3.419430455460480958e-04,1.089683492932140536e-04
2.220000000000000029e-01,3.347662858174165141e-04,1.089530847409108473e-04
2.230000000000000038e-01,3.275936246420793727e-04,1.089382661597509429e-04
2.240000000000000047e-01,3.204295610465523201e-04,1.089243411500287749e-04
2.250000000000000056e-01,3.132730780078457687e-04,1.089108223296505400e-04
2.260000000000000064e-01,3.061287332111888872e-04,1.088982291387397884e-04
2.270000000000000073e-01,2.989959782963071697e-04,1.088860074136005366e-04
2.280000000000000082e-01,2.918795003250535653e-04,1.088747374783287321e-04
2.290000000000000091e-01,2.847792775860641932e-04,1.088638089223173589e-04
2.300000000000000100e-01,2.777002139315311010e-04,1.088538528139680270e-04
2.310000000000000109e-01,2.706428925145014613e-04,1.088442122611173369e-04
2.320000000000000118e-01,2.636125437036604727e-04,1.088355596910340218e-04
2.330000000000000127e-01,2.566104603768659675e-04,1.088272007425087094e-04
2.340000000000000135e-01,2.496423388315256145e-04,1.088198405532717100e-04
2.350000000000000144e-01,2.427103216869484130e-04,1.088127556006978697e-04
2.360000000000000153e-01,2.358207501192901168e-04,1.088066757521528172e-04
2.370000000000000162e-01,2.289768027268476779e-04,1.088008559896247511e-04
2.380000000000000171e-01,2.221856968005426005e-04,1.087960435669620157e-04
2.390000000000000180e-01,2.154518938450892748e-04,1.087914790027586366e-04
2.399999999999999911e-01,2.087837867775585595e-04,1.087879202119653165e-04
2.409999999999999920e-01,2.021874450716718398e-04,1.087845997025318226e-04
2.419999999999999929e-01,1.956728239274163714e-04,1.087822798666348342e-04
2.429999999999999938e-01,1.892480234277795609e-04,1.087801911173161718e-04
2.439999999999999947e-01,1.829250538808795091e-04,1.087790946846142986e-04
2.449999999999999956e-01,1.767145830364428986e-04,1.087782242763401424e-04
2.459999999999999964e-01,1.706312871635150264e-04,1.087783348157216100e-04
2.469999999999999973e-01,1.646890558799307637e-04,1.087786682246557517e-04
2.479999999999999982e-01,1.589059478234768606e-04,1.087799684379424522e-04
2.489999999999999991e-01,1.532998094463143622e-04,1.087814900526939412e-04
2.500000000000000000e-01,1.478928316632255097e-04,1.087839617734907420e-04
2.510000000000000009e-01,1.427075103508396875e-04,1.087866549165790556e-04
2.520000000000000018e-01,1.377707589025583396e-04,1.087902791234267308e-04
2.530000000000000027e-01,1.331100881516311544e-04,1.087941260690570379e-04
2.540000000000000036e-01,1.287571671793526240e-04,1.087988828875404449e-04
2.550000000000000044e-01,1.247440355928855287e-04,1.088038648934271492e-04
2.560000000000000053e-01,1.211059441333748877e-04,1.088097336175081669e-04
2.570000000000000062e-01,1.178773798742843959e-04,1.088158309343523656e-04
2.580000000000000071e-01,1.150940381545527115e-04,1.088227900221145635e-04
2.590000000000000080e-01,1.127885506219419268e-04,1.088299819230796004e-04
2.600000000000000089e-01,1.109916662591563474e-04,1.088380090213837551e-04
2.610000000000000098e-01,1.097279233657011893e-04,1.088462738264716777e-04
2.620000000000000107e-01,1.090165621293563426e-04,1.088553457779073381e-04
2.630000000000000115e-01,1.088678251212906150e-04,1.088646608722647021e-04
2.640000000000000124e-01,1.092844402281215000e-04,1.088747537346028909e-04
2.650000000000000133e-01,1.102592695018221337e-04,1.088850955997127149e-04
2.660000000000000142e-01,1.117778898704373578e-04,1.088961846538652462e-04
2.670000000000000151e-01,1.138176650455696650e-04,1.089075288838756519e-04
2.680000000000000160e-01,1.163511486672026647e-04,1.089195886560738149e-04
2.690000000000000169e-01,1.193458986096462241e-04,1.089319099920909759e-04
2.700000000000000178e-01,1.227679378786887185e-04,1.089449142685678279e-04
2.710000000000000187e-01,1.265814918150619695e-04,1.089581866205708400e-04
2.720000000000000195e-01,1.307519323699845454e-04,1.089721084763076614e-04
2.730000000000000204e-01,1.352450173962359650e-04,1.089863049478449872e-04
2.740000000000000213e-01,1.400292005560370933e-04,1.090011167464705456e-04
2.750000000000000222e-01,1.450743618810521702e-04,1.090162096637677531e-04
2.760000000000000231e-01,1.503536518331318925e-04,1.090318830959460941e-04
2.770000000000000240e-01,1.558418736212052041e-04,1.090478440335803062e-04
2.780000000000000249e-01,1.615170851104365669e-04,1.090643501270642616e-04
2.790000000000000258e-01,1.673587893053604301e-04,1.090811499408538899e-04
2.800000000000000266e-01,1.733494625553093729e-04,1.090984590921286027e-04
2.810000000000000275e-01,1.794726504090421004e-04,1.091160679389368150e-04
2.820000000000000284e-01,1.857145206203865819e-04,1.091341499185533498e-04
2.830000000000000293e-01,1.920619094514001914e-04,1.091525372794978571e-04
2.840000000000000302e-01,1.985039478838037492e-04,1.091713612701038412e-04
2.850000000000000311e-01,2.050300723965510822e-04,1.091904960006425930e-04
2.860000000000000320e-01,2.116317438830489571e-04,1.092100306234886553e-04
2.870000000000000329e-01,2.183004223296814740e-04,1.092298809706903397e-04
2.880000000000000338e-01,2.250293835357230273e-04,1.092500942923621798e-04
2.889999999999999791e-01,2.318116518783909822e-04,1.092706279071759906e-04
2.899999999999999800e-01,2.386419134887415936e-04,1.092914874868591016e-04
2.909999999999999809e-01,2.455144007568137014e-04,1.093126714898930266e-04
2.919999999999999818e-01,2.524248978888022710e-04,1.093341443807086493e-04
2.929999999999999827e-01,2.593685719346581087e-04,1.093559453496257010e-04
2.939999999999999836e-01,2.663420660250547596e-04,1.093779981451847031e-04
2.949999999999999845e-01,2.733412733498703242e-04,1.094003821853892146e-04
2.959999999999999853e-01,2.803635131090957385e-04,1.094229810403599888e-04
2.969999999999999862e-01,2.874052454946354881e-04,1.094459137870578010e-04
2.979999999999999871e-01,2.944643257456325942e-04,1.094690244317802667e-04
2.989999999999999880e-01,3.015376594235509708e-04,1.094924710875227520e-04
2.999999999999999889e-01,3.086235300785196553e-04,1.095160588684179797e-04
3.009999999999999898e-01,3.157191952001086850e-04,1.095399842305902130e-04
3.019999999999999907e-01,3.228232833074540166e-04,1.095640141323496924e-04
3.029999999999999916e-01,3.299333316890891454e-04,1.095883826361668327e-04
3.039999999999999925e-01,3.370482489647058958e-04,1.096128193096616664e-04
3.049999999999999933e-01,3.441657962993129017e-04,1.096375950451313402e-04
3.059999999999999942e-01,3.512851115439297547e-04,1.096624028362180181e-04
3.069999999999999951e-01,3.584041360090182223e-04,1.096875495775846216e-04
3.079999999999999960e-01,3.655221966029843414e-04,1.097126925535254013e-04
3.089999999999999969e-01,3.726373804859254711e-04,1.097381738078319493e-04
3.099999999999999978e-01,3.797491716484649991e-04,1.097636157888190239e-04
3.109999999999999987e-01,3.868557759804009430e-04,1.097893947991808846e-04
3.119999999999999996e-01,3.939568089400874895e-04,1.098150993748089915e-04
3.130000000000000004e-01,4.010505736326191247e-04,1.098411391705641051e-04
3.140000000000000013e-01,4.081367962846051177e-04,1.098670697479339742e-04
3.150000000000000022e-01,4.152138600306601291e-04,1.098933331776591542e-04
3.160000000000000031e-01,4.222815850789396605e-04,1.099194530066762950e-04
3.170000000000000040e-01,4.293384208123875146e-04,1.099459027531956483e-04
3.180000000000000049e-01,4.363842676148635934e-04,1.099721749161063354e-04
3.190000000000000058e-01,4.434176299906350039e-04,1.099987735237232096e-04
3.200000000000000067e-01,4.504384771651523335e-04,1.100251610262755836e-04
3.210000000000000075e-01,4.574453598142008497e-04,1.100518709563685704e-04
3.220000000000000084e-01,4.644383065675204074e-04,1.100783367111716522e-04
3.230000000000000093e-01,4.714159069341871322e-04,1.101051203468357315e-04
3.240000000000000102e-01,4.783782410864206359e-04,1.101316272114648059e-04
3.250000000000000111e-01,4.853239314660237396e-04,1.101584468974826681e-04
3.260000000000000120e-01,4.922531032028632523e-04,1.101849577125151963e-04
3.270000000000000129e-01,4.991644067718372085e-04,1.102117757808352479e-04
3.280000000000000138e-01,5.060580066177494110e-04,1.102382533852016118e-04
3.290000000000000147e-01,5.129325772968717796e-04,1.102650321857547553e-04
3.300000000000000155e-01,5.197883179145077392e-04,1.102914394597320237e-04
3.310000000000000164e-01,5.266239238195678709e-04,1.103181414032195471e-04
3.320000000000000173e-01,5.334396246431992797e-04,1.103444412813158089e-04
3.330000000000000182e-01,5.402341338843708258e-04,1.103710288302695291e-04
3.340000000000000191e-01,5.470077082449480025e-04,1.103971843320136629e-04
3.350000000000000200e-01,5.537590771401038970e-04,1.104236200741399255e-04
3.360000000000000209e-01,5.604885213249977561e-04,1.104495943342985041e-04
3.370000000000000218e-01,5.671947843321033115e-04,1.104758409827124801e-04
3.380000000000000226e-01,5.738781684016734620e-04,1.105015972987415454e-04
3.390000000000000235e-01,5.805374296962963416e-04,1.105276177287488706e-04
3.400000000000000244e-01,5.871728896087536958e-04,1.105531195419421242e-04
3.410000000000000253e-01,5.937833156819419212e-04,1.105788768143238488e-04
3.420000000000000262e-01,6.003690465520557327e-04,1.106040877679940039e-04
3.430000000000000271e-01,6.069288601837062331e-04,1.106295451519874364e-04
3.440000000000000280e-01,6.134631106390159251e-04,1.106544291158817185e-04
3.450000000000000289e-01,6.199705854811268660e-04,1.106795501407225707e-04
3.460000000000000298e-01,6.264516527213946032e-04,1.107040712474355798e-04
3.470000000000000306e-01,6.329051088147862958e-04,1.107288196957842858e-04
3.480000000000000315e-01,6.393313343053641344e-04,1.107529423206589890e-04
3.490000000000000324e-01,6.457291340889224169e-04,1.107772822792118188e-04
3.500000000000000333e-01,6.520989001219208367e-04,1.108009711297053480e-04
3.510000000000000342e-01,6.584394451873738655e-04,1.108248669913899166e-04
3.519999999999999796e-01,6.647511714940833576e-04,1.108480870773817430e-04
3.529999999999999805e-01,6.710328994812126118e-04,1.108715035888517878e-04
3.539999999999999813e-01,6.772850407051785038e-04,1.108942202719768728e-04
3.549999999999999822e-01,6.835064230020789595e-04,1.109171225535514631e-04
3.559999999999999831e-01,6.896974663816259933e-04,1.109393015957298791e-04
3.569999999999999840e-01,6.958570057849581538e-04,1.109616551703641386e-04
3.579999999999999849e-01,7.019854689409620388e-04,1.109832627013785045e-04
3.589999999999999858e-01,7.080816978058115593e-04,1.110050334826888558e-04
3.599999999999999867e-01,7.141461271161070583e-04,1.110260360678326979e-04
3.609999999999999876e-01,7.201776057765787607e-04,1.110471904474936408e-04
3.619999999999999885e-01,7.261765749375575585e-04,1.110675551073773948e-04
3.629999999999999893e-01,7.321418902855513985e-04,1.110880599195844624e-04
3.639999999999999902e-01,7.380739988103347934e-04,1.111077541229361947e-04
3.649999999999999911e-01,7.439717630102104162e-04,1.111275766989001365e-04
3.659999999999999920e-01,7.498356351603167229e-04,1.111465684139561040e-04
3.669999999999999929e-01,7.556644845818753526e-04,1.111656765839779407e-04
3.679999999999999938e-01,7.614587684634998785e-04,1.111839342948002399e-04
3.689999999999999947e-01,7.672173629081173452e-04,1.112022964476002833e-04
3.699999999999999956e-01,7.729407295673330425e-04,1.112197891783551590e-04
3.709999999999999964e-01,7.786277513426091658e-04,1.112373742359148055e-04
3.719999999999999973e-01,7.842788939261276888e-04,1.112540715579114948e-04
3.729999999999999982e-01,7.898930471580494460e-04,1.112708490381968145e-04
3.739999999999999991e-01,7.954706805103473445e-04,1.112867211111975336e-04
3.750000000000000000e-01,8.010106906904246706e-04,1.113026611036276378e-04
3.760000000000000009e-01,8.065135505767267012e-04,1.113176786666723850e-04
3.770000000000000018e-01,8.119781638864540874e-04,1.113327519029998615e-04
3.780000000000000027e-01,8.174050066699985358e-04,1.113468863392894125e-04
3.790000000000000036e-01,8.227929897417061598e-04,1.113610641772613851e-04
3.800000000000000044e-01,8.281425920436476414e-04,1.113742874788051191e-04
3.810000000000000053e-01,8.334527315032331379e-04,1.113875419234673327e-04
3.820000000000000062e-01,8.387238897428797276e-04,1.113998267555179234e-04
3.830000000000000071e-01,8.439549919447619569e-04,1.114121304996214680e-04
3.840000000000000080e-01,8.491465221553385571e-04,1.114234501986390225e-04
3.850000000000000089e-01,8.542974128396854617e-04,1.114347766251010791e-04
3.860000000000000098e-01,8.594081503615944679e-04,1.114451052227103203e-04
3.870000000000000107e-01,8.644776746251247495e-04,1.114554284221386493e-04
3.880000000000000115e-01,8.695064740714787211e-04,1.114647406664667052e-04
3.890000000000000124e-01,8.744934960832803075e-04,1.114740354735184745e-04
3.900000000000000133e-01,8.794392310551949225e-04,1.114823068231975600e-04
3.910000000000000142e-01,8.843426339857162312e-04,1.114905487833866448e-04
3.920000000000000151e-01,8.892041970525572069e-04,1.114977554536956869e-04
3.930000000000000160e-01,8.940228829710381497e-04,1.115049209120112350e-04
3.940000000000000169e-01,8.987991856185887892e-04,1.115110398829793892e-04
3.950000000000000178e-01,9.035320754327114774e-04,1.115171059465897273e-04
3.960000000000000187e-01,9.082220478757472909e-04,1.115221149730239608e-04
3.970000000000000195e-01,9.128680813028005941e-04,1.115270595452591632e-04
3.980000000000000204e-01,9.174706726243947496e-04,1.115309371726246990e-04
3.990000000000000213e-01,9.220288081670331617e-04,1.115347389596609923e-04
4.000000000000000222e-01,9.265429861831325862e-04,1.115374645438540807e-04
4.010000000000000231e-01,9.310122010916136804e-04,1.115401030822034644e-04
4.020000000000000240e-01,9.354369525053402197e-04,1.115416567920508216e-04
4.030000000000000249e-01,9.398162429616343204e-04,1.115431124539799514e-04
4.040000000000000258e-01,9.441505732586975017e-04,1.115434753140028912e-04
4.050000000000000266e-01,9.484389542233600656e-04,1.115437293236832867e-04
4.060000000000000275e-01,9.526818878436647256e-04,1.115428831917099621e-04
4.070000000000000284e-01,9.568783932342655530e-04,1.115419176388646562e-04
4.080000000000000293e-01,9.610289734707823384e-04,1.115398452401884051e-04
4.090000000000000302e-01,9.651326561032379844e-04,1.115376430788412356e-04
4.100000000000000311e-01,9.691899452720045176e-04,1.115343280095172456e-04
4.110000000000000320e-01,9.731998770812594042e-04,1.115308731059385115e-04
4.120000000000000329e-01,9.771629567144409119e-04,1.115262998648141208e-04
4.130000000000000338e-01,9.810782288382749634e-04,1.115215769716047215e-04
4.140000000000000346e-01,9.849461996201131896e-04,1.115157309464411564e-04
4.150000000000000355e-01,9.887659224133364243e-04,1.115097257300861396e-04
4.160000000000000364e-01,9.925379043239511596e-04,1.115025932142880527e-04
4.169999999999999818e-01,9.962612073965010362e-04,1.114952922614008602e-04
4.179999999999999827e-01,9.999363396911938907e-04,1.114868604761210435e-04
4.189999999999999836e-01,1.003562372193853806e-03,1.114782513140775321e-04
4.199999999999999845e-01,1.007139813921078533e-03,1.114685084122020789e-04
4.209999999999999853e-01,1.010667744639313784e-03,1.114585795046403219e-04
4.219999999999999862e-01,1.014146674258021219e-03,1.114475145741379439e-04
4.229999999999999871e-01,1.017575691612210807e-03,1.114362553416962275e-04
4.239999999999999880e-01,1.020955307480642549e-03,1.114238584292851278e-04
4.249999999999999889e-01,1.024284619692677686e-03,1.114112592539471077e-04
4.259999999999999898e-01,1.027564139944525928e-03,1.113975213627325857e-04
4.269999999999999907e-01,1.030792975194710784e-03,1.113835735956368226e-04
4.279999999999999916e-01,1.033971638037043620e-03,1.113684866954518251e-04
4.289999999999999925e-01,1.037099244615105609e-03,1.113531826696813857e-04
4.299999999999999933e-01,1.040176308443874469e-03,1.113367397082736844e-04
4.309999999999999942e-01,1.043201954908462743e-03,1.113200727293383647e-04
4.319999999999999951e-01,1.046176698416416287e-03,1.113022676279158132e-04
4.329999999999999960e-01,1.049099673619879229e-03,1.112842320081484384e-04
4.339999999999999969e-01,1.051971395846467002e-03,1.112650596871631026e-04
4.349999999999999978e-01,1.054791009163388816e-03,1.112456507209046738e-04
4.359999999999999987e-01,1.057559029802920565e-03,1.112251070844220112e-04
4.369999999999999996e-01,1.060274611209358238e-03,1.112043210813684711e-04
4.380000000000000004e-01,1.062938270601764988e-03,1.111824030429207411e-04
4.390000000000000013e-01,1.065549170928723702e-03,1.111602373161354112e-04
4.400000000000000022e-01,1.068107830353913880e-03,1.111369427935424825e-04
4.410000000000000031e-01,1.070613421315107141e-03,1.111133956722992918e-04
4.420000000000000040e-01,1.073066462936514767e-03,1.110887235966068047e-04
4.430000000000000049e-01,1.075466137275417344e-03,1.110637944339517593e-04
4.440000000000000058e-01,1.077812964460654610e-03,1.110377447497678789e-04
4.450000000000000067e-01,1.080106136130551658e-03,1.110114339106347837e-04
4.460000000000000075e-01,1.082346173463585165e-03,1.109840075783110187e-04
4.470000000000000084e-01,1.084532277795596886e-03,1.109563164627657279e-04
4.480000000000000093e-01,1.086664971332339203e-03,1.109275154701282553e-04
4.490000000000000102e-01,1.088743465125333520e-03,1.108984464993772198e-04
4.500000000000000111e-01,1.090768282461447233e-03,1.108682738539458099e-04
4.510000000000000120e-01,1.092738644163800208e-03,1.108378304786424484e-04
4.520000000000000129e-01,1.094655074570518964e-03,1.108062902143148830e-04
4.530000000000000138e-01,1.096516804246252781e-03,1.107744769230039581e-04
4.540000000000000147e-01,1.098324358778472558e-03,1.107415741039618687e-04
4.550000000000000155e-01,1.100076978599866034e-03,1.107083964150327147e-04
4.560000000000000164e-01,1.101775190305483544e-03,1.106741371348448255e-04
4.570000000000000173e-01,1.103418244233235956e-03,1.106396015987650219e-04
4.580000000000000182e-01,1.105006668298342621e-03,1.106039929791004321e-04
4.590000000000000191e-01,1.106539722717161207e-03,1.105681071829437838e-04
4.600000000000000200e-01,1.108017936514031675e-03,1.105311573717369282e-04
4.610000000000000209e-01,1.109440579835137752e-03,1.104939299290749613e-04
4.620000000000000218e-01,1.110808183030181093e-03,1.104556481063262820e-04
4.630000000000000226e-01,1.112120026226610589e-03,1.104170886685351981e-04
4.640000000000000235e-01,1.113376641028094877e-03,1.103774850387014814e-04
4.650000000000000244e-01,1.114577317582689589e-03,1.103376042878210193e-04
4.660000000000000253e-01,1.115722588808761061e-03,1.102966900861454698e-04
4.670000000000000262e-01,1.116811754867491971e-03,1.102554997277498973e-04
4.680000000000000271e-01,1.117845350028401135e-03,1.102132872037444802e-04
4.690000000000000280e-01,1.118822684524853036e-03,1.101707999701894265e-04
4.700000000000000289e-01,1.119744294041417291e-03,1.101273023981198346e-04
4.710000000000000298e-01,1.120609498858733026e-03,1.100835320422764019e-04
4.720000000000000306e-01,1.121418836044922422e-03,1.100387637121901874e-04
4.730000000000000315e-01,1.122171636020809953e-03,1.099937250031457909e-04
4.740000000000000324e-01,1.122868437325109242e-03,1.099477012117798264e-04
4.750000000000000333e-01,1.123508580443321071e-03,1.099014099307808116e-04
4.760000000000000342e-01,1.124092605394413349e-03,1.098541469840343278e-04
4.770000000000000351e-01,1.124619862887920067e-03,1.098066199208064188e-04
4.780000000000000360e-01,1.125090894463469252e-03,1.097581351254210404e-04
4.790000000000000369e-01,1.125505060928949121e-03,1.097093900658118609e-04
4.799999999999999822e-01,1.125862905403353029e-03,1.096597017225874147e-04
4.809999999999999831e-01,1.126163798884116315e-03,1.096097574520175038e-04
4.819999999999999840e-01,1.126408286047348752e-03,1.095588848481226130e-04
4.829999999999999849e-01,1.126595748080925531e-03,1.095077611356722779e-04
4.839999999999999858e-01,1.126726731291630753e-03,1.094557245382590891e-04
4.849999999999999867e-01,1.126800627089172757e-03,1.094034421313679848e-04
4.859999999999999876e-01,1.126817983471809642e-03,1.093502627781238473e-04
4.869999999999999885e-01,1.126778202056519891e-03,1.092968433885885461e-04
4.879999999999999893e-01,1.126681832532654614e-03,1.092425434781600267e-04
4.889999999999999902e-01,1.126528286735487472e-03,1.091880097874352112e-04
4.899999999999999911e-01,1.126318116036484959e-03,1.091326124775385872e-04
4.909999999999999920e-01,1.126050742525749621e-03,1.090769881135418323e-04
4.919999999999999929e-01,1.125726719390285043e-03,1.090205174954513945e-04
4.929999999999999938e-01,1.125345478905535055e-03,1.089638270209991621e-04
4.939999999999999947e-01,1.124907576036479877e-03,1.089063081248359933e-04
4.949999999999999956e-01,1.124412453377979671e-03,1.088485770389131650e-04
4.959999999999999964e-01,1.123860667751528514e-03,1.087900358059979848e-04
4.969999999999999973e-01,1.123251671954286724e-03,1.087312905085581542e-04
4.979999999999999982e-01,1.122586024611925415e-03,1.086717537904157641e-04
4.989999999999999991e-01,1.121863188796923911e-03,1.086120215977953393e-04
5.000000000000000000e-01,1.121083725087312390e-03,1.085515171398712745e-04
5.010000000000000009e-01,1.120247106797308406e-03,1.084908262499403332e-04
5.020000000000000018e-01,1.119353896384018459e-03,1.084293826792147205e-04
5.030000000000000027e-01,1.118403577433193944e-03,1.083677621655494781e-04
5.040000000000000036e-01,1.117396714418778360e-03,1.083054089658215085e-04
5.050000000000000044e-01,1.116332801158952809e-03,1.082428887580100019e-04
5.060000000000000053e-01,1.115212404079748369e-03,1.081796562672813041e-04
5.070000000000000062e-01,1.114035027317276461e-03,1.081162671402848344e-04
5.080000000000000071e-01,1.112801239302520142e-03,1.080521865236713471e-04
5.090000000000000080e-01,1.111510554332602839e-03,1.079879600685882226e-04
5.100000000000000089e-01,1.110163542933434704e-03,1.079230633042885181e-04
5.110000000000000098e-01,1.108759729686810934e-03,1.078580319310691946e-04
5.120000000000000107e-01,1.107299687166906667e-03,1.077923518036751272e-04
5.130000000000000115e-01,1.105782950209617185e-03,1.077265487041496130e-04
5.140000000000000124e-01,1.104210093483354522e-03,1.076601187614922134e-04
5.150000000000000133e-01,1.102580662047703474e-03,1.075935779023790250e-04
5.160000000000000142e-01,1.100895232742233644e-03,1.075264324683130327e-04
5.170000000000000151e-01,1.099153360852753560e-03,1.074591885563643315e-04
5.180000000000000160e-01,1.097355625339080810e-03,1.073913626699786320e-04
5.190000000000000169e-01,1.095501591679770743e-03,1.073234511457548166e-04
5.200000000000000178e-01,1.093591841109783046e-03,1.072549805756568597e-04
5.210000000000000187e-01,1.091625949323170785e-03,1.071864375861082989e-04
5.220000000000000195e-01,1.089604499678271075e-03,1.071173587895890876e-04
5.230000000000000204e-01,1.087527078086788796e-03,1.070482211634372639e-04
5.240000000000000213e-01,1.085394270209223645e-03,1.069785712737414380e-04
5.250000000000000222e-01,1.083205672115432165e-03,1.069088765046969752e-04
5.260000000000000231e-01,1.080961871719459712e-03,1.068386932963787036e-04
5.270000000000000240e-01,1.078662475283147888e-03,1.067684795004540503e-04
5.280000000000000249e-01,1.076308073003144324e-03,1.066978013601617664e-04
5.290000000000000258e-01,1.073898281260014190e-03,1.066271072736662217e-04
5.300000000000000266e-01,1.071433692598324503e-03,1.065559732019061328e-04
5.310000000000000275e-01,1.068913933579868905e-03,1.064848381416826502e-04
5.320000000000000284e-01,1.066339599086478691e-03,1.064132876914927793e-04
5.330000000000000293e-01,1.063710325789326769e-03,1.063417515292775477e-04
5.340000000000000302e-01,1.061026710908986913e-03,1.062698248043451117e-04
5.350000000000000311e-01,1.058288401232047914e-03,1.061979279429948504e-04
5.360000000000000320e-01,1.055495996397203939e-03,1.061256655601060424e-04
5.370000000000000329e-01,1.052649153268173229e-03,1.060534489041279092e-04
5.380000000000000338e-01,1.049748473876840416e-03,1.059808919572436319e-04
5.390000000000000346e-01,1.046793625183825788e-03,1.059083968707707471e-04
5.400000000000000355e-01,1.043785211677615522e-03,1.058355869124474809e-04
5.410000000000000364e-01,1.040722910381060035e-03,1.057628552131136728e-04
5.420000000000000373e-01,1.037607328258543680e-03,1.056898342191172577e-04
5.430000000000000382e-01,1.034438152334458353e-03,1.056169081198440527e-04
5.440000000000000391e-01,1.031215992028862091e-03,1.055437184523166032e-04
5.450000000000000400e-01,1.027940544413921253e-03,1.054706405514653224e-04
5.460000000000000409e-01,1.024612421376441818e-03,1.053973249359728436e-04
5.470000000000000417e-01,1.021231330046422532e-03,1.053241381645582685e-04
5.480000000000000426e-01,1.017797884940194447e-03,1.052507396447588893e-04
5.490000000000000435e-01,1.014311803122619569e-03,1.051774872534302029e-04
5.500000000000000444e-01,1.010773701532690196e-03,1.051040491777761925e-04
5.510000000000000453e-01,1.007183307204080136e-03,1.050307746961768126e-04
5.520000000000000462e-01,1.003541239784459154e-03,1.049573406578583180e-04
5.530000000000000471e-01,9.998472362768564756e-04,1.048840878254988341e-04
5.540000000000000480e-01,9.961019188168634096e-04,1.048107016290568367e-04
5.550000000000000488e-01,9.923050343418583167e-04,1.047375144162576753e-04
5.560000000000000497e-01,9.884572076816727348e-04,1.046642200613585123e-04
5.570000000000000506e-01,9.845581956836118535e-04,1.045911425874057111e-04
5.580000000000000515e-01,9.806086257423973513e-04,1.045179842233615725e-04
5.590000000000000524e-01,9.766082646362197420e-04,1.044450607507648045e-04
5.600000000000000533e-01,9.725577425164451178e-04,1.043720826213897335e-04
5.610000000000000542e-01,9.684568360144896497e-04,1.042993574832769608e-04
5.620000000000000551e-01,9.643061779177011404e-04,1.042266039113156912e-04
5.630000000000000560e-01,9.601055547723725148e-04,1.041541215080367925e-04
5.640000000000000568e-01,9.558556021408696384e-04,1.040816368441908348e-04
5.650000000000000577e-01,9.515561164057666395e-04,1.040094415699602162e-04
5.660000000000000586e-01,9.472077358327514332e-04,1.039372701386521341e-04
5.670000000000000595e-01,9.428102666811244295e-04,1.038654063587052934e-04
5.680000000000000604e-01,9.383643500275374617e-04,1.037935924490975665e-04
5.690000000000000613e-01,9.338698019551809051e-04,1.037221044672031518e-04
5.700000000000000622e-01,9.293272663729617482e-04,1.036506922763123914e-04
5.710000000000000631e-01,9.247365692433505945e-04,1.035796242860573301e-04
5.720000000000000639e-01,9.200983573183780639e-04,1.035086578791293867e-04
5.730000000000000648e-01,9.154124663757550687e-04,1.034380539097477406e-04
5.740000000000000657e-01,9.106795460671593314e-04,1.033675771551197456e-04
5.750000000000000666e-01,9.058994420351037732e-04,1.032974810221992966e-04
5.760000000000000675e-01,9.010728068809598828e-04,1.032275375657999451e-04
5.769999999999999574e-01,8.961994960750697785e-04,1.031579928585340915e-04
5.779999999999999583e-01,8.912801651951905799e-04,1.030886261083138083e-04
5.789999999999999591e-01,8.863146795982001147e-04,1.030196761370826263e-04
5.799999999999999600e-01,8.813036979008882863e-04,1.029509291762400683e-04
5.809999999999999609e-01,8.762470953256412893e-04,1.028826169197368483e-04
5.819999999999999618e-01,8.711455336007829526e-04,1.028145324848763641e-04
5.829999999999999627e-01,8.659988978550974383e-04,1.027469005268517459e-04
5.839999999999999636e-01,8.608078529609552304e-04,1.026795209530034704e-04
5.849999999999999645e-01,8.555722939757670967e-04,1.026126114972802608e-04
5.859999999999999654e-01,8.502928890042054256e-04,1.025459786863350731e-04
5.869999999999999662e-01,8.449695430720433834e-04,1.024798334313900696e-04
5.879999999999999671e-01,8.396029276308737558e-04,1.024139887846097966e-04
5.889999999999999680e-01,8.341929577317692013e-04,1.023486489503232645e-04
5.899999999999999689e-01,8.287403081814160525e-04,1.022836333648029157e-04
5.909999999999999698e-01,8.232449040871268799e-04,1.022191396151468277e-04
5.919999999999999707e-01,8.177074237767361243e-04,1.021549933818380356e-04
5.929999999999999716e-01,8.121278024877842845e-04,1.020913857729669789e-04
5.939999999999999725e-01,8.065067221554869051e-04,1.020281485953334456e-04
5.949999999999999734e-01,8.008441282750672092e-04,1.019654665552370478e-04
5.959999999999999742e-01,7.951407065505767873e-04,1.019031774418773434e-04
5.969999999999999751e-01,7.893964127570406121e-04,1.018414596894961339e-04
5.979999999999999760e-01,7.836119364182736816e-04,1.017801569547287867e-04
5.989999999999999769e-01,7.777872437799564524e-04,1.017194415035946358e-04
5.999999999999999778e-01,7.719230284430209305e-04,1.016591627212788852e-04
6.009999999999999787e-01,7.660192672293272614e-04,1.015994867983147939e-04
6.019999999999999796e-01,7.600766579425304731e-04,1.015402687070264580e-04
6.029999999999999805e-01,7.540951881279413758e-04,1.014816687056746411e-04
6.039999999999999813e-01,7.480755600371205832e-04,1.014235472340491395e-04
6.049999999999999822e-01,7.420177721511466047e-04,1.013660587002521699e-04
6.059999999999999831e-01,7.359225313457954526e-04,1.013090688805979369e-04
6.069999999999999840e-01,7.297898472044326949e-04,1.012527264589856716e-04
6.079999999999999849e-01,7.236204315398485744e-04,1.011969024019487775e-04
6.089999999999999858e-01,7.174143053739325069e-04,1.011417397745133619e-04
6.099999999999999867e-01,7.111721857377984466e-04,1.010871146089890638e-04
6.109999999999999876e-01,7.048941053165978538e-04,1.010331644655538939e-04
6.119999999999999885e-01,6.985807867257597028e-04,1.009797703259329753e-04
6.129999999999999893e-01,6.922322746761672098e-04,1.009270643425226610e-04
6.139999999999999902e-01,6.858492977212757866e-04,1.008749322847612008e-04
6.149999999999999911e-01,6.794319130009889192e-04,1.008235010365258604e-04
6.159999999999999920e-01,6.729808554907296863e-04,1.007726610487143064e-04
6.169999999999999929e-01,6.664961951950564446e-04,1.007225340189938631e-04
6.179999999999999938e-01,6.599786740228360008e-04,1.006730149401646279e-04
6.189999999999999947e-01,6.534283754003574526e-04,1.006242204584645441e-04
6.199999999999999956e-01,6.468460487603329770e-04,1.005760499717507980e-04
6.209999999999999964e-01,6.402317915890739152e-04,1.005286151715182013e-04
6.219999999999999973e-01,6.335863615381118414e-04,1.004818197415834942e-04
6.229999999999999982e-01,6.269098707894161984e-04,1.004357705408922511e-04
6.239999999999999991e-01,6.202030860062056816e-04,1.003903753995602526e-04
6.250000000000000000e-01,6.134661349847007287e-04,1.003457364419802899e-04
6.260000000000000009e-01,6.066997942992375346e-04,1.003017655292699805e-04
6.270000000000000018e-01,5.999042083361980733e-04,1.002585601826623432e-04
6.280000000000000027e-01,5.930801646822833877e-04,1.002160361486786048e-04
6.290000000000000036e-01,5.862278254003712441e-04,1.001742864337456661e-04
6.300000000000000044e-01,5.793479903120749876e-04,1.001332305574742065e-04
6.310000000000000053e-01,5.724408405590591118e-04,1.000929571408880618e-04
6.320000000000000062e-01,5.655071896529650227e-04,1.000533893454088989e-04
6.330000000000000071e-01,5.585472393182091882e-04,1.000146115136961884e-04
6.340000000000000080e-01,5.515618184918002695e-04,9.997655032141946317e-05
6.350000000000000089e-01,5.445511513763896111e-04,9.993928594027093857e-05
6.360000000000000098e-01,5.375160843300866775e-04,9.990274843472898023e-05
6.370000000000000107e-01,5.304568662166663255e-04,9.986701391836825962e-05
6.380000000000000115e-01,5.233743631568456940e-04,9.983201573182482141e-05
6.390000000000000124e-01,5.162688512678286455e-04,9.979782603803976141e-05
6.400000000000000133e-01,5.091412192993744054e-04,9.976438131126029267e-05
6.410000000000000142e-01,5.019917736574440155e-04,9.973174988391121675e-05
6.420000000000000151e-01,4.948214290198892735e-04,9.969987126403119938e-05
6.430000000000000160e-01,4.876305258097723689e-04,9.966881005632421910e-05
6.440000000000000169e-01,4.804200086507278236e-04,9.963850866503390531e-05
6.450000000000000178e-01,4.731902563494482482e-04,9.960902807703992117e-05
6.460000000000000187e-01,4.659422482712010207e-04,9.958031348908731497e-05
6.470000000000000195e-01,4.586764069391920172e-04,9.955242238026303363e-05
6.480000000000000204e-01,4.513937522629125182e-04,9.952530260813014320e-05
6.490000000000000213e-01,4.440947568797276417e-04,9.949900825431279175e-05
6.500000000000000222e-01,4.367804882073911829e-04,9.947348973890994929e-05
6.510000000000000231e-01,4.294514768075820429e-04,9.944879785259289940e-05
6.520000000000000240e-01,4.221088462169149316e-04,9.942488544656825477e-05
6.530000000000000249e-01,4.147531944493288900e-04,9.940180013007473745e-05
6.540000000000000258e-01,4.073857116245403450e-04,9.937949708370995337e-05
6.550000000000000266e-01,4.000070749247052414e-04,9.935802084063144609e-05
6.560000000000000275e-01,3.926185539912456328e-04,9.933732879345253482e-05
6.570000000000000284e-01,3.852209196652688810e-04,9.931746251522223219e-05
6.580000000000000293e-01,3.778155371315509211e-04,9.929838149988379106e-05
6.590000000000000302e-01,3.704032889574681935e-04,9.928012445286317424e-05
6.600000000000000311e-01,3.629856559140720476e-04,9.926265286902621486e-05
6.610000000000000320e-01,3.555636548949052162e-04,9.924600270084758000e-05
6.620000000000000329e-01,3.481389074782683724e-04,9.923013733444719677e-05
6.630000000000000338e-01,3.407125934080988770e-04,9.921509006845249750e-05
6.640000000000000346e-01,3.332865069882138013e-04,9.920082607087465356e-05
6.650000000000000355e-01,3.258620270760285444e-04,9.918737610550562372e-05
6.660000000000000364e-01,3.184411614481295330e-04,9.917470702433952917e-05
6.670000000000000373e-01,3.110255345561022209e-04,9.916284714308656585e-05
6.680000000000000382e-01,3.036174201140237052e-04,9.915176489530982365e-05
6.690000000000000391e-01,2.962187481419647226e-04,9.914148625659724835e-05
6.700000000000000400e-01,2.888321262552659419e-04,9.913198114225044914e-05
6.710000000000000409e-01,2.814598680701477359e-04,9.912327329323056800e-05
6.720000000000000417e-01,2.741050039297827879e-04,9.911533401107674730e-05
6.730000000000000426e-01,2.667703334394988805e-04,9.910818489981034754e-05
6.740000000000000435e-01,2.594594266643744282e-04,9.910179855481687523e-05
6.750000000000000444e-01,2.521757043912194424e-04,9.909619454804320389e-05
6.760000000000000453e-01,2.449234316307678295e-04,9.909134666445677450e-05
6.770000000000000462e-01,2.377068303510343949e-04,9.908727254077270060e-05
6.780000000000000471e-01,2.305310675981249522e-04,9.908394706859263018e-05
6.790000000000000480e-01,2.234014071464843578e-04,9.908138604807003940e-05
6.800000000000000488e-01,2.163241957377800943e-04,9.907956538912040037e-05
6.810000000000000497e-01,2.093060618668537672e-04,9.907849915057880962e-05
6.820000000000000506e-01,2.023549046143996856e-04,9.907816417161297918e-05
6.830000000000000515e-01,1.954791499742035237e-04,9.907857286674423786e-05
6.840000000000000524e-01,1.886887475181958141e-04,9.907970291832766117e-05
6.850000000000000533e-01,1.819944962743516299e-04,9.908156519365364729e-05
6.860000000000000542e-01,1.754090536310557466e-04,9.908413813452977695e-05
6.870000000000000551e-01,1.689463421763698987e-04,9.908743115654359537e-05
6.880000000000000560e-01,1.626225699294387285e-04,9.909142337956693678e-05
6.890000000000000568e-01,1.564557223960698622e-04,9.909612285966828168e-05
6.900000000000000577e-01,1.504665770693075467e-04,9.910150931529979946e-05
6.910000000000000586e-01,1.446782626512896873e-04,9.910758953193214010e-05
6.920000000000000595e-01,1.391172122265786398e-04,9.911434375322010287e-05
6.930000000000000604e-01,1.338127197321293898e-04,9.912177758800308979e-05
6.940000000000000613e-01,1.287976994347689395e-04,9.912987172631906494e-05
6.950000000000000622e-01,1.241080748401368259e-04,9.913863068739751493e-05
6.960000000000000631e-01,1.197830927270032285e-04,9.914803553453979505e-05
6.970000000000000639e-01,1.158642594470224468e-04,9.915808979196427089e-05
6.980000000000000648e-01,1.123948553442101955e-04,9.916877482606174690e-05
6.990000000000000657e-01,1.094181081467988909e-04,9.918009324326172672e-05
7.000000000000000666e-01,1.069756656901518852e-04,9.919202664691809254e-05
7.010000000000000675e-01,1.051050232442945955e-04,9.920457681786283663e-05
7.020000000000000684e-01,1.038372917195297737e-04,9.921772552826418521e-05
7.030000000000000693e-01,1.031946844115374281e-04,9.923147381509407887e-05
7.039999999999999591e-01,1.031887575722415266e-04,9.924580355139582196e-05
7.049999999999999600e-01,1.038193580427393945e-04,9.926071511456429361e-05
7.059999999999999609e-01,1.050745836691303789e-04,9.927619041951970050e-05
7.069999999999999618e-01,1.069319389420659536e-04,9.929222926289119381e-05
7.079999999999999627e-01,1.093600152615003255e-04,9.930881354001343719e-05
7.089999999999999636e-01,1.123210938801550037e-04,9.932594255091148122e-05
7.099999999999999645e-01,1.157733016535685022e-04,9.934359811507431485e-05
7.109999999999999654e-01,1.196732532654403352e-04,9.936177910955348348e-05
7.119999999999999662e-01,1.239775132203169887e-04,9.938046721345034236e-05
7.129999999999999671e-01,1.286444710176562988e-04,9.939966096514153443e-05
7.139999999999999680e-01,1.336347794788234078e-04,9.941934185917271577e-05
7.149999999999999689e-01,1.389124461162525692e-04,9.943950815871128480e-05
7.159999999999999698e-01,1.444444943485782688e-04,9.946014111614207335e-05
7.169999999999999707e-01,1.502015810197384867e-04,9.948123880406879629e-05
7.179999999999999716e-01,1.561572360635880591e-04,9.950278218293316646e-05
7.189999999999999725e-01,1.622882907233201078e-04,9.952476919734254391e-05
7.199999999999999734e-01,1.685739474740303447e-04,9.954718046969904081e-05
7.209999999999999742e-01,1.749961833505986092e-04,9.957001390004850835e-05
7.219999999999999751e-01,1.815387821127485571e-04,9.959324972108748401e-05
7.229999999999999760e-01,1.881877825105254852e-04,9.961688585173584078e-05
7.239999999999999769e-01,1.949305276689457884e-04,9.964090209120402409e-05
7.249999999999999778e-01,2.017561765420710393e-04,9.966529643553307771e-05
7.259999999999999787e-01,2.086547869416783369e-04,9.969004821065573934e-05
7.269999999999999796e-01,2.156178862630728373e-04,9.971515556835866773e-05
7.279999999999999805e-01,2.226375885758213847e-04,9.974059732153090505e-05
7.289999999999999813e-01,2.297072135430806535e-04,9.976637183923035227e-05
7.299999999999999822e-01,2.368204326140133239e-04,9.979245737719777062e-05
7.309999999999999831e-01,2.439719245500955526e-04,9.981885257922862341e-05
7.319999999999999840e-01,2.511565451166871332e-04,9.984553510890743788e-05
7.329999999999999849e-01,2.583700091206207706e-04,9.987250395267987483e-05
7.339999999999999858e-01,2.656080786659241119e-04,9.989973614691847472e-05
7.349999999999999867e-01,2.728672638223620566e-04,9.992723107503681155e-05
7.359999999999999876e-01,2.801440257393677429e-04,9.995496511181877625e-05
7.369999999999999885e-01,2.874354898083256280e-04,9.998293809613789912e-05
7.379999999999999893e-01,2.947386608546474361e-04,1.000111257110391144e-04
7.389999999999999902e-01,3.020511443349535607e-04,1.000395283076201130e-04
7.399999999999999911e-01,3.093703716811185551e-04,1.000681208415061721e-04
7.409999999999999920e-01,3.166943260807533961e-04,1.000969042275067525e-04
7.419999999999999929e-01,3.240207766287774059e-04,1.001258526761851194e-04
7.429999999999999938e-01,3.313480062492623105e-04,1.001549677257567101e-04
7.439999999999999947e-01,3.386740537102428134e-04,1.001842227998640496e-04
7.449999999999999956e-01,3.459974417083865159e-04,1.002136201046738382e-04
7.459999999999999964e-01,3.533164261699452027e-04,1.002431322569674447e-04
7.469999999999999973e-01,3.606297231477193920e-04,1.002727621859311952e-04
7.479999999999999982e-01,3.679357649699717598e-04,1.003024816828192715e-04
7.489999999999999991e-01,3.752334248329078294e-04,1.003322944390524455e-04
7.500000000000000000e-01,3.825212795101112155e-04,1.003621713986630701e-04
7.510000000000000009e-01,3.897983308459568156e-04,1.003921170729671082e-04
7.520000000000000018e-01,3.970632748354212022e-04,1.004221015317872723e-04
7.530000000000000027e-01,4.043152194047793186e-04,1.004521301372763550e-04
7.540000000000000036e-01,4.115529597305318419e-04,1.004821720619264111e-04
7.550000000000000044e-01,4.187756918357780390e-04,1.005122335700357381e-04
7.560000000000000053e-01,4.259822940615987899e-04,1.005422829232444982e-04
7.570000000000000062e-01,4.331720360213096930e-04,1.005723273282536391e-04
7.580000000000000071e-01,4.403438662723364113e-04,1.006023341318332823e-04
7.590000000000000080e-01,4.474971163915497066e-04,1.006323115256910618e-04
7.600000000000000089e-01,4.546307946727947747e-04,1.006622259072546740e-04
7.610000000000000098e-01,4.617442851424629615e-04,1.006920864828210173e-04
7.620000000000000107e-01,4.688366473060361192e-04,1.007218586954110957e-04
7.630000000000000115e-01,4.759073098812612447e-04,1.007515528086383547e-04
7.640000000000000124e-01,4.829553766120531482e-04,1.007811332976889365e-04
7.650000000000000133e-01,4.899803145232043506e-04,1.008106115125882122e-04
7.660000000000000142e-01,4.969812657666261178e-04,1.008399509492819671e-04
7.670000000000000151e-01,5.039577304108978613e-04,1.008691640887345698e-04
7.680000000000000160e-01,5.109088842869981403e-04,1.008982134357151690e-04
7.690000000000000169e-01,5.178342561438842090e-04,1.009271126119819727e-04
7.700000000000000178e-01,5.247330514780248513e-04,1.009558231314671735e-04
7.710000000000000187e-01,5.316048240815403943e-04,1.009843598181095194e-04
7.720000000000000195e-01,5.384488058421142481e-04,1.010126831753817728e-04
7.730000000000000204e-01,5.452645725599616303e-04,1.010408092284528780e-04
7.740000000000000213e-01,5.520513797383342193e-04,1.010686974703176277e-04
7.750000000000000222e-01,5.588088226306174274e-04,1.010963651683987431e-04
7.760000000000000231e-01,5.655361779179183005e-04,1.011237707972691791e-04
7.770000000000000240e-01,5.722330581379729596e-04,1.011509329019160016e-04
7.780000000000000249e-01,5.788987593173012007e-04,1.011778089363004289e-04
7.790000000000000258e-01,5.855329094856758345e-04,1.012044187212660497e-04
7.800000000000000266e-01,5.921348222310483496e-04,1.012307186858314056e-04
7.810000000000000275e-01,5.987041395307766143e-04,1.012567299629234751e-04
7.820000000000000284e-01,6.052401911515809451e-04,1.012824079556750976e-04
7.830000000000000293e-01,6.117426317383173372e-04,1.013077751484257232e-04
7.840000000000000302e-01,6.182108060308716098e-04,1.013327859194664807e-04
7.850000000000000311e-01,6.246443802236941551e-04,1.013574640884292789e-04
7.860000000000000320e-01,6.310427129846618230e-04,1.013817630045636079e-04
7.870000000000000329e-01,6.374054810916209273e-04,1.014057078681576267e-04
7.880000000000000338e-01,6.437320562706752352e-04,1.014292510014525267e-04
7.890000000000000346e-01,6.500221251255627886e-04,1.014524189928704998e-04
7.900000000000000355e-01,6.562750717028698793e-04,1.014751631390064406e-04
7.910000000000000364e-01,6.624905917090943277e-04,1.014975114335284152e-04
7.920000000000000373e-01,6.686680808293140287e-04,1.015194141511055692e-04
7.930000000000000382e-01,6.748072433335514748e-04,1.015409007067481252e-04
7.940000000000000391e-01,6.809074860210069871e-04,1.015619203630053162e-04
7.950000000000000400e-01,6.869685212017701513e-04,1.015825039655383454e-04
7.960000000000000409e-01,6.929897662951322495e-04,1.016025997484707155e-04
7.970000000000000417e-01,6.989709412143829464e-04,1.016222400059399916e-04
7.980000000000000426e-01,7.049114736215231995e-04,1.016413719732256975e-04
7.990000000000000435e-01,7.108110906890685544e-04,1.016600294024640780e-04
8.000000000000000444e-01,7.166692299462706483e-04,1.016781585231985805e-04
8.010000000000000453e-01,7.224856255891018214e-04,1.016957945417631878e-04
8.020000000000000462e-01,7.282597247381462132e-04,1.017128826963427949e-04
8.030000000000000471e-01,7.339912682717539055e-04,1.017294596750246218e-04
8.040000000000000480e-01,7.396797126153584635e-04,1.017454697174757398e-04
8.050000000000000488e-01,7.453248050862158009e-04,1.017609510026470487e-04
8.060000000000000497e-01,7.509260112636007966e-04,1.017758467932306627e-04
8.070000000000000506e-01,7.564830848485168445e-04,1.017901967278306399e-04
8.080000000000000515e-01,7.619955003285024901e-04,1.018039431104467949e-04
8.090000000000000524e-01,7.674630175068729255e-04,1.018171270925618616e-04
8.100000000000000533e-01,7.728851196637384017e-04,1.018296899968346966e-04
8.110000000000000542e-01,7.782615727001266151e-04,1.018416744601518479e-04
8.120000000000000551e-01,7.835918685261521882e-04,1.018530208687066672e-04
8.130000000000000560e-01,7.888757789643569647e-04,1.018637733596250341e-04
8.140000000000000568e-01,7.941128044809951962e-04,1.018738713779317705e-04
8.150000000000000577e-01,7.993027227770982618e-04,1.018833605551141126e-04
8.160000000000000586e-01,8.044450427900793005e-04,1.018921793988660488e-04
8.170000000000000595e-01,8.095395480098524109e-04,1.019003750531688435e-04
8.180000000000000604e-01,8.145857556997132499e-04,1.019078851161664347e-04
8.190000000000000613e-01,8.195834551240294228e-04,1.019147582175485478e-04
8.200000000000000622e-01,8.245321719148251483e-04,1.019209310482705171e-04
8.210000000000000631e-01,8.294317010902182638e-04,1.019264537337500481e-04
8.220000000000000639e-01,8.342815765536610185e-04,1.019312620739899072e-04
8.230000000000000648e-01,8.390815989923134169e-04,1.019354077006492070e-04
8.240000000000000657e-01,8.438313105764688044e-04,1.019388255442730504e-04
8.250000000000000666e-01,8.485305177285358330e-04,1.019415687228865933e-04
8.260000000000000675e-01,8.531787708158408527e-04,1.019435712937600706e-04
8.270000000000000684e-01,8.577758819920382888e-04,1.019448878598512305e-04
8.280000000000000693e-01,8.623214098425025865e-04,1.019454516416492103e-04
8.290000000000000702e-01,8.668151721918323539e-04,1.019453187222792010e-04
8.300000000000000711e-01,8.712567358308213449e-04,1.019444214848133173e-04
8.310000000000000719e-01,8.756459243752356264e-04,1.019428174900851816e-04
8.320000000000000728e-01,8.799823128418703209e-04,1.019404383034585400e-04
8.329999999999999627e-01,8.842657305558190373e-04,1.019373429547194702e-04
8.339999999999999636e-01,8.884957607125734420e-04,1.019334622111072803e-04
8.349999999999999645e-01,8.926722384531294826e-04,1.019288565601754806e-04
8.359999999999999654e-01,8.967947551934735313e-04,1.019234559849366241e-04
8.369999999999999662e-01,9.008631518895446810e-04,1.019173224271684673e-04
8.379999999999999671e-01,9.048770282059099418e-04,1.019103851047566421e-04
8.389999999999999680e-01,9.088362309498639394e-04,1.019027073979414134e-04
8.399999999999999689e-01,9.127403680580831354e-04,1.018942177710945301e-04
8.409999999999999698e-01,9.165892922434921986e-04,1.018849810378314721e-04
8.419999999999999707e-01,9.203826197014065890e-04,1.018749249330032288e-04
8.429999999999999716e-01,9.241202090891407041e-04,1.018641156903579546e-04
8.439999999999999725e-01,9.278016848755730453e-04,1.018524803314273697e-04
8.449999999999999734e-01,9.314269117110300861e-04,1.018400864960353376e-04
8.459999999999999742e-01,9.349955224256270526e-04,1.018268605169270397e-04
8.469999999999999751e-01,9.385073876688615219e-04,1.018128714259726485e-04
8.479999999999999760e-01,9.419621486501416393e-04,1.017980448714699601e-04
8.489999999999999769e-01,9.453596821490853732e-04,1.017824512711490659e-04
8.499999999999999778e-01,9.486996377149999526e-04,1.017660156202860987e-04
8.509999999999999787e-01,9.519818982509678203e-04,1.017488097012888215e-04
8.519999999999999796e-01,9.552061217731351974e-04,1.017307578685609071e-04
8.529999999999999805e-01,9.583721973933295247e-04,1.017119332596587374e-04
8.539999999999999813e-01,9.614797915648036139e-04,1.016922596127196968e-04
8.549999999999999822e-01,9.645287996249767796e-04,1.016718113964143276e-04
8.559999999999999831e-01,9.675188965169216832e-04,1.016505117511946475e-04
8.569999999999999840e-01,9.704499838557183221e-04,1.016284364694655743e-04
8.579999999999999849e-01,9.733217451531519376e-04,1.016055081109709012e-04
8.589999999999999858e-01,9.761340884196270098e-04,1.015818037688175237e-04
8.599999999999999867e-01,9.788867056700434419e-04,1.015572454483301484e-04
8.609999999999999876e-01,9.815795113117791598e-04,1.015319115294689581e-04
8.619999999999999885e-01,9.842122060076282080e-04,1.015057234760986620e-04
8.629999999999999893e-01,9.867847106439613103e-04,1.014787609341572303e-04
8.639999999999999902e-01,9.892967345010565162e-04,1.014509448525691089e-04
8.649999999999999911e-01,9.917482049764652502e-04,1.014223561209588726e-04
8.659999999999999920e-01,9.941388400318948351e-04,1.013929151929365250e-04
8.669999999999999929e-01,9.964685736251223652e-04,1.013627041886903062e-04
8.679999999999999938e-01,9.987371324517682787e-04,1.013316430877497825e-04
8.689999999999999947e-01,1.000944457135674072e-03,1.012998152140042596e-04
8.699999999999999956e-01,1.003090283051729075e-03,1.012671400951669850e-04
8.709999999999999964e-01,1.005174557477250081e-03,1.012337022437712286e-04
8.719999999999999973e-01,1.007197024636575806e-03,1.011994207506704881e-04
8.729999999999999982e-01,1.009157638569687472e-03,1.011643812939909512e-04
8.739999999999999991e-01,1.011056152326466522e-03,1.011285025584286675e-04
8.750000000000000000e-01,1.012892526706781968e-03,1.010918713629123920e-04
8.760000000000000009e-01,1.014666523576791086e-03,1.010544060005326032e-04
8.770000000000000018e-01,1.016378110629913289e-03,1.010161944089855562e-04
8.780000000000000027e-01,1.018027058610193429e-03,1.009771545143705966e-04
8.790000000000000036e-01,1.019613342057040621e-03,1.009373753505060471e-04
8.800000000000000044e-01,1.021136740662161339e-03,1.008967744981750298e-04
8.810000000000000053e-01,1.022597236015710754e-03,1.008554420634055440e-04
8.820000000000000062e-01,1.023994616739750058e-03,1.008132953039826544e-04
8.830000000000000071e-01,1.025328871261041008e-03,1.007704253733345912e-04
8.840000000000000080e-01,1.026599797223183303e-03,1.007267492268731533e-04
8.850000000000000089e-01,1.027807390216238384e-03,1.006823590395575073e-04
8.860000000000000098e-01,1.028951456878965604e-03,1.006371714877936027e-04
8.870000000000000107e-01,1.030031999851939569e-03,1.005912797467424264e-04
8.880000000000000115e-01,1.031048834817843880e-03,1.005446002335115400e-04
8.890000000000000124e-01,1.032001971606474585e-03,1.004972270861410937e-04
8.900000000000000133e-01,1.032891234957467302e-03,1.004490764897839484e-04
8.910000000000000142e-01,1.033716641808834005e-03,1.004002435295450686e-04
8.920000000000000151e-01,1.034478026035923551e-03,1.003506441762516200e-04
8.930000000000000160e-01,1.035175411841225994e-03,1.003003744291696748e-04
8.940000000000000169e-01,1.035808642197421801e-03,1.002493500652159322e-04
8.950000000000000178e-01,1.036377748609084663e-03,1.001976679732226631e-04
8.960000000000000187e-01,1.036882583213486657e-03,1.001452437641630678e-04
8.970000000000000195e-01,1.037323184775214161e-03,1.000921751829413715e-04
8.980000000000000204e-01,1.037699414575723577e-03,1.000383776919891004e-04
8.990000000000000213e-01,1.038011318790328045e-03,9.998394986991509918e-05
9.000000000000000222e-01,1.038258767931365652e-03,9.992880704962397098e-05
9.010000000000000231e-01,1.038441815467598152e-03,9.987304861187525117e-05
9.020000000000000240e-01,1.038560341098639572e-03,9.981658978872475667e-05
9.030000000000000249e-01,1.038614405789365638e-03,9.975953072953297181e-05
9.040000000000000258e-01,1.038603898508992608e-03,9.970178658385928517e-05
9.050000000000000266e-01,1.038528887716685251e-03,9.964345823994850374e-05
9.060000000000000275e-01,1.038389271638923183e-03,9.958446078781893961e-05
9.070000000000000284e-01,1.038185126126514026e-03,9.952489582671774238e-05
9.080000000000000293e-01,1.037916358637456377e-03,9.946467840883294379e-05
9.090000000000000302e-01,1.037583052646013325e-03,9.940391080617143359e-05
9.100000000000000311e-01,1.037185124920308619e-03,9.934250805474361898e-05
9.110000000000000320e-01,1.036722666433043637e-03,9.928057307350676491e-05
9.120000000000000329e-01,1.036195603233987456e-03,9.921802090080037524e-05
9.130000000000000338e-01,1.035604033923882448e-03,9.915495507149937795e-05
9.140000000000000346e-01,1.034947893915290785e-03,9.909129064756450501e-05
9.150000000000000355e-01,1.034227289362731669e-03,9.902713173853044319e-05
9.160000000000000364e-01,1.033442164989106880e-03,9.896239345569905733e-05
9.170000000000000373e-01,1.032592634662260825e-03,9.889718045520526129e-05
9.180000000000000382e-01,1.031678652399697698e-03,9.883140791552121540e-05
9.190000000000000391e-01,1.030700339681070877e-03,9.876518100600951814e-05
9.200000000000000400e-01,1.029657659840710294e-03,9.869841499610340911e-05
9.210000000000000409e-01,1.028550742062496340e-03,9.863121552700928295e-05
9.220000000000000417e-01,1.027379559123627094e-03,9.856349797489844325e-05
9.230000000000000426e-01,1.026144247921488995e-03,9.849536842414425859e-05
9.240000000000000435e-01,1.024844790586302385e-03,9.842674237562550076e-05
9.250000000000000444e-01,1.023481331740814420e-03,9.835772632011784004e-05
9.260000000000000453e-01,1.022053862766094442e-03,9.828823591794005497e-05
9.270000000000000462e-01,1.020562536048829055e-03,9.821837802212290936e-05
9.280000000000000471e-01,1.019007352457284655e-03,9.814806845291501754e-05
9.290000000000000480e-01,1.017388472100978465e-03,9.807741440359991230e-05
9.300000000000000488e-01,1.015705905091918724e-03,9.800633189252012283e-05
9.310000000000000497e-01,1.013959819381069329e-03,9.793492840467053913e-05
9.320000000000000506e-01,1.012150234532865206e-03,9.786312016335430486e-05
9.330000000000000515e-01,1.010277326255878613e-03,9.779101490728624732e-05
9.340000000000000524e-01,1.008341123462531920e-03,9.771852908337508162e-05
9.350000000000000533e-01,1.006341809666944174e-03,9.764577066038307505e-05
9.360000000000000542e-01,1.004279423124461532e-03,9.757265633357884197e-05
9.370000000000000551e-01,1.002154155196446732e-03,9.749929424176030678e-05
9.380000000000000560e-01,9.999660535223824087e-04,9.742560134473855435e-05
9.390000000000000568e-01,9.977153172668591988e-04,9.735168593097175474e-05
9.400000000000000577e-01,9.954020033993598356e-04,9.727746525066997753e-05
9.410000000000000586e-01,9.930263189458334375e-04,9.720304768508463821e-05
9.420000000000000595e-01,9.905883302164051468e-04,9.712835078026267480e-05
9.430000000000000604e-01,9.880882521027542845e-04,9.705348298413945228e-05
9.440000000000000613e-01,9.855261602972329761e-04,9.697836216443530134e-05
9.450000000000000622e-01,9.829022775295151188e-04,9.690309679434204947e-05
9.460000000000000631e-01,9.802166888224976386e-04,9.682760507497029806e-05
9.470000000000000639e-01,9.774696247600474230e-04,9.675199545288363883e-05
9.480000000000000648e-01,9.746611796785455183e-04,9.667618648939604962e-05
9.490000000000000657e-01,9.717915920735289374e-04,9.660028657784759686e-05
9.500000000000000666e-01,9.688609656288466217e-04,9.652421464681457705e-05
9.510000000000000675e-01,9.658695466604827820e-04,9.644807898252239495e-05
9.520000000000000684e-01,9.628174481221754696e-04,9.637179890591967960e-05
9.530000000000000693e-01,9.597049242814134759e-04,9.629548256024564052e-05
9.540000000000000702e-01,9.565320974719490870e-04,9.621904966072679236e-05
9.550000000000000711e-01,9.532992297983412799e-04,9.614260816601416005e-05
9.560000000000000719e-01,9.500064528153153928e-04,9.606607821901883872e-05
9.570000000000000728e-01,9.466540365802703950e-04,9.598956754974352201e-05
9.580000000000000737e-01,9.432421219907155497e-04,9.591299672742081297e-05
9.590000000000000746e-01,9.397709869533926383e-04,9.583647321306590914e-05
9.599999999999999645e-01,9.362407816518256978e-04,9.575991803234903564e-05
9.609999999999999654e-01,9.326517919012103494e-04,9.568343832637215890e-05
9.619999999999999662e-01,9.290041771383391375e-04,9.560695558068222895e-05
9.629999999999999671e-01,9.252982311319654174e-04,9.553057657731708831e-05
9.639999999999999680e-01,9.215341226156958119e-04,9.545422329051197335e-05
9.649999999999999689e-01,9.177121532563953113e-04,9.537800209975145105e-05
9.659999999999999698e-01,9.138325010309345702e-04,9.530183545592582303e-05
9.669999999999999707e-01,9.098954755507484941e-04,9.522582929713977276e-05
9.679999999999999716e-01,9.059012640924078534e-04,9.514990658817256851e-05
9.689999999999999725e-01,9.018501841943281317e-04,9.507417277488552205e-05
9.699999999999999734e-01,8.977424323526607105e-04,9.499855134091061688e-05
9.709999999999999742e-01,8.935783340751890774e-04,9.492314719869569567e-05
9.719999999999999751e-01,8.893580951688344338e-04,9.484788436433239773e-05
9.729999999999999760e-01,8.850820491083300672e-04,9.477286716112363549e-05
9.739999999999999769e-01,8.807504109621837936e-04,9.469802014870070815e-05
9.749999999999999778e-01,8.763635221958392075e-04,9.462344703365803454e-05
9.759999999999999787e-01,8.719216071434624611e-04,9.454907292748374612e-05
9.769999999999999796e-01,8.674250152829478776e-04,9.447500086961302206e-05
9.779999999999999805e-01,8.628739802646805210e-04,9.440115654393740592e-05
9.789999999999999813e-01,8.582688596357745947e-04,9.432764226949313024e-05
9.799999999999999822e-01,8.536098963209954715e-04,9.425438431038117592e-05
9.809999999999999831e-01,8.488974559329861766e-04,9.418148422645104888e-05
9.819999999999999840e-01,8.441317907730037451e-04,9.410886886763047304e-05
9.829999999999999849e-01,8.393132745526813224e-04,9.403663899436934530e-05
9.839999999999999858e-01,8.344421689235424896e-04,9.396472205922721209e-05
9.849999999999999867e-01,8.295188557639923384e-04,9.389321797401846382e-05
9.859999999999999876e-01,8.245436061200335683e-04,9.382205480245510583e-05
9.869999999999999885e-01,8.195168101040580053e-04,9.375133155682977915e-05
9.879999999999999893e-01,8.144387482668296934e-04,9.368097691590694524e-05
9.889999999999999902e-01,8.093098189856280395e-04,9.361108896076797382e-05
9.899999999999999911e-01,8.041303122647957408e-04,9.354159701012088241e-05
9.909999999999999920e-01,7.989006348581380226e-04,9.347259815542371334e-05
9.919999999999999929e-01,7.936210863696252071e-04,9.340402234635067000e-05
9.929999999999999938e-01,7.882920820167213299e-04,9.333596565342306870e-05
9.939999999999999947e-01,7.829139310893253132e-04,9.326835868084117455e-05
9.949999999999999956e-01,7.774870573264853471e-04,9.320129642272872007e-05
9.959999999999999964e-01,7.720117797814927052e-04,9.313471013847201305e-05
9.969999999999999973e-01,7.664885308821294463e-04,9.306869371451431032e-05
9.979999999999999982e-01,7.609176395487877954e-04,9.300317907344680295e-05
9.989999999999999991e-01,7.552995470394296713e-04,9.293825894031627509e-05
1.000000000000000000e+00,7.496345923618040301e-04,9.287386591149686019e-05
1.001000000000000112e+00,7.439232257376004456e-04,9.281009151271216314e-05
1.002000000000000002e+00,7.381657963406084095e-04,9.274686901810202228e-05
1.003000000000000114e+00,7.323627636143801353e-04,9.268428870690862233e-05
1.004000000000000004e+00,7.265144871255517457e-04,9.262228454914124337e-05
1.005000000000000115e+00,7.206214356709145577e-04,9.256094554501478455e-05
1.006000000000000005e+00,7.146839794406445023e-04,9.250020636136153701e-05
1.007000000000000117e+00,7.087025969181039945e-04,9.244015466565993426e-05
1.008000000000000007e+00,7.026776692378703835e-04,9.238072581910683652e-05
1.009000000000000119e+00,6.966096848567900372e-04,9.232200612528233027e-05
1.010000000000000009e+00,6.904990360749168341e-04,9.226393166977996043e-05
1.011000000000000121e+00,6.843462216384191624e-04,9.220658735456611151e-05
1.012000000000000011e+00,6.781516454355977557e-04,9.214990997327502373e-05
1.013000000000000123e+00,6.719158169422304776e-04,9.209398297508166256e-05
1.014000000000000012e+00,6.656391520629560731e-04,9.203874387906442770e-05
1.015000000000000124e+00,6.593221714827307393e-04,9.198427464882561984e-05
1.016000000000000014e+00,6.529653035957001545e-04,9.193051353598785875e-05
1.017000000000000126e+00,6.465690808086588595e-04,9.187754098811444178e-05
1.018000000000000016e+00,6.401339446092515822e-04,9.182529599678572571e-05
1.019000000000000128e+00,6.336604397901313699e-04,9.177385744923317456e-05
1.020000000000000018e+00,6.271490215968422840e-04,9.172316507666207269e-05
1.021000000000000130e+00,6.206002479783390494e-04,9.167329616576782843e-05
1.022000000000000020e+00,6.140145887508383039e-04,9.162419120509775053e-05
1.023000000000000131e+00,6.073926158293663441e-04,9.157592585864934029e-05
1.024000000000000021e+00,6.007348145297100768e-04,9.152844136946611698e-05
1.024999999999999911e+00,5.940417717970269094e-04,9.148181173602099785e-05
1.026000000000000023e+00,5.873139895173674647e-04,9.143597896249214708e-05
1.026999999999999913e+00,5.805520708681370093e-04,9.139101534786453300e-05
1.028000000000000025e+00,5.737565356113611716e-04,9.134686367419516621e-05
1.028999999999999915e+00,5.669280045121965692e-04,9.130359451668305188e-05
1.030000000000000027e+00,5.600670167208490193e-04,9.126115142486295676e-05
1.030999999999999917e+00,5.531742122965385569e-04,9.121960321604076570e-05
1.032000000000000028e+00,5.462501515586329088e-04,9.117889423191175848e-05
1.032999999999999918e+00,5.392954957915730178e-04,9.113909150447703294e-05
1.034000000000000030e+00,5.323108286166563325e-04,9.110014015597614500e-05
1.034999999999999920e+00,5.252968348454722328e-04,9.106210540360126923e-05
1.036000000000000032e+00,5.182541238860258973e-04,9.102493317674016020e-05
1.036999999999999922e+00,5.111834068635173929e-04,9.098868684758881786e-05
1.038000000000000034e+00,5.040853220153034562e-04,9.095331314478395592e-05
1.038999999999999924e+00,4.969606100444025386e-04,9.091887358047744604e-05
1.040000000000000036e+00,4.898099415668722258e-04,9.088531569546909642e-05
1.040999999999999925e+00,4.826340908362844180e-04,9.085269910730419611e-05
1.042000000000000037e+00,4.754337651912005362e-04,9.082097217115106405e-05
1.042999999999999927e+00,4.682097771505453355e-04,9.079019260138205757e-05
1.044000000000000039e+00,4.609628759626685393e-04,9.076030958061982517e-05
1.044999999999999929e+00,4.536939181596471291e-04,9.073137888173575484e-05
1.046000000000000041e+00,4.464037012357820623e-04,9.070335051871805687e-05
1.046999999999999931e+00,4.390931327263629326e-04,9.067627831923844842e-05
1.048000000000000043e+00,4.317630660528624454e-04,9.065011313733694991e-05
1.048999999999999932e+00,4.244144682283532990e-04,9.062490683386320112e-05
1.050000000000000044e+00,4.170482580078359574e-04,9.060061111543285517e-05
1.050999999999999934e+00,4.096654724083994832e-04,9.057727585371362069e-05
1.052000000000000046e+00,4.022671071974763621e-04,9.055485360776411783e-05
1.052999999999999936e+00,3.948542822759064093e-04,9.053339224911272965e-05
1.054000000000000048e+00,3.874280847593107808e-04,9.051284520474904755e-05
1.054999999999999938e+00,3.799897335415395867e-04,9.049325833650419574e-05
1.056000000000000050e+00,3.725404251134381388e-04,9.047458593847035216e-05
1.056999999999999940e+00,3.650814974771375652e-04,9.045687184995380677e-05
1.058000000000000052e+00,3.576142790430981121e-04,9.044007124870415614e-05
1.058999999999999941e+00,3.501402522847738333e-04,9.042422594394188755e-05
1.060000000000000053e+00,3.426609061075686449e-04,9.040929200456203135e-05
1.060999999999999943e+00,3.351778997174368713e-04,9.039530919532158581e-05
1.062000000000000055e+00,3.276929189356319943e-04,9.038223448362979516e-05
1.062999999999999945e+00,3.202078409019624072e-04,9.037010559022226565e-05
1.064000000000000057e+00,3.127245951523033719e-04,9.035888038971042488e-05
1.064999999999999947e+00,3.052453299565588158e-04,9.034859455490500688e-05
1.066000000000000059e+00,2.977722791942671735e-04,9.033920687563057566e-05
1.066999999999999948e+00,2.903079314758233507e-04,9.033075096647434632e-05
1.068000000000000060e+00,2.828549041356637705e-04,9.032318654944930492e-05
1.068999999999999950e+00,2.754161168206809029e-04,9.031654518476956968e-05
1.070000000000000062e+00,2.679946745909429708e-04,9.031078752794721362e-05
1.070999999999999952e+00,2.605940480592536311e-04,9.030594308600575673e-05
1.072000000000000064e+00,2.532179683270521396e-04,9.030197346197797975e-05
1.072999999999999954e+00,2.458706167518718796e-04,9.029890611056186225e-05
1.074000000000000066e+00,2.385565354333566259e-04,9.029670359123443226e-05
1.074999999999999956e+00,2.312808308097472738e-04,9.029539130920627204e-05
1.076000000000000068e+00,2.240491047798873583e-04,9.029493278984774987e-05
1.076999999999999957e+00,2.168676777784080871e-04,9.029535139500070504e-05
1.078000000000000069e+00,2.097435474167943224e-04,9.029661162757750064e-05
1.078999999999999959e+00,2.026846385300267448e-04,9.029873481296920180e-05
1.080000000000000071e+00,1.956997980504925224e-04,9.030168644089083864e-05
1.080999999999999961e+00,1.887990811225220768e-04,9.030548580691872412e-05
1.082000000000000073e+00,1.819937924129491993e-04,9.031009939934130472e-05
1.082999999999999963e+00,1.752968177539350936e-04,9.031554449685395489e-05
1.084000000000000075e+00,1.687227209425000093e-04,9.032178859585576248e-05
1.084999999999999964e+00,1.622881263408347281e-04,9.032884696540096410e-05
1.086000000000000076e+00,1.560118720187827113e-04,9.033668812193006658e-05
1.086999999999999966e+00,1.499154331851356066e-04,9.034532534126570404e-05
1.088000000000000078e+00,1.440231071265361167e-04,9.035472816659281445e-05
1.088999999999999968e+00,1.383624272179767350e-04,9.036490789167852102e-05
1.090000000000000080e+00,1.329642956634665113e-04,9.037583510322092439e-05
1.090999999999999970e+00,1.278632530792453913e-04,9.038751912869052898e-05
1.092000000000000082e+00,1.230973640896840108e-04,9.039993160473802723e-05
1.092999999999999972e+00,1.187080714432089766e-04,9.041307991159065359e-05
1.094000000000000083e+00,1.147394943426979075e-04,9.042693674882620414e-05
1.094999999999999973e+00,1.112374748356423555e-04,9.044150756362095826e-05
1.096000000000000085e+00,1.082479126063417288e-04,9.045676612191754971e-05
1.096999999999999975e+00,1.058147414586679011e-04,9.047271596443121197e-05
1.098000000000000087e+00,1.039773101445258898e-04,9.048933194439754064e-05
1.098999999999999977e+00,1.027677157661629744e-04,9.050661570837400562e-05
1.100000000000000089e+00,1.022081781565810214e-04,9.052454319742230719e-05
1.100999999999999979e+00,1.023091329461783437e-04,9.054311419074346676e-05
1.102000000000000091e+00,1.030682101393139323e-04,9.056230573752147267e-05
1.102999999999999980e+00,1.044704780745783730e-04,9.058211576802512478e-05
1.104000000000000092e+00,1.064897704222048900e-04,9.060252243824003281e-05
1.104999999999999982e+00,1.090909212043042183e-04,9.062352185526496373e-05
1.106000000000000094e+00,1.122324325349206733e-04,9.064509329797260247e-05
1.106999999999999984e+00,1.158691817481067156e-04,9.066723107783135338e-05
1.108000000000000096e+00,1.199548468760204252e-04,9.068991561077074004e-05
1.108999999999999986e+00,1.244438204929251899e-04,9.071313943542591671e-05
1.110000000000000098e+00,1.292926243777899845e-04,9.073688410200007155e-05
1.110999999999999988e+00,1.344607630289727524e-04,9.076114040015122923e-05
1.112000000000000099e+00,1.399112281008473425e-04,9.078589103472425425e-05
1.112999999999999989e+00,1.456106105531442397e-04,9.081112507767423285e-05
1.114000000000000101e+00,1.515290857553715188e-04,9.083682638910747645e-05
1.114999999999999991e+00,1.576401658909550138e-04,9.086298235184677103e-05
1.116000000000000103e+00,1.639204827374935499e-04,9.088957799719667109e-05
1.116999999999999993e+00,1.703494264414590000e-04,9.091659904343903456e-05
1.118000000000000105e+00,1.769088981014801281e-04,9.094403169449345378e-05
1.118999999999999995e+00,1.835829520763840176e-04,9.097186003328682218e-05
1.120000000000000107e+00,1.903575884002174049e-04,9.100007144883838505e-05
1.120999999999999996e+00,1.972204398489410548e-04,9.102864842660103812e-05
1.122000000000000108e+00,2.041606220783657587e-04,9.105757954741719679e-05
1.122999999999999998e+00,2.111684718256730091e-04,9.108684571902782377e-05
1.124000000000000110e+00,2.182354512842338864e-04,9.111643671587427867e-05
1.125000000000000000e+00,2.253539309970235556e-04,9.114633191411663181e-05
1.126000000000000112e+00,2.325171384702084270e-04,9.117652229646390028e-05
1.127000000000000002e+00,2.397189764251921225e-04,9.120698572007066550e-05
1.128000000000000114e+00,2.469540052881995327e-04,9.123771437912620149e-05
1.129000000000000004e+00,2.542172880175635704e-04,9.126868465434426680e-05
1.130000000000000115e+00,2.615043978830708057e-04,9.129988995847335164e-05
1.131000000000000005e+00,2.688112829119047712e-04,9.133130523376489600e-05
1.132000000000000117e+00,2.761342920849125539e-04,9.136292510991923593e-05
1.133000000000000007e+00,2.834700542503627418e-04,9.139472311161046575e-05
1.134000000000000119e+00,2.908155177764200328e-04,9.142669509843494866e-05
1.135000000000000009e+00,2.981678399883871218e-04,9.145881322137739517e-05
1.136000000000000121e+00,3.055244365293456545e-04,9.149107456632400368e-05
1.137000000000000011e+00,3.128828786485256860e-04,9.152344993249579943e-05
1.138000000000000123e+00,3.202409496688133793e-04,9.155593765204556630e-05
1.139000000000000012e+00,3.275965480976843029e-04,9.158850721797950900e-05
1.140000000000000124e+00,3.349477491856725280e-04,9.162115819830007727e-05
1.141000000000000014e+00,3.422927124960368963e-04,9.165385880175046956e-05
1.142000000000000126e+00,3.496297471168359093e-04,9.168660983035667976e-05
1.143000000000000016e+00,3.569572226710176696e-04,9.171937825948137536e-05
1.144000000000000128e+00,3.642736372013624484e-04,9.175216614206833596e-05
1.145000000000000018e+00,3.715775309171140883e-04,9.178493922843368913e-05
1.146000000000000130e+00,3.788675558506468858e-04,9.181770082246010147e-05
1.147000000000000020e+00,3.861423918073580053e-04,9.185041550305111067e-05
1.148000000000000131e+00,3.934008173195272374e-04,9.188308782021316584e-05
1.149000000000000021e+00,4.006416274250183818e-04,9.191568121695388905e-05
1.150000000000000133e+00,4.078637054453339923e-04,9.194820148913376238e-05
1.151000000000000023e+00,4.150659423206644219e-04,9.198061096579837658e-05
1.152000000000000135e+00,4.222473088259254422e-04,9.201291669240663381e-05
1.153000000000000025e+00,4.294067763285515349e-04,9.204507992047570458e-05
1.153999999999999915e+00,4.365433892285262656e-04,9.207710895628392928e-05
1.155000000000000027e+00,4.436561868669177820e-04,9.210896401654547071e-05
1.155999999999999917e+00,4.507442760316120569e-04,9.214065465184794455e-05
1.157000000000000028e+00,4.578067539816502271e-04,9.217214006434399124e-05
1.157999999999999918e+00,4.648427807701301139e-04,9.220343105532497710e-05
1.159000000000000030e+00,4.718515033479392493e-04,9.223448585961962467e-05
1.159999999999999920e+00,4.788321276809806419e-04,9.226531652588162112e-05
1.161000000000000032e+00,4.857838437407265854e-04,9.229588034502051114e-05
1.161999999999999922e+00,4.927058972827895933e-04,9.232619061227845345e-05
1.163000000000000034e+00,4.995975157739976835e-04,9.235620372521342436e-05
1.163999999999999924e+00,5.064579796839989434e-04,9.238593421647820143e-05
1.165000000000000036e+00,5.132865494099403446e-04,9.241533759975980873e-05
1.165999999999999925e+00,5.200825360624752782e-04,9.244442965403184653e-05
1.167000000000000037e+00,5.268452291650919201e-04,9.247316505008345742e-05
1.167999999999999927e+00,5.335739669826951651e-04,9.250156080914893051e-05
1.169000000000000039e+00,5.402680650865482369e-04,9.252957080098966653e-05
1.169999999999999929e+00,5.469268860246135830e-04,9.255721327686794269e-05
1.171000000000000041e+00,5.535497687011461075e-04,9.258444133307817589e-05
1.171999999999999931e+00,5.601360975099868795e-04,9.261127444160875959e-05
1.173000000000000043e+00,5.666852325518891356e-04,9.263766495898918547e-05
1.173999999999999932e+00,5.731965780540455944e-04,9.266363359538587767e-05
1.175000000000000044e+00,5.796695133947452235e-04,9.268913198748632233e-05
1.175999999999999934e+00,5.861034609710588867e-04,9.271418205788057839e-05
1.177000000000000046e+00,5.924978179486934662e-04,9.273873477167326616e-05
1.177999999999999936e+00,5.988520233774623789e-04,9.276281326177517441e-05
1.179000000000000048e+00,6.051654908289480798e-04,9.278636784739458247e-05
1.179999999999999938e+00,6.114376748345538458e-04,9.280942287851857780e-05
1.181000000000000050e+00,6.176680042913866185e-04,9.283192804920407405e-05
1.181999999999999940e+00,6.238559482244722312e-04,9.285390891012258090e-05
1.183000000000000052e+00,6.300009499198872421e-04,9.287531458881474993e-05
1.183999999999999941e+00,6.361024919651950792e-04,9.289617182250270444e-05
1.185000000000000053e+00,6.421600312018738935e-04,9.291642916751256581e-05
1.185999999999999943e+00,6.481730630744411128e-04,9.293611454948885113e-05
1.187000000000000055e+00,6.541410573585377435e-04,9.295517601234573732e-05
1.187999999999999945e+00,6.600635217643146006e-04,9.297364266806617671e-05
1.189000000000000057e+00,6.659399383698776185e-04,9.299146205857265529e-05
1.189999999999999947e+00,6.717698265681534527e-04,9.300866445843888745e-05
1.191000000000000059e+00,6.775526802900638584e-04,9.302519694464418459e-05
1.191999999999999948e+00,6.832880301607866230e-04,9.304109096460597074e-05
1.193000000000000060e+00,6.889753815696041291e-04,9.305629317051184509e-05
1.193999999999999950e+00,6.946142760923159753e-04,9.307083614808353978e-05
1.195000000000000062e+00,7.002042301882062305e-04,9.308466613495889827e-05
1.195999999999999952e+00,7.057447959856657377e-04,9.309781687218833372e-05
1.197000000000000064e+00,7.112355007580430533e-04,9.311023421596967926e-05
1.197999999999999954e+00,7.166759069430469814e-04,9.312195303823817612e-05
1.199000000000000066e+00,7.220655523868498363e-04,9.313291885404694241e-05
1.199999999999999956e+00,7.274040096379638925e-04,9.314316766495853552e-05
1.201000000000000068e+00,7.326908269054119077e-04,9.315264465488000650e-05
1.201999999999999957e+00,7.379255866652929038e-04,9.316138692878456987e-05
1.203000000000000069e+00,7.431078473477024330e-04,9.316933938058067429e-05
1.203999999999999959e+00,7.482372012003389540e-04,9.317654022748826290e-05
1.205000000000000071e+00,7.533132167234039009e-04,9.318293409504506376e-05
1.205999999999999961e+00,7.583354958171002226e-04,9.318856028398908803e-05
1.207000000000000073e+00,7.633036169573278974e-04,9.319336318080406148e-05
1.207999999999999963e+00,7.682171916469877427e-04,9.319738317079425641e-05
1.209000000000000075e+00,7.730758082141749683e-04,9.320056442677990684e-05
1.209999999999999964e+00,7.778790875979594687e-04,9.320294840032915641e-05
1.211000000000000076e+00,7.826266279985957504e-04,9.320447906678610271e-05
1.211999999999999966e+00,7.873180598839946403e-04,9.320519893555836077e-05
1.213000000000000078e+00,7.919529912120007800e-04,9.320505182576216006e-05
1.213999999999999968e+00,7.965310617972228913e-04,9.320408128987023181e-05
1.215000000000000080e+00,8.010518893537884200e-04,9.320223100441486276e-05
1.215999999999999970e+00,8.055151231379071262e-04,9.319954555071538840e-05
1.217000000000000082e+00,8.099203906010619090e-04,9.319596848737728189e-05
1.217999999999999972e+00,8.142673503649231924e-04,9.319154542298095927e-05
1.219000000000000083e+00,8.185556395722838044e-04,9.318621983031028508e-05
1.219999999999999973e+00,8.227849262526034952e-04,9.318003831005066025e-05
1.221000000000000085e+00,8.269548573385916918e-04,9.317294427008438753e-05
1.221999999999999975e+00,8.310651102182615730e-04,9.316498531023950386e-05
1.223000000000000087e+00,8.351153415353975004e-04,9.315610479124331023e-05
1.223999999999999977e+00,8.391052381488171103e-04,9.314635128705817742e-05
1.225000000000000089e+00,8.430344664810703438e-04,9.313566814425977623e-05
1.225999999999999979e+00,8.469027228086337643e-04,9.312410489389436334e-05
1.227000000000000091e+00,8.507096833340800244e-04,9.311160487651466320e-05
1.227999999999999980e+00,8.544550538236701884e-04,9.309821857958937373e-05
1.229000000000000092e+00,8.581385203349835853e-04,9.308388937643696098e-05
1.229999999999999982e+00,8.617597981257840234e-04,9.306866868251055102e-05
1.231000000000000094e+00,8.653185830840403724e-04,9.305249991762180113e-05
1.231999999999999984e+00,8.688146000480417245e-04,9.303543541638805044e-05
1.233000000000000096e+00,8.722475548163586938e-04,9.301741866034026265e-05
1.233999999999999986e+00,8.756171818417455210e-04,9.299850288342754697e-05
1.235000000000000098e+00,8.789231968658949923e-04,9.297863166483993057e-05
1.235999999999999988e+00,8.821653439468093690e-04,9.295785912741120517e-05
1.237000000000000099e+00,8.853433488126980421e-04,9.293612895386103672e-05
1.237999999999999989e+00,8.884569652672422548e-04,9.291349613430968418e-05
1.239000000000000101e+00,8.915059291193513447e-04,9.288990448248413329e-05
1.239999999999999991e+00,8.944900038654838431e-04,9.286540984978381710e-05
1.241000000000000103e+00,8.974089353481991055e-04,9.283995620203632990e-05
1.241999999999999993e+00,9.002624969232060148e-04,9.281360021801960791e-05
1.243000000000000105e+00,9.030504445884996638e-04,9.278628603045805594e-05
1.243999999999999995e+00,9.057725615348353413e-04,9.275807114473921073e-05
1.245000000000000107e+00,9.084286139568231765e-04,9.272889988082752533e-05
1.245999999999999996e+00,9.110183949875075293e-04,9.269883054323944732e-05
1.247000000000000108e+00,9.135416810629189794e-04,9.266780766171830639e-05
1.247999999999999998e+00,9.159982752169513413e-04,9.263589032846715715e-05
1.249000000000000110e+00,9.183879641863898014e-04,9.260302329164921597e-05
1.250000000000000000e+00,9.207105610670651349e-04,9.256926641186540179e-05
1.251000000000000112e+00,9.229658629398503110e-04,9.253456468581292601e-05
1.252000000000000002e+00,9.251536930075610152e-04,9.249897872135189568e-05
1.253000000000000114e+00,9.272738587224636309e-04,9.246245377016342241e-05
1.254000000000000004e+00,9.293261933811598936e-04,9.242505117291956347e-05
1.255000000000000115e+00,9.313105149470739946e-04,9.238671645714287327e-05
1.256000000000000005e+00,9.332266668874234297e-04,9.234751167335563781e-05
1.257000000000000117e+00,9.350744776211000449e-04,9.230738264248233805e-05
1.258000000000000007e+00,9.368538009104107698e-04,9.226639210880701269e-05
1.259000000000000119e+00,9.385644757356581373e-04,9.222448620250608855e-05
1.260000000000000009e+00,9.402063661245125062e-04,9.218172834049639800e-05
1.261000000000000121e+00,9.417793216816577754e-04,9.213806497622649796e-05
1.262000000000000011e+00,9.432832167527811437e-04,9.209356018012673252e-05
1.263000000000000123e+00,9.447179115069345755e-04,9.204816074214185683e-05
1.264000000000000012e+00,9.460832907333126566e-04,9.200193136661844720e-05
1.265000000000000124e+00,9.473792253777815796e-04,9.195481919795626307e-05
1.266000000000000014e+00,9.486056106316970507e-04,9.190688955397123907e-05
1.267000000000000126e+00,9.497623281692045300e-04,9.185808994418151127e-05
1.268000000000000016e+00,9.508492836754586959e-04,9.180848627633744698e-05
1.269000000000000128e+00,9.518663696200551543e-04,9.175802644149302250e-05
1.270000000000000018e+00,9.528135022387062983e-04,9.170677691979418390e-05
1.271000000000000130e+00,9.536905847525523538e-04,9.165468599574543842e-05
1.272000000000000020e+00,9.544975439606850952e-04,9.160182069967674886e-05
1.273000000000000131e+00,9.552342939939024741e-04,9.154812972037208339e-05
1.274000000000000021e+00,9.559007722757791124e-04,9.149368061445373916e-05
1.275000000000000133e+00,9.564969038626559839e-04,9.143842248959857782e-05
1.276000000000000023e+00,9.570226368306842960e-04,9.138242340650119854e-05
1.277000000000000135e+00,9.574779071297766578e-04,9.132563290430690899e-05
1.278000000000000025e+00,9.578626735690361303e-04,9.126811952422960567e-05
1.279000000000000137e+00,9.581768830989134764e-04,9.120983324110552186e-05
1.280000000000000027e+00,9.584205051828666513e-04,9.115084306037742913e-05
1.280999999999999917e+00,9.585934977590226816e-04,9.109109941093441239e-05
1.282000000000000028e+00,9.586958411354674523e-04,9.103067173048505218e-05
1.282999999999999918e+00,9.587275042937262824e-04,9.096951090510472420e-05
1.284000000000000030e+00,9.586884783048120647e-04,9.090768678504246704e-05
1.284999999999999920e+00,9.585787431908403267e-04,9.084515072964092868e-05
1.286000000000000032e+00,9.583983008635527752e-04,9.078197297516111663e-05
1.286999999999999922e+00,9.581471424743151282e-04,9.071810535972675614e-05
1.288000000000000034e+00,9.578252807750672979e-04,9.065361848013575889e-05
1.288999999999999924e+00,9.574327179796219677e-04,9.058846466244961106e-05
1.290000000000000036e+00,9.569694777506672660e-04,9.052271484182273728e-05
1.290999999999999925e+00,9.564355734680540224e-04,9.045632183532056263e-05
1.292000000000000037e+00,9.558310396819536632e-04,9.038935689067198161e-05
1.292999999999999927e+00,9.551559009241759315e-04,9.032177332956125410e-05
1.294000000000000039e+00,9.544102026429767717e-04,9.025364268472128285e-05
1.294999999999999929e+00,9.535939805263394598e-04,9.018491878502834017e-05
1.296000000000000041e+00,9.527072910301657982e-04,9.011567342281851304e-05
1.296999999999999931e+00,9.517501810410166100e-04,9.004586093899210426e-05
1.298000000000000043e+00,9.507227179288829915e-04,8.997555335519276767e-05
1.298999999999999932e+00,9.496249597822886256e-04,8.990470553512828426e-05
1.300000000000000044e+00,9.484569849665242230e-04,8.983338970514177866e-05
1.300999999999999934e+00,9.472188627548788200e-04,8.976156125485071065e-05
1.302000000000000046e+00,9.459106825497535891e-04,8.968929258178600294e-05
1.302999999999999936e+00,9.445325249094757916e-04,8.961653959605414912e-05
1.304000000000000048e+00,9.430844901627859688e-04,8.954337484903707070e-05
1.304999999999999938e+00,9.415666700022406630e-04,8.946975479175850714e-05
1.306000000000000050e+00,9.399791758131315978e-04,8.939575209427175586e-05
1.306999999999999940e+00,9.383221106123068632e-04,8.932132373335760652e-05
1.308000000000000052e+00,9.365955967949477975e-04,8.924654245957582661e-05
1.308999999999999941e+00,9.347997485416981818e-04,8.917136579185721667e-05
1.310000000000000053e+00,9.329346992870851153e-04,8.909586654563127108e-05
1.310999999999999943e+00,9.310005745145022394e-04,8.902000278232268307e-05
1.312000000000000055e+00,9.289975186889112488e-04,8.894384734340406596e-05
1.312999999999999945e+00,9.269256685050773509e-04,8.886735881589686388e-05
1.314000000000000057e+00,9.247851794458972858e-04,8.879061003995448716e-05
1.314999999999999947e+00,9.225761994753795036e-04,8.871356015540632855e-05
1.316000000000000059e+00,9.202988951124666276e-04,8.863628196366781040e-05
1.316999999999999948e+00,9.179534255328040872e-04,8.855873513533094737e-05
1.318000000000000060e+00,9.155399682976971681e-04,8.848099240892059179e-05
1.318999999999999950e+00,9.130586938140694683e-04,8.840301399664169605e-05
1.320000000000000062e+00,9.105097907145362664e-04,8.832487253468460336e-05
1.320999999999999952e+00,9.078934406484786461e-04,8.824652876191434831e-05
1.322000000000000064e+00,9.052098432101734777e-04,8.816805518810236567e-05
1.322999999999999954e+00,9.024591913084511639e-04,8.808941309867618689e-05
1.324000000000000066e+00,8.996416956137135096e-04,8.801067483125368199e-05
1.324999999999999956e+00,8.967575602138081565e-04,8.793180219103653402e-05
1.326000000000000068e+00,8.938070068249521051e-04,8.785286731497351468e-05
1.326999999999999957e+00,8.907902507566673031e-04,8.777383253883332527e-05
1.328000000000000069e+00,8.877075247066398486e-04,8.769476977471656195e-05
1.328999999999999959e+00,8.845590552183634500e-04,8.761564188064303231e-05
1.330000000000000071e+00,8.813450860647128234e-04,8.753652049066197398e-05
1.330999999999999961e+00,8.780658550093573987e-04,8.745736897607793534e-05
1.332000000000000073e+00,8.747216167993812803e-04,8.737825867370817485e-05
1.332999999999999963e+00,8.713126204081226168e-04,8.729915346525667574e-05
1.334000000000000075e+00,8.678391316425863953e-04,8.722012434428110959e-05
1.334999999999999964e+00,8.643014106560435034e-04,8.714113570139102652e-05
1.336000000000000076e+00,8.606997342594653296e-04,8.706225815187859109e-05
1.336999999999999966e+00,8.570343737838166231e-04,8.698345657722857040e-05
1.338000000000000078e+00,8.533056170770778612e-04,8.690480118716265435e-05
1.338999999999999968e+00,8.495137467348119883e-04,8.682625735702980980e-05
1.340000000000000080e+00,8.456590616231393328e-04,8.674789484175164287e-05
1.340999999999999970e+00,8.417418555278795679e-04,8.666967949819384307e-05
1.342000000000000082e+00,8.377624384004994217e-04,8.659168059543741430e-05
1.342999999999999972e+00,8.337211152298076248e-04,8.651386445944940701e-05
1.344000000000000083e+00,8.296182069597320781e-04,8.643629984206346092e-05
1.344999999999999973e+00,8.254540298293131613e-04,8.635895353756344517e-05
1.346000000000000085e+00,8.212289159042618488e-04,8.628189372911630370e-05
1.346999999999999975e+00,8.169431926654989939e-04,8.620508765446724050e-05
1.348000000000000087e+00,8.125972032704825579e-04,8.612860291095676820e-05
1.348999999999999977e+00,8.081912864826076978e-04,8.605240718100451230e-05
1.350000000000000089e+00,8.037257966035016212e-04,8.597656740722704326e-05
1.350999999999999979e+00,7.992010836999721181e-04,8.590105171261178910e-05
1.352000000000000091e+00,7.946175132324029321e-04,8.582592637494744058e-05
1.352999999999999980e+00,7.899754466455495908e-04,8.575115992494764666e-05
1.354000000000000092e+00,7.852752606019077755e-04,8.567681793261836161e-05
1.354999999999999982e+00,7.805173279092198456e-04,8.560286934367460098e-05
1.356000000000000094e+00,7.757020365485127727e-04,8.552937896575429932e-05
1.356999999999999984e+00,7.708297708431523319e-04,8.545631613366821023e-05
1.358000000000000096e+00,7.659009301183080255e-04,8.538374487857596710e-05
1.358999999999999986e+00,7.609159102311902545e-04,8.531163492183564440e-05
1.360000000000000098e+00,7.558751219419978769e-04,8.524004945564382120e-05
1.360999999999999988e+00,7.507789727541387551e-04,8.516895857104722666e-05
1.362000000000000099e+00,7.456278850218475912e-04,8.509842460707830222e-05
1.362999999999999989e+00,7.404222780042954942e-04,8.502841801726466922e-05
1.364000000000000101e+00,7.351625857117141888e-04,8.495900023115225306e-05
1.364999999999999991e+00,7.298492393389389380e-04,8.489014202954969692e-05
1.366000000000000103e+00,7.244826847813614235e-04,8.482190390510435044e-05
1.366999999999999993e+00,7.190633652765507974e-04,8.475425698085652516e-05
1.368000000000000105e+00,7.135917387357909288e-04,8.468726076737543662e-05
1.368999999999999995e+00,7.080682606746410094e-04,8.462088669392383742e-05
1.370000000000000107e+00,7.024934012532161980e-04,8.455519326407746363e-05
1.370999999999999996e+00,6.968676285344777141e-04,8.449015221472182377e-05
1.372000000000000108e+00,6.911914251651723453e-04,8.442582099578442351e-05
1.372999999999999998e+00,6.854652719452280661e-04,8.436217162703851184e-05
1.374000000000000110e+00,6.796896643388171703e-04,8.429926047455993095e-05
1.375000000000000000e+00,6.738650962731907541e-04,8.423705983371967108e-05
1.376000000000000112e+00,6.679920764070251945e-04,8.417562494467946096e-05
1.377000000000000002e+00,6.620711121291558655e-04,8.411492835795528992e-05
1.378000000000000114e+00,6.561027256871182402e-04,8.405502416069112837e-05
1.379000000000000004e+00,6.500874384530955924e-04,8.399588514446157644e-05
1.380000000000000115e+00,6.440257866967948400e-04,8.393756421356578039e-05
1.381000000000000005e+00,6.379183062143307069e-04,8.388003440195712992e-05
1.382000000000000117e+00,6.317655479553268985e-04,8.382334738795683396e-05
1.383000000000000007e+00,6.255680628348174932e-04,8.376747641598301160e-05
1.384000000000000119e+00,6.193264171236771915e-04,8.371247190582852893e-05
1.385000000000000009e+00,6.130411775289866701e-04,8.365830730588343556e-05
1.386000000000000121e+00,6.067129264366169028e-04,8.360503175949056897e-05
1.387000000000000011e+00,6.003422472385995133e-04,8.355261890481386169e-05
1.388000000000000123e+00,5.939297393407919155e-04,8.350111656289082175e-05
1.389000000000000012e+00,5.874760038137687157e-04,8.345049855224759012e-05
1.390000000000000124e+00,5.809816582461003673e-04,8.340081135714562095e-05
1.391000000000000014e+00,5.744473225504738087e-04,8.335202896397184342e-05
1.392000000000000126e+00,5.678736337178092288e-04,8.330419648027208919e-05
1.393000000000000016e+00,5.612612319300446873e-04,8.325728804750450157e-05
1.394000000000000128e+00,5.546107751803950030e-04,8.321134737571758710e-05
1.395000000000000018e+00,5.479229255939091926e-04,8.316634874497176708e-05
1.396000000000000130e+00,5.411983638996532538e-04,8.312233444434470380e-05
1.397000000000000020e+00,5.344377760922176378e-04,8.307927888912908449e-05
1.398000000000000131e+00,5.276418678304455523e-04,8.303722292205776428e-05
1.399000000000000021e+00,5.208113513209174919e-04,8.299614108714393741e-05
1.400000000000000133e+00,5.139469596725956650e-04,8.295607275612395734e-05
1.401000000000000023e+00,5.070494341403165546e-04,8.291699258246458862e-05
1.402000000000000135e+00,5.001195384027548206e-04,8.287893844888460308e-05
1.403000000000000025e+00,4.931580460132453485e-04,8.284188511992992057e-05
1.404000000000000137e+00,4.861657547951483581e-04,8.280586896985083259e-05
1.405000000000000027e+00,4.791434746921403756e-04,8.277086485925148440e-05
1.406000000000000139e+00,4.720920421190125072e-04,8.273690763474630732e-05
1.407000000000000028e+00,4.650123081858060299e-04,8.270397224716608735e-05
1.407999999999999918e+00,4.579051532100775874e-04,8.267209200362517457e-05
1.409000000000000030e+00,4.507714753280239956e-04,8.264124194391882173e-05
1.409999999999999920e+00,4.436122051882443462e-04,8.261145382018241434e-05
1.411000000000000032e+00,4.364282950853836892e-04,8.258270275229845489e-05
1.411999999999999922e+00,4.292207339266773127e-04,8.255501891971107865e-05
1.413000000000000034e+00,4.219905368202751523e-04,8.252837752165112701e-05
1.413999999999999924e+00,4.147387605134697985e-04,8.250280715894159030e-05
1.415000000000000036e+00,4.074664936793081994e-04,8.247828310427574559e-05
1.415999999999999925e+00,4.001748728242117718e-04,8.245483237293745591e-05
1.417000000000000037e+00,3.928650733894752697e-04,8.243243030842657237e-05
1.417999999999999927e+00,3.855383263686973068e-04,8.241110233518285659e-05
1.419000000000000039e+00,3.781959104008797987e-04,8.239082387288435916e-05
1.419999999999999929e+00,3.708391694167240083e-04,8.237161873627926788e-05
1.421000000000000041e+00,3.634695058870877535e-04,8.235346241259721561e-05
1.421999999999999931e+00,3.560883997246091625e-04,8.233637712438604669e-05
1.423000000000000043e+00,3.486974031439960767e-04,8.232033843630779855e-05
1.423999999999999932e+00,3.412981613434580954e-04,8.230536695973173129e-05
1.425000000000000044e+00,3.338924093001136256e-04,8.229143833274956158e-05
1.425999999999999934e+00,3.264819947143280982e-04,8.227857156504586296e-05
1.427000000000000046e+00,3.190688774931335907e-04,8.226674237282093289e-05
1.427999999999999936e+00,3.116551556975690786e-04,8.225596816674309671e-05
1.429000000000000048e+00,3.042430685167879403e-04,8.224622474749323793e-05
1.429999999999999938e+00,2.968350263138241256e-04,8.223752793076493284e-05
1.431000000000000050e+00,2.894336182145542205e-04,8.222985360201074572e-05
1.431999999999999940e+00,2.820416476945081263e-04,8.222321598697983596e-05
1.433000000000000052e+00,2.746621463659436237e-04,8.221759106829687545e-05
1.433999999999999941e+00,2.672984170351153858e-04,8.221299148881344645e-05
1.435000000000000053e+00,2.599540559616896670e-04,8.220939333304245881e-05
1.435999999999999943e+00,2.526330060606370100e-04,8.220680767486803181e-05
1.437000000000000055e+00,2.453395907549753372e-04,8.220521070668280420e-05
1.437999999999999945e+00,2.380785809223658956e-04,8.220461194153807919e-05
1.439000000000000057e+00,2.308552444679805521e-04,8.220498769302385920e-05
1.439999999999999947e+00,2.236754321711779698e-04,8.220634593020966743e-05
1.441000000000000059e+00,2.165456486980168874e-04,8.220866309572449774e-05
1.441999999999999948e+00,2.094731638120146309e-04,8.221194562561855634e-05
1.443000000000000060e+00,2.024661121267362499e-04,8.221617010292115596e-05
1.443999999999999950e+00,1.955336380334184567e-04,8.222134145072366367e-05
1.445000000000000062e+00,1.886860330857900779e-04,8.222743640745774874e-05
1.445999999999999952e+00,1.819349237902612431e-04,8.223445840047175501e-05
1.447000000000000064e+00,1.752934553546486851e-04,8.224238433228240588e-05
1.447999999999999954e+00,1.687765297742430408e-04,8.225121615753266469e-05
1.449000000000000066e+00,1.624010398323741129e-04,8.226093095482665742e-05
1.449999999999999956e+00,1.561861553971253690e-04,8.227152922595597196e-05
1.451000000000000068e+00,1.501535949327341911e-04,8.228298824425605033e-05
1.451999999999999957e+00,1.443279309071430669e-04,8.229530708073763939e-05
1.453000000000000069e+00,1.387368448360247681e-04,8.230846321639060433e-05
1.453999999999999959e+00,1.334113621330618735e-04,8.232245431683496851e-05
1.455000000000000071e+00,1.283859529741448124e-04,8.233725808594544518e-05
1.455999999999999961e+00,1.236984989074156724e-04,8.235287081076368102e-05
1.457000000000000073e+00,1.193899736707246045e-04,8.236927043456785703e-05
1.457999999999999963e+00,1.155038124180240170e-04,8.238645189145430336e-05
1.459000000000000075e+00,1.120848075200419296e-04,8.240439338214264873e-05
1.459999999999999964e+00,1.091775418366375846e-04,8.242308851537921016e-05
1.461000000000000076e+00,1.068242929062212967e-04,8.244251576123979544e-05
1.461999999999999966e+00,1.050625938504132391e-04,8.246266743429191397e-05
1.463000000000000078e+00,1.039226162291339087e-04,8.248352230282817419e-05
1.463999999999999968e+00,1.034248033385175519e-04,8.250507141464810429e-05
1.465000000000000080e+00,1.035780781140209652e-04,8.252729383985514869e-05
1.465999999999999970e+00,1.043790392328482913e-04,8.255017939524075582e-05
1.467000000000000082e+00,1.058122390116580361e-04,8.257370747686062086e-05
1.467999999999999972e+00,1.078515564524377518e-04,8.259786670053620471e-05
1.469000000000000083e+00,1.104623244420863565e-04,8.262263680932919584e-05
1.469999999999999973e+00,1.136038970281211654e-04,8.264800524901587462e-05
1.471000000000000085e+00,1.172322004184211627e-04,8.267395212820480993e-05
1.471999999999999975e+00,1.213020343530238013e-04,8.270046375338605275e-05
1.473000000000000087e+00,1.257688869214237341e-04,8.272752061056622239e-05
1.473999999999999977e+00,1.305902714853579116e-04,8.275510791227514741e-05
1.475000000000000089e+00,1.357265604694542075e-04,8.278320654885437853e-05
1.475999999999999979e+00,1.411414535632913182e-04,8.281180066376246695e-05
1.477000000000000091e+00,1.468021224524952684e-04,8.284087157075462754e-05
1.477999999999999980e+00,1.526791742224059719e-04,8.287040238132743362e-05
1.479000000000000092e+00,1.587464598788368897e-04,8.290037483865174482e-05
1.479999999999999982e+00,1.649808321114677929e-04,8.293077105832403540e-05
1.481000000000000094e+00,1.713618481858678153e-04,8.296157324386309773e-05
1.481999999999999984e+00,1.778714876910866707e-04,8.299276255736418495e-05
1.483000000000000096e+00,1.844938610286939922e-04,8.302432168055454533e-05
1.483999999999999986e+00,1.912149570580397415e-04,8.305623084646904166e-05
1.485000000000000098e+00,1.980223969186689756e-04,8.308847322437427950e-05
1.485999999999999988e+00,2.049052313341915123e-04,8.312102816904331647e-05
1.487000000000000099e+00,2.118537461359166346e-04,8.315387937051537857e-05
1.487999999999999989e+00,2.188593076803871764e-04,8.318700532391139798e-05
1.489000000000000101e+00,2.259142139351663680e-04,8.322039023964592885e-05
1.489999999999999991e+00,2.330115798011249807e-04,8.325401180810669728e-05
1.491000000000000103e+00,2.401452244077472797e-04,8.328785479525293558e-05
1.491999999999999993e+00,2.473095872075529544e-04,8.332189611327247766e-05
1.493000000000000105e+00,2.544996428185062058e-04,8.335612109305149948e-05
1.493999999999999995e+00,2.617108401460110424e-04,8.339050590354649855e-05
1.495000000000000107e+00,2.689390377267477186e-04,8.342503645178979659e-05
1.495999999999999996e+00,2.761804597313537906e-04,8.345968820972835662e-05
1.497000000000000108e+00,2.834316463809405840e-04,8.349444769124937161e-05
1.497999999999999998e+00,2.906894223383709895e-04,8.352928969453835646e-05
1.499000000000000110e+00,2.979508582613209049e-04,8.356420134201767195e-05
1.500000000000000000e+00,3.052132481811707437e-04,8.359915681485383739e-05
1.501000000000000112e+00,3.124740791898977799e-04,8.363414386863352447e-05
1.502000000000000002e+00,3.197310154816478838e-04,8.366913607754616455e-05
1.503000000000000114e+00,3.269818741464275034e-04,8.370412184160192230e-05
1.504000000000000004e+00,3.342246140347041494e-04,8.373907418895183555e-05
1.505000000000000115e+00,3.414573160763175515e-04,8.377398217854396616e-05
1.506000000000000005e+00,3.486781757732924036e-04,8.380881830256451119e-05
1.507000000000000117e+00,3.558854869311191358e-04,8.384357230260171549e-05
1.508000000000000007e+00,3.630776368068598008e-04,8.387821619940278044e-05
1.509000000000000119e+00,3.702530924138440678e-04,8.391274042229417444e-05
1.510000000000000009e+00,3.774103977420011796e-04,8.394711652701239207e-05
1.511000000000000121e+00,3.845481620582333880e-04,8.398133564121442818e-05
1.512000000000000011e+00,3.916650585936344185e-04,8.401536890675876616e-05
1.513000000000000123e+00,3.987598143375128360e-04,8.404920816887293509e-05
1.514000000000000012e+00,4.058312099380992919e-04,8.408282419008415417e-05
1.515000000000000124e+00,4.128780706893560477e-04,8.411620954049558346e-05
1.516000000000000014e+00,4.198992673518933899e-04,8.414933462689469892e-05
1.517000000000000126e+00,4.268937080013333624e-04,8.418219276019150413e-05
1.518000000000000016e+00,4.338603395000140356e-04,8.421475403318694024e-05
1.519000000000000128e+00,4.407981402074706372e-04,8.424701251154683357e-05
1.520000000000000018e+00,4.477061219545269612e-04,8.427893799975119020e-05
1.521000000000000130e+00,4.545833231956626099e-04,8.431052531505844514e-05
1.522000000000000020e+00,4.614288115112796709e-04,8.434174401588344621e-05
1.523000000000000131e+00,4.682416772918266724e-04,8.437258969373221068e-05
1.524000000000000021e+00,4.750210365043953226e-04,8.440303168061818280e-05
1.525000000000000133e+00,4.817660246979524048e-04,8.443306634244652001e-05
1.526000000000000023e+00,4.884758000503349427e-04,8.446266282273973364e-05
1.527000000000000135e+00,4.951495377212688370e-04,8.449181828546022588e-05
1.528000000000000025e+00,5.017864331785295553e-04,8.452050171416321310e-05
1.529000000000000137e+00,5.083856966599461808e-04,8.454871106640174101e-05
1.530000000000000027e+00,5.149465566351639186e-04,8.457641519342736630e-05
1.531000000000000139e+00,5.214682546178176902e-04,8.460361285681789595e-05
1.532000000000000028e+00,5.279500487391682040e-04,8.463027281058622259e-05
1.533000000000000140e+00,5.343912086261935236e-04,8.465639462371078120e-05
1.534000000000000030e+00,5.407910191377133255e-04,8.468194697392856477e-05
1.535000000000000142e+00,5.471487753635632988e-04,8.470693025108688029e-05
1.536000000000000032e+00,5.534637865419982225e-04,8.473131308662036263e-05
1.536999999999999922e+00,5.597353711356730906e-04,8.475509669812378950e-05
1.538000000000000034e+00,5.659628607024078236e-04,8.477824970348075940e-05
1.538999999999999924e+00,5.721455951322321556e-04,8.480077413438265647e-05
1.540000000000000036e+00,5.782829266571566651e-04,8.482263862799447642e-05
1.540999999999999925e+00,5.843742150725475797e-04,8.484384605960629960e-05
1.542000000000000037e+00,5.904188318782677657e-04,8.486436508286131426e-05
1.542999999999999927e+00,5.964161555148151132e-04,8.488419941295835037e-05
1.544000000000000039e+00,6.023655754927567446e-04,8.490331778041752331e-05
1.544999999999999929e+00,6.082664877628689336e-04,8.492172473993070251e-05
1.546000000000000041e+00,6.141182989203599046e-04,8.493938909403082004e-05
1.546999999999999931e+00,6.199204215236153162e-04,8.495631624476617785e-05
1.548000000000000043e+00,6.256722783692152340e-04,8.497247511586552670e-05
1.548999999999999932e+00,6.313732978617133361e-04,8.498787194369501286e-05
1.550000000000000044e+00,6.370229182947784348e-04,8.500247578490249410e-05
1.550999999999999934e+00,6.426205832691417492e-04,8.501629374009022180e-05
1.552000000000000046e+00,6.481657460104280457e-04,8.502929502126718351e-05
1.552999999999999936e+00,6.536578647100474686e-04,8.504148756585513589e-05
1.554000000000000048e+00,6.590964069687079395e-04,8.505284076406628962e-05
1.554999999999999938e+00,6.644808452046839726e-04,8.506336341265062137e-05
1.556000000000000050e+00,6.698106610339261231e-04,8.507302510150986348e-05
1.556999999999999940e+00,6.750853406404633923e-04,8.508183548483584993e-05
1.558000000000000052e+00,6.803043793048337007e-04,8.508976437668252569e-05
1.558999999999999941e+00,6.854672766987640956e-04,8.509682227873182584e-05
1.560000000000000053e+00,6.905735414075736024e-04,8.510297925085743090e-05
1.560999999999999943e+00,6.956226863565270757e-04,8.510824663985243419e-05
1.562000000000000055e+00,7.006142332852508285e-04,8.511259476703539404e-05
1.562999999999999945e+00,7.055477080952513242e-04,8.511603583642390566e-05
1.564000000000000057e+00,7.104226454635167781e-04,8.511854044945921347e-05
1.564999999999999947e+00,7.152385841509194611e-04,8.512012165997397692e-05
1.566000000000000059e+00,7.199950715809471909e-04,8.512075037037794621e-05
1.566999999999999948e+00,7.246916592101462860e-04,8.512044048066604593e-05
1.568000000000000060e+00,7.293279071575834186e-04,8.511916321060399037e-05
1.568999999999999950e+00,7.339033794289098918e-04,8.511693330452950186e-05
1.570000000000000062e+00,7.384176486880913081e-04,8.511372232813634703e-05
1.570999999999999952e+00,7.428702915378428790e-04,8.510954586832749648e-05
1.572000000000000064e+00,7.472608931068728784e-04,8.510437584132986375e-05
1.572999999999999954e+00,7.515890423960709102e-04,8.509822867616625031e-05
1.574000000000000066e+00,7.558543370178630837e-04,8.509107665553222526e-05
1.574999999999999956e+00,7.600563784079636571e-04,8.508293703813042078e-05
1.576000000000000068e+00,7.641947766002154998e-04,8.507378249391020649e-05
1.576999999999999957e+00,7.682691454145952137e-04,8.506363112156488924e-05
1.578000000000000069e+00,7.722791072738979454e-04,8.505245599082428070e-05
1.578999999999999959e+00,7.762242884046128546e-04,8.504027601826407063e-05
1.580000000000000071e+00,7.801043235990838326e-04,8.502706469758448623e-05
1.580999999999999961e+00,7.839188514515174578e-04,8.501284176710257386e-05
1.582000000000000073e+00,7.876675192169971208e-04,8.499758114491943160e-05
1.582999999999999963e+00,7.913499778864730794e-04,8.498130339114681872e-05
1.584000000000000075e+00,7.949658871289857391e-04,8.496398287043320052e-05
1.584999999999999964e+00,7.985149103982040406e-04,8.494564095034455099e-05
1.586000000000000076e+00,8.019967197845050263e-04,8.492625244538017180e-05
1.586999999999999966e+00,8.054109911798517383e-04,8.490583953123599420e-05
1.588000000000000078e+00,8.087574092076732892e-04,8.488437750081918767e-05
1.588999999999999968e+00,8.120356622636783726e-04,8.486188932114225355e-05
1.590000000000000080e+00,8.152454474515906770e-04,8.483835075920549750e-05
1.590999999999999970e+00,8.183864657216662498e-04,8.481378557438938245e-05
1.592000000000000082e+00,8.214584267989144149e-04,8.478817002996558660e-05
1.592999999999999972e+00,8.244610441789275174e-04,8.476152866693321204e-05
1.594000000000000083e+00,8.273940401681229104e-04,8.473383824811395041e-05
1.594999999999999973e+00,8.302571409015161927e-04,8.470512409031870523e-05
1.596000000000000085e+00,8.330500813835186322e-04,8.467536347441365129e-05
1.596999999999999975e+00,8.357726004856535313e-04,8.464458247852630680e-05
1.598000000000000087e+00,8.384244459430436084e-04,8.461275889953846221e-05
1.598999999999999977e+00,8.410053693086753587e-04,8.457991957800815972e-05
1.600000000000000089e+00,8.435151310675552232e-04,8.454604284789635996e-05
1.600999999999999979e+00,8.459534956207004960e-04,8.451115629016514043e-05
1.602000000000000091e+00,8.483202363259441207e-04,8.447523877101879213e-05
1.602999999999999980e+00,8.506151303862991833e-04,8.443831861644093644e-05
1.604000000000000092e+00,8.528379639901839627e-04,8.440037524611069218e-05
1.604999999999999982e+00,8.549885273073301725e-04,8.436143770415081128e-05
1.606000000000000094e+00,8.570666195390771276e-04,8.432148596281192378e-05
1.606999999999999984e+00,8.590720437466916031e-04,8.428054978650972038e-05
1.608000000000000096e+00,8.610046121200287759e-04,8.423860970539281078e-05
1.608999999999999986e+00,8.628641408187459573e-04,8.419569618618398109e-05
1.610000000000000098e+00,8.646504550548605571e-04,8.415179032804320466e-05
1.610999999999999988e+00,8.663633840438057484e-04,8.410692329133815683e-05
1.612000000000000099e+00,8.680027661575291176e-04,8.406107674372395881e-05
1.612999999999999989e+00,8.695684437112021457e-04,8.401428252657010395e-05
1.614000000000000101e+00,8.710602682339406997e-04,8.396652288546194100e-05
1.614999999999999991e+00,8.724780952972646447e-04,8.391783032603037447e-05
1.616000000000000103e+00,8.738217896345172727e-04,8.386818767265035997e-05
1.616999999999999993e+00,8.750912199377272518e-04,8.381762808824199361e-05
1.618000000000000105e+00,8.762862642726880350e-04,8.376613497997562605e-05
1.618999999999999995e+00,8.774068047544317760e-04,8.371374214453085067e-05
1.620000000000000107e+00,8.784527326665138823e-04,8.366043357911000190e-05
1.620999999999999996e+00,8.794239434080487836e-04,8.360624370538834735e-05
1.622000000000000108e+00,8.803203417460959143e-04,8.355115710444010731e-05
1.622999999999999998e+00,8.811418364505532426e-04,8.349520880849946184e-05
1.624000000000000110e+00,8.818883456164862194e-04,8.343838398755144153e-05
1.625000000000000000e+00,8.825597914443001702e-04,8.338071826686684616e-05
1.626000000000000112e+00,8.831561054993798069e-04,8.332219740959814856e-05
1.627000000000000002e+00,8.836772234689904129e-04,8.326285762114318649e-05
1.628000000000000114e+00,8.841230904404481046e-04,8.320268524913779511e-05
1.629000000000000004e+00,8.844936555693484574e-04,8.314171705569542870e-05
1.630000000000000115e+00,8.847888774613132034e-04,8.307993997775937455e-05
1.631000000000000005e+00,8.850087189062057864e-04,8.301739131962547480e-05
1.632000000000000117e+00,8.851531520918627183e-04,8.295405860221672647e-05
1.633000000000000007e+00,8.852221532770010795e-04,8.288997965940901364e-05
1.634000000000000119e+00,8.852157082416327273e-04,8.282514259995016608e-05
1.635000000000000009e+00,8.851338069088483026e-04,8.275958575682474327e-05
1.636000000000000121e+00,8.849764486795411037e-04,8.269329781811977746e-05
1.637000000000000011e+00,8.847436371428543276e-04,8.262631760492767329e-05
1.638000000000000123e+00,8.844353853664861567e-04,8.255863438289078699e-05
1.639000000000000012e+00,8.840517105443824021e-04,8.249028744048702579e-05
1.640000000000000124e+00,8.835926394236693878e-04,8.242126661314145165e-05
1.641000000000000014e+00,8.830582029513967240e-04,8.235161162743050384e-05
1.642000000000000126e+00,8.824484415590202286e-04,8.228131288718619236e-05
1.643000000000000016e+00,8.817633998746375601e-04,8.221041054768008112e-05
1.644000000000000128e+00,8.810031320936842925e-04,8.213889557027251461e-05
1.645000000000000018e+00,8.801676965534572248e-04,8.206680850969640454e-05
1.646000000000000130e+00,8.792571611372104962e-04,8.199414088129796188e-05
1.647000000000000020e+00,8.782715979583985292e-04,8.192093361964925707e-05
1.648000000000000131e+00,8.772110887524268768e-04,8.184717877511121483e-05
1.649000000000000021e+00,8.760757193594274168e-04,8.177291763279406691e-05
1.650000000000000133e+00,8.748655851522235032e-04,8.169814279339084322e-05
1.651000000000000023e+00,8.735807857667533078e-04,8.162289586730245967e-05
1.652000000000000135e+00,8.722214303883036191e-04,8.154716997465891084e-05
1.653000000000000025e+00,8.707876323689662558e-04,8.147100703377283557e-05
1.654000000000000137e+00,8.692795147077959526e-04,8.139440067732923339e-05
1.655000000000000027e+00,8.676972046256045028e-04,8.131739309528823441e-05
1.656000000000000139e+00,8.660408389098446904e-04,8.123997842576483237e-05
1.657000000000000028e+00,8.643105584832631860e-04,8.116219911481314508e-05
1.658000000000000140e+00,8.625065138478220112e-04,8.108404979376229195e-05
1.659000000000000030e+00,8.606288597753415258e-04,8.100557312419098333e-05
1.660000000000000142e+00,8.586777606367807392e-04,8.092676420206190572e-05
1.661000000000000032e+00,8.566533849436484349e-04,8.084766588978927924e-05
1.662000000000000144e+00,8.545559107984315814e-04,8.076827375616276816e-05
1.663000000000000034e+00,8.523855205148193892e-04,8.068863082254289438e-05
1.664000000000000146e+00,8.501424060196128077e-04,8.060873310609991261e-05
1.665000000000000036e+00,8.478267634069302106e-04,8.052862376351502737e-05
1.665999999999999925e+00,8.454387983213180200e-04,8.044829924157933696e-05
1.667000000000000037e+00,8.429787206345626350e-04,8.036780279943027026e-05
1.667999999999999927e+00,8.404467498050109502e-04,8.028713129078100732e-05
1.669000000000000039e+00,8.378431094825097630e-04,8.020632804906966361e-05
1.669999999999999929e+00,8.351680328937419401e-04,8.012539033155335736e-05
1.671000000000000041e+00,8.324217574620620041e-04,8.004436150666286982e-05
1.671999999999999931e+00,8.296045301607692969e-04,7.996323920542202420e-05
1.673000000000000043e+00,8.267166021714490070e-04,7.988206679757264611e-05
1.673999999999999932e+00,8.237582342430361648e-04,7.980084227433616184e-05
1.675000000000000044e+00,8.207296913104987230e-04,7.971960898275703110e-05
1.675999999999999934e+00,8.176312478806452419e-04,7.963836524653486579e-05
1.677000000000000046e+00,8.144631826381419941e-04,7.955715435052863936e-05
1.677999999999999936e+00,8.112257838582250186e-04,7.947597493244943517e-05
1.679000000000000048e+00,8.079193440038106135e-04,7.939487017239577451e-05
1.679999999999999938e+00,8.045441650845611744e-04,7.931383900425408354e-05
1.681000000000000050e+00,8.011005533311347203e-04,7.923292447688439833e-05
1.681999999999999940e+00,7.975888244962149078e-04,7.915212579294699912e-05
1.683000000000000052e+00,7.940092985720131761e-04,7.907148582297695650e-05
1.683999999999999941e+00,7.903623051244972487e-04,7.899100401130745689e-05
1.685000000000000053e+00,7.866481779468357952e-04,7.891072302776119937e-05
1.685999999999999943e+00,7.828672603500124068e-04,7.883064253985861596e-05
1.687000000000000055e+00,7.790198998935592362e-04,7.875080496097435824e-05
1.687999999999999945e+00,7.751064537175517176e-04,7.867121014977635754e-05
1.689000000000000057e+00,7.711272831966851015e-04,7.859190024035907218e-05
1.689999999999999947e+00,7.670827592586316459e-04,7.851287526671617051e-05
1.691000000000000059e+00,7.629732571857209770e-04,7.843417702798400248e-05
1.691999999999999948e+00,7.587991618397536180e-04,7.835580569101152464e-05
1.693000000000000060e+00,7.545608623393888466e-04,7.827780270544251664e-05
1.693999999999999950e+00,7.502587574132775624e-04,7.820016835322468856e-05
1.695000000000000062e+00,7.458932501713969130e-04,7.812294366219871115e-05
1.695999999999999952e+00,7.414647533422049708e-04,7.804612899986640331e-05
1.697000000000000064e+00,7.369736840323054409e-04,7.796976495539737720e-05
1.697999999999999954e+00,7.324204689591717454e-04,7.789385196046506084e-05
1.699000000000000066e+00,7.278055393498129551e-04,7.781843012444365022e-05
1.699999999999999956e+00,7.231293361398381673e-04,7.774349990178957767e-05
1.701000000000000068e+00,7.183923047384058310e-04,7.766910087030930230e-05
1.701999999999999957e+00,7.135949003209871543e-04,7.759523347646838829e-05
1.703000000000000069e+00,7.087375826607829853e-04,7.752193673069399419e-05
1.703999999999999959e+00,7.038208212817614233e-04,7.744921106370657496e-05
1.705000000000000071e+00,6.988450904228355820e-04,7.737709487935518762e-05
1.705999999999999961e+00,6.938108742337585188e-04,7.730558853635766190e-05
1.707000000000000073e+00,6.887186616488724655e-04,7.723472979067634906e-05
1.707999999999999963e+00,6.835689515549335472e-04,7.716451891270358662e-05
1.709000000000000075e+00,6.783622477735326561e-04,7.709499296678646305e-05
1.709999999999999964e+00,6.730990642301442348e-04,7.702615210011724107e-05
1.711000000000000076e+00,6.677799198888741301e-04,7.695803265528310415e-05
1.711999999999999966e+00,6.624053439384471921e-04,7.689063463187857423e-05
1.713000000000000078e+00,6.569758708647173255e-04,7.682399359551195749e-05
1.713999999999999968e+00,6.514920455002513964e-04,7.675810936471468492e-05
1.715000000000000080e+00,6.459544181594320100e-04,7.669301669656710839e-05
1.715999999999999970e+00,6.403635497466505675e-04,7.662871519677159622e-05
1.717000000000000082e+00,6.347200068560787146e-04,7.656523877841167147e-05
1.717999999999999972e+00,6.290243668730347189e-04,7.650258681178816048e-05
1.719000000000000083e+00,6.232772131976844305e-04,7.644079232535484162e-05
1.719999999999999973e+00,6.174791403495175860e-04,7.637985441425302095e-05
1.721000000000000085e+00,6.116307491274261586e-04,7.631980518885982698e-05
1.721999999999999975e+00,6.057326517684217789e-04,7.626064344979986253e-05
1.723000000000000087e+00,5.997854672878914642e-04,7.620240033977027268e-05
1.723999999999999977e+00,5.937898264637963283e-04,7.614507433424769775e-05
1.725000000000000089e+00,5.877463672714193250e-04,7.608869558336957002e-05
1.725999999999999979e+00,5.816557399947588696e-04,7.603326220672767968e-05
1.727000000000000091e+00,5.755186026694767299e-04,7.597880332557286124e-05
1.727999999999999980e+00,5.693356261110146203e-04,7.592531668580193344e-05
1.729000000000000092e+00,5.631074895133339215e-04,7.587283035463311003e-05
1.729999999999999982e+00,5.568348856178804377e-04,7.582134166662258406e-05
1.731000000000000094e+00,5.505185163345063500e-04,7.577087757737889073e-05
1.731999999999999984e+00,5.441590977806887164e-04,7.572143500663009840e-05
1.733000000000000096e+00,5.377573561381660851e-04,7.567303979960578230e-05
1.733999999999999986e+00,5.313140328092766330e-04,7.562568840533754450e-05
1.735000000000000098e+00,5.248298803202004021e-04,7.557940551257168519e-05
1.735999999999999988e+00,5.183056675002607316e-04,7.553418710901292047e-05
1.737000000000000099e+00,5.117421755741253684e-04,7.549005670110825624e-05
1.737999999999999989e+00,5.051402034176006401e-04,7.544700977833665326e-05
1.739000000000000101e+00,4.985005637943699421e-04,7.540506864182590710e-05
1.739999999999999991e+00,4.918240886968589659e-04,7.536422826950046178e-05
1.741000000000000103e+00,4.851116258688727709e-04,7.532450973751521740e-05
1.741999999999999993e+00,4.783640442138223305e-04,7.528590748522851872e-05
1.743000000000000105e+00,4.715822305026181444e-04,7.524844133152368947e-05
1.743999999999999995e+00,4.647670949923922521e-04,7.521210517402519391e-05
1.745000000000000107e+00,4.579195684734676175e-04,7.517691756281442484e-05
1.745999999999999996e+00,4.510406080059616496e-04,7.514287183495404988e-05
1.747000000000000108e+00,4.441311943504998934e-04,7.510998525344666056e-05
1.747999999999999998e+00,4.371923379705729531e-04,7.507825057486711823e-05
1.749000000000000110e+00,4.302250768835155130e-04,7.504768375947869880e-05
1.750000000000000000e+00,4.232304830106310288e-04,7.501827697661409466e-05
1.751000000000000112e+00,4.162096605143839230e-04,7.499004487100502218e-05
1.752000000000000002e+00,4.091637525886738201e-04,7.496297902205696455e-05
1.753000000000000114e+00,4.020939405332099766e-04,7.493709273949231879e-05
1.754000000000000004e+00,3.950014510095747606e-04,7.491237699480447776e-05
1.755000000000000115e+00,3.878875558842909718e-04,7.488884377153830804e-05
1.756000000000000005e+00,3.807535802941340391e-04,7.486648343405636111e-05
1.757000000000000117e+00,3.736009034886431947e-04,7.484530662379195527e-05
1.758000000000000007e+00,3.664309678379428729e-04,7.482530309073784022e-05
1.759000000000000119e+00,3.592452810000362892e-04,7.480648212407800773e-05
1.760000000000000009e+00,3.520454260777772216e-04,7.478883286359450013e-05
1.761000000000000121e+00,3.448330654872217753e-04,7.477236325769387167e-05
1.762000000000000011e+00,3.376099528216274783e-04,7.475706183108288608e-05
1.763000000000000123e+00,3.303779387552263028e-04,7.474293518308167345e-05
1.764000000000000012e+00,3.231389850605756388e-04,7.472997122960870918e-05
1.765000000000000124e+00,3.158951733682196930e-04,7.471817522985797961e-05
1.766000000000000014e+00,3.086487220355848757e-04,7.470753449000461168e-05
1.767000000000000126e+00,3.014019985220221971e-04,7.469805293487976857e-05
1.768000000000000016e+00,2.941575401792769829e-04,7.468971727148580690e-05
1.769000000000000128e+00,2.869180714271658784e-04,7.468253009405731403e-05
1.770000000000000018e+00,2.796865296732547654e-04,7.467647752299843948e-05
1.771000000000000130e+00,2.724660889886806447e-04,7.467156083683760030e-05
1.772000000000000020e+00,2.652601931407773156e-04,7.466776556972917441e-05
1.773000000000000131e+00,2.580725877672998157e-04,7.466509169462265643e-05
1.774000000000000021e+00,2.509073629382212807e-04,7.466352418174000574e-05
1.775000000000000133e+00,2.437689969867093908e-04,7.466306172097282850e-05
1.776000000000000023e+00,2.366624120596075775e-04,7.466368871978062809e-05
1.777000000000000135e+00,2.295930334801084380e-04,7.466540259256593758e-05
1.778000000000000025e+00,2.225668627559544569e-04,7.466818721352194461e-05
1.779000000000000137e+00,2.155905578276507307e-04,7.467203874936164916e-05
1.780000000000000027e+00,2.086715295355687499e-04,7.467694055131876910e-05
1.781000000000000139e+00,2.018180493142106313e-04,7.468288755354343807e-05
1.782000000000000028e+00,1.950393761190534784e-04,7.468986260595445554e-05
1.783000000000000140e+00,1.883458991596993065e-04,7.469785943843321478e-05
1.784000000000000030e+00,1.817493027109984771e-04,7.470686041824553514e-05
1.785000000000000142e+00,1.752627505680990499e-04,7.471685809470039220e-05
1.786000000000000032e+00,1.689010934864691640e-04,7.472783437689853748e-05
1.787000000000000144e+00,1.626810962564988617e-04,7.473978066324763218e-05
1.788000000000000034e+00,1.566216818319391519e-04,7.475267842425574352e-05
1.789000000000000146e+00,1.507441850952580145e-04,7.476651793590408080e-05
1.790000000000000036e+00,1.450726014635914660e-04,7.478128026089453037e-05
1.791000000000000147e+00,1.396338114741272154e-04,7.479695458035838279e-05
1.792000000000000037e+00,1.344577457523377757e-04,7.481352157329836203e-05
1.792999999999999927e+00,1.295774503766747797e-04,7.483096936301993464e-05
1.794000000000000039e+00,1.250289867032536447e-04,7.484927826770994166e-05
1.794999999999999929e+00,1.208511014256237985e-04,7.486843538213147251e-05
1.796000000000000041e+00,1.170845777124580645e-04,7.488842069685721172e-05
1.796999999999999931e+00,1.137712071943290957e-04,7.490922032284718962e-05
1.798000000000000043e+00,1.109523264022009939e-04,7.493081394921398061e-05
1.798999999999999932e+00,1.086669502455439330e-04,7.495318672698056980e-05
1.800000000000000044e+00,1.069495898139321329e-04,7.497631807796980121e-05
1.800999999999999934e+00,1.058279828377659676e-04,7.500019223636082927e-05
1.802000000000000046e+00,1.053210116596151443e-04,7.502478838661042230e-05
1.802999999999999936e+00,1.054371628940528746e-04,7.505008988280564722e-05
1.804000000000000048e+00,1.061737818255232277e-04,7.507607570018065915e-05
1.804999999999999938e+00,1.075172921412493639e-04,7.510272835143310755e-05
1.806000000000000050e+00,1.094443106651687113e-04,7.513002663743163420e-05
1.806999999999999940e+00,1.119234773114303219e-04,7.515795227868739530e-05
1.808000000000000052e+00,1.149176549080416676e-04,7.518648393369541159e-05
1.808999999999999941e+00,1.183862074255016892e-04,7.521560255258327222e-05
1.810000000000000053e+00,1.222870587440158671e-04,7.524528668062463530e-05
1.810999999999999943e+00,1.265784033236391824e-04,7.527551655894663182e-05
1.812000000000000055e+00,1.312199693643962531e-04,7.530627066016301065e-05
1.812999999999999945e+00,1.361738836193334768e-04,7.533752854216488294e-05
1.814000000000000057e+00,1.414051606573064337e-04,7.536926863186701152e-05
1.814999999999999947e+00,1.468819306224484523e-04,7.540146985268044951e-05
1.816000000000000059e+00,1.525754469407796963e-04,7.543411061772682105e-05
1.816999999999999948e+00,1.584599776562949590e-04,7.546716925914768710e-05
1.818000000000000060e+00,1.645125976917658308e-04,7.550062421605644022e-05
1.818999999999999950e+00,1.707129569800539860e-04,7.553445326944969627e-05
1.820000000000000062e+00,1.770430161043238127e-04,7.556863490470974471e-05
1.820999999999999952e+00,1.834868022741436688e-04,7.560314639395797863e-05
1.822000000000000064e+00,1.900301612385944924e-04,7.563796632365608354e-05
1.822999999999999954e+00,1.966605455037329553e-04,7.567307149239181890e-05
1.824000000000000066e+00,2.033668070029134053e-04,7.570844060062149937e-05
1.824999999999999956e+00,2.101390285617173376e-04,7.574405002456940559e-05
1.826000000000000068e+00,2.169683596465378386e-04,7.577987861590185649e-05
1.826999999999999957e+00,2.238468880657050507e-04,7.581590237033969685e-05
1.828000000000000069e+00,2.307675129187542308e-04,7.585210032076241727e-05
1.828999999999999959e+00,2.377238493924389937e-04,7.588844811410455507e-05
1.830000000000000071e+00,2.447101312820741670e-04,7.592492500792567085e-05
1.830999999999999961e+00,2.517211414326728084e-04,7.596150634688823280e-05
1.832000000000000073e+00,2.587521368680776408e-04,7.599817162795772228e-05
1.832999999999999963e+00,2.657987984780096555e-04,7.603489594212292494e-05
1.834000000000000075e+00,2.728571730261506378e-04,7.607165906973811309e-05
1.834999999999999964e+00,2.799236371964194990e-04,7.610843586782991719e-05
1.836000000000000076e+00,2.869948521803701038e-04,7.614520641301585405e-05
1.836999999999999966e+00,2.940677382348489181e-04,7.618194538750738148e-05
1.838000000000000078e+00,3.011394386337565049e-04,7.621863320976133898e-05
1.838999999999999968e+00,3.082073020150240044e-04,7.625524441969621444e-05
1.840000000000000080e+00,3.152688532317533213e-04,7.629175980194186806e-05
1.840999999999999970e+00,3.223217814941992478e-04,7.632815378508318372e-05
1.842000000000000082e+00,3.293639164084935750e-04,7.636440753547212783e-05
1.842999999999999972e+00,3.363932203692080055e-04,7.640049541735761008e-05
1.844000000000000083e+00,3.434077685208687973e-04,7.643639902148220851e-05
1.844999999999999973e+00,3.504057443755220270e-04,7.647209267231339514e-05
1.846000000000000085e+00,3.573854227115567245e-04,7.650755841075947735e-05
1.846999999999999975e+00,3.643451675234390995e-04,7.654277057406436884e-05
1.848000000000000087e+00,3.712834172659300086e-04,7.657771165360810885e-05
1.848999999999999977e+00,3.781986846421250565e-04,7.661235603005155483e-05
1.850000000000000089e+00,3.850895435746113466e-04,7.664668670108322859e-05
1.850999999999999979e+00,3.919546303154656966e-04,7.668067810591811483e-05
1.852000000000000091e+00,3.987926317599072186e-04,7.671431376171342650e-05
1.852999999999999980e+00,4.056022876681144511e-04,7.674756822741652447e-05
1.854000000000000092e+00,4.123823800798798243e-04,7.678042554889062048e-05
1.854999999999999982e+00,4.191317363008821312e-04,7.681286042367928182e-05
1.856000000000000094e+00,4.258492191614170501e-04,7.684485746618601159e-05
1.856999999999999984e+00,4.325337305938572498e-04,7.687639153764265390e-05
1.858000000000000096e+00,4.391842025904718117e-04,7.690744783521235532e-05
1.858999999999999986e+00,4.457996012708917237e-04,7.693800142611755292e-05
1.860000000000000098e+00,4.523789183883345356e-04,7.696803810718143117e-05
1.860999999999999988e+00,4.589211757675342547e-04,7.699753317681734804e-05
1.862000000000000099e+00,4.654254172657481549e-04,7.702647305395477699e-05
1.862999999999999989e+00,4.718907134233737998e-04,7.705483330121311856e-05
1.864000000000000101e+00,4.783161538826188387e-04,7.708260098629426385e-05
1.864999999999999991e+00,4.847008522244870702e-04,7.710975195802888076e-05
1.866000000000000103e+00,4.910439386812912596e-04,7.713627393105992500e-05
1.866999999999999993e+00,4.973445651873513885e-04,7.716214307157367623e-05
1.868000000000000105e+00,5.036018982866970932e-04,7.718734776983363327e-05
1.868999999999999995e+00,5.098151243321329650e-04,7.721186453477954352e-05
1.870000000000000107e+00,5.159834426736291130e-04,7.723568245969468797e-05
1.870999999999999996e+00,5.221060708383801294e-04,7.725877842276435527e-05
1.872000000000000108e+00,5.281822379301804194e-04,7.728114220171322158e-05
1.872999999999999998e+00,5.342111899895699055e-04,7.730275107411866992e-05
1.874000000000000110e+00,5.401921835066063890e-04,7.732359555511868069e-05
1.875000000000000000e+00,5.461244907572635398e-04,7.734365333209408081e-05
1.876000000000000112e+00,5.520073935242203467e-04,7.736291564304423731e-05
1.877000000000000002e+00,5.578401884260788699e-04,7.738136061864903396e-05
1.878000000000000114e+00,5.636221808131472834e-04,7.739898025091276922e-05
1.879000000000000004e+00,5.693526901262059309e-04,7.741575312695304380e-05
1.880000000000000115e+00,5.750310438036895615e-04,7.743167199065971625e-05
1.881000000000000005e+00,5.806565827319254630e-04,7.744671592114062489e-05
1.882000000000000117e+00,5.862286553216461762e-04,7.746087843316807741e-05
1.883000000000000007e+00,5.917466228120756575e-04,7.747413910429780696e-05
1.884000000000000119e+00,5.972098534653867089e-04,7.748649222739477230e-05
1.885000000000000009e+00,6.026177279410070134e-04,7.749791790196860596e-05
1.886000000000000121e+00,6.079696335948747872e-04,7.750841121342475198e-05
1.887000000000000011e+00,6.132649697672001117e-04,7.751795280693606180e-05
1.888000000000000123e+00,6.185031421017925289e-04,7.752653856048290172e-05
1.889000000000000012e+00,6.236835679125083461e-04,7.753414967176178044e-05
1.890000000000000124e+00,6.288056706473241003e-04,7.754078282246327136e-05
1.891000000000000014e+00,6.338688850756449321e-04,7.754641979446003682e-05
1.892000000000000126e+00,6.388726518318135327e-04,7.755105809738511470e-05
1.893000000000000016e+00,6.438164227317690405e-04,7.755468010239666436e-05
1.894000000000000128e+00,6.486996552809394046e-04,7.755728411775517745e-05
1.895000000000000018e+00,6.535218178804107561e-04,7.755885312515765450e-05
1.896000000000000130e+00,6.582823844861342795e-04,7.755938626489052295e-05
1.897000000000000020e+00,6.629808398544417142e-04,7.755886714457556461e-05
1.898000000000000131e+00,6.676166742322775386e-04,7.755729573966195641e-05
1.899000000000000021e+00,6.721893884207181267e-04,7.755465628747396068e-05
1.900000000000000133e+00,6.766984886304140082e-04,7.755094959608697220e-05
1.901000000000000023e+00,6.811434915847925601e-04,7.754616055787868448e-05
1.902000000000000135e+00,6.855239192808625353e-04,7.754029081689559587e-05
1.903000000000000025e+00,6.898393041218953440e-04,7.753332592521175069e-05
1.904000000000000137e+00,6.940891838760562555e-04,7.752526837068627013e-05
1.905000000000000027e+00,6.982731065519613874e-04,7.751610437834394803e-05
1.906000000000000139e+00,7.023906253591403418e-04,7.750583728295775321e-05
1.907000000000000028e+00,7.064413038089904784e-04,7.749445399970252436e-05
1.908000000000000140e+00,7.104247106667571860e-04,7.748195870522567915e-05
1.909000000000000030e+00,7.143404248701582014e-04,7.746833900923654696e-05
1.910000000000000142e+00,7.181880306078995994e-04,7.745359993910552060e-05
1.911000000000000032e+00,7.219671222024319924e-04,7.743772980338330483e-05
1.912000000000000144e+00,7.256772992083613052e-04,7.742073447595245676e-05
1.913000000000000034e+00,7.293181713029042203e-04,7.740260298583375147e-05
1.914000000000000146e+00,7.328893534351069421e-04,7.738334205055773284e-05
1.915000000000000036e+00,7.363904706384161126e-04,7.736294141651056558e-05
1.916000000000000147e+00,7.398211532439533241e-04,7.734140865552715952e-05
1.917000000000000037e+00,7.431810415964003541e-04,7.731873424079391830e-05
1.918000000000000149e+00,7.464697813633333406e-04,7.729492658610138023e-05
1.919000000000000039e+00,7.496870283250361847e-04,7.726997690094035832e-05
1.919999999999999929e+00,7.528324435498711395e-04,7.724389444693979194e-05
1.921000000000000041e+00,7.559056981266343766e-04,7.721667117383959687e-05
1.921999999999999931e+00,7.589064686037293346e-04,7.718831717599473115e-05
1.923000000000000043e+00,7.618344415284247946e-04,7.715882514595097895e-05
1.923999999999999932e+00,7.646893088677701560e-04,7.712820602011212750e-05
1.925000000000000044e+00,7.674707726304997495e-04,7.709645324558301455e-05
1.925999999999999934e+00,7.701785402567792524e-04,7.706357859254105635e-05
1.927000000000000046e+00,7.728123291903003442e-04,7.702957626192742863e-05
1.927999999999999936e+00,7.753718624593916239e-04,7.699445885038557272e-05
1.929000000000000048e+00,7.778568731479614320e-04,7.695822130802595917e-05
1.929999999999999938e+00,7.802670998206098557e-04,7.692087705791868430e-05
1.931000000000000050e+00,7.826022910996625762e-04,7.688242181260124611e-05
1.931999999999999940e+00,7.848622012334780093e-04,7.684286980792403101e-05
1.933000000000000052e+00,7.870465944956270016e-04,7.680221751527227427e-05
1.933999999999999941e+00,7.891552408002494665e-04,7.676047998480670564e-05
1.935000000000000053e+00,7.911879200953081566e-04,7.671765444578719907e-05
1.935999999999999943e+00,7.931444180982425178e-04,7.667375674769430960e-05
1.937000000000000055e+00,7.950245305605501073e-04,7.662878487821253852e-05
1.937999999999999945e+00,7.968280589532985908e-04,7.658275548403711147e-05
1.939000000000000057e+00,7.985548148022203084e-04,7.653566731067301253e-05
1.939999999999999947e+00,8.002046154162727361e-04,7.648753779026077097e-05
1.941000000000000059e+00,8.017772882216338878e-04,7.643836642606470467e-05
1.941999999999999948e+00,8.032726664690584923e-04,7.638817142233201890e-05
1.943000000000000060e+00,8.046905934234726285e-04,7.633695303924827708e-05
1.943999999999999950e+00,8.060309182985849656e-04,7.628473024805938589e-05
1.945000000000000062e+00,8.072935004326835164e-04,7.623150404699363301e-05
1.945999999999999952e+00,8.084782050528731799e-04,7.617729416204332884e-05
1.947000000000000064e+00,8.095849073785724723e-04,7.612210234717492518e-05
1.947999999999999954e+00,8.106134887212099443e-04,7.606594906712745626e-05
1.949000000000000066e+00,8.115638404705110675e-04,7.600883680820348133e-05
1.949999999999999956e+00,8.124358599551912818e-04,7.595078677220981720e-05
1.951000000000000068e+00,8.132294546691986150e-04,7.589180217740240718e-05
1.951999999999999957e+00,8.139445381966615382e-04,7.583190493207504746e-05
1.953000000000000069e+00,8.145810341144659036e-04,7.577109898581572273e-05
1.953999999999999959e+00,8.151388721590866783e-04,7.570940695063459766e-05
1.955000000000000071e+00,8.156179921776186359e-04,7.564683348910221350e-05
1.955999999999999961e+00,8.160183401434300838e-04,7.558340189666514245e-05
1.957000000000000073e+00,8.163398720871578237e-04,7.551911754682163460e-05
1.957999999999999963e+00,8.165825502576178410e-04,7.545400440435533868e-05
1.959000000000000075e+00,8.167463470151470079e-04,7.538806853463620849e-05
1.959999999999999964e+00,8.168312409215462352e-04,7.532133455263240239e-05
1.961000000000000076e+00,8.168372205793118139e-04,7.525380921756079095e-05
1.961999999999999966e+00,8.167642808921315913e-04,7.518551777403375072e-05
1.963000000000000078e+00,8.166124267740258215e-04,7.511646765551979526e-05
1.963999999999999968e+00,8.163816694660433948e-04,7.504668472728578921e-05
1.965000000000000080e+00,8.160720303276076558e-04,7.497617707408859558e-05
1.965999999999999970e+00,8.156835370308728860e-04,7.490497114961196744e-05
1.967000000000000082e+00,8.152162272380259313e-04,7.483307569556893316e-05
1.967999999999999972e+00,8.146701449834407036e-04,7.476051773426914849e-05
1.969000000000000083e+00,8.140453443937043128e-04,7.468730663335427199e-05
1.969999999999999973e+00,8.133418859487045668e-04,7.461346996707817836e-05
1.971000000000000085e+00,8.125598401322884148e-04,7.453901771996861213e-05
1.971999999999999975e+00,8.116992838741595665e-04,7.446397799338704817e-05
1.973000000000000087e+00,8.107603040940244803e-04,7.438836136902248104e-05
1.973999999999999977e+00,8.097429941766431504e-04,7.431219644737394145e-05
1.975000000000000089e+00,8.086474575412170565e-04,7.423549438292160096e-05
1.975999999999999979e+00,8.074738040734957866e-04,7.415828424513532685e-05
1.977000000000000091e+00,8.062221535394978409e-04,7.408057775745705204e-05
1.977999999999999980e+00,8.048926322227908069e-04,7.400240444966061217e-05
1.979000000000000092e+00,8.034853764313813415e-04,7.392377657313949687e-05
1.979999999999999982e+00,8.020005289999207780e-04,7.384472406614867913e-05
1.981000000000000094e+00,8.004382426741813101e-04,7.376525969270769591e-05
1.981999999999999984e+00,7.987986767031177810e-04,7.368541379325565198e-05
1.983000000000000096e+00,7.970820002610520946e-04,7.360519962351769175e-05
1.983999999999999986e+00,7.952883890887285818e-04,7.352464787923488948e-05
1.985000000000000098e+00,7.934180288498753411e-04,7.344377228850641477e-05
1.985999999999999988e+00,7.914711118209681465e-04,7.336260387433993029e-05
1.987000000000000099e+00,7.894478400807210033e-04,7.328115679856822106e-05
1.987999999999999989e+00,7.873484223365397614e-04,7.319946238097149824e-05
1.989000000000000101e+00,7.851730771707999277e-04,7.311753519351218652e-05
1.989999999999999991e+00,7.829220297426500979e-04,7.303540682694801916e-05
1.991000000000000103e+00,7.805955150736667994e-04,7.295309223152212025e-05
1.991999999999999993e+00,7.781937747958176136e-04,7.287062321993565837e-05
1.993000000000000105e+00,7.757170603135802884e-04,7.278801511243466831e-05
1.993999999999999995e+00,7.731656297598452120e-04,7.270529991182118337e-05
1.995000000000000107e+00,7.705397510683607062e-04,7.262249324304644689e-05
1.995999999999999996e+00,7.678396988064123451e-04,7.253962726552000721e-05
1.997000000000000108e+00,7.650657572673541778e-04,7.245671790392625993e-05
1.997999999999999998e+00,7.622182174638374641e-04,7.237379743297786550e-05
1.999000000000000110e+00,7.592973802031189115e-04,7.229088203147292549e-05
2.000000000000000000e+00,7.563035529888295855e-04,7.220800405444587663e-05
2.000999999999999890e+00,7.532370530072727503e-04,7.212517989803195510e-05
2.002000000000000224e+00,7.500982042062722668e-04,7.204244194896059471e-05
2.003000000000000114e+00,7.468873402559826841e-04,7.195980679540997353e-05
2.004000000000000004e+00,7.436048015942910844e-04,7.187730682357719566e-05
2.004999999999999893e+00,7.402509383840380312e-04,7.179495876217998316e-05
2.006000000000000227e+00,7.368261075544157816e-04,7.171279493725437617e-05
2.007000000000000117e+00,7.333306756662266637e-04,7.163083219613156267e-05
2.008000000000000007e+00,7.297650161914612070e-04,7.154910278459290513e-05
2.008999999999999897e+00,7.261295122745562705e-04,7.146762361593227554e-05
2.010000000000000231e+00,7.224245538938391543e-04,7.138642679782945648e-05
2.011000000000000121e+00,7.186505407460735007e-04,7.130552926975890216e-05
2.012000000000000011e+00,7.148078794148826328e-04,7.122496294653263293e-05
2.012999999999999901e+00,7.108969861503346014e-04,7.114474477423620195e-05
2.014000000000000234e+00,7.069182842260654910e-04,7.106490644846515244e-05
2.015000000000000124e+00,7.028722066002030932e-04,7.098546485209357079e-05
2.016000000000000014e+00,6.987591932175929357e-04,7.090645141152888606e-05
2.016999999999999904e+00,6.945796937671597877e-04,7.082788291530578558e-05
2.018000000000000238e+00,6.903341650694421860e-04,7.074979045500986074e-05
2.019000000000000128e+00,6.860230736842741917e-04,7.067219068006718493e-05
2.020000000000000018e+00,6.816468933163268885e-04,7.059511431771059583e-05
2.020999999999999908e+00,6.772061074949357710e-04,7.051857784211551083e-05
2.022000000000000242e+00,6.727012070492669957e-04,7.044261155968649195e-05
2.023000000000000131e+00,6.681326926620735239e-04,7.036723171530395293e-05
2.024000000000000021e+00,6.635010724031681394e-04,7.029246814917134920e-05
2.024999999999999911e+00,6.588068642602770133e-04,7.021833684316025506e-05
2.026000000000000245e+00,6.540505937505713746e-04,7.014486711724761815e-05
2.027000000000000135e+00,6.492327964568338824e-04,7.007207463308264851e-05
2.028000000000000025e+00,6.443540156186960922e-04,6.999998814934967712e-05
2.028999999999999915e+00,6.394148046274360101e-04,6.992862297072302059e-05
2.030000000000000249e+00,6.344157247721061987e-04,6.985800724430626398e-05
2.031000000000000139e+00,6.293573476608098479e-04,6.978815586314606920e-05
2.032000000000000028e+00,6.242402529120567216e-04,6.971909631049652567e-05
2.032999999999999918e+00,6.190650306675891511e-04,6.965084304301725766e-05
2.034000000000000252e+00,6.138322794499769669e-04,6.958342282427776163e-05
2.035000000000000142e+00,6.085426084477838036e-04,6.951684960789894334e-05
2.036000000000000032e+00,6.031966354661486311e-04,6.945114941117990349e-05
2.036999999999999922e+00,5.977949893502402037e-04,6.938633565105240583e-05
2.038000000000000256e+00,5.923383078506752695e-04,6.932243353421941332e-05
2.039000000000000146e+00,5.868272400220008074e-04,6.925945590096049256e-05
2.040000000000000036e+00,5.812624443197058439e-04,6.919742710903010444e-05
2.040999999999999925e+00,5.756445909279222020e-04,6.913635937281738990e-05
2.042000000000000259e+00,5.699743598280869244e-04,6.907627615056155209e-05
2.043000000000000149e+00,5.642524431842178443e-04,6.901718899267782409e-05
2.044000000000000039e+00,5.584795435436450605e-04,6.895912042473584518e-05
2.044999999999999929e+00,5.526563762101928835e-04,6.890208128822079565e-05
2.046000000000000263e+00,5.467836675372265715e-04,6.884609311304327453e-05
2.047000000000000153e+00,5.408621572600108129e-04,6.879116600729891673e-05
2.048000000000000043e+00,5.348925969376694617e-04,6.873732048576538373e-05
2.048999999999999932e+00,5.288757523129229438e-04,6.868456586713481507e-05
2.049999999999999822e+00,5.228124018822590197e-04,6.863292160352601372e-05
2.051000000000000156e+00,5.167033393339018820e-04,6.858239619012399034e-05
2.052000000000000046e+00,5.105493721564429311e-04,6.853300797456088789e-05
2.052999999999999936e+00,5.043513241169331586e-04,6.848476461018766824e-05
2.053999999999999826e+00,4.981100341163776507e-04,6.843768331348556956e-05
2.055000000000000160e+00,4.918263587227005278e-04,6.839177084559612454e-05
2.056000000000000050e+00,4.855011711539161255e-04,6.834704325182073257e-05
2.056999999999999940e+00,4.791353639196253909e-04,6.830350638387756509e-05
2.057999999999999829e+00,4.727298480895958583e-04,6.826117508456392856e-05
2.059000000000000163e+00,4.662855560028259048e-04,6.822005425842799897e-05
2.060000000000000053e+00,4.598034407360727482e-04,6.818015752133439701e-05
2.060999999999999943e+00,4.532844790420167535e-04,6.814148880774698849e-05
2.061999999999999833e+00,4.467296710935772866e-04,6.810406047664261178e-05
2.063000000000000167e+00,4.401400436096615065e-04,6.806787547394755244e-05
2.064000000000000057e+00,4.335166499761722780e-04,6.803294488686452673e-05
2.064999999999999947e+00,4.268605736769656754e-04,6.799927064377240507e-05
2.065999999999999837e+00,4.201729288269863676e-04,6.796686252623585162e-05
2.067000000000000171e+00,4.134548638998723769e-04,6.793572143720162399e-05
2.068000000000000060e+00,4.067075628132969106e-04,6.790585584648918603e-05
2.068999999999999950e+00,3.999322491571298565e-04,6.787726560016234777e-05
2.069999999999999840e+00,3.931301878574640666e-04,6.784995784017666101e-05
2.071000000000000174e+00,3.863026899922155331e-04,6.782393136780186954e-05
2.072000000000000064e+00,3.794511153397097302e-04,6.779919197911453692e-05
2.072999999999999954e+00,3.725768779517315567e-04,6.777573739262755727e-05
2.073999999999999844e+00,3.656814495669183309e-04,6.775357205944952037e-05
2.075000000000000178e+00,3.587663662183275277e-04,6.773269263315626846e-05
2.076000000000000068e+00,3.518332330294158769e-04,6.771310220807672605e-05
2.076999999999999957e+00,3.448837320433558763e-04,6.769479635718746158e-05
2.077999999999999847e+00,3.379196286032557666e-04,6.767777682134563510e-05
2.079000000000000181e+00,3.309427809117347760e-04,6.766203809495263829e-05
2.080000000000000071e+00,3.239551484736864274e-04,6.764758056420970111e-05
2.080999999999999961e+00,3.169588038843076418e-04,6.763439764742943934e-05
2.081999999999999851e+00,3.099559440016503914e-04,6.762248838040418961e-05
2.083000000000000185e+00,3.029489046461850436e-04,6.761184511227639755e-05
2.084000000000000075e+00,2.959401752915683859e-04,6.760246554114128904e-05
2.084999999999999964e+00,2.889324177059566742e-04,6.759434095641901283e-05
2.085999999999999854e+00,2.819284852920857340e-04,6.758746772458939416e-05
2.087000000000000188e+00,2.749314469323248765e-04,6.758183608223961719e-05
2.088000000000000078e+00,2.679446125078989958e-04,6.757744108242653112e-05
2.088999999999999968e+00,2.609715636593789158e-04,6.757427193183416082e-05
2.089999999999999858e+00,2.540161875840807847e-04,6.757232238450089975e-05
2.091000000000000192e+00,2.470827170779792202e-04,6.757158063036241462e-05
2.092000000000000082e+00,2.401757753258601785e-04,6.757203914725090741e-05
2.092999999999999972e+00,2.333004284217188968e-04,6.757368512953573097e-05
2.093999999999999861e+00,2.264622446816060594e-04,6.757650980184871719e-05
2.095000000000000195e+00,2.196673637090719433e-04,6.758049938489744815e-05
2.096000000000000085e+00,2.129225749405505911e-04,6.758564387923692626e-05
2.096999999999999975e+00,2.062354083634878070e-04,6.759192855985103675e-05
2.097999999999999865e+00,1.996142378004728930e-04,6.759934222811496136e-05
2.099000000000000199e+00,1.930683990542314337e-04,6.760786923886668144e-05
2.100000000000000089e+00,1.866083238388548202e-04,6.761749722771158682e-05
2.100999999999999979e+00,1.802456906822237008e-04,6.762820966634733690e-05
2.101999999999999869e+00,1.739935934614912931e-04,6.763999305785233374e-05
2.103000000000000203e+00,1.678667267186646512e-04,6.765283001460642507e-05
2.104000000000000092e+00,1.618815863643468655e-04,6.766670594838560373e-05
2.104999999999999982e+00,1.560566798270365276e-04,6.768160265488062097e-05
2.105999999999999872e+00,1.504127386955325001e-04,6.769750448598914252e-05
2.107000000000000206e+00,1.449729184201735107e-04,6.771439245540496166e-05
2.108000000000000096e+00,1.397629665788483269e-04,6.773224989766706147e-05
2.108999999999999986e+00,1.348113272522895377e-04,6.775105708201203209e-05
2.109999999999999876e+00,1.301491444523633504e-04,6.777079637409031299e-05
2.111000000000000210e+00,1.258101102166529598e-04,6.779144733779148577e-05
2.112000000000000099e+00,1.218301022192359010e-04,6.781299140823802345e-05
2.112999999999999989e+00,1.182465444446468428e-04,6.783540749006406118e-05
2.113999999999999879e+00,1.150974447740443763e-04,6.785867613240668158e-05
2.115000000000000213e+00,1.124200803333750274e-04,6.788277561812630981e-05
2.116000000000000103e+00,1.102493639494919438e-04,6.790768566200285474e-05
2.116999999999999993e+00,1.086159818029474569e-04,6.793338397559336094e-05
2.117999999999999883e+00,1.075444854192898731e-04,6.795984948335139614e-05
2.119000000000000217e+00,1.070515679513515055e-04,6.798705936507113876e-05
2.120000000000000107e+00,1.071447912422307010e-04,6.801499180626675639e-05
2.120999999999999996e+00,1.078219696670765562e-04,6.804362350590582658e-05
2.121999999999999886e+00,1.090713307082971049e-04,6.807293196068145999e-05
2.123000000000000220e+00,1.108724142278297222e-04,6.810289342791114040e-05
2.124000000000000110e+00,1.131975627282024761e-04,6.813348476230089105e-05
2.125000000000000000e+00,1.160137517510250523e-04,6.816468183276756679e-05
2.125999999999999890e+00,1.192845138926159932e-04,6.819646090864910602e-05
2.127000000000000224e+00,1.229717281011897308e-04,6.822879751617001774e-05
2.128000000000000114e+00,1.270371402109435062e-04,6.826166738282386608e-05
2.129000000000000004e+00,1.314435360567085386e-04,6.829504574122720795e-05
2.129999999999999893e+00,1.361555737617668846e-04,6.832890783749479534e-05
2.131000000000000227e+00,1.411403018103457249e-04,6.836322865785089600e-05
2.132000000000000117e+00,1.463674312887272013e-04,6.839798301110197772e-05
2.133000000000000007e+00,1.518094138330197554e-04,6.843314567647938392e-05
2.133999999999999897e+00,1.574413924700717945e-04,6.846869108272745752e-05
2.135000000000000231e+00,1.632410619990644156e-04,6.850459385841172583e-05
2.136000000000000121e+00,1.691884850176899040e-04,6.854082809451698054e-05
2.137000000000000011e+00,1.752658798073374405e-04,6.857736832162487212e-05
2.137999999999999901e+00,1.814574074219117673e-04,6.861418835648492719e-05
2.139000000000000234e+00,1.877489600096880426e-04,6.865126265597912357e-05
2.140000000000000124e+00,1.941279664320583968e-04,6.868856480238008059e-05
2.141000000000000014e+00,2.005832095721491858e-04,6.872606924891415804e-05
2.141999999999999904e+00,2.071046656349790488e-04,6.876374939285433596e-05
2.143000000000000238e+00,2.136833568331764988e-04,6.880157971540441818e-05
2.144000000000000128e+00,2.203112250111690653e-04,6.883953349029687044e-05
2.145000000000000018e+00,2.269810167241151626e-04,6.887758527325866143e-05
2.145999999999999908e+00,2.336861864119164868e-04,6.891570825241934541e-05
2.147000000000000242e+00,2.404208081873832872e-04,6.895387710388933063e-05
2.148000000000000131e+00,2.471795026309089936e-04,6.899206497759804253e-05
2.149000000000000021e+00,2.539573695478252510e-04,6.903024670534778210e-05
2.149999999999999911e+00,2.607499328551191129e-04,6.906839544797465562e-05
2.151000000000000245e+00,2.675530892884225398e-04,6.910648625403796922e-05
2.152000000000000135e+00,2.743630669843432181e-04,6.914449233746810402e-05
2.153000000000000025e+00,2.811763862359667183e-04,6.918238898377263100e-05
2.153999999999999915e+00,2.879898283578112691e-04,6.922014951026508075e-05
2.155000000000000249e+00,2.948004053644012355e-04,6.925774948076251776e-05
2.156000000000000139e+00,3.016053365743876467e-04,6.929516236176794415e-05
2.157000000000000028e+00,3.084020251049340204e-04,6.933236404702186378e-05
2.157999999999999918e+00,3.151880400518511502e-04,6.936932818182082290e-05
2.159000000000000252e+00,3.219610980979280583e-04,6.940603101847060783e-05
2.160000000000000142e+00,3.287190501098650910e-04,6.944244643617051931e-05
2.161000000000000032e+00,3.354598665049863355e-04,6.947855108443035544e-05
2.161999999999999922e+00,3.421816270462174083e-04,6.951431910450173255e-05
2.163000000000000256e+00,3.488825092168590662e-04,6.954972757761072985e-05
2.164000000000000146e+00,3.555607804101244807e-04,6.958475095426183113e-05
2.165000000000000036e+00,3.622147885631282868e-04,6.961936678392411368e-05
2.165999999999999925e+00,3.688429562664233361e-04,6.965354986807010878e-05
2.167000000000000259e+00,3.754437730309007830e-04,6.968727824747817105e-05
2.168000000000000149e+00,3.820157908118610173e-04,6.972052709400164113e-05
2.169000000000000039e+00,3.885576177601719966e-04,6.975327498180634899e-05
2.169999999999999929e+00,3.950679148054934866e-04,6.978549750013564833e-05
2.171000000000000263e+00,4.015453903441370642e-04,6.981717378352049149e-05
2.172000000000000153e+00,4.079887977471022883e-04,6.984827987805564001e-05
2.173000000000000043e+00,4.143969309981507319e-04,6.987879550893546935e-05
2.173999999999999932e+00,4.207686226644581553e-04,6.990869719984356184e-05
2.175000000000000266e+00,4.271027402327363855e-04,6.993796528625532440e-05
2.176000000000000156e+00,4.333981848122457885e-04,6.996657680595724620e-05
2.177000000000000046e+00,4.396538878753417979e-04,6.999451274866569134e-05
2.177999999999999936e+00,4.458688102294094784e-04,7.002175069632263573e-05
2.178999999999999826e+00,4.520419392637526354e-04,7.004827229355696907e-05
2.180000000000000160e+00,4.581722883048879556e-04,7.007405569982373445e-05
2.181000000000000050e+00,4.642588942864702339e-04,7.009908326122363405e-05
2.181999999999999940e+00,4.703008172432535865e-04,7.012333372444138453e-05
2.182999999999999829e+00,4.762971382188592472e-04,7.014679015372577678e-05
2.184000000000000163e+00,4.822469590598443216e-04,7.016943193715678955e-05
2.185000000000000053e+00,4.881494005614590067e-04,7.019124286528316114e-05
2.185999999999999943e+00,4.940036023365320175e-04,7.021220297527158455e-05
2.186999999999999833e+00,4.998087212613870102e-04,7.023229682713619498e-05
2.188000000000000167e+00,5.055639314436307730e-04,7.025150512182636714e-05
2.189000000000000057e+00,5.112684227899380943e-04,7.026981319452643389e-05
2.189999999999999947e+00,5.169214010738604767e-04,7.028720245558201614e-05
2.190999999999999837e+00,5.225220866706200987e-04,7.030365902940143887e-05
2.192000000000000171e+00,5.280697147525079821e-04,7.031916504979504102e-05
2.193000000000000060e+00,5.335635340851397485e-04,7.033370746636705693e-05
2.193999999999999950e+00,5.390028072407065853e-04,7.034726915259964487e-05
2.194999999999999840e+00,5.443868096551328709e-04,7.035983787683247235e-05
2.196000000000000174e+00,5.497148297510827050e-04,7.037139727105670305e-05
2.197000000000000064e+00,5.549861680098566123e-04,7.038193595392214252e-05
2.197999999999999954e+00,5.602001373260894748e-04,7.039143833654987528e-05
2.198999999999999844e+00,5.653560621427105052e-04,7.039989389952048648e-05
2.200000000000000178e+00,5.704532786835812656e-04,7.040728785201950176e-05
2.201000000000000068e+00,5.754911342758319047e-04,7.041361054196670639e-05
2.201999999999999957e+00,5.804689875309763719e-04,7.041884798957064127e-05
2.202999999999999847e+00,5.853862077056359164e-04,7.042299142658589930e-05
2.204000000000000181e+00,5.902421750370070693e-04,7.042602770645264420e-05
2.205000000000000071e+00,5.950362800976927201e-04,7.042794896222461865e-05
2.205999999999999961e+00,5.997679240574070548e-04,7.042874288480851640e-05
2.206999999999999851e+00,6.044365181635033947e-04,7.042840251317566014e-05
2.208000000000000185e+00,6.090414840028184540e-04,7.042691640181010103e-05
2.209000000000000075e+00,6.135822530406408442e-04,7.042427849501437811e-05
2.209999999999999964e+00,6.180582667719187887e-04,7.042047820232485891e-05
2.210999999999999854e+00,6.224689763512167165e-04,7.041551040752005075e-05
2.212000000000000188e+00,6.268138428887385597e-04,7.040936541519846243e-05
2.213000000000000078e+00,6.310923370255349567e-04,7.040203902831963301e-05
2.213999999999999968e+00,6.353039391369288535e-04,7.039352243205875654e-05
2.214999999999999858e+00,6.394481390427820969e-04,7.038381237325465128e-05
2.216000000000000192e+00,6.435244361166869535e-04,7.037290093940727566e-05
2.217000000000000082e+00,6.475323390469462596e-04,7.036078581363129864e-05
2.217999999999999972e+00,6.514713660688796742e-04,7.034745999712168805e-05
2.218999999999999861e+00,6.553410446797836757e-04,7.033292212518659642e-05
2.220000000000000195e+00,6.591409117493185216e-04,7.031716610237733367e-05
2.221000000000000085e+00,6.628705134067491627e-04,7.030019152310377399e-05
2.221999999999999975e+00,6.665294050932378317e-04,7.028199322504524607e-05
2.222999999999999865e+00,6.701171514513101736e-04,7.026257174776400058e-05
2.224000000000000199e+00,6.736333264069354222e-04,7.024192285366115895e-05
2.225000000000000089e+00,6.770775130324934365e-04,7.022004804176798054e-05
2.225999999999999979e+00,6.804493036264015445e-04,7.019694400293909498e-05
2.226999999999999869e+00,6.837482996510610986e-04,7.017261320129150679e-05
2.228000000000000203e+00,6.869741117675532468e-04,7.014705327324706496e-05
2.229000000000000092e+00,6.901263598322723760e-04,7.012026763682372690e-05
2.229999999999999982e+00,6.932046728828649860e-04,7.009225485862813094e-05
2.230999999999999872e+00,6.962086891038881276e-04,7.006301931517047190e-05
2.232000000000000206e+00,6.991380557936070122e-04,7.003256052217070749e-05
2.233000000000000096e+00,7.019924294994944790e-04,7.000088381300095515e-05
2.233999999999999986e+00,7.047714758926600011e-04,6.996798964273852914e-05
2.234999999999999876e+00,7.074748698400935452e-04,6.993388430364851896e-05
2.236000000000000210e+00,7.101022953627608323e-04,6.989856919385131360e-05
2.237000000000000099e+00,7.126534457162932417e-04,6.986205155747662052e-05
2.237999999999999989e+00,7.151280233272939687e-04,6.982433373467215507e-05
2.238999999999999879e+00,7.175257398626870651e-04,6.978542391303932521e-05
2.240000000000000213e+00,7.198463160906185291e-04,6.974532537738878683e-05
2.241000000000000103e+00,7.220894821324569824e-04,6.970404725884426708e-05
2.241999999999999993e+00,7.242549772121544254e-04,6.966159377921731920e-05
2.242999999999999883e+00,7.263425499090156142e-04,6.961797501066749382e-05
2.244000000000000217e+00,7.283519579478452003e-04,6.957319610539218523e-05
2.245000000000000107e+00,7.302829684133599862e-04,6.952726806194978073e-05
2.245999999999999996e+00,7.321353575745699659e-04,6.948019696388105595e-05
2.246999999999999886e+00,7.339089110397497380e-04,6.943199474085638364e-05
2.248000000000000220e+00,7.356034235879605355e-04,6.938266840191913392e-05
2.249000000000000110e+00,7.372186995479023406e-04,6.933223078010862549e-05
2.250000000000000000e+00,7.387545523355746246e-04,6.928068980173946519e-05
2.250999999999999890e+00,7.402108048396388801e-04,6.922805920787226985e-05
2.252000000000000224e+00,7.415872891391020244e-04,6.917434783500077779e-05
2.253000000000000114e+00,7.428838468464430767e-04,6.911957031763038854e-05
2.254000000000000004e+00,7.441003287368675150e-04,6.906373639224600870e-05
2.254999999999999893e+00,7.452365951513283170e-04,6.900686157749722253e-05
2.256000000000000227e+00,7.462925156563241348e-04,6.894895649645158692e-05
2.257000000000000117e+00,7.472679694462487816e-04,6.889003752886814188e-05
2.258000000000000007e+00,7.481628448167470732e-04,6.883011618481233048e-05
2.258999999999999897e+00,7.489770397108457857e-04,6.876920970539682437e-05
2.260000000000000231e+00,7.497104613706618388e-04,6.870733045889900565e-05
2.261000000000000121e+00,7.503630266288260822e-04,6.864449652295899430e-05
2.262000000000000011e+00,7.509346614716073910e-04,6.858072112817515634e-05
2.262999999999999901e+00,7.514253016311872677e-04,6.851602317656607329e-05
2.264000000000000234e+00,7.518348920742428700e-04,6.845041673243764454e-05
2.265000000000000124e+00,7.521633875141291040e-04,6.838392149704609435e-05
2.266000000000000014e+00,7.524107518593769637e-04,6.831655236028149778e-05
2.266999999999999904e+00,7.525769587873527063e-04,6.824832981091450129e-05
2.268000000000000238e+00,7.526619911463538560e-04,6.817926954459627739e-05
2.269000000000000128e+00,7.526658415959979875e-04,6.810939282189455463e-05
2.270000000000000018e+00,7.525885120394361317e-04,6.803871612170898518e-05
2.270999999999999908e+00,7.524300141454953262e-04,6.796726144552298142e-05
2.272000000000000242e+00,7.521903688260769046e-04,6.789504603702313805e-05
2.273000000000000131e+00,7.518696068854670723e-04,6.782209261540543218e-05
2.274000000000000021e+00,7.514677682703437391e-04,6.774841917155365739e-05
2.274999999999999911e+00,7.509849027888770802e-04,6.767404912605226878e-05
2.276000000000000245e+00,7.504210694635358656e-04,6.759900119839189138e-05
2.277000000000000135e+00,7.497763371857041207e-04,6.752329948164691674e-05
2.278000000000000025e+00,7.490507840729667289e-04,6.744696337924067095e-05
2.278999999999999915e+00,7.482444981379690390e-04,6.737001762360330141e-05
2.280000000000000249e+00,7.473575765415973755e-04,6.729248230607366547e-05
2.281000000000000139e+00,7.463901264129205919e-04,6.721438277494318149e-05
2.282000000000000028e+00,7.453422640631813352e-04,6.713573975189656643e-05
2.282999999999999918e+00,7.442141157487903134e-04,6.705657916977591636e-05
2.284000000000000252e+00,7.430058168779360948e-04,6.697692237498513738e-05
2.285000000000000142e+00,7.417175127733264314e-04,6.689679585676143838e-05
2.286000000000000032e+00,7.403493579315778865e-04,6.681622153887675352e-05
2.286999999999999922e+00,7.389015168650450455e-04,6.673522642887905491e-05
2.288000000000000256e+00,7.373741632228757040e-04,6.665383300807666141e-05
2.289000000000000146e+00,7.357674805805637522e-04,6.657206877292957015e-05
2.290000000000000036e+00,7.340816616474166861e-04,6.648995671573314529e-05
2.290999999999999925e+00,7.323169091801674585e-04,6.640752477402152244e-05
2.292000000000000259e+00,7.304734350221483334e-04,6.632479642794325894e-05
2.293000000000000149e+00,7.285514610173287210e-04,6.624180003290837512e-05
2.294000000000000039e+00,7.265512181379754327e-04,6.615855951420161155e-05
2.294999999999999929e+00,7.244729473480018963e-04,6.607510359161252204e-05
2.296000000000000263e+00,7.223168986785860569e-04,6.599145659949752236e-05
2.297000000000000153e+00,7.200833322325573800e-04,6.590764758705676451e-05
2.298000000000000043e+00,7.177725171922117852e-04,6.582370124514070047e-05
2.298999999999999932e+00,7.153847327843138124e-04,6.573964691234670480e-05
2.300000000000000266e+00,7.129202672658005533e-04,6.565550960782892502e-05
2.301000000000000156e+00,7.103794189370005651e-04,6.557131891351305596e-05
2.302000000000000046e+00,7.077624951755223486e-04,6.548710013379720088e-05
2.302999999999999936e+00,7.050698134405923448e-04,6.540288303921410558e-05
2.304000000000000270e+00,7.023017002426169397e-04,6.531869315457532318e-05
2.305000000000000160e+00,6.994584921884277337e-04,6.523456040145164930e-05
2.306000000000000050e+00,6.965405348863652844e-04,6.515051050286957597e-05
2.306999999999999940e+00,6.935481840759404656e-04,6.506657347756074426e-05
2.307999999999999829e+00,6.904818045537222063e-04,6.498277517820365908e-05
2.309000000000000163e+00,6.873417712233906556e-04,6.489914567814121136e-05
2.310000000000000053e+00,6.841284680429113871e-04,6.481571091692684414e-05
2.310999999999999943e+00,6.808422891523612051e-04,6.473250094750675947e-05
2.311999999999999833e+00,6.774836377148918442e-04,6.464954176047081884e-05
2.313000000000000167e+00,6.740529271469816557e-04,6.456686335291112638e-05
2.314000000000000057e+00,6.705505799204083614e-04,6.448449168492170118e-05
2.314999999999999947e+00,6.669770287353323857e-04,6.440245664802890404e-05
2.315999999999999837e+00,6.633327154147803523e-04,6.432078412924025195e-05
2.317000000000000171e+00,6.596180920663453776e-04,6.423950384547977548e-05
2.318000000000000060e+00,6.558336199201968619e-04,6.415864156603736128e-05
2.318999999999999950e+00,6.519797706073342507e-04,6.407822677976885166e-05
2.319999999999999840e+00,6.480570248959346578e-04,6.399828506909335075e-05
2.321000000000000174e+00,6.440658740379748975e-04,6.391884564290954533e-05
2.322000000000000064e+00,6.400068185186062308e-04,6.383993383477401767e-05
2.322999999999999954e+00,6.358803693427121390e-04,6.376157850220980127e-05
2.323999999999999844e+00,6.316870468799729108e-04,6.368380469115158269e-05
2.325000000000000178e+00,6.274273821466685389e-04,6.360664085752182188e-05
2.326000000000000068e+00,6.231019155309434118e-04,6.353011168372893903e-05
2.326999999999999957e+00,6.187111982327103904e-04,6.345424516651854878e-05
2.327999999999999847e+00,6.142557910238221480e-04,6.337906556580287260e-05
2.329000000000000181e+00,6.097362656217997744e-04,6.330460034862148535e-05
2.330000000000000071e+00,6.051532033921719041e-04,6.323087330677466334e-05
2.330999999999999961e+00,6.005071968815515505e-04,6.315791132402090446e-05
2.331999999999999851e+00,5.957988485087633906e-04,6.308573764961354776e-05
2.333000000000000185e+00,5.910287720329962958e-04,6.301437851790629902e-05
2.334000000000000075e+00,5.861975913345893663e-04,6.294385657892334846e-05
2.334999999999999964e+00,5.813059419499496316e-04,6.287419736589735587e-05
2.335999999999999854e+00,5.763544697534153704e-04,6.280542287784904971e-05
2.337000000000000188e+00,5.713438325758799646e-04,6.273755787722159745e-05
2.338000000000000078e+00,5.662746989110095447e-04,6.267062364423261805e-05
2.338999999999999968e+00,5.611477495890851517e-04,6.260464412296119861e-05
2.339999999999999858e+00,5.559636765711600207e-04,6.253963981786365338e-05
2.341000000000000192e+00,5.507231845847940970e-04,6.247563378080061430e-05
2.342000000000000082e+00,5.454269898372844086e-04,6.241264568828006293e-05
2.342999999999999972e+00,5.400758218506250931e-04,6.235069765648821455e-05
2.343999999999999861e+00,5.346704222801882496e-04,6.228980847094928500e-05
2.345000000000000195e+00,5.292115466976342374e-04,6.222999924770952307e-05
2.346000000000000085e+00,5.236999633843504587e-04,6.217128783227432985e-05
2.346999999999999975e+00,5.181364553361142867e-04,6.211369428911849943e-05
2.347999999999999865e+00,5.125218190591667843e-04,6.205723547099362082e-05
2.349000000000000199e+00,5.068568665968094765e-04,6.200193034119986244e-05
2.350000000000000089e+00,5.011424244968157304e-04,6.194779469733660473e-05
2.350999999999999979e+00,4.953793359124878228e-04,6.189484635154704690e-05
2.351999999999999869e+00,4.895684595778519157e-04,6.184310001332544526e-05
2.353000000000000203e+00,4.837106721051217086e-04,6.179257228436939623e-05
2.354000000000000092e+00,4.778068670514444213e-04,6.174327672723813791e-05
2.354999999999999982e+00,4.718579573202934642e-04,6.169522870487815385e-05
2.355999999999999872e+00,4.658648743653035461e-04,6.164844060077848077e-05
2.357000000000000206e+00,4.598285707860039814e-04,6.160292648587781456e-05
2.358000000000000096e+00,4.537500196899206984e-04,6.155869751260878387e-05
2.358999999999999986e+00,4.476302175057016229e-04,6.151576642338936289e-05
2.359999999999999876e+00,4.414701834967653220e-04,6.147414310328767103e-05
2.361000000000000210e+00,4.352709628218970513e-04,6.143383892838533069e-05
2.362000000000000099e+00,4.290336263370083509e-04,6.139486248836260559e-05
2.362999999999999989e+00,4.227592739627788229e-04,6.135722376063720504e-05
2.363999999999999879e+00,4.164490347154909495e-04,6.132093000761905431e-05
2.365000000000000213e+00,4.101040704808895732e-04,6.128598978509253029e-05
2.366000000000000103e+00,4.037255764647768616e-04,6.125240899387078271e-05
2.366999999999999993e+00,3.973147853966042635e-04,6.122019474088745124e-05
2.367999999999999883e+00,3.908729684811015838e-04,6.118935154519631399e-05
2.369000000000000217e+00,3.844014401734882429e-04,6.115988503116285982e-05
2.370000000000000107e+00,3.779015596744062519e-04,6.113179832434892337e-05
2.370999999999999996e+00,3.713747364580445034e-04,6.110509556783065913e-05
2.371999999999999886e+00,3.648224325598753946e-04,6.107977846857374484e-05
2.373000000000000220e+00,3.582461689958206996e-04,6.105584967336945463e-05
2.374000000000000110e+00,3.516475290657362788e-04,6.103330945689787457e-05
2.375000000000000000e+00,3.450281658771468612e-04,6.101215894687639704e-05
2.375999999999999890e+00,3.383898068648356623e-04,6.099239699568791194e-05
2.377000000000000224e+00,3.317342628650471990e-04,6.097402322383727789e-05
2.378000000000000114e+00,3.250634342788508917e-04,6.095703503948595369e-05
2.379000000000000004e+00,3.183793220040027623e-04,6.094143054416068520e-05
2.379999999999999893e+00,3.116840356463600019e-04,6.092720571810466174e-05
2.381000000000000227e+00,3.049798069388495432e-04,6.091435716354828915e-05
2.382000000000000117e+00,2.982690008165233219e-04,6.090287942715634885e-05
2.383000000000000007e+00,2.915541319467877725e-04,6.089276760747822369e-05
2.383999999999999897e+00,2.848378793697767817e-04,6.088401484260019358e-05
2.385000000000000231e+00,2.781231072998217716e-04,6.087661474643168860e-05
2.386000000000000121e+00,2.714128845457015600e-04,6.087055904885052538e-05
2.387000000000000011e+00,2.647105107557360770e-04,6.086583989595595339e-05
2.387999999999999901e+00,2.580195421315647488e-04,6.086244763913801125e-05
2.389000000000000234e+00,2.513438249577792894e-04,6.086037298448472512e-05
2.390000000000000124e+00,2.446875296906212229e-04,6.085960492229207548e-05
2.391000000000000014e+00,2.380551940895892730e-04,6.086013273185267980e-05
2.391999999999999904e+00,2.314517681457839632e-04,6.086194407351149026e-05
2.393000000000000238e+00,2.248826697994184634e-04,6.086502684544614145e-05
2.394000000000000128e+00,2.183538443098636021e-04,6.086936740429163794e-05
2.395000000000000018e+00,2.118718362574547275e-04,6.087495229131450309e-05
2.395999999999999908e+00,2.054438672802301404e-04,6.088176659769053457e-05
2.397000000000000242e+00,1.990779287182834075e-04,6.088979554906388071e-05
2.398000000000000131e+00,1.927828822231328300e-04,6.089902300924367439e-05
2.399000000000000021e+00,1.865685773046139103e-04,6.090943292972936766e-05
2.399999999999999911e+00,1.804459786024080632e-04,6.092100798585862591e-05
2.401000000000000245e+00,1.744273108785610689e-04,6.093373089679646946e-05
2.402000000000000135e+00,1.685262130683239492e-04,6.094758319850644620e-05
2.403000000000000025e+00,1.627579072905665971e-04,6.096254642715364362e-05
2.403999999999999915e+00,1.571393707840303925e-04,6.097860101909717974e-05
2.405000000000000249e+00,1.516895115324462474e-04,6.099572737744036479e-05
2.406000000000000139e+00,1.464293286458590384e-04,6.101390489586770992e-05
2.407000000000000028e+00,1.413820487276147260e-04,6.103311289851063226e-05
2.407999999999999918e+00,1.365732075501639806e-04,6.105332978618750750e-05
2.409000000000000252e+00,1.320306537995978970e-04,6.107453385518051285e-05
2.410000000000000142e+00,1.277844289823509252e-04,6.109670256874687199e-05
2.411000000000000032e+00,1.238664856706657219e-04,6.111981325290744916e-05
2.411999999999999922e+00,1.203101902644131030e-04,6.114384248624494579e-05
2.413000000000000256e+00,1.171495759833442711e-04,6.116876668885661526e-05
2.414000000000000146e+00,1.144183170109208789e-04,6.119456161745443000e-05
2.415000000000000036e+00,1.121484408811810886e-04,6.122120283963242181e-05
2.415999999999999925e+00,1.103688330348943859e-04,6.124866534741479798e-05
2.417000000000000259e+00,1.091036554280302382e-04,6.127692391666504472e-05
2.418000000000000149e+00,1.083708427791047174e-04,6.130595283665281011e-05
2.419000000000000039e+00,1.081808768375443154e-04,6.133572615984137237e-05
2.419999999999999929e+00,1.085360185409124363e-04,6.136621752886393510e-05
2.421000000000000263e+00,1.094301260488039095e-04,6.139740033690522299e-05
2.422000000000000153e+00,1.108490872396179094e-04,6.142924765001437108e-05
2.423000000000000043e+00,1.127717970664794640e-04,6.146173225857872390e-05
2.423999999999999932e+00,1.151715248212510726e-04,6.149482670593915635e-05
2.425000000000000266e+00,1.180174774678748538e-04,6.152850324719463305e-05
2.426000000000000156e+00,1.212763693569448323e-04,6.156273396992501673e-05
2.427000000000000046e+00,1.249138481742676247e-04,6.159749066442407573e-05
2.427999999999999936e+00,1.288956843856412491e-04,6.163274502743928680e-05
2.429000000000000270e+00,1.331886840837399714e-04,6.166846843642430028e-05
2.430000000000000160e+00,1.377613319936091154e-04,6.170463224964635896e-05
2.431000000000000050e+00,1.425841939470728003e-04,6.174120750788400806e-05
2.431999999999999940e+00,1.476301268010795861e-04,6.177816531033112864e-05
2.432999999999999829e+00,1.528743394769150850e-04,6.181547640853735223e-05
2.434000000000000163e+00,1.582943521331844135e-04,6.185311168643855910e-05
2.435000000000000053e+00,1.638698846859478440e-04,6.189104169210120864e-05
2.435999999999999943e+00,1.695827070781777640e-04,6.192923716616307445e-05
2.436999999999999833e+00,1.754164668168815800e-04,6.196766849374728086e-05
2.438000000000000167e+00,1.813565131223804448e-04,6.200630632670568927e-05
2.439000000000000057e+00,1.873897215241665493e-04,6.204512095829462935e-05
2.439999999999999947e+00,1.935043305274112906e-04,6.208408301444240396e-05
2.440999999999999837e+00,1.996897874620347799e-04,6.212316275739375893e-05
2.442000000000000171e+00,2.059366111809211820e-04,6.216233083161440127e-05
2.443000000000000060e+00,2.122362655865445971e-04,6.220155752282033269e-05
2.443999999999999950e+00,2.185810501001650104e-04,6.224081357301254841e-05
2.444999999999999840e+00,2.249639993531293641e-04,6.228006934935573257e-05
2.446000000000000174e+00,2.313787980909514730e-04,6.231929572836167753e-05
2.447000000000000064e+00,2.378197031151507994e-04,6.235846321599141761e-05
2.447999999999999954e+00,2.442814782152359664e-04,6.239754288542515102e-05
2.448999999999999844e+00,2.507593336573760634e-04,6.243650543247654871e-05
2.450000000000000178e+00,2.572488768818876454e-04,6.247532217938196926e-05
2.451000000000000068e+00,2.637460657193433028e-04,6.251396407833263085e-05
2.451999999999999957e+00,2.702471710503799585e-04,6.255240274352627983e-05
2.452999999999999847e+00,2.767487404359183080e-04,6.259060940997119844e-05
2.454000000000000181e+00,2.832475700437781115e-04,6.262855603786959455e-05
2.455000000000000071e+00,2.897406761807893943e-04,6.266621422219831577e-05
2.455999999999999961e+00,2.962252740919788267e-04,6.270355631890883990e-05
2.456999999999999851e+00,3.026987555144109690e-04,6.274055430811928782e-05
2.458000000000000185e+00,3.091586727839540057e-04,6.277718098810564551e-05
2.459000000000000075e+00,3.156027208150598263e-04,6.281340878190231312e-05
2.459999999999999964e+00,3.220287252295285854e-04,6.284921096334135393e-05
2.460999999999999854e+00,3.284346278402517456e-04,6.288456044667077810e-05
2.462000000000000188e+00,3.348184778747081394e-04,6.291943103781921895e-05
2.463000000000000078e+00,3.411784199801591892e-04,6.295379617466638890e-05
2.463999999999999968e+00,3.475126877809534627e-04,6.298763022624275963e-05
2.464999999999999858e+00,3.538195939723569848e-04,6.302090720682198373e-05
2.466000000000000192e+00,3.600975256878855067e-04,6.305360209028108224e-05
2.467000000000000082e+00,3.663449360911500709e-04,6.308568950087045787e-05
2.467999999999999972e+00,3.725603411806936390e-04,6.311714505693648638e-05
2.468999999999999861e+00,3.787423125782950076e-04,6.314794402844362995e-05
2.470000000000000195e+00,3.848894754250381718e-04,6.317806271178194513e-05
2.471000000000000085e+00,3.910005021515774982e-04,6.320747705444667945e-05
2.471999999999999975e+00,3.970741112389479847e-04,6.323616405917743268e-05
2.472999999999999865e+00,4.031090616776834335e-04,6.326410040367949357e-05
2.474000000000000199e+00,4.091041524534960402e-04,6.329126384476252670e-05
2.475000000000000089e+00,4.150582175870418588e-04,6.331763179961345757e-05
2.475999999999999979e+00,4.209701261627553219e-04,6.334318279214245877e-05
2.476999999999999869e+00,4.268387777557773382e-04,6.336789503516793371e-05
2.478000000000000203e+00,4.326631029705185739e-04,6.339174785594180953e-05
2.479000000000000092e+00,4.384420593489069613e-04,6.341472026843858749e-05
2.479999999999999982e+00,4.441746321232117726e-04,6.343679243881768367e-05
2.480999999999999872e+00,4.498598303532230737e-04,6.345794422400601617e-05
2.482000000000000206e+00,4.554966881238759727e-04,6.347815663519528362e-05
2.483000000000000096e+00,4.610842608692770862e-04,6.349741039735588843e-05
2.483999999999999986e+00,4.666216268009353908e-04,6.351568741467729536e-05
2.484999999999999876e+00,4.721078833938775103e-04,6.353296930330279803e-05
2.486000000000000210e+00,4.775421490036353472e-04,6.354923886941975220e-05
2.487000000000000099e+00,4.829235596143398508e-04,6.356447864069489882e-05
2.487999999999999989e+00,4.882512705447660992e-04,6.357867234611327988e-05
2.488999999999999879e+00,4.935244532065300978e-04,6.359180344985670269e-05
2.490000000000000213e+00,4.987422971127028655e-04,6.360385663857463117e-05
2.491000000000000103e+00,5.039040067116158607e-04,6.361481633593869800e-05
2.491999999999999993e+00,5.090088034222517172e-04,6.362466818068498900e-05
2.492999999999999883e+00,5.140559226890339256e-04,6.363339756886954128e-05
2.494000000000000217e+00,5.190446160718506247e-04,6.364099112658708657e-05
2.495000000000000107e+00,5.239741481811640298e-04,6.364743525198368807e-05
2.495999999999999996e+00,5.288437989766063161e-04,6.365271757337296102e-05
2.496999999999999886e+00,5.336528608576929841e-04,6.365682549310312896e-05
2.498000000000000220e+00,5.384006409578161959e-04,6.365974765035828516e-05
2.499000000000000110e+00,5.430864582470413572e-04,6.366147248122212832e-05
2.500000000000000000e+00,5.477096458994389246e-04,6.366198965519245768e-05
2.500999999999999890e+00,5.522695484702192003e-04,6.366128864205764220e-05
2.502000000000000224e+00,5.567655242778167708e-04,6.365936015271772932e-05
2.503000000000000114e+00,5.611969425705075646e-04,6.365619470939955205e-05
2.504000000000000004e+00,5.655631860590092834e-04,6.365178407367658143e-05
2.504999999999999893e+00,5.698636480186611807e-04,6.364611983472545588e-05
2.506000000000000227e+00,5.740977348453345144e-04,6.363919481194934647e-05
2.507000000000000117e+00,5.782648632618059975e-04,6.363100167728011499e-05
2.508000000000000007e+00,5.823644629078444717e-04,6.362153432105123712e-05
2.508999999999999897e+00,5.863959734854776390e-04,6.361078649288679073e-05
2.510000000000000231e+00,5.903588473674530350e-04,6.359875316644430154e-05
2.511000000000000121e+00,5.942525468078437706e-04,6.358542918148229984e-05
2.512000000000000011e+00,5.980765465594371517e-04,6.357081060090572378e-05
2.512999999999999901e+00,6.018303311220025683e-04,6.355489336641211896e-05
2.514000000000000234e+00,6.055133974422441693e-04,6.353767461824359048e-05
2.515000000000000124e+00,6.091252520071010253e-04,6.351915140454765789e-05
2.516000000000000014e+00,6.126654136098136924e-04,6.349932196580465365e-05
2.516999999999999904e+00,6.161334104796561701e-04,6.347818446478279504e-05
2.518000000000000238e+00,6.195287830653311602e-04,6.345573824899994472e-05
2.519000000000000128e+00,6.228510812833536409e-04,6.343198258521571642e-05
2.520000000000000018e+00,6.260998671575058192e-04,6.340691791618107570e-05
2.520999999999999908e+00,6.292747120158158607e-04,6.338054463333688991e-05
2.522000000000000242e+00,6.323751993467456155e-04,6.335286428311102112e-05
2.523000000000000131e+00,6.354009218942081568e-04,6.332387837095488606e-05
2.524000000000000021e+00,6.383514844673116462e-04,6.329358954285200112e-05
2.524999999999999911e+00,6.412265011356249166e-04,6.326200042105409305e-05
2.526000000000000245e+00,6.440255979851287546e-04,6.322911475727001210e-05
2.527000000000000135e+00,6.467484102956722698e-04,6.319493629764432038e-05
2.528000000000000025e+00,6.493945854485700178e-04,6.315946989282041014e-05
2.528999999999999915e+00,6.519637799951517789e-04,6.312272039790225758e-05
2.530000000000000249e+00,6.544556625558803527e-04,6.308469375815992292e-05
2.531000000000000139e+00,6.568699108979804456e-04,6.304539594409938326e-05
2.532000000000000028e+00,6.592062148181546555e-04,6.300483399653175577e-05
2.532999999999999918e+00,6.614642733043537117e-04,6.296301499210957752e-05
2.534000000000000252e+00,6.636437973956003976e-04,6.291994705803651119e-05
2.535000000000000142e+00,6.657445073298385273e-04,6.287563837159927183e-05
2.536000000000000032e+00,6.677661353838224012e-04,6.283009814103816305e-05
2.536999999999999922e+00,6.697084229628547146e-04,6.278333564508348902e-05
2.538000000000000256e+00,6.715711236250783119e-04,6.273536116144038256e-05
2.539000000000000146e+00,6.733540000855031422e-04,6.268618505335920839e-05
2.540000000000000036e+00,6.750568271849819108e-04,6.263581866446666095e-05
2.540999999999999925e+00,6.766793889154906500e-04,6.258427343536756497e-05
2.542000000000000259e+00,6.782214813461658444e-04,6.253156176794315952e-05
2.543000000000000149e+00,6.796829098157376433e-04,6.247769617490866025e-05
2.544000000000000039e+00,6.810634918546058531e-04,6.242269009125319095e-05
2.544999999999999929e+00,6.823630541428693996e-04,6.236655708189274712e-05
2.546000000000000263e+00,6.835814355207014796e-04,6.230931161381042798e-05
2.547000000000000153e+00,6.847184839995120852e-04,6.225096830055824697e-05
2.548000000000000043e+00,6.857740597873608233e-04,6.219154262926019782e-05
2.548999999999999932e+00,6.867480323876970624e-04,6.213105023512070183e-05
2.550000000000000266e+00,6.876402835162883503e-04,6.206950760120570198e-05
2.551000000000000156e+00,6.884507040502040520e-04,6.200693138309802210e-05
2.552000000000000046e+00,6.891791971615212091e-04,6.194333904268134005e-05
2.552999999999999936e+00,6.898256752747337298e-04,6.187874822506637018e-05
2.554000000000000270e+00,6.903900630261876033e-04,6.181317736277519559e-05
2.555000000000000160e+00,6.908722942976700367e-04,6.174664507936287983e-05
2.556000000000000050e+00,6.912723153018368767e-04,6.167917074377232808e-05
2.556999999999999940e+00,6.915900814866088667e-04,6.161077393444174910e-05
2.558000000000000274e+00,6.918255605983542750e-04,6.154147494859125143e-05
2.559000000000000163e+00,6.919787296541650987e-04,6.147129429712130824e-05
2.560000000000000053e+00,6.920495779905196229e-04,6.140025316984830059e-05
2.560999999999999943e+00,6.920381042051922896e-04,6.132837298583429552e-05
2.561999999999999833e+00,6.919443192023019612e-04,6.125567581416082707e-05
2.563000000000000167e+00,6.917682431645210111e-04,6.118218396167828606e-05
2.564000000000000057e+00,6.915099086716360727e-04,6.110792033885003454e-05
2.564999999999999947e+00,6.911693575415835209e-04,6.103290810482000698e-05
2.565999999999999837e+00,6.907466439408586466e-04,6.095717098901368494e-05
2.567000000000000171e+00,6.902418313543638977e-04,6.088073297290723612e-05
2.568000000000000060e+00,6.896549956281724028e-04,6.080361857364212423e-05
2.568999999999999950e+00,6.889862218329596008e-04,6.072585257573107537e-05
2.569999999999999840e+00,6.882356074420284669e-04,6.064746025322898573e-05
2.571000000000000174e+00,6.874032592041210083e-04,6.056846714656084806e-05
2.572000000000000064e+00,6.864892963017806167e-04,6.048889924695896787e-05
2.572999999999999954e+00,6.854938471870933910e-04,6.040878281904279177e-05
2.573999999999999844e+00,6.844170526391292649e-04,6.032814454154962339e-05
2.575000000000000178e+00,6.832590627196676470e-04,6.024701137185427849e-05
2.576000000000000068e+00,6.820200399195848690e-04,6.016541063174697982e-05
2.576999999999999957e+00,6.807001559739642247e-04,6.008336992785783730e-05
2.577999999999999847e+00,6.792995950792612200e-04,6.000091718646436589e-05
2.579000000000000181e+00,6.778185506643789578e-04,5.991808061842026939e-05
2.580000000000000071e+00,6.762572285475858995e-04,5.983488871350629314e-05
2.580999999999999961e+00,6.746158437692981831e-04,5.975137025450223303e-05
2.581999999999999851e+00,6.728946238266186701e-04,5.966755424882332651e-05
2.583000000000000185e+00,6.710938055154891564e-04,5.958346997885737419e-05
2.584000000000000075e+00,6.692136380099988815e-04,5.949914692882248940e-05
2.584999999999999964e+00,6.672543796983398728e-04,5.941461486903716605e-05
2.585999999999999854e+00,6.652163014117459805e-04,5.932990369394201905e-05
2.587000000000000188e+00,6.630996832369324186e-04,5.924504358227065178e-05
2.588000000000000078e+00,6.609048177509091156e-04,5.916006480046337175e-05
2.588999999999999968e+00,6.586320067247669347e-04,5.907499789738299579e-05
2.589999999999999858e+00,6.562815643385283690e-04,5.898987346464612546e-05
2.591000000000000192e+00,6.538538140368522784e-04,5.890472236371336462e-05
2.592000000000000082e+00,6.513490917479514272e-04,5.881957544157270210e-05
2.592999999999999972e+00,6.487677426556078724e-04,5.873446380382045382e-05
2.593999999999999861e+00,6.461101244146674576e-04,5.864941849985728700e-05
2.595000000000000195e+00,6.433766038982490897e-04,5.856447084852638428e-05
2.596000000000000085e+00,6.405675605179216633e-04,5.847965203534164727e-05
2.596999999999999975e+00,6.376833829634581457e-04,5.839499349478509394e-05
2.597999999999999865e+00,6.347244724106646538e-04,5.831052651132617829e-05
2.599000000000000199e+00,6.316912393335889515e-04,5.822628260627127160e-05
2.600000000000000089e+00,6.285841068281981543e-04,5.814229306226395691e-05
2.600999999999999979e+00,6.254035072912484663e-04,5.805858939094862939e-05
2.601999999999999869e+00,6.221498856994912971e-04,5.797520284076017257e-05
2.603000000000000203e+00,6.188236964219938656e-04,5.789216486995753751e-05
2.604000000000000092e+00,6.154254064862093405e-04,5.780950659689671736e-05
2.604999999999999982e+00,6.119554923516373974e-04,5.772725934264185581e-05
2.605999999999999872e+00,6.084144432324249847e-04,5.764545405332444056e-05
2.607000000000000206e+00,6.048027577839110202e-04,5.756412185645275740e-05
2.608000000000000096e+00,6.011209475003225769e-04,5.748329343196356038e-05
2.608999999999999986e+00,5.973695334677829073e-04,5.740299963089284948e-05
2.609999999999999876e+00,5.935490496788165806e-04,5.732327080935884465e-05
2.611000000000000210e+00,5.896600398130955175e-04,5.724413747380040587e-05
2.612000000000000099e+00,5.857030606118301432e-04,5.716562957429413159e-05
2.612999999999999989e+00,5.816786786163110094e-04,5.708777719361360142e-05
2.613999999999999879e+00,5.775874735663525392e-04,5.701060981488983303e-05
2.615000000000000213e+00,5.734300351765003745e-04,5.693415703463021378e-05
2.616000000000000103e+00,5.692069665746854685e-04,5.685844777400708542e-05
2.616999999999999993e+00,5.649188810770955881e-04,5.678351104506585887e-05
2.617999999999999883e+00,5.605664055852151249e-04,5.670937515657660288e-05
2.619000000000000217e+00,5.561501773768056734e-04,5.663606848230063186e-05
2.620000000000000107e+00,5.516708476395504367e-04,5.656361862335635809e-05
2.620999999999999996e+00,5.471290782626133352e-04,5.649205323011593328e-05
2.621999999999999886e+00,5.425255453067539353e-04,5.642139912838453191e-05
2.623000000000000220e+00,5.378609358866822017e-04,5.635168316983524034e-05
2.624000000000000110e+00,5.331359516924535870e-04,5.628293133033698890e-05
2.625000000000000000e+00,5.283513058401707180e-04,5.621516958831901747e-05
2.625999999999999890e+00,5.235077264952942488e-04,5.614842298359419380e-05
2.627000000000000224e+00,5.186059537195379134e-04,5.608271654878118246e-05
2.628000000000000114e+00,5.136467431749600293e-04,5.601807434518692608e-05
2.629000000000000004e+00,5.086308630213579778e-04,5.595452037634389663e-05
2.629999999999999893e+00,5.035590976040834471e-04,5.589207762195325742e-05
2.631000000000000227e+00,4.984322445158811087e-04,5.583076900141802399e-05
2.632000000000000117e+00,4.932511183031909174e-04,5.577061635700129519e-05
2.633000000000000007e+00,4.880165475593058102e-04,5.571164143993836471e-05
2.633999999999999897e+00,4.827293787664708709e-04,5.565386488572335983e-05
2.635000000000000231e+00,4.773904734468983392e-04,5.559730721438136531e-05
2.636000000000000121e+00,4.720007121080460133e-04,5.554198778806444022e-05
2.637000000000000011e+00,4.665609914298571889e-04,5.548792584315657500e-05
2.637999999999999901e+00,4.610722284240775380e-04,5.543513940316704297e-05
2.639000000000000234e+00,4.555353577810655383e-04,5.538364632925636563e-05
2.640000000000000124e+00,4.499513359803040458e-04,5.533346325740230140e-05
2.641000000000000014e+00,4.443211388421486785e-04,5.528460665297412689e-05
2.641999999999999904e+00,4.386457659229342195e-04,5.523709169641500085e-05
2.643000000000000238e+00,4.329262381899456132e-04,5.519093337562823676e-05
2.644000000000000128e+00,4.271636026012563185e-04,5.514614537141612776e-05
2.645000000000000018e+00,4.213589300057260078e-04,5.510274114478820259e-05
2.645999999999999908e+00,4.155133199404652928e-04,5.506073282279654323e-05
2.647000000000000242e+00,4.096278988064518188e-04,5.502013230724063514e-05
2.648000000000000131e+00,4.037038250250298411e-04,5.498095013358162656e-05
2.649000000000000021e+00,3.977422875333127259e-04,5.494319659421232358e-05
2.649999999999999911e+00,3.917445112624453251e-04,5.490688059258378204e-05
2.651000000000000245e+00,3.857117560982948755e-04,5.487201077464325490e-05
2.652000000000000135e+00,3.796453228454249964e-04,5.483859437800372370e-05
2.653000000000000025e+00,3.735465526592860017e-04,5.480663836683402694e-05
2.653999999999999915e+00,3.674168335898034331e-04,5.477614828686620363e-05
2.655000000000000249e+00,3.612576007071995055e-04,5.474712940032549997e-05
2.656000000000000139e+00,3.550703433521535941e-04,5.471958553861193663e-05
2.657000000000000028e+00,3.488566060741225112e-04,5.469352024357802095e-05
2.657999999999999918e+00,3.426179968486363814e-04,5.466893560786900355e-05
2.659000000000000252e+00,3.363561890588713716e-04,5.464583343095814064e-05
2.660000000000000142e+00,3.300729308372839818e-04,5.462421406491675707e-05
2.661000000000000032e+00,3.237700484065488687e-04,5.460407755731680490e-05
2.661999999999999922e+00,3.174494569287613505e-04,5.458542251283505543e-05
2.663000000000000256e+00,3.111131655621541701e-04,5.456824722832415381e-05
2.664000000000000146e+00,3.047632902651082232e-04,5.455254855206121914e-05
2.665000000000000036e+00,2.984020609858654667e-04,5.453832303423397041e-05
2.665999999999999925e+00,2.920318369679560382e-04,5.452556578681259382e-05
2.667000000000000259e+00,2.856551168943870754e-04,5.451427161586926845e-05
2.668000000000000149e+00,2.792745573793158618e-04,5.450443389761243184e-05
2.669000000000000039e+00,2.728929867784640642e-04,5.449604571143923994e-05
2.669999999999999929e+00,2.665134279123164895e-04,5.448909872534656197e-05
2.671000000000000263e+00,2.601391167947339294e-04,5.448358430928979554e-05
2.672000000000000153e+00,2.537735307866801769e-04,5.447949244263665391e-05
2.673000000000000043e+00,2.474204136201126471e-04,5.447681281683318632e-05
2.673999999999999932e+00,2.410838108445862262e-04,5.447553375057650191e-05
2.675000000000000266e+00,2.347681030586515642e-04,5.447564328318634495e-05
2.676000000000000156e+00,2.284780505888764346e-04,5.447712811142310879e-05
2.677000000000000046e+00,2.222188374651014092e-04,5.447997466211949765e-05
2.677999999999999936e+00,2.159961281443942760e-04,5.448416804756337503e-05
2.679000000000000270e+00,2.098161250368481832e-04,5.448969312187329115e-05
2.680000000000000160e+00,2.036856403808214489e-04,5.449653345940681071e-05
2.681000000000000050e+00,1.976121707730405159e-04,5.450467239144493668e-05
2.681999999999999940e+00,1.916039875007998698e-04,5.451409200132379578e-05
2.683000000000000274e+00,1.856702310096153567e-04,5.452477414494167485e-05
2.684000000000000163e+00,1.798210221835439676e-04,5.453669947171436923e-05
2.685000000000000053e+00,1.740675783621890859e-04,5.454984842041510183e-05
2.685999999999999943e+00,1.684223450179646048e-04,5.456420026279739472e-05
2.687000000000000277e+00,1.628991298251239721e-04,5.457973407752960489e-05
2.688000000000000167e+00,1.575132469646368049e-04,5.459642782620756325e-05
2.689000000000000057e+00,1.522816548304246269e-04,5.461425928642932521e-05
2.689999999999999947e+00,1.472230896424145678e-04,5.463320516777007198e-05
2.690999999999999837e+00,1.423581715493066964e-04,5.465324202285978144e-05
2.692000000000000171e+00,1.377094762251726242e-04,5.467434538088699513e-05
2.693000000000000060e+00,1.333015393626958396e-04,5.469649062957684162e-05
2.693999999999999950e+00,1.291607749866104115e-04,5.471965218847646488e-05
2.694999999999999840e+00,1.253152652547022926e-04,5.474380435772250523e-05
2.696000000000000174e+00,1.217943951066374503e-04,5.476892052075530516e-05
2.697000000000000064e+00,1.186282913046882468e-04,5.479497396238169665e-05
2.697999999999999954e+00,1.158470519910908392e-04,5.482193710454430859e-05
2.698999999999999844e+00,1.134797597675331641e-04,5.484978229064339301e-05
2.700000000000000178e+00,1.115533161453159883e-04,5.487848105396632019e-05
2.701000000000000068e+00,1.100911639730548202e-04,5.490800487275603113e-05
2.701999999999999957e+00,1.091120143127028732e-04,5.493832448358440578e-05
2.702999999999999847e+00,1.086287154615768420e-04,5.496941057776427340e-05
2.704000000000000181e+00,1.086474140871054167e-04,5.500123315841673146e-05
2.705000000000000071e+00,1.091671279391097799e-04,5.503376221230147383e-05
2.705999999999999961e+00,1.101797965761309881e-04,5.506696709646857171e-05
2.706999999999999851e+00,1.116708031457798282e-04,5.510081716684595384e-05
2.708000000000000185e+00,1.136198871436260548e-04,5.513528121042284718e-05
2.709000000000000075e+00,1.160023214817959824e-04,5.517032803067703213e-05
2.709999999999999964e+00,1.187902019930880200e-04,5.520592593339643451e-05
2.710999999999999854e+00,1.219537158175542274e-04,5.524204325386022793e-05
2.712000000000000188e+00,1.254622788876750107e-04,5.527864788146934769e-05
2.713000000000000078e+00,1.292854844978440318e-04,5.531570776410423614e-05
2.713999999999999968e+00,1.333938314958316759e-04,5.535319046670885524e-05
2.714999999999999858e+00,1.377592448797521573e-04,5.539106361098492708e-05
2.716000000000000192e+00,1.423554054554241602e-04,5.542929450454753319e-05
2.717000000000000082e+00,1.471579306523569371e-04,5.546785053872952363e-05
2.717999999999999972e+00,1.521444329715859918e-04,5.550669884950660486e-05
2.718999999999999861e+00,1.572944984112279408e-04,5.554580666970587716e-05
2.720000000000000195e+00,1.625896022763828033e-04,5.558514103176664554e-05
2.721000000000000085e+00,1.680129947887512825e-04,5.562466907146289388e-05
2.721999999999999975e+00,1.735495620542084607e-04,5.566435779609492444e-05
2.722999999999999865e+00,1.791856852390745752e-04,5.570417432980310303e-05
2.724000000000000199e+00,1.849090944971119323e-04,5.574408572404337649e-05
2.725000000000000089e+00,1.907087345155515353e-04,5.578405915629745484e-05
2.725999999999999979e+00,1.965746328209276637e-04,5.582406179540412041e-05
2.726999999999999869e+00,2.024977845858913419e-04,5.586406094258529399e-05
2.728000000000000203e+00,2.084700421082445049e-04,5.590402394865805105e-05
2.729000000000000092e+00,2.144840214697033497e-04,5.594391830948346444e-05
2.729999999999999982e+00,2.205330130400291234e-04,5.598371162687415016e-05
2.730999999999999872e+00,2.266109081945691102e-04,5.602337164941264950e-05
2.732000000000000206e+00,2.327121282923959029e-04,5.606286629595472990e-05
2.733000000000000096e+00,2.388315681975274442e-04,5.610216363291588472e-05
2.733999999999999986e+00,2.449645402100426275e-04,5.614123195410540828e-05
2.734999999999999876e+00,2.511067310665755130e-04,5.618003970533012973e-05
2.736000000000000210e+00,2.572541577495346811e-04,5.621855561272678248e-05
2.737000000000000099e+00,2.634031350368028646e-04,5.625674856462586503e-05
2.737999999999999989e+00,2.695502404019749308e-04,5.629458778301193973e-05
2.738999999999999879e+00,2.756922897378251652e-04,5.633204264868123311e-05
2.740000000000000213e+00,2.818263093626920341e-04,5.636908293915156770e-05
2.741000000000000103e+00,2.879495178805412570e-04,5.640567857678621894e-05
2.741999999999999993e+00,2.940593035965292619e-04,5.644179993378809748e-05
2.742999999999999883e+00,3.001532112182932872e-04,5.647741753957239699e-05
2.744000000000000217e+00,3.062289233908351721e-04,5.651250242031721348e-05
2.745000000000000107e+00,3.122842510066881658e-04,5.654702574916550107e-05
2.745999999999999996e+00,3.183171179168745968e-04,5.658095925555053175e-05
2.746999999999999886e+00,3.243255541020446117e-04,5.661427480790748567e-05
2.748000000000000220e+00,3.303076827874000315e-04,5.664694488138874087e-05
2.749000000000000110e+00,3.362617158176298051e-04,5.667894208113674929e-05
2.750000000000000000e+00,3.421859426521447686e-04,5.671023967500491748e-05
2.750999999999999890e+00,3.480787273901888635e-04,5.674081105482655957e-05
2.752000000000000224e+00,3.539384992569570500e-04,5.677063031848105114e-05
2.753000000000000114e+00,3.597637510172727623e-04,5.679967168022242400e-05
2.754000000000000004e+00,3.655530305336270741e-04,5.682791011607625585e-05
2.754999999999999893e+00,3.713049401962481479e-04,5.685532069844364834e-05
2.756000000000000227e+00,3.770181294352722479e-04,5.688187929843359792e-05
2.757000000000000117e+00,3.826912949491409564e-04,5.690756189028794212e-05
2.758000000000000007e+00,3.883231739394184668e-04,5.693234529711895122e-05
2.758999999999999897e+00,3.939125449847030421e-04,5.695620642106650707e-05
2.760000000000000231e+00,3.994582218417709694e-04,5.697912306095633396e-05
2.761000000000000121e+00,4.049590548952674055e-04,5.700107308145490806e-05
2.762000000000000011e+00,4.104139252817291003e-04,5.702203529028676261e-05
2.762999999999999901e+00,4.158217467637603413e-04,5.704198853940307035e-05
2.764000000000000234e+00,4.211814603967612065e-04,5.706091267277458760e-05
2.765000000000000124e+00,4.264920366365121786e-04,5.707878756896400180e-05
2.766000000000000014e+00,4.317524701805877511e-04,5.709559413437907970e-05
2.766999999999999904e+00,4.369617824968058287e-04,5.711131329675610122e-05
2.768000000000000238e+00,4.421190169036072980e-04,5.712592705499963333e-05
2.769000000000000128e+00,4.472232412750419485e-04,5.713941740427333211e-05
2.770000000000000018e+00,4.522735433039969501e-04,5.715176745011832290e-05
2.770999999999999908e+00,4.572690333770824587e-04,5.716296028137889557e-05
2.772000000000000242e+00,4.622088400291573217e-04,5.717298014200811776e-05
2.773000000000000131e+00,4.670921130011740168e-04,5.718181124322145050e-05
2.774000000000000021e+00,4.719180187853924484e-04,5.718943898021476558e-05
2.774999999999999911e+00,4.766857437594517258e-04,5.719584869008336993e-05
2.776000000000000245e+00,4.813944899022396039e-04,5.720102695097057245e-05
2.777000000000000135e+00,4.860434780687078525e-04,5.720496025472846479e-05
2.778000000000000025e+00,4.906319437165259853e-04,5.720763636394349049e-05
2.778999999999999915e+00,4.951591403187719084e-04,5.720904294093073940e-05
2.780000000000000249e+00,4.996243351434642493e-04,5.720916894499192154e-05
2.781000000000000139e+00,5.040268126367222117e-04,5.720800322195214281e-05
2.782000000000000028e+00,5.083658704046275937e-04,5.720553596649118505e-05
2.782999999999999918e+00,5.126408227293501128e-04,5.720175722192300568e-05
2.784000000000000252e+00,5.168509964170935967e-04,5.719665839888877303e-05
2.785000000000000142e+00,5.209957343723830084e-04,5.719023074886156656e-05
2.786000000000000032e+00,5.250743915421061860e-04,5.718246694055547155e-05
2.786999999999999922e+00,5.290863385992288512e-04,5.717335944156547010e-05
2.788000000000000256e+00,5.330309579530955215e-04,5.716290216397079275e-05
2.789000000000000146e+00,5.369076472699234109e-04,5.715108881213152680e-05
2.790000000000000036e+00,5.407158155707212982e-04,5.713791456489714050e-05
2.790999999999999925e+00,5.444548869618725346e-04,5.712337435649274009e-05
2.792000000000000259e+00,5.481242965984120486e-04,5.710746463154616951e-05
2.793000000000000149e+00,5.517234944301850023e-04,5.709018156854175403e-05
2.794000000000000039e+00,5.552519412815985506e-04,5.707152288533559842e-05
2.794999999999999929e+00,5.587091125498673278e-04,5.705148600755389663e-05
2.796000000000000263e+00,5.620944943188271523e-04,5.703006993143673440e-05
2.797000000000000153e+00,5.654075871107636271e-04,5.700727333842777042e-05
2.798000000000000043e+00,5.686479019415979384e-04,5.698309650431967191e-05
2.798999999999999932e+00,5.718149641081747211e-04,5.695753936306136532e-05
2.800000000000000266e+00,5.749083093325680835e-04,5.693060347166562266e-05
2.801000000000000156e+00,5.779274875263879646e-04,5.690229001856651325e-05
2.802000000000000046e+00,5.808720588671587243e-04,5.687260185050884283e-05
2.802999999999999936e+00,5.837415976652982541e-04,5.684154141363602402e-05
2.804000000000000270e+00,5.865356884369531771e-04,5.680911283109273325e-05
2.805000000000000160e+00,5.892539297342792338e-04,5.677531980541678571e-05
2.806000000000000050e+00,5.918959303114678869e-04,5.674016773981611889e-05
2.806999999999999940e+00,5.944613128635841195e-04,5.670366158586915959e-05
2.808000000000000274e+00,5.969497101355032915e-04,5.666580802792295341e-05
2.809000000000000163e+00,5.993607688874933413e-04,5.662661327058164581e-05
2.810000000000000053e+00,6.016941459718506578e-04,5.658608526502965929e-05
2.810999999999999943e+00,6.039495121038023981e-04,5.654423145660616599e-05
2.812000000000000277e+00,6.061265480804099584e-04,5.650106106220624888e-05
2.813000000000000167e+00,6.082249486087814606e-04,5.645658276425572576e-05
2.814000000000000057e+00,6.102444184179725995e-04,5.641080703883465596e-05
2.814999999999999947e+00,6.121846761371876802e-04,5.636374379340925112e-05
2.815999999999999837e+00,6.140454503834012756e-04,5.631540475713207931e-05
2.817000000000000171e+00,6.158264836742901628e-04,5.626580105907025693e-05
2.818000000000000060e+00,6.175275285244929274e-04,5.621494566293780279e-05
2.818999999999999950e+00,6.191483513195661327e-04,5.616285091367464045e-05
2.819999999999999840e+00,6.206887285000664686e-04,5.610953099785104373e-05
2.821000000000000174e+00,6.221484504182699495e-04,5.605499944562383882e-05
2.822000000000000064e+00,6.235273174204658021e-04,5.599927165953029679e-05
2.822999999999999954e+00,6.248251436954054775e-04,5.594236235761030127e-05
2.823999999999999844e+00,6.260417534415029048e-04,5.588428814321667301e-05
2.825000000000000178e+00,6.271769848089554268e-04,5.582506489877805793e-05
2.826000000000000068e+00,6.282306859731245701e-04,5.576471040230480242e-05
2.826999999999999957e+00,6.292027189951879696e-04,5.570324168820872435e-05
2.827999999999999847e+00,6.300929559777258653e-04,5.564067769786935544e-05
2.829000000000000181e+00,6.309012829311533418e-04,5.557703659712593736e-05
2.830000000000000071e+00,6.316275958577752866e-04,5.551233847274572803e-05
2.830999999999999961e+00,6.322718047515365732e-04,5.544660259747103114e-05
2.831999999999999851e+00,6.328338296805019990e-04,5.537985016657668425e-05
2.833000000000000185e+00,6.333136045783448924e-04,5.531210154379166704e-05
2.834000000000000075e+00,6.337110734247822230e-04,5.524337902997008859e-05
2.834999999999999964e+00,6.340261941664019144e-04,5.517370405056445942e-05
2.835999999999999854e+00,6.342589348028086858e-04,5.510309997226123393e-05
2.837000000000000188e+00,6.344092772896229616e-04,5.503158925313818831e-05
2.838000000000000078e+00,6.344772136812858176e-04,5.495919629932235107e-05
2.838999999999999968e+00,6.344627499695875425e-04,5.488594457414944802e-05
2.839999999999999858e+00,6.343659021632677177e-04,5.481185949692994131e-05
2.841000000000000192e+00,6.341867002333649063e-04,5.473696551815538909e-05
2.842000000000000082e+00,6.339251842788984825e-04,5.466128902988684046e-05
2.842999999999999972e+00,6.335814083923014530e-04,5.458485541105078125e-05
2.843999999999999861e+00,6.331554366830285420e-04,5.450769200233114109e-05
2.845000000000000195e+00,6.326473472235635571e-04,5.442982510102014465e-05
2.846000000000000085e+00,6.320572281955484997e-04,5.435128295207336069e-05
2.846999999999999975e+00,6.313851817836409154e-04,5.427209271442294265e-05
2.847999999999999865e+00,6.306313202101157880e-04,5.419228349158753750e-05
2.849000000000000199e+00,6.297957696225851137e-04,5.411188328546156145e-05
2.850000000000000089e+00,6.288786663187505331e-04,5.403092202554702684e-05
2.850999999999999979e+00,6.278801606056656336e-04,5.394942848507679412e-05
2.851999999999999869e+00,6.268004127973524553e-04,5.386743337901036296e-05
2.853000000000000203e+00,6.256395971624504476e-04,5.378496623361850499e-05
2.854000000000000092e+00,6.243978981006587884e-04,5.370205848055344339e-05
2.854999999999999982e+00,6.230755140143645534e-04,5.361874033098342813e-05
2.855999999999999872e+00,6.216726533656892224e-04,5.353504390707864450e-05
2.857000000000000206e+00,6.201895385895123385e-04,5.345100006238296048e-05
2.858000000000000096e+00,6.186264021965315546e-04,5.336664154108546369e-05
2.858999999999999986e+00,6.169834906889128806e-04,5.328199978874373772e-05
2.859999999999999876e+00,6.152610606517094341e-04,5.319710812029878488e-05
2.861000000000000210e+00,6.134593826104493006e-04,5.311199850892633976e-05
2.862000000000000099e+00,6.115787372019522525e-04,5.302670478912789386e-05
2.862999999999999989e+00,6.096194191020047745e-04,5.294125940050171632e-05
2.863999999999999879e+00,6.075817330724062135e-04,5.285569661459224469e-05
2.865000000000000213e+00,6.054659978216761062e-04,5.277004929400413172e-05
2.866000000000000103e+00,6.032725421522243392e-04,5.268435210504868253e-05
2.866999999999999993e+00,6.010017089528605977e-04,5.259863823895802207e-05
2.867999999999999883e+00,5.986538512039770842e-04,5.251294268218355585e-05
2.869000000000000217e+00,5.962293358709175447e-04,5.242729892210875014e-05
2.870000000000000107e+00,5.937285401243373641e-04,5.234174217796867178e-05
2.870999999999999996e+00,5.911518551955321664e-04,5.225630612022054444e-05
2.871999999999999886e+00,5.884996824378609191e-04,5.217102615338961336e-05
2.873000000000000220e+00,5.857724372950537124e-04,5.208593609743929632e-05
2.874000000000000110e+00,5.829705454439776738e-04,5.200107145826544453e-05
2.875000000000000000e+00,5.800944467005385036e-04,5.191646610053366666e-05
2.875999999999999890e+00,5.771445911485088625e-04,5.183215553252531620e-05
2.877000000000000224e+00,5.741214430527557524e-04,5.174817359713586594e-05
2.878000000000000114e+00,5.710254769768443759e-04,5.166455576685227675e-05
2.879000000000000004e+00,5.678571817366497715e-04,5.158133578582620692e-05
2.879999999999999893e+00,5.646170565920938635e-04,5.149854895922817313e-05
2.881000000000000227e+00,5.613056151616628272e-04,5.141622883127760661e-05
2.882000000000000117e+00,5.579233815405566267e-04,5.133441048317862333e-05
2.883000000000000007e+00,5.544708942328621789e-04,5.125312720388655580e-05
2.883999999999999897e+00,5.509487023987536328e-04,5.117241375519341392e-05
2.885000000000000231e+00,5.473573698233027843e-04,5.109230304157348862e-05
2.886000000000000121e+00,5.436974710479077063e-04,5.101282942514697127e-05
2.887000000000000011e+00,5.399695953432370093e-04,5.093402537851098288e-05
2.887999999999999901e+00,5.361743429359932351e-04,5.085592475516897260e-05
2.889000000000000234e+00,5.323123290129289434e-04,5.077855947247735967e-05
2.890000000000000124e+00,5.283841799568944533e-04,5.070196279446976151e-05
2.891000000000000014e+00,5.243905373030174118e-04,5.062616601914051215e-05
2.891999999999999904e+00,5.203320540332058387e-04,5.055120172157702804e-05
2.893000000000000238e+00,5.162093986382112034e-04,5.047710046566961534e-05
2.894000000000000128e+00,5.120232513573843560e-04,5.040389406540653970e-05
2.895000000000000018e+00,5.077743082229941186e-04,5.033161226966396089e-05
2.895999999999999908e+00,5.034632774219489123e-04,5.026028600084163795e-05
2.897000000000000242e+00,4.990908833962455797e-04,5.018994409754661717e-05
2.898000000000000131e+00,4.946578631801982345e-04,5.012061653434254867e-05
2.899000000000000021e+00,4.901649705450304836e-04,5.005233114995599568e-05
2.899999999999999911e+00,4.856129724202226444e-04,4.998511685239900328e-05
2.901000000000000245e+00,4.810026530534743214e-04,4.991900039114421028e-05
2.902000000000000135e+00,4.763348105290850080e-04,4.985400951904391296e-05
2.903000000000000025e+00,4.716102609555751480e-04,4.979016979671213437e-05
2.903999999999999915e+00,4.668298350168913918e-04,4.972750775318758560e-05
2.905000000000000249e+00,4.619943823027682951e-04,4.966604768381875521e-05
2.906000000000000139e+00,4.571047679388399662e-04,4.960581477574308021e-05
2.907000000000000028e+00,4.521618769728142154e-04,4.954683196233041761e-05
2.907999999999999918e+00,4.471666110757270551e-04,4.948912303150453985e-05
2.909000000000000252e+00,4.421198930647279499e-04,4.943270948363355608e-05
2.910000000000000142e+00,4.370226637532000449e-04,4.937761360439588235e-05
2.911000000000000032e+00,4.318758865092634804e-04,4.932385538313821728e-05
2.911999999999999922e+00,4.266805443136922373e-04,4.927145553635156318e-05
2.913000000000000256e+00,4.214376445049348649e-04,4.922043245335518932e-05
2.914000000000000146e+00,4.161482159578105272e-04,4.917080520157490915e-05
2.915000000000000036e+00,4.108133139705099084e-04,4.912259052192115874e-05
2.915999999999999925e+00,4.054340177080128257e-04,4.907580576819360976e-05
2.917000000000000259e+00,4.000114353391120655e-04,4.903046593842805485e-05
2.918000000000000149e+00,3.945467016674654090e-04,4.898658661450893667e-05
2.919000000000000039e+00,3.890409836140410762e-04,4.894418100960681671e-05
2.919999999999999929e+00,3.834954781526592042e-04,4.890326285418235177e-05
2.921000000000000263e+00,3.779114180287070079e-04,4.886384352874177298e-05
2.922000000000000153e+00,3.722900701920877123e-04,4.882593487938987270e-05
2.923000000000000043e+00,3.666327419417177353e-04,4.878954639110935577e-05
2.923999999999999932e+00,3.609407798010158845e-04,4.875468797256308812e-05
2.925000000000000266e+00,3.552155761924282763e-04,4.872136717880665667e-05
2.926000000000000156e+00,3.494585689105030447e-04,4.868959194482606304e-05
2.927000000000000046e+00,3.436712484821198999e-04,4.865936785520272241e-05
2.927999999999999936e+00,3.378551583860618310e-04,4.863070083443573276e-05
2.929000000000000270e+00,3.320119031977452218e-04,4.860359447539486341e-05
2.930000000000000160e+00,3.261431497826882439e-04,4.857805267396337771e-05
2.931000000000000050e+00,3.202506365240306461e-04,4.855407700865667700e-05
2.931999999999999940e+00,3.143361756986997506e-04,4.853166931826364129e-05
2.933000000000000274e+00,3.084016639906525309e-04,4.851082915669287812e-05
2.934000000000000163e+00,3.024490864164768836e-04,4.849155630944366807e-05
2.935000000000000053e+00,2.964805285413396629e-04,4.847384830291743500e-05
2.935999999999999943e+00,2.904981824050514947e-04,4.845770285914867008e-05
2.937000000000000277e+00,2.845043608750510186e-04,4.844311547165003372e-05
2.938000000000000167e+00,2.785015060501116004e-04,4.843008180715401646e-05
2.939000000000000057e+00,2.724922064269390113e-04,4.841859534666702141e-05
2.939999999999999947e+00,2.664792085306648710e-04,4.840864971855314330e-05
2.941000000000000281e+00,2.604654377050240072e-04,4.840023640864190050e-05
2.942000000000000171e+00,2.544540139682702662e-04,4.839334701979252219e-05
2.943000000000000060e+00,2.484482773662086315e-04,4.838797106577835493e-05
2.943999999999999950e+00,2.424518091471195328e-04,4.838409816967780702e-05
2.944999999999999840e+00,2.364684632904071634e-04,4.838171590886568730e-05
2.946000000000000174e+00,2.305023945824050222e-04,4.838081194645860237e-05
2.947000000000000064e+00,2.245580977736464387e-04,4.838137196537428995e-05
2.947999999999999954e+00,2.186404444878936018e-04,4.838338172061365560e-05
2.948999999999999844e+00,2.127547322076725348e-04,4.838682504702579608e-05
2.950000000000000178e+00,2.069067322468269219e-04,4.839168584275173627e-05
2.951000000000000068e+00,2.011027509191028726e-04,4.839794615124605269e-05
2.951999999999999957e+00,1.953496911536622320e-04,4.840558806886115283e-05
2.952999999999999847e+00,1.896551282030109779e-04,4.841459190616424036e-05
2.954000000000000181e+00,1.840273868999436338e-04,4.842493802150631062e-05
2.955000000000000071e+00,1.784756337000188795e-04,4.843660506154824310e-05
2.955999999999999961e+00,1.730099705855371356e-04,4.844957171612730370e-05
2.956999999999999851e+00,1.676415425778092093e-04,4.846381503946526682e-05
2.958000000000000185e+00,1.623826451833143309e-04,4.847931212531317264e-05
2.959000000000000075e+00,1.572468412464968256e-04,4.849603851197794018e-05
2.959999999999999964e+00,1.522490711008452080e-04,4.851396977607114110e-05
2.960999999999999854e+00,1.474057611644562010e-04,4.853308001875037856e-05
2.962000000000000188e+00,1.427349107576649965e-04,4.855334338529491056e-05
2.963000000000000078e+00,1.382561552444578452e-04,4.857473263132039659e-05
2.963999999999999968e+00,1.339907789946546263e-04,4.859722054835202427e-05
2.964999999999999858e+00,1.299616676868281333e-04,4.862077862964976139e-05
2.966000000000000192e+00,1.261931662809856469e-04,4.864537841322742208e-05
2.967000000000000082e+00,1.227108256040701040e-04,4.867099022343972378e-05
2.967999999999999972e+00,1.195410038810714077e-04,4.869758443009225703e-05
2.968999999999999861e+00,1.167103114073875464e-04,4.872513027602712001e-05
2.970000000000000195e+00,1.142448841247207131e-04,4.875359705906367384e-05
2.971000000000000085e+00,1.121695046786963518e-04,4.878295304839460581e-05
2.971999999999999975e+00,1.105066044077218309e-04,4.881316656702422684e-05
2.972999999999999865e+00,1.092752196212241200e-04,4.884420499450087510e-05
2.974000000000000199e+00,1.084899931784283041e-04,4.887603576994062983e-05
2.975000000000000089e+00,1.081603338592019566e-04,4.890862549164072098e-05
2.975999999999999979e+00,1.082898371441903330e-04,4.894194081864277712e-05
2.976999999999999869e+00,1.088760474590813078e-04,4.897594765282306642e-05
2.978000000000000203e+00,1.099105963020899639e-04,4.901061196530400664e-05
2.979000000000000092e+00,1.113796957969144481e-04,4.904589907377594093e-05
2.979999999999999982e+00,1.132649217599098466e-04,4.908177436543929075e-05
2.980999999999999872e+00,1.155441828750246568e-04,4.911820265567545042e-05
2.982000000000000206e+00,1.181927691296805541e-04,4.915514883775238435e-05
2.983000000000000096e+00,1.211843733830783864e-04,4.919257733185883276e-05
2.983999999999999986e+00,1.244920150203258848e-04,4.923045263686650665e-05
2.984999999999999876e+00,1.280888115448631278e-04,4.926873887131726873e-05
2.986000000000000210e+00,1.319485861383367102e-04,4.930740023570952480e-05
2.987000000000000099e+00,1.360463055907797775e-04,4.934640062954960023e-05
2.987999999999999989e+00,1.403583745585255938e-04,4.938570404347693548e-05
2.988999999999999879e+00,1.448628009134310043e-04,4.942527427156091584e-05
2.990000000000000213e+00,1.495392688288775540e-04,4.946507517676926416e-05
2.991000000000000103e+00,1.543691342538911382e-04,4.950507051513832602e-05
2.991999999999999993e+00,1.593353752889054530e-04,4.954522412878075501e-05
2.992999999999999883e+00,1.644225037729342626e-04,4.958549983855878795e-05
2.994000000000000217e+00,1.696164634302640094e-04,4.962586153758851006e-05
2.995000000000000107e+00,1.749045126247193163e-04,4.966627318115907872e-05
2.995999999999999996e+00,1.802751112106902652e-04,4.970669880909410184e-05
2.996999999999999886e+00,1.857178035551191838e-04,4.974710260984153883e-05
2.998000000000000220e+00,1.912231136676958293e-04,4.978744883436442606e-05
2.999000000000000110e+00,1.967824411789406030e-04,4.982770196970538837e-05
3.000000000000000000e+00,2.023879722308389662e-04,4.986782657325792770e-05
3.000999999999999890e+00,2.080325920494538179e-04,4.990778751105586630e-05
3.002000000000000224e+00,2.137098126675361263e-04,4.994754970880923520e-05
3.003000000000000114e+00,2.194137016440585359e-04,4.998707849081724031e-05
3.004000000000000004e+00,2.251388251042807419e-04,5.002633922787225168e-05
3.004999999999999893e+00,2.308801904068293401e-04,5.006529776565512592e-05
3.006000000000000227e+00,2.366332020130435638e-04,5.010391999115862389e-05
3.007000000000000117e+00,2.423936157310936700e-04,5.014217234697738984e-05
3.008000000000000007e+00,2.481575049138467245e-04,5.018002130270236334e-05
3.008999999999999897e+00,2.539212237628636496e-04,5.021743394411401062e-05
3.010000000000000231e+00,2.596813818157387983e-04,5.025437738203459518e-05
3.011000000000000121e+00,2.654348144690790875e-04,5.029081943800902608e-05
3.012000000000000011e+00,2.711785636946443590e-04,5.032672792046965446e-05
3.012999999999999901e+00,2.769098541262920879e-04,5.036207141353796896e-05
3.014000000000000234e+00,2.826260789217824266e-04,5.039681849378762891e-05
3.015000000000000124e+00,2.883247800917533598e-04,5.043093857939901235e-05
3.016000000000000014e+00,2.940036380332340855e-04,5.046440106389673701e-05
3.016999999999999904e+00,2.996604552923999056e-04,5.049717624617651527e-05
3.018000000000000238e+00,3.052931491592327548e-04,5.052923437372298145e-05
3.019000000000000128e+00,3.108997379238520207e-04,5.056054667392688109e-05
3.020000000000000018e+00,3.164783357387247731e-04,5.059108432018884249e-05
3.020999999999999908e+00,3.220271409838318258e-04,5.062081952300995994e-05
3.022000000000000242e+00,3.275444329102264181e-04,5.064972440069939443e-05
3.023000000000000131e+00,3.330285615263385806e-04,5.067777218625319516e-05
3.024000000000000021e+00,3.384779457440424927e-04,5.070493601259214915e-05
3.024999999999999911e+00,3.438910644463016798e-04,5.073119017185761045e-05
3.026000000000000245e+00,3.492664556408821069e-04,5.075650883306608160e-05
3.027000000000000135e+00,3.546027085878669617e-04,5.078086738612871379e-05
3.028000000000000025e+00,3.598984638919772833e-04,5.080424108774589403e-05
3.028999999999999915e+00,3.651524063396587418e-04,5.082660647558432271e-05
3.030000000000000249e+00,3.703632656796077265e-04,5.084793991067345129e-05
3.031000000000000139e+00,3.755298101010085617e-04,5.086821909769856289e-05
3.032000000000000028e+00,3.806508475639003124e-04,5.088742155056798775e-05
3.032999999999999918e+00,3.857252197392257954e-04,5.090552616411509352e-05
3.034000000000000252e+00,3.907518038459895549e-04,5.092251161875631691e-05
3.035000000000000142e+00,3.957295069406245071e-04,5.093835805555437549e-05
3.036000000000000032e+00,4.006572680768391657e-04,5.095304537416157274e-05
3.036999999999999922e+00,4.055340529943282559e-04,5.096655495901568518e-05
3.038000000000000256e+00,4.103588565348765984e-04,5.097886793327359033e-05
3.039000000000000146e+00,4.151306976055468877e-04,5.098996696961759337e-05
3.040000000000000036e+00,4.198486218724090460e-04,5.099983445066117468e-05
3.040999999999999925e+00,4.245116968555434048e-04,5.100845435324129293e-05
3.042000000000000259e+00,4.291190148076038150e-04,5.101581032627934884e-05
3.043000000000000149e+00,4.336696880399310981e-04,5.102188766917985159e-05
3.044000000000000039e+00,4.381628519818413291e-04,5.102667134962509830e-05
3.044999999999999929e+00,4.425976606253712790e-04,5.103014800161939402e-05
3.046000000000000263e+00,4.469732897058175812e-04,5.103230389088633405e-05
3.047000000000000153e+00,4.512889322352565936e-04,5.103312702390782837e-05
3.048000000000000043e+00,4.555438017817686758e-04,5.103260499682820409e-05
3.048999999999999932e+00,4.597371281797806388e-04,5.103072717537757510e-05
3.050000000000000266e+00,4.638681608878801512e-04,5.102748251564580414e-05
3.051000000000000156e+00,4.679361647295788955e-04,5.102286178807467922e-05
3.052000000000000046e+00,4.719404233610182916e-04,5.101685529470579450e-05
3.052999999999999936e+00,4.758802351001718378e-04,5.100945518984440722e-05
3.054000000000000270e+00,4.797549164369606487e-04,5.100065315718655952e-05
3.055000000000000160e+00,4.835637978653819493e-04,5.099044276756365253e-05
3.056000000000000050e+00,4.873062274878277962e-04,5.097881707737760530e-05
3.056999999999999940e+00,4.909815669227779629e-04,5.096577106983024303e-05
3.058000000000000274e+00,4.945891948910243570e-04,5.095129919377760282e-05
3.059000000000000163e+00,4.981285032533497173e-04,5.093539786018974608e-05
3.060000000000000053e+00,5.015989006173018905e-04,5.091806291416470508e-05
3.060999999999999943e+00,5.049998082747764357e-04,5.089929219846251021e-05
3.062000000000000277e+00,5.083306639692948894e-04,5.087908295580912456e-05
3.063000000000000167e+00,5.115909179168082362e-04,5.085743445539278151e-05
3.064000000000000057e+00,5.147800364488613455e-04,5.083434534816812781e-05
3.064999999999999947e+00,5.178974980878250185e-04,5.080981634756788755e-05
3.066000000000000281e+00,5.209427972955774739e-04,5.078384750589841199e-05
3.067000000000000171e+00,5.239154405467865653e-04,5.075644096975458078e-05
3.068000000000000060e+00,5.268149500243920688e-04,5.072759820476545789e-05
3.068999999999999950e+00,5.296408597508643103e-04,5.069732279957336608e-05
3.070000000000000284e+00,5.323927193822990860e-04,5.066561762291252688e-05
3.071000000000000174e+00,5.350700902456398574e-04,5.063248769022122740e-05
3.072000000000000064e+00,5.376725491267329068e-04,5.059793728136618475e-05
3.072999999999999954e+00,5.401996844240928089e-04,5.056197284403856870e-05
3.073999999999999844e+00,5.426510998479525030e-04,5.052460005837597324e-05
3.075000000000000178e+00,5.450264106177525776e-04,5.048582680368583439e-05
3.076000000000000068e+00,5.473252472911882679e-04,5.044566015349384336e-05
3.076999999999999957e+00,5.495472518314897456e-04,5.040410940417465116e-05
3.077999999999999847e+00,5.516920813910264083e-04,5.036118302550650160e-05
3.079000000000000181e+00,5.537594045129375997e-04,5.031689172653723319e-05
3.080000000000000071e+00,5.557489049158511338e-04,5.027124535422752225e-05
3.080999999999999961e+00,5.576602776247555114e-04,5.022425602417333694e-05
3.081999999999999851e+00,5.594932328451556912e-04,5.017593495586392956e-05
3.083000000000000185e+00,5.612474920424748680e-04,5.012629565025087075e-05
3.084000000000000075e+00,5.629227917306291792e-04,5.007535069810614562e-05
3.084999999999999964e+00,5.645188798233827330e-04,5.002311497540401979e-05
3.085999999999999854e+00,5.660355192643114512e-04,4.996960240770245888e-05
3.087000000000000188e+00,5.674724841153422870e-04,4.991482925580190149e-05
3.088000000000000078e+00,5.688295635675568503e-04,4.985881079108915034e-05
3.088999999999999968e+00,5.701065581183469141e-04,4.980156460502755273e-05
3.089999999999999858e+00,5.713032832856734583e-04,4.974310727918270381e-05
3.091000000000000192e+00,5.724195658090463264e-04,4.968345773783695146e-05
3.092000000000000082e+00,5.734552474349777305e-04,4.962263386495661689e-05
3.092999999999999972e+00,5.744101811680947653e-04,4.956065589652497216e-05
3.093999999999999861e+00,5.752842350586481268e-04,4.949754299224095049e-05
3.095000000000000195e+00,5.760772883496430253e-04,4.943331667151850854e-05
3.096000000000000085e+00,5.767892352479337325e-04,4.936799735981690321e-05
3.096999999999999975e+00,5.774199812574106350e-04,4.930160784343603358e-05
3.097999999999999865e+00,5.779694469301551113e-04,4.923416976526566409e-05
3.099000000000000199e+00,5.784375639762860330e-04,4.916570715022376827e-05
3.100000000000000089e+00,5.788242791475319395e-04,4.909624285410051650e-05
3.100999999999999979e+00,5.791295504306093536e-04,4.902580210336010975e-05
3.101999999999999869e+00,5.793533507973235974e-04,4.895440892793816179e-05
3.103000000000000203e+00,5.794956644343704456e-04,4.888208973332380954e-05
3.104000000000000092e+00,5.795564905263109277e-04,4.880886969629474854e-05
3.104999999999999982e+00,5.795358395547502107e-04,4.873477636288656747e-05
3.105999999999999872e+00,5.794337369891328820e-04,4.865983601285909485e-05
3.107000000000000206e+00,5.792502194917178906e-04,4.858407729947869508e-05
3.108000000000000096e+00,5.789853387496064503e-04,4.850752757901872911e-05
3.108999999999999986e+00,5.786391576782556933e-04,4.843021656957646981e-05
3.109999999999999876e+00,5.782117541771644286e-04,4.835217265606496918e-05
3.111000000000000210e+00,5.777032174141428361e-04,4.827342657880835214e-05
3.112000000000000099e+00,5.771136515602915892e-04,4.819400770718275140e-05
3.112999999999999989e+00,5.764431719605973966e-04,4.811394776443287139e-05
3.113999999999999879e+00,5.756919089725892830e-04,4.803327707392552226e-05
3.115000000000000213e+00,5.748600041781921433e-04,4.795202828905483243e-05
3.116000000000000103e+00,5.739476141399471208e-04,4.787023262384072997e-05
3.116999999999999993e+00,5.729549067174244262e-04,4.778792360032480278e-05
3.117999999999999883e+00,5.718820647416439145e-04,4.770513326891057397e-05
3.119000000000000217e+00,5.707292822180554202e-04,4.762189598786617978e-05
3.120000000000000107e+00,5.694967681444885110e-04,4.753824460072714219e-05
3.120999999999999996e+00,5.681847428197963484e-04,4.745421422257670635e-05
3.121999999999999886e+00,5.667934415062695925e-04,4.736983842224477121e-05
3.123000000000000220e+00,5.653231107141787727e-04,4.728515301627307226e-05
3.124000000000000110e+00,5.637740119162663269e-04,4.720019223329452446e-05
3.125000000000000000e+00,5.621464178236276060e-04,4.711499253575854773e-05
3.125999999999999890e+00,5.604406161998416345e-04,4.702958875161604945e-05
3.127000000000000224e+00,5.586569060632216692e-04,4.694401790303698660e-05
3.128000000000000114e+00,5.567956013702807325e-04,4.685831535439050034e-05
3.129000000000000004e+00,5.548570273833812244e-04,4.677251862984353764e-05
3.129999999999999893e+00,5.528415244396564033e-04,4.668666353416771488e-05
3.131000000000000227e+00,5.507494441496595507e-04,4.660078800192045742e-05
3.132000000000000117e+00,5.485811531190398251e-04,4.651492822557743779e-05
3.133000000000000007e+00,5.463370293142551628e-04,4.642912249213061390e-05
3.133999999999999897e+00,5.440174657702914144e-04,4.634340728804764155e-05
3.135000000000000231e+00,5.416228669168365612e-04,4.625782114082033908e-05
3.136000000000000121e+00,5.391536522971478347e-04,4.617240074255579571e-05
3.137000000000000011e+00,5.366102528686152347e-04,4.608718479193950291e-05
3.137999999999999901e+00,5.339931147319380020e-04,4.600221011415902010e-05
3.139000000000000234e+00,5.313026954676355103e-04,4.591751548297558758e-05
3.140000000000000124e+00,5.285394679006473343e-04,4.583313774341344970e-05
3.141000000000000014e+00,5.257039164412121747e-04,4.574911565470413496e-05
3.141999999999999904e+00,5.227965408138154565e-04,4.566548600810066411e-05
3.143000000000000238e+00,5.198178524439218745e-04,4.558228743756729000e-05
3.144000000000000128e+00,5.167683780918278348e-04,4.549955657731469228e-05
3.145000000000000018e+00,5.136486563169409113e-04,4.541733185102393049e-05
3.145999999999999908e+00,5.104592413023955992e-04,4.533564961108742117e-05
3.147000000000000242e+00,5.072006991871126896e-04,4.525454795695981966e-05
3.148000000000000131e+00,5.038736117945753464e-04,4.517406288560614437e-05
3.149000000000000021e+00,5.004785730723170867e-04,4.509423207232607681e-05
3.149999999999999911e+00,4.970161928892762471e-04,4.501509103706063648e-05
3.151000000000000245e+00,4.934870935049400376e-04,4.493667691062836449e-05
3.152000000000000135e+00,4.898919133337720049e-04,4.485902463131976887e-05
3.153000000000000025e+00,4.862313034214590197e-04,4.478217068150161235e-05
3.153999999999999915e+00,4.825059312312801737e-04,4.470614931655241729e-05
3.155000000000000249e+00,4.787164772062917507e-04,4.463099626919276523e-05
3.156000000000000139e+00,4.748636386304404245e-04,4.455674497707401270e-05
3.157000000000000028e+00,4.709481261662777337e-04,4.448343029163663917e-05
3.157999999999999918e+00,4.669706676610964769e-04,4.441108475044066618e-05
3.159000000000000252e+00,4.629320048038850378e-04,4.433974222322776756e-05
3.160000000000000142e+00,4.588328970362047033e-04,4.426943421478145974e-05
3.161000000000000032e+00,4.546741182246404360e-04,4.420019349760086690e-05
3.161999999999999922e+00,4.504564606013112811e-04,4.413205043736415491e-05
3.163000000000000256e+00,4.461807314735753011e-04,4.406503658799088263e-05
3.164000000000000146e+00,4.418477572396334514e-04,4.399918106925349357e-05
3.165000000000000036e+00,4.374583802230825637e-04,4.393451412016122811e-05
3.165999999999999925e+00,4.330134626747563051e-04,4.387106350335241847e-05
3.167000000000000259e+00,4.285138837626727929e-04,4.380885802058128624e-05
3.168000000000000149e+00,4.239605437226914094e-04,4.374792395881025214e-05
3.169000000000000039e+00,4.193543607975230261e-04,4.368828858797835609e-05
3.169999999999999929e+00,4.146962754985666021e-04,4.362997664449558060e-05
3.171000000000000263e+00,4.099872478105790808e-04,4.357301375429093712e-05
3.172000000000000153e+00,4.052282615545707979e-04,4.351742297249745756e-05
3.173000000000000043e+00,4.004203216662964278e-04,4.346322818471626016e-05
3.173999999999999932e+00,3.955644587003249524e-04,4.341045069087947955e-05
3.175000000000000266e+00,3.906617263627500504e-04,4.335911253816068469e-05
3.176000000000000156e+00,3.857132061932880144e-04,4.330923317450768504e-05
3.177000000000000046e+00,3.807200052900073378e-04,4.326083272977315357e-05
3.177999999999999936e+00,3.756832612436475111e-04,4.321392870890380797e-05
3.179000000000000270e+00,3.706041401585509617e-04,4.316853923446373946e-05
3.180000000000000160e+00,3.654838418213801252e-04,4.312467979603153481e-05
3.181000000000000050e+00,3.603235980433607769e-04,4.308236643541366772e-05
3.181999999999999940e+00,3.551246782298854584e-04,4.304161255560684111e-05
3.183000000000000274e+00,3.498883881238218948e-04,4.300243205065089753e-05
3.184000000000000163e+00,3.446160757895760126e-04,4.296483617588780520e-05
3.185000000000000053e+00,3.393091308863295389e-04,4.292883661005043503e-05
3.185999999999999943e+00,3.339689911497227049e-04,4.289444240699770016e-05
3.187000000000000277e+00,3.285971423124869071e-04,4.286166299374290196e-05
3.188000000000000167e+00,3.231951252922847105e-04,4.283050517315936179e-05
3.189000000000000057e+00,3.177645368874371253e-04,4.280097606017344421e-05
3.189999999999999947e+00,3.123070377867550110e-04,4.277308016998487318e-05
3.191000000000000281e+00,3.068243542234984356e-04,4.274682229002264687e-05
3.192000000000000171e+00,3.013182870879852924e-04,4.272220462669890838e-05
3.193000000000000060e+00,2.957907148682379955e-04,4.269922960218889749e-05
3.193999999999999950e+00,2.902436040397530907e-04,4.267789709452053388e-05
3.195000000000000284e+00,2.846790135900465445e-04,4.265820715807944495e-05
3.196000000000000174e+00,2.790991071725085985e-04,4.264015733105390427e-05
3.197000000000000064e+00,2.735061595757401205e-04,4.262374529051245962e-05
3.197999999999999954e+00,2.679025710669009452e-04,4.260896624218783968e-05
3.199000000000000288e+00,2.622908764103658676e-04,4.259581549772305557e-05
3.200000000000000178e+00,2.566737620106810227e-04,4.258428594409531038e-05
3.201000000000000068e+00,2.510540781508919660e-04,4.257437054437032963e-05
3.201999999999999957e+00,2.454348597391536706e-04,4.256605988877498850e-05
3.202999999999999847e+00,2.398193427029433910e-04,4.255934461420163317e-05
3.204000000000000181e+00,2.342109892193678733e-04,4.255421304992617731e-05
3.205000000000000071e+00,2.286135093580641783e-04,4.255065355266364518e-05
3.205999999999999961e+00,2.230308922385313601e-04,4.254865223142666381e-05
3.206999999999999851e+00,2.174674342326926059e-04,4.254819520347470857e-05
3.208000000000000185e+00,2.119277774200808854e-04,4.254926640752391189e-05
3.209000000000000075e+00,2.064169461244795263e-04,4.255184977923778079e-05
3.209999999999999964e+00,2.009403943014641844e-04,4.255592715651322074e-05
3.210999999999999854e+00,1.955040521769502507e-04,4.256148035801396668e-05
3.212000000000000188e+00,1.901143845941635530e-04,4.256848917881758698e-05
3.213000000000000078e+00,1.847784492958646986e-04,4.257693339639829962e-05
3.213999999999999968e+00,1.795039673964972111e-04,4.258679085154799495e-05
3.214999999999999858e+00,1.742993945009727345e-04,4.259803935500266982e-05
3.216000000000000192e+00,1.691740035435611322e-04,4.261065487205159948e-05
3.217000000000000082e+00,1.641379672405361093e-04,4.262461333876006725e-05
3.217999999999999972e+00,1.592024501250681847e-04,4.263988893676027761e-05
3.218999999999999861e+00,1.543796968613153772e-04,4.265645582141786203e-05
3.220000000000000195e+00,1.496831238642920970e-04,4.267428648624868310e-05
3.221000000000000085e+00,1.451273988138012598e-04,4.269335340246250578e-05
3.221999999999999975e+00,1.407285108634102075e-04,4.271362748022475785e-05
3.222999999999999865e+00,1.365038121527948625e-04,4.273507961653210009e-05
3.224000000000000199e+00,1.324720275245052324e-04,4.275767924418194803e-05
3.225000000000000089e+00,1.286532082714333871e-04,4.278139578216303373e-05
3.225999999999999979e+00,1.250686206654986132e-04,4.280619729900125685e-05
3.226999999999999869e+00,1.217405417591110932e-04,4.283205185882760869e-05
3.228000000000000203e+00,1.186919515983811814e-04,4.285892627347861561e-05
3.229000000000000092e+00,1.159460997404590873e-04,4.288678736267803593e-05
3.229999999999999982e+00,1.135259458739187215e-04,4.291560079998877757e-05
3.230999999999999872e+00,1.114534753177687243e-04,4.294533227653649549e-05
3.232000000000000206e+00,1.097489188654570910e-04,4.297594644376862022e-05
3.233000000000000096e+00,1.084299179998100403e-04,4.300740798204641109e-05
3.233999999999999986e+00,1.075107042877408714e-04,4.303968064342160807e-05
3.234999999999999876e+00,1.070013687047662634e-04,4.307272821048235622e-05
3.236000000000000210e+00,1.069073040968915734e-04,4.310651364539583964e-05
3.237000000000000099e+00,1.072288876051254641e-04,4.314099996604095748e-05
3.237999999999999989e+00,1.079614447254540187e-04,4.317614946825060331e-05
3.238999999999999879e+00,1.090955008640742669e-04,4.321192450433958943e-05
3.240000000000000213e+00,1.106172864716796993e-04,4.324828682308277114e-05
3.241000000000000103e+00,1.125094354946914050e-04,4.328519823726593410e-05
3.241999999999999993e+00,1.147517949130261633e-04,4.332262005246275311e-05
3.242999999999999883e+00,1.173222683540582259e-04,4.336051365883984623e-05
3.244000000000000217e+00,1.201976190376215524e-04,4.339884005125539820e-05
3.245000000000000107e+00,1.233541865575347725e-04,4.343756030302294984e-05
3.245999999999999996e+00,1.267684813558412845e-04,4.347663519002743597e-05
3.246999999999999886e+00,1.304176528952121189e-04,4.351602558163884593e-05
3.248000000000000220e+00,1.342798278677369620e-04,4.355569216113268203e-05
3.249000000000000110e+00,1.383343398077779385e-04,4.359559570469492140e-05
3.250000000000000000e+00,1.425618599538020219e-04,4.363569688571026942e-05
3.250999999999999890e+00,1.469444578868568565e-04,4.367595647967740711e-05
3.252000000000000224e+00,1.514656010442902532e-04,4.371633528650044706e-05
3.253000000000000114e+00,1.561101188756669272e-04,4.375679420202763530e-05
3.254000000000000004e+00,1.608641350967833527e-04,4.379729421533333776e-05
3.254999999999999893e+00,1.657149888414899115e-04,4.383779642340464972e-05
3.256000000000000227e+00,1.706511417851924630e-04,4.387826212343506112e-05
3.257000000000000117e+00,1.756620879587538191e-04,4.391865271633315347e-05
3.258000000000000007e+00,1.807382589654122414e-04,4.395892988755214001e-05
3.258999999999999897e+00,1.858709386446370402e-04,4.399905542997033665e-05
3.260000000000000231e+00,1.910521771274874411e-04,4.403899151088008714e-05
3.261000000000000121e+00,1.962747169022630294e-04,4.407870038584313355e-05
3.262000000000000011e+00,2.015319194541746815e-04,4.411814479305608508e-05
3.262999999999999901e+00,2.068177042952102414e-04,4.415728755872623149e-05
3.264000000000000234e+00,2.121264881441229505e-04,4.419609205026970460e-05
3.265000000000000124e+00,2.174531362608076433e-04,4.423452173196329998e-05
3.266000000000000014e+00,2.227929129364068957e-04,4.427254070016089295e-05
3.266999999999999904e+00,2.281414431622135332e-04,4.431011311928666408e-05
3.268000000000000238e+00,2.334946726668371596e-04,4.434720387350399681e-05
3.269000000000000128e+00,2.388488382751768674e-04,4.438377792153859268e-05
3.270000000000000018e+00,2.442004354922684131e-04,4.441980100318193743e-05
3.270999999999999908e+00,2.495461958160085487e-04,4.445523891039047449e-05
3.272000000000000242e+00,2.548830604840646619e-04,4.449005830622185280e-05
3.273000000000000131e+00,2.602081632646210604e-04,4.452422590533640503e-05
3.274000000000000021e+00,2.655188089727952339e-04,4.455770935537520049e-05
3.274999999999999911e+00,2.708124604938389650e-04,4.459047632426462951e-05
3.276000000000000245e+00,2.760867211522341600e-04,4.462249550030210560e-05
3.277000000000000135e+00,2.813393251221044480e-04,4.465373557980716935e-05
3.278000000000000025e+00,2.865681226858980734e-04,4.468416633644058729e-05
3.278999999999999915e+00,2.917710732564411918e-04,4.471375754375171740e-05
3.280000000000000249e+00,2.969462329692692821e-04,4.474248011280706111e-05
3.281000000000000139e+00,3.020917498402393166e-04,4.477030494521659333e-05
3.282000000000000028e+00,3.072058530981885646e-04,4.479720414702689096e-05
3.282999999999999918e+00,3.122868499086927383e-04,4.482314978025475540e-05
3.284000000000000252e+00,3.173331161910234290e-04,4.484811516800467823e-05
3.285000000000000142e+00,3.223430946648327220e-04,4.487207358072377577e-05
3.286000000000000032e+00,3.273152867479543803e-04,4.489499962319766746e-05
3.286999999999999922e+00,3.322482515715573085e-04,4.491686780783957396e-05
3.288000000000000256e+00,3.371405988162772590e-04,4.493765403905890086e-05
3.289000000000000146e+00,3.419909885647788345e-04,4.495733412516729564e-05
3.290000000000000036e+00,3.467981248128655506e-04,4.497588530839287467e-05
3.290999999999999925e+00,3.515607559167678218e-04,4.499328471098255379e-05
3.292000000000000259e+00,3.562776687404737544e-04,4.500951093859813446e-05
3.293000000000000149e+00,3.609476896337384332e-04,4.502454244707147448e-05
3.294000000000000039e+00,3.655696789758548109e-04,4.503835925222354872e-05
3.294999999999999929e+00,3.701425326286136939e-04,4.505094119264891407e-05
3.296000000000000263e+00,3.746651768048173603e-04,4.506226969448835692e-05
3.297000000000000153e+00,3.791365698594024200e-04,4.507232600343195038e-05
3.298000000000000043e+00,3.835556975359763498e-04,4.508109300439861356e-05
3.298999999999999932e+00,3.879215749441702367e-04,4.508855335454896941e-05
3.300000000000000266e+00,3.922332420224787421e-04,4.509469140608661839e-05
3.301000000000000156e+00,3.964897658253844766e-04,4.509949126388975316e-05
3.302000000000000046e+00,4.006902362153608979e-04,4.510293875584538023e-05
3.302999999999999936e+00,4.048337682565592856e-04,4.510501944926742171e-05
3.304000000000000270e+00,4.089194980678210827e-04,4.510572068971919530e-05
3.305000000000000160e+00,4.129465853785541422e-04,4.510502952171966626e-05
3.306000000000000050e+00,4.169142095158928619e-04,4.510293480238085101e-05
3.306999999999999940e+00,4.208215721625658493e-04,4.509942506577376068e-05
3.308000000000000274e+00,4.246678934332205721e-04,4.509449070197143924e-05
3.309000000000000163e+00,4.284524146395072013e-04,4.508812176127869839e-05
3.310000000000000053e+00,4.321743944754755182e-04,4.508031018444008599e-05
3.310999999999999943e+00,4.358331119800376552e-04,4.507104752474020868e-05
3.312000000000000277e+00,4.394278627413091584e-04,4.506032726916503429e-05
3.313000000000000167e+00,4.429579618453186236e-04,4.504814250946448135e-05
3.314000000000000057e+00,4.464227402692832938e-04,4.503448829186123230e-05
3.314999999999999947e+00,4.498215478604385359e-04,4.501935923505941437e-05
3.316000000000000281e+00,4.531537497814394936e-04,4.500275195621071159e-05
3.317000000000000171e+00,4.564187295141363754e-04,4.498466261762519927e-05
3.318000000000000060e+00,4.596158853105362214e-04,4.496508941214880095e-05
3.318999999999999950e+00,4.627446333504119515e-04,4.494403004381713367e-05
3.320000000000000284e+00,4.658044041366128478e-04,4.492148427846942316e-05
3.321000000000000174e+00,4.687946457332424553e-04,4.489745136777474746e-05
3.322000000000000064e+00,4.717148202640431887e-04,4.487193264481218689e-05
3.322999999999999954e+00,4.745644069639774558e-04,4.484492891737478290e-05
3.324000000000000288e+00,4.773428988727386230e-04,4.481644310223691503e-05
3.325000000000000178e+00,4.800498059617386163e-04,4.478647754554392887e-05
3.326000000000000068e+00,4.826846517053572571e-04,4.475503673963868281e-05
3.326999999999999957e+00,4.852469762997324598e-04,4.472212457674722976e-05
3.328000000000000291e+00,4.877363332205999916e-04,4.468774711729735731e-05
3.329000000000000181e+00,4.901522925064704262e-04,4.465190980501353651e-05
3.330000000000000071e+00,4.924944373666579776e-04,4.461462026737719782e-05
3.330999999999999961e+00,4.947623673617696297e-04,4.457588547808705257e-05
3.331999999999999851e+00,4.969556950669875694e-04,4.453571462149494753e-05
3.333000000000000185e+00,4.990740493181807912e-04,4.449411621163850891e-05
3.334000000000000075e+00,5.011170718496194953e-04,4.445110098650026137e-05
3.334999999999999964e+00,5.030844205737430375e-04,4.440667897633459617e-05
3.335999999999999854e+00,5.049757662220525582e-04,4.436086245996266164e-05
3.337000000000000188e+00,5.067907955346786239e-04,4.431366298547713330e-05
3.338000000000000078e+00,5.085292080607172784e-04,4.426509436276158640e-05
3.338999999999999968e+00,5.101907193326217808e-04,4.421516963930836094e-05
3.339999999999999858e+00,5.117750575006379437e-04,4.416390414988324918e-05
3.341000000000000192e+00,5.132819667530386055e-04,4.411131242614064790e-05
3.342000000000000082e+00,5.147112039008268315e-04,4.405741128960435205e-05
3.342999999999999972e+00,5.160625415453537739e-04,4.400221675792516325e-05
3.343999999999999861e+00,5.173357649751007944e-04,4.394574714295942594e-05
3.345000000000000195e+00,5.185306753313184388e-04,4.388801990686503978e-05
3.346000000000000085e+00,5.196470863359531778e-04,4.382905482688407753e-05
3.346999999999999975e+00,5.206848275048522835e-04,4.376887080303030217e-05
3.347999999999999865e+00,5.216437408315537832e-04,4.370748906574529243e-05
3.349000000000000199e+00,5.225236841649101615e-04,4.364492993406766171e-05
3.350000000000000089e+00,5.233245279067351777e-04,4.358121604694059322e-05
3.350999999999999979e+00,5.240461582191492792e-04,4.351636910904859795e-05
3.351999999999999869e+00,5.246884737573621589e-04,4.345041315656641241e-05
3.353000000000000203e+00,5.252513888923126834e-04,4.338337126482322742e-05
3.354000000000000092e+00,5.257348305191378692e-04,4.331526884113974019e-05
3.354999999999999982e+00,5.261387412550959288e-04,4.324613029254058342e-05
3.355999999999999872e+00,5.264630762165929505e-04,4.317598235977681615e-05
3.357000000000000206e+00,5.267078062684251360e-04,4.310485075399080745e-05
3.358000000000000096e+00,5.268729147622302177e-04,4.303276350942426056e-05
3.358999999999999986e+00,5.269584006937377439e-04,4.295974760914009492e-05
3.359999999999999876e+00,5.269642755125027774e-04,4.288583236635532539e-05
3.361000000000000210e+00,5.268905664260747912e-04,4.281104598875576611e-05
3.362000000000000099e+00,5.267373131402958066e-04,4.273541900086870628e-05
3.362999999999999989e+00,5.265045709960206608e-04,4.265898080564914477e-05
3.363999999999999879e+00,5.261924077614474164e-04,4.258176311694206488e-05
3.365000000000000213e+00,5.258009068643481427e-04,4.250379649162280176e-05
3.366000000000000103e+00,5.253301642702319250e-04,4.242511377643966660e-05
3.366999999999999993e+00,5.247802915963734310e-04,4.234574661878637655e-05
3.367999999999999883e+00,5.241514128663264573e-04,4.226572894782631127e-05
3.369000000000000217e+00,5.234436677695728825e-04,4.218509346113563733e-05
3.370000000000000107e+00,5.226572084853977219e-04,4.210387512089323832e-05
3.370999999999999996e+00,5.217922028398973115e-04,4.202210762431957038e-05
3.371999999999999886e+00,5.208488310840321848e-04,4.193982690541938805e-05
3.373000000000000220e+00,5.198272891228319535e-04,4.185706758519812176e-05
3.374000000000000110e+00,5.187277853359273340e-04,4.177386650278960644e-05
3.375000000000000000e+00,5.175505436878552381e-04,4.169025917132987343e-05
3.375999999999999890e+00,5.162958006022011275e-04,4.160628329402485685e-05
3.377000000000000224e+00,5.149638082353946364e-04,4.152197516861054602e-05
3.378000000000000114e+00,5.135548312302487452e-04,4.143737324679607674e-05
3.379000000000000004e+00,5.120691497856359135e-04,4.135251457183857583e-05
3.379999999999999893e+00,5.105070566096580383e-04,4.126743831007979651e-05
3.381000000000000227e+00,5.088688601105452805e-04,4.118218215605681923e-05
3.382000000000000117e+00,5.071548812102099485e-04,4.109678589420416627e-05
3.383000000000000007e+00,5.053654564727501396e-04,4.101128779555360097e-05
3.383999999999999897e+00,5.035009349807760028e-04,4.092572818175856271e-05
3.385000000000000231e+00,5.015616815468113693e-04,4.084014581779440528e-05
3.386000000000000121e+00,4.995480735851336954e-04,4.075458147054177005e-05
3.387000000000000011e+00,4.974605042321556198e-04,4.066907429833912797e-05
3.387999999999999901e+00,4.952993792605097593e-04,4.058366541952369583e-05
3.389000000000000234e+00,4.930651202086368777e-04,4.049839431309135851e-05
3.390000000000000124e+00,4.907581613421126230e-04,4.041330234524744474e-05
3.391000000000000014e+00,4.883789528247023089e-04,4.032842917427782611e-05
3.391999999999999904e+00,4.859279575202476997e-04,4.024381633376372371e-05
3.393000000000000238e+00,4.834056542026502336e-04,4.015950361714490754e-05
3.394000000000000128e+00,4.808125345866578223e-04,4.007553258296520852e-05
3.395000000000000018e+00,4.781491064149747923e-04,3.999194299631629780e-05
3.395999999999999908e+00,4.754158904075415091e-04,3.990877636298752039e-05
3.397000000000000242e+00,4.726134234658220697e-04,3.982607233736935176e-05
3.398000000000000131e+00,4.697422556659124212e-04,3.974387223614241207e-05
3.399000000000000021e+00,4.668029534036269280e-04,3.966221547059168716e-05
3.399999999999999911e+00,4.637960964222140607e-04,3.958114305207088000e-05
3.401000000000000245e+00,4.607222810144123671e-04,3.950069403272901057e-05
3.402000000000000135e+00,4.575821170361511129e-04,3.942090899348043339e-05
3.403000000000000025e+00,4.543762310989794590e-04,3.934182651605632180e-05
3.403999999999999915e+00,4.511052636678147799e-04,3.926348663626403419e-05
3.405000000000000249e+00,4.477698723120391048e-04,3.918592731269861191e-05
3.406000000000000139e+00,4.443707287874527250e-04,3.910918788076902202e-05
3.407000000000000028e+00,4.409085222482348929e-04,3.903330557125297685e-05
3.407999999999999918e+00,4.373839564707747711e-04,3.895831891632720690e-05
3.409000000000000252e+00,4.337977531064971209e-04,3.888426426707496136e-05
3.410000000000000142e+00,4.301506488783428416e-04,3.881117918609729362e-05
3.411000000000000032e+00,4.264433989023150794e-04,3.873909902197737477e-05
3.411999999999999922e+00,4.226767739213702166e-04,3.866806026974426981e-05
3.413000000000000256e+00,4.188515637120286401e-04,3.859809714070410971e-05
3.414000000000000146e+00,4.149685743939821817e-04,3.852924490329630850e-05
3.415000000000000036e+00,4.110286318289727361e-04,3.846153651073570975e-05
3.415999999999999925e+00,4.070325791127076464e-04,3.839500586932810924e-05
3.417000000000000259e+00,4.029812800207761077e-04,3.832968450663193008e-05
3.418000000000000149e+00,3.988756165015922136e-04,3.826560484416928400e-05
3.419000000000000039e+00,3.947164922638947740e-04,3.820279688344463236e-05
3.419999999999999929e+00,3.905048304001173891e-04,3.814129142129896399e-05
3.421000000000000263e+00,3.862415770261678994e-04,3.808111680693168426e-05
3.422000000000000153e+00,3.819276990753645495e-04,3.802230209502700239e-05
3.423000000000000043e+00,3.775641880975843753e-04,3.796487383620896985e-05
3.423999999999999932e+00,3.731520581997128114e-04,3.790885921504221070e-05
3.425000000000000266e+00,3.686923499831694525e-04,3.785428287096319859e-05
3.426000000000000156e+00,3.641861286411714584e-04,3.780116999569259128e-05
3.427000000000000046e+00,3.596344881085882222e-04,3.774954321709726772e-05
3.427999999999999936e+00,3.550385494115742982e-04,3.769942562752990397e-05
3.429000000000000270e+00,3.503994650386120470e-04,3.765083772345335759e-05
3.430000000000000160e+00,3.457184175968364636e-04,3.760380038662701718e-05
3.431000000000000050e+00,3.409966244318564138e-04,3.755833188265081889e-05
3.431999999999999940e+00,3.362353366335055715e-04,3.751445079161859285e-05
3.433000000000000274e+00,3.314358440481738970e-04,3.747217305690461151e-05
3.434000000000000163e+00,3.265994746481701142e-04,3.743151486942120776e-05
3.435000000000000053e+00,3.217276000048356426e-04,3.739248977373426145e-05
3.435999999999999943e+00,3.168216352159471789e-04,3.735511148755823015e-05
3.437000000000000277e+00,3.118830448601335611e-04,3.731939108386727580e-05
3.438000000000000167e+00,3.069133435939473144e-04,3.728533974492700856e-05
3.439000000000000057e+00,3.019141028233714229e-04,3.725296600321300358e-05
3.439999999999999947e+00,2.968869520617611370e-04,3.722227844299662292e-05
3.441000000000000281e+00,2.918335864362921282e-04,3.719328301291417125e-05
3.442000000000000171e+00,2.867557690371430774e-04,3.716598566232180928e-05
3.443000000000000060e+00,2.816553394941770871e-04,3.714038972795996688e-05
3.443999999999999950e+00,2.765342176320342393e-04,3.711649848716856422e-05
3.445000000000000284e+00,2.713944134123163132e-04,3.709431261447156879e-05
3.446000000000000174e+00,2.662380320186760350e-04,3.707383269962264289e-05
3.447000000000000064e+00,2.610672855263170260e-04,3.705505677313873820e-05
3.447999999999999954e+00,2.558845000653089366e-04,3.703798272787359657e-05
3.449000000000000288e+00,2.506921296128438999e-04,3.702260593158310578e-05
3.450000000000000178e+00,2.454927656096289579e-04,3.700892158500833449e-05
3.451000000000000068e+00,2.402891534562592044e-04,3.699692241954231529e-05
3.451999999999999957e+00,2.350842052940887907e-04,3.698660097160705443e-05
3.453000000000000291e+00,2.298810200092017101e-04,3.697794735003304411e-05
3.454000000000000181e+00,2.246828999081806357e-04,3.697095145704644382e-05
3.455000000000000071e+00,2.194933750575673540e-04,3.696560082988485055e-05
3.455999999999999961e+00,2.143162249445054724e-04,3.696188277722421874e-05
3.456999999999999851e+00,2.091555082007633582e-04,3.695978231454507054e-05
3.458000000000000185e+00,2.040155903321483354e-04,3.695928421892990883e-05
3.459000000000000075e+00,1.989011801979314448e-04,3.696037104823117416e-05
3.459999999999999964e+00,1.938173651521255415e-04,3.696302511729377511e-05
3.460999999999999854e+00,1.887696553854192828e-04,3.696722660089288943e-05
3.462000000000000188e+00,1.837640277498926863e-04,3.697295543014663094e-05
3.463000000000000078e+00,1.788069791953405022e-04,3.698018948354840098e-05
3.463999999999999968e+00,1.739055801200830979e-04,3.698890640087931206e-05
3.464999999999999858e+00,1.690675371528412355e-04,3.699908186138415624e-05
3.466000000000000192e+00,1.643012556964502035e-04,3.701069131101607489e-05
3.467000000000000082e+00,1.596159107732536314e-04,3.702370833527815583e-05
3.467999999999999972e+00,1.550215157157683809e-04,3.703810629551754051e-05
3.468999999999999861e+00,1.505289959163637879e-04,3.705385679409943999e-05
3.470000000000000195e+00,1.461502557586235641e-04,3.707093122904283440e-05
3.471000000000000085e+00,1.418982434067990862e-04,3.708929933913833932e-05
3.471999999999999975e+00,1.377869995271876731e-04,3.710893067668531958e-05
3.472999999999999865e+00,1.338316905976995232e-04,3.712979324517167980e-05
3.474000000000000199e+00,1.300486097735213209e-04,3.715185487786680323e-05
3.475000000000000089e+00,1.264551417231745453e-04,3.717508197184171101e-05
3.475999999999999979e+00,1.230696710199135539e-04,3.719944078217934556e-05
3.476999999999999869e+00,1.199114270343230480e-04,3.722489622960142532e-05
3.478000000000000203e+00,1.170002453696051794e-04,3.725141312216726658e-05
3.479000000000000092e+00,1.143562403087970323e-04,3.727895505493664970e-05
3.479999999999999982e+00,1.119993769518495998e-04,3.730748552177426787e-05
3.480999999999999872e+00,1.099489508878712487e-04,3.733696692619448365e-05
3.482000000000000206e+00,1.082229852424989490e-04,3.736736159627072434e-05
3.483000000000000096e+00,1.068375781278868385e-04,3.739863088035547421e-05
3.483999999999999986e+00,1.058062404319902585e-04,3.743073608039834709e-05
3.484999999999999876e+00,1.051392813345055754e-04,3.746363763555192683e-05
3.486000000000000210e+00,1.048432989800989103e-04,3.749729596066372894e-05
3.487000000000000099e+00,1.049208331483025776e-04,3.753167072416888338e-05
3.487999999999999989e+00,1.053702194997160267e-04,3.756672159510862977e-05
3.488999999999999879e+00,1.061856636304473486e-04,3.760240761583212978e-05
3.490000000000000213e+00,1.073575266241473888e-04,3.763868785246108717e-05
3.491000000000000103e+00,1.088727876714135236e-04,3.767552084326347792e-05
3.491999999999999993e+00,1.107156343723910834e-04,3.771286518454472194e-05
3.492999999999999883e+00,1.128681186403788432e-04,3.775067906109198042e-05
3.494000000000000217e+00,1.153108239041546369e-04,3.778892072966712158e-05
3.495000000000000107e+00,1.180234916503404124e-04,3.782754814815426301e-05
3.495999999999999996e+00,1.209855774467950460e-04,3.786651936467458492e-05
3.496999999999999886e+00,1.241767119960927922e-04,3.790579223599562073e-05
3.498000000000000220e+00,1.275770659917808080e-04,3.794532472738002590e-05
3.499000000000000110e+00,1.311676164497371897e-04,3.798507470945536785e-05
3.500000000000000000e+00,1.349303307101901194e-04,3.802500018283230831e-05
3.500999999999999890e+00,1.388482746671150438e-04,3.806505917780975633e-05
3.502000000000000224e+00,1.429056663999003242e-04,3.810520985990908840e-05
3.503000000000000114e+00,1.470878816776206518e-04,3.814541050657146569e-05
3.504000000000000004e+00,1.513814309772435233e-04,3.818561954712032676e-05
3.504999999999999893e+00,1.557739100921474236e-04,3.822579562385077927e-05
3.506000000000000227e+00,1.602539406335956574e-04,3.826589754507459283e-05
3.507000000000000117e+00,1.648110982100716175e-04,3.830588442197854456e-05
3.508000000000000007e+00,1.694358415122410814e-04,3.834571553118317936e-05
3.508999999999999897e+00,1.741194367889410395e-04,3.838535056479989890e-05
3.510000000000000231e+00,1.788538888128220108e-04,3.842474939222371446e-05
3.511000000000000121e+00,1.836318708033435408e-04,3.846387235150724109e-05
3.512000000000000011e+00,1.884466634367129741e-04,3.850267996489969172e-05
3.512999999999999901e+00,1.932920938676824718e-04,3.854113333775553252e-05
3.514000000000000234e+00,1.981624843938457989e-04,3.857919375388395381e-05
3.515000000000000124e+00,2.030526012548655365e-04,3.861682315114770556e-05
3.516000000000000014e+00,2.079576129194153232e-04,3.865398364650644836e-05
3.516999999999999904e+00,2.128730477650363174e-04,3.869063808797699148e-05
3.518000000000000238e+00,2.177947608289080629e-04,3.872674949938939950e-05
3.519000000000000128e+00,2.227188993068185527e-04,3.876228172507029395e-05
3.520000000000000018e+00,2.276418762835107578e-04,3.879719877746535509e-05
3.520999999999999908e+00,2.325603425926152021e-04,3.883146555019412698e-05
3.522000000000000242e+00,2.374711664964330993e-04,3.886504711555166205e-05
3.523000000000000131e+00,2.423714106761856182e-04,3.889790949210171765e-05
3.524000000000000021e+00,2.472583165252799820e-04,3.893001885293164831e-05
3.524999999999999911e+00,2.521292852769890683e-04,3.896134240130330297e-05
3.526000000000000245e+00,2.569818660292178328e-04,3.899184749470288114e-05
3.527000000000000135e+00,2.618137401157379107e-04,3.902150256477205639e-05
3.528000000000000025e+00,2.666227120148577140e-04,3.905027618096982466e-05
3.528999999999999915e+00,2.714066964007543067e-04,3.907813807249961509e-05
3.530000000000000249e+00,2.761637114201214945e-04,3.910505809414091327e-05
3.531000000000000139e+00,2.808918676613025790e-04,3.913100730158125724e-05
3.532000000000000028e+00,2.855893632723741429e-04,3.915595686503132213e-05
3.532999999999999918e+00,2.902544746730613173e-04,3.917987922029387247e-05
3.534000000000000252e+00,2.948855530517999874e-04,3.920274690353740631e-05
3.535000000000000142e+00,2.994810162809647368e-04,3.922453377323916639e-05
3.536000000000000032e+00,3.040393466439868242e-04,3.924521376379774070e-05
3.536999999999999922e+00,3.085590838436768723e-04,3.926476218925198180e-05
3.538000000000000256e+00,3.130388236055752535e-04,3.928315442452303785e-05
3.539000000000000146e+00,3.174772113660874842e-04,3.930036725847852478e-05
3.540000000000000036e+00,3.218729417405498654e-04,3.931637753887309682e-05
3.540999999999999925e+00,3.262247529330238299e-04,3.933116357991086763e-05
3.542000000000000259e+00,3.305314266346581135e-04,3.934470371585288470e-05
3.543000000000000149e+00,3.347917830622886503e-04,3.935697780474687365e-05
3.544000000000000039e+00,3.390046813579810584e-04,3.936796571924573241e-05
3.544999999999999929e+00,3.431690148888332154e-04,3.937764888522869033e-05
3.546000000000000263e+00,3.472837121093073822e-04,3.938600871134631987e-05
3.547000000000000153e+00,3.513477323770573379e-04,3.939302822065743977e-05
3.548000000000000043e+00,3.553600670334977163e-04,3.939869039116921241e-05
3.548999999999999932e+00,3.593197353260795738e-04,3.940297984623138090e-05
3.550000000000000266e+00,3.632257858815906041e-04,3.940588115785300207e-05
3.551000000000000156e+00,3.670772929516211819e-04,3.940738057699119001e-05
3.552000000000000046e+00,3.708733579590498507e-04,3.940746427945802265e-05
3.552999999999999936e+00,3.746131059675493371e-04,3.940612016270571527e-05
3.554000000000000270e+00,3.782956874217038791e-04,3.940333601913116861e-05
3.555000000000000160e+00,3.819202747033074129e-04,3.939910139320966493e-05
3.556000000000000050e+00,3.854860641102203218e-04,3.939340571036997659e-05
3.556999999999999940e+00,3.889922725659703960e-04,3.938624018444391304e-05
3.558000000000000274e+00,3.924381395687080438e-04,3.937759588443576756e-05
3.559000000000000163e+00,3.958229241147083054e-04,3.936746569416680691e-05
3.560000000000000053e+00,3.991459068182588309e-04,3.935584232391724571e-05
3.560999999999999943e+00,4.024063867020997130e-04,3.934272034323593091e-05
3.562000000000000277e+00,4.056036834472803092e-04,3.932809413655597922e-05
3.563000000000000167e+00,4.087371344786512508e-04,3.931195995954570943e-05
3.564000000000000057e+00,4.118060972092479422e-04,3.929431383861428992e-05
3.564999999999999947e+00,4.148099460340375988e-04,3.927515371360080701e-05
3.566000000000000281e+00,4.177480746276849037e-04,3.925447729452419650e-05
3.567000000000000171e+00,4.206198931533896863e-04,3.923228421776446274e-05
3.568000000000000060e+00,4.234248305610773151e-04,3.920857385071500163e-05
3.568999999999999950e+00,4.261623317403560006e-04,3.918334752990210753e-05
3.570000000000000284e+00,4.288318600286638053e-04,3.915660629362097627e-05
3.571000000000000174e+00,4.314328943197668817e-04,3.912835315265091680e-05
3.572000000000000064e+00,4.339649313971044153e-04,3.909859081728192938e-05
3.572999999999999954e+00,4.364274833148690030e-04,3.906732401088302165e-05
3.574000000000000288e+00,4.388200798841288561e-04,3.903455709521915759e-05
3.575000000000000178e+00,4.411422658704177487e-04,3.900029645805471200e-05
3.576000000000000068e+00,4.433936034304207996e-04,3.896454813738946303e-05
3.576999999999999957e+00,4.455736694356257459e-04,3.892732020905966830e-05
3.578000000000000291e+00,4.476820580029405861e-04,3.888862035200108924e-05
3.579000000000000181e+00,4.497183777529046331e-04,3.884845831454976183e-05
3.580000000000000071e+00,4.516822543142170001e-04,3.880684343274364413e-05
3.580999999999999961e+00,4.535733277061585714e-04,3.876378711516314249e-05
3.582000000000000295e+00,4.553912548048691844e-04,3.871930033118768053e-05
3.583000000000000185e+00,4.571357067395524125e-04,3.867339614104797090e-05
3.584000000000000075e+00,4.588063713684024177e-04,3.862608714346381052e-05
3.584999999999999964e+00,4.604029506688210095e-04,3.857738803919939883e-05
3.585999999999999854e+00,4.619251632706806868e-04,3.852731303851587066e-05
3.587000000000000188e+00,4.633727418128620948e-04,3.847587846899980696e-05
3.588000000000000078e+00,4.647454354710535548e-04,3.842310013880800005e-05
3.588999999999999968e+00,4.660430073712609604e-04,3.836899598601932189e-05
3.589999999999999858e+00,4.672652371239274468e-04,3.831358340301490721e-05
3.591000000000000192e+00,4.684119181974353598e-04,3.825688191532114761e-05
3.592000000000000082e+00,4.694828604460924305e-04,3.819891048261230741e-05
3.592999999999999972e+00,4.704778875588304832e-04,3.813969020048948945e-05
3.593999999999999861e+00,4.713968395996484973e-04,3.807924156930875189e-05
3.595000000000000195e+00,4.722395704050700769e-04,3.801758723406306508e-05
3.596000000000000085e+00,4.730059500912255034e-04,3.795474921376201696e-05
3.596999999999999975e+00,4.736958625430180182e-04,3.789075167247515653e-05
3.597999999999999865e+00,4.743092078591793197e-04,3.782561812915276664e-05
3.599000000000000199e+00,4.748458998588771891e-04,3.775937424772977306e-05
3.600000000000000089e+00,4.753058686143702403e-04,3.769204500421560240e-05
3.600999999999999979e+00,4.756890578775262906e-04,3.762365752395915093e-05
3.601999999999999869e+00,4.759954275815347934e-04,3.755423822325873955e-05
3.603000000000000203e+00,4.762249512789603614e-04,3.748381565996757367e-05
3.604000000000000092e+00,4.763776186908781477e-04,3.741241765182965189e-05
3.604999999999999982e+00,4.764534332271577613e-04,3.734007414645265459e-05
3.605999999999999872e+00,4.764524144392747124e-04,3.726681431995236267e-05
3.607000000000000206e+00,4.763745954783734282e-04,3.719266947501178309e-05
3.608000000000000096e+00,4.762200256334815749e-04,3.711767010462235528e-05
3.608999999999999986e+00,4.759887677839108816e-04,3.704184881867759061e-05
3.609999999999999876e+00,4.756809008886927191e-04,3.696523739971211455e-05
3.611000000000000210e+00,4.752965174999648074e-04,3.688786972763961284e-05
3.612000000000000099e+00,4.748357262238557942e-04,3.680977881141065240e-05
3.612999999999999989e+00,4.742986493405660221e-04,3.673099973013065230e-05
3.613999999999999879e+00,4.736854252184913880e-04,3.665156665816181873e-05
3.615000000000000213e+00,4.729962057059368722e-04,3.657151584464518319e-05
3.616000000000000103e+00,4.722311587599717884e-04,3.649088258629403143e-05
3.616999999999999993e+00,4.713904659453515547e-04,3.640970421251367060e-05
3.617999999999999883e+00,4.704743248328511779e-04,3.632801707847357913e-05
3.619000000000000217e+00,4.694829466088668826e-04,3.624585955142111093e-05
3.620000000000000107e+00,4.684165584878181485e-04,3.616326897776773146e-05
3.620999999999999996e+00,4.672754012486010373e-04,3.608028468374169549e-05
3.621999999999999886e+00,4.660597317814005086e-04,3.599694493018428237e-05
3.623000000000000220e+00,4.647698205832098564e-04,3.591328992458834484e-05
3.624000000000000110e+00,4.634059541546844746e-04,3.582935877904195611e-05
3.625000000000000000e+00,4.619684326442366181e-04,3.574519250651836649e-05
3.625999999999999890e+00,4.604575722944798176e-04,3.566083096281265217e-05
3.627000000000000224e+00,4.588737029709619272e-04,3.557631588994766950e-05
3.628000000000000114e+00,4.572171706569231058e-04,3.549168782892192134e-05
3.629000000000000004e+00,4.554883350383347358e-04,3.540698913585868225e-05
3.629999999999999893e+00,4.536875719602806055e-04,3.532226091533133765e-05
3.631000000000000227e+00,4.518152709916720242e-04,3.523754605257970759e-05
3.632000000000000117e+00,4.498718378731595964e-04,3.515288614637869285e-05
3.633000000000000007e+00,4.478576921886794396e-04,3.506832451060738141e-05
3.633999999999999897e+00,4.457732697797152800e-04,3.498390311020636287e-05
3.635000000000000231e+00,4.436190203769202261e-04,3.489966557510250448e-05
3.636000000000000121e+00,4.413954100750033848e-04,3.481565412557012745e-05
3.637000000000000011e+00,4.391029189689135237e-04,3.473191259391180611e-05
3.637999999999999901e+00,4.367420436231006834e-04,3.464848335300606860e-05
3.639000000000000234e+00,4.343132947484525607e-04,3.456541031029973933e-05
3.640000000000000124e+00,4.318171996793402582e-04,3.448273585229904268e-05
3.641000000000000014e+00,4.292543000313102418e-04,3.440050384424949391e-05
3.641999999999999904e+00,4.266251542335065296e-04,3.431875656147934383e-05
3.643000000000000238e+00,4.239303352472130622e-04,3.423753767321706338e-05
3.644000000000000128e+00,4.211704329776322169e-04,3.415688923422038653e-05
3.645000000000000018e+00,4.183460521378060582e-04,3.407685460523255901e-05
3.645999999999999908e+00,4.154578147471692435e-04,3.399747542533245056e-05
3.647000000000000242e+00,4.125063578003771467e-04,3.391879460112096116e-05
3.648000000000000131e+00,4.094923359075851288e-04,3.384085327098099963e-05
3.649000000000000021e+00,4.064164191690195285e-04,3.376369372365905196e-05
3.649999999999999911e+00,4.032792956662194662e-04,3.368735641370743740e-05
3.651000000000000245e+00,4.000816693445094995e-04,3.361188286054046640e-05
3.652000000000000135e+00,3.968242626324138575e-04,3.353731268038320041e-05
3.653000000000000025e+00,3.935078143118879651e-04,3.346368649605085038e-05
3.653999999999999915e+00,3.901330822047951357e-04,3.339104296352894691e-05
3.655000000000000249e+00,3.867008412113992792e-04,3.331942161689824489e-05
3.656000000000000139e+00,3.832118859508752717e-04,3.324885996929416459e-05
3.657000000000000028e+00,3.796670288384722822e-04,3.317939632940556874e-05
3.657999999999999918e+00,3.760671028619033511e-04,3.311106690413734288e-05
3.659000000000000252e+00,3.724129597198760780e-04,3.304390860908538590e-05
3.660000000000000142e+00,3.687054726297982416e-04,3.297795621798467572e-05
3.661000000000000032e+00,3.649455346213626794e-04,3.291324511730672281e-05
3.661999999999999922e+00,3.611340615020414038e-04,3.284980845139713265e-05
3.663000000000000256e+00,3.572719902153850455e-04,3.278767987611197498e-05
3.664000000000000146e+00,3.533602818232169356e-04,3.272689078543990904e-05
3.665000000000000036e+00,3.493999201019987351e-04,3.266747299684756497e-05
3.665999999999999925e+00,3.453919147598919263e-04,3.260945597950353034e-05
3.667000000000000259e+00,3.413373000613828469e-04,3.255286953682674745e-05
3.668000000000000149e+00,3.372371382020291903e-04,3.249774109569081407e-05
3.669000000000000039e+00,3.330925182868335372e-04,3.244409830335452080e-05
3.669999999999999929e+00,3.289045598665086569e-04,3.239196637053480456e-05
3.671000000000000263e+00,3.246744120840842516e-04,3.234137065993504436e-05
3.672000000000000153e+00,3.204032575222251988e-04,3.229233405543950798e-05
3.673000000000000043e+00,3.160923117020512907e-04,3.224487949841500566e-05
3.673999999999999932e+00,3.117428272000245673e-04,3.219902742028518021e-05
3.675000000000000266e+00,3.073560934952247487e-04,3.215479823247935327e-05
3.676000000000000156e+00,3.029334415620915460e-04,3.211220979264306968e-05
3.677000000000000046e+00,2.984762441666707618e-04,3.207127985544124844e-05
3.677999999999999936e+00,2.939859208614273929e-04,3.203202361383099788e-05
3.679000000000000270e+00,2.894639389132566080e-04,3.199445607801097518e-05
3.680000000000000160e+00,2.849118188895076323e-04,3.195858968055439401e-05
3.681000000000000050e+00,2.803311362699984150e-04,3.192443660799314188e-05
3.681999999999999940e+00,2.757235278191785171e-04,3.189200645201151104e-05
3.683000000000000274e+00,2.710906940058496230e-04,3.186130850776843659e-05
3.684000000000000163e+00,2.664344063553328638e-04,3.183234947310055333e-05
3.685000000000000053e+00,2.617565109725566714e-04,3.180513568174352123e-05
3.685999999999999943e+00,2.570589369746920116e-04,3.177967089133689843e-05
3.687000000000000277e+00,2.523437014130527813e-04,3.175595844635332619e-05
3.688000000000000167e+00,2.476129191747002481e-04,3.173399912780148509e-05
3.689000000000000057e+00,2.428688095410757827e-04,3.171379326844199541e-05
3.689999999999999947e+00,2.381137079610756431e-04,3.169533866358643286e-05
3.691000000000000281e+00,2.333500746616323253e-04,3.167863262845072107e-05
3.692000000000000171e+00,2.285805087390216231e-04,3.166366997445313838e-05
3.693000000000000060e+00,2.238077594159724017e-04,3.165044500544168609e-05
3.693999999999999950e+00,2.190347429640763599e-04,3.163894956814776303e-05
3.695000000000000284e+00,2.142645572069604024e-04,3.162917498358922144e-05
3.696000000000000174e+00,2.095005019814665632e-04,3.162111017539901065e-05
3.697000000000000064e+00,2.047460976943429119e-04,3.161474352195491413e-05
3.697999999999999954e+00,2.000051101795897427e-04,3.161006106405524451e-05
3.699000000000000288e+00,1.952815740702804645e-04,3.160704830339562319e-05
3.700000000000000178e+00,1.905798229564140806e-04,3.160568847712510939e-05
3.701000000000000068e+00,1.859045185985214134e-04,3.160596428077760197e-05
3.701999999999999957e+00,1.812606872356347829e-04,3.160785622288708323e-05
3.703000000000000291e+00,1.766537554543539984e-04,3.161134428332943808e-05
3.704000000000000181e+00,1.720895933628419593e-04,3.161640634073943428e-05
3.705000000000000071e+00,1.675745575914627263e-04,3.162301975982970316e-05
3.705999999999999961e+00,1.631155414120253732e-04,3.163115989941888995e-05
3.707000000000000295e+00,1.587200241875795904e-04,3.164080162560216992e-05
3.708000000000000185e+00,1.543961269805995144e-04,3.165191789815403596e-05
3.709000000000000075e+00,1.501526661580545761e-04,3.166448120839776862e-05
3.709999999999999964e+00,1.459992102191537801e-04,3.167846224827857842e-05
3.711000000000000298e+00,1.419461310531428108e-04,3.169383127329886959e-05
3.712000000000000188e+00,1.380046531696415310e-04,3.171055684604939351e-05
3.713000000000000078e+00,1.341868900762864709e-04,3.172860712795719370e-05
3.713999999999999968e+00,1.305058691250631224e-04,3.174794870588415555e-05
3.714999999999999858e+00,1.269755318312348229e-04,3.176854779718734300e-05
3.716000000000000192e+00,1.236107075940581529e-04,3.179036916274051634e-05
3.717000000000000082e+00,1.204270459552253471e-04,3.181337724208638680e-05
3.717999999999999972e+00,1.174409028215078071e-04,3.183753513086380913e-05
3.718999999999999861e+00,1.146691656689727582e-04,3.186280564323575927e-05
3.720000000000000195e+00,1.121290140940756481e-04,3.188915037502368437e-05
3.721000000000000085e+00,1.098376058011783991e-04,3.191653067763200973e-05
3.721999999999999975e+00,1.078116923035277392e-04,3.194490681383430010e-05
3.722999999999999865e+00,1.060671679453292060e-04,3.197423885350640692e-05
3.724000000000000199e+00,1.046185726108187804e-04,3.200448588903073873e-05
3.725000000000000089e+00,1.034785720693414703e-04,3.203560686066341342e-05
3.725999999999999979e+00,1.026574546684509768e-04,3.206755985962424677e-05
3.726999999999999869e+00,1.021626836335887188e-04,3.210030286940671312e-05
3.728000000000000203e+00,1.019985490208363837e-04,3.213379314234054073e-05
3.729000000000000092e+00,1.021659539873144193e-04,3.216798787165946671e-05
3.729999999999999982e+00,1.026623594579549657e-04,3.220284364525497476e-05
3.730999999999999872e+00,1.034818934314819344e-04,3.223831701474283120e-05
3.732000000000000206e+00,1.046156130111433526e-04,3.227436404418496417e-05
3.733000000000000096e+00,1.060518919419359643e-04,3.231094082407359611e-05
3.733999999999999986e+00,1.077768937747047926e-04,3.234800307387635443e-05
3.734999999999999876e+00,1.097750895544689415e-04,3.238550655932744595e-05
3.736000000000000210e+00,1.120297773343086235e-04,3.242340678955422153e-05
3.737000000000000099e+00,1.145235722052300852e-04,3.246165936147373860e-05
3.737999999999999989e+00,1.172388398531059428e-04,3.250021972840790366e-05
3.738999999999999879e+00,1.201580628647747572e-04,3.253904345949990939e-05
3.740000000000000213e+00,1.232641311913954658e-04,3.257808608534432321e-05
3.741000000000000103e+00,1.265405626478366787e-04,3.261730329732984716e-05
3.741999999999999993e+00,1.299716556294388614e-04,3.265665084112205163e-05
3.742999999999999883e+00,1.335425881713766508e-04,3.269608464185525161e-05
3.744000000000000217e+00,1.372394684543797982e-04,3.273556079856697836e-05
3.745000000000000107e+00,1.410493517513480442e-04,3.277503559990682213e-05
3.745999999999999996e+00,1.449602277586850617e-04,3.281446560818232087e-05
3.746999999999999886e+00,1.489609913348415374e-04,3.285380761719140362e-05
3.748000000000000220e+00,1.530413972967199646e-04,3.289301876891446047e-05
3.749000000000000110e+00,1.571920102636328344e-04,3.293205644697142816e-05
3.750000000000000000e+00,1.614041471926587793e-04,3.297087848713019248e-05
3.750999999999999890e+00,1.656698216857206739e-04,3.300944298579964212e-05
3.752000000000000224e+00,1.699816857470212716e-04,3.304770857047351253e-05
3.753000000000000114e+00,1.743329767397107019e-04,3.308563413210688391e-05
3.754000000000000004e+00,1.787174638852534285e-04,3.312317918356380748e-05
3.754999999999999893e+00,1.831294015188904571e-04,3.316030352017657675e-05
3.756000000000000227e+00,1.875634825677693744e-04,3.319696763221687799e-05
3.757000000000000117e+00,1.920147991133543000e-04,3.323313230030499390e-05
3.758000000000000007e+00,1.964788030466345999e-04,3.326875906820214783e-05
3.758999999999999897e+00,2.009512737055720358e-04,3.330380977863522224e-05
3.760000000000000231e+00,2.054282853057614504e-04,3.333824712031445783e-05
3.761000000000000121e+00,2.099061807805921757e-04,3.337203407184678267e-05
3.762000000000000011e+00,2.143815448899321990e-04,3.340513451932301104e-05
3.762999999999999901e+00,2.188511835642340940e-04,3.343751264781841368e-05
3.764000000000000234e+00,2.233121017602627384e-04,3.346913361312508150e-05
3.765000000000000124e+00,2.277614870944501052e-04,3.349996287137909718e-05
3.766000000000000014e+00,2.321966917103858799e-04,3.352996691208832969e-05
3.766999999999999904e+00,2.366152194801064224e-04,3.355911251544980588e-05
3.768000000000000238e+00,2.410147110645363873e-04,3.358736755444715325e-05
3.769000000000000128e+00,2.453929339357050691e-04,3.361470018783361695e-05
3.770000000000000018e+00,2.497477699351495777e-04,3.364107972374577176e-05
3.770999999999999908e+00,2.540772076463959682e-04,3.366647574813564893e-05
3.772000000000000242e+00,2.583793319980105048e-04,3.369085906133648220e-05
3.773000000000000131e+00,2.626523184713219512e-04,3.371420071721237808e-05
3.774000000000000021e+00,2.668944242823134889e-04,3.373647301453012255e-05
3.774999999999999911e+00,2.711039840665210019e-04,3.375764853210174858e-05
3.776000000000000245e+00,2.752794023998732611e-04,3.377770113599530327e-05
3.777000000000000135e+00,2.794191505978595841e-04,3.379660492031200223e-05
3.778000000000000025e+00,2.835217602960549122e-04,3.381433534397392860e-05
3.778999999999999915e+00,2.875858212015942254e-04,3.383086810334363784e-05
3.780000000000000249e+00,2.916099754181695949e-04,3.384618027851050450e-05
3.781000000000000139e+00,2.955929159906930297e-04,3.386024916517614661e-05
3.782000000000000028e+00,2.995333820463585723e-04,3.387305347962190732e-05
3.782999999999999918e+00,3.034301578197050992e-04,3.388457214329033517e-05
3.784000000000000252e+00,3.072820682176298176e-04,3.389478556403385085e-05
3.785000000000000142e+00,3.110879785568072928e-04,3.390367432826110760e-05
3.786000000000000032e+00,3.148467904839209698e-04,3.391122050842742988e-05
3.786999999999999922e+00,3.185574420018385785e-04,3.391740636082269777e-05
3.788000000000000256e+00,3.222189039148830314e-04,3.392221567935774018e-05
3.789000000000000146e+00,3.258301801217506201e-04,3.392563240422550843e-05
3.790000000000000036e+00,3.293903043207284365e-04,3.392764205127679806e-05
3.790999999999999925e+00,3.328983405452758809e-04,3.392823027579011961e-05
3.792000000000000259e+00,3.363533801609241264e-04,3.392738433256706920e-05
3.793000000000000149e+00,3.397545426718460450e-04,3.392509158621589727e-05
3.794000000000000039e+00,3.431009727797359869e-04,3.392134104319145219e-05
3.794999999999999929e+00,3.463918414320874017e-04,3.391612179788693982e-05
3.796000000000000263e+00,3.496263431094942834e-04,3.390942460491634821e-05
3.797000000000000153e+00,3.528036969080414783e-04,3.390124030554674868e-05
3.798000000000000043e+00,3.559231439872641289e-04,3.389156142712954946e-05
3.798999999999999932e+00,3.589839488725800657e-04,3.388038054796567845e-05
3.800000000000000266e+00,3.619853969459614499e-04,3.386769195781481743e-05
3.801000000000000156e+00,3.649267958011764845e-04,3.385348998716560399e-05
3.802000000000000046e+00,3.678074728785935932e-04,3.383777070771284723e-05
3.802999999999999936e+00,3.706267769356817363e-04,3.382053019451656395e-05
3.804000000000000270e+00,3.733840757024400187e-04,3.380176628985040465e-05
3.805000000000000160e+00,3.760787574021612930e-04,3.378147683426478893e-05
3.806000000000000050e+00,3.787102285874669729e-04,3.375966144056033642e-05
3.806999999999999940e+00,3.812779156200678992e-04,3.373631970580617784e-05
3.808000000000000274e+00,3.837812625549877647e-04,3.371145302369208969e-05
3.809000000000000163e+00,3.862197327369315514e-04,3.368506274166270910e-05
3.810000000000000053e+00,3.885928066819876428e-04,3.365715202929252936e-05
3.810999999999999943e+00,3.908999838095896201e-04,3.362772397671648280e-05
3.812000000000000277e+00,3.931407802250861381e-04,3.359678351938681705e-05
3.813000000000000167e+00,3.953147304160890656e-04,3.356433550724114941e-05
3.814000000000000057e+00,3.974213853272936343e-04,3.353038663765824258e-05
3.814999999999999947e+00,3.994603139688212927e-04,3.349494350124409398e-05
3.816000000000000281e+00,4.014311014399708430e-04,3.345801455559977138e-05
3.817000000000000171e+00,4.033333506938156982e-04,3.341960811699613739e-05
3.818000000000000060e+00,4.051666805036568866e-04,3.337973438882342164e-05
3.818999999999999950e+00,4.069307272035026105e-04,3.333840342235687269e-05
3.820000000000000284e+00,4.086251427432834732e-04,3.329562716190025872e-05
3.821000000000000174e+00,4.102495964130569708e-04,3.325141737874141553e-05
3.822000000000000064e+00,4.118037729782707203e-04,3.320578774322411719e-05
3.822999999999999954e+00,4.132873744483406904e-04,3.315875171862828631e-05
3.824000000000000288e+00,4.147001180684533402e-04,3.311032469050638764e-05
3.825000000000000178e+00,4.160417381344212848e-04,3.306052182559937190e-05
3.826000000000000068e+00,4.173119840779312474e-04,3.300936021184760897e-05
3.826999999999999957e+00,4.185106222828844855e-04,3.295685669193631790e-05
3.828000000000000291e+00,4.196374342423765343e-04,3.290303002433832145e-05
3.829000000000000181e+00,4.206922182079372505e-04,3.284789870747126104e-05
3.830000000000000071e+00,4.216747873320613924e-04,3.279148318247480302e-05
3.830999999999999961e+00,4.225849715499105006e-04,3.273380359024814974e-05
3.832000000000000295e+00,4.234226156796412881e-04,3.267488200391694320e-05
3.833000000000000185e+00,4.241875811938317455e-04,3.261474018181211953e-05
3.834000000000000075e+00,4.248797444098716580e-04,3.255340180799253647e-05
3.834999999999999964e+00,4.254989982028225485e-04,3.249089023312275594e-05
3.836000000000000298e+00,4.260452501259376530e-04,3.242723075698834633e-05
3.837000000000000188e+00,4.265184243054967960e-04,3.236244830446754974e-05
3.838000000000000078e+00,4.269184595975931995e-04,3.229656972549458874e-05
3.838999999999999968e+00,4.272453112862810193e-04,3.222962148515981609e-05
3.839999999999999858e+00,4.274989493039425890e-04,3.216163197488231001e-05
3.841000000000000192e+00,4.276793600555284518e-04,3.209262915819487274e-05
3.842000000000000082e+00,4.277865445470953364e-04,3.202264292217362851e-05
3.842999999999999972e+00,4.278205201654005870e-04,3.195170270636121178e-05
3.843999999999999861e+00,4.277813188787405949e-04,3.187983986568552683e-05
3.845000000000000195e+00,4.276689890608951681e-04,3.180708526792409851e-05
3.846000000000000085e+00,4.274835936192561132e-04,3.173347167656537552e-05
3.846999999999999975e+00,4.272252117023191847e-04,3.165903136874203888e-05
3.847999999999999865e+00,4.268939370610065013e-04,3.158379849499396070e-05
3.849000000000000199e+00,4.264898798111680951e-04,3.150780664455371229e-05
3.850000000000000089e+00,4.260131645133928601e-04,3.143109128872797168e-05
3.850999999999999979e+00,4.254639319988532038e-04,3.135368733500826162e-05
3.851999999999999869e+00,4.248423376672886436e-04,3.127563152050794027e-05
3.853000000000000203e+00,4.241485531540098528e-04,3.119695997207992742e-05
3.854000000000000092e+00,4.233827645820862620e-04,3.111771063702643142e-05
3.854999999999999982e+00,4.225451743731592773e-04,3.103792080880122525e-05
3.855999999999999872e+00,4.216359994267561547e-04,3.095762959067882813e-05
3.857000000000000206e+00,4.206554728975038472e-04,3.087687539880150308e-05
3.858000000000000096e+00,4.196038424326001878e-04,3.079569840947528483e-05
3.858999999999999986e+00,4.184813719398925748e-04,3.071413807419987800e-05
3.859999999999999876e+00,4.172883398875137841e-04,3.063223555922724232e-05
3.861000000000000210e+00,4.160250410395167713e-04,3.055003125330401232e-05
3.862000000000000099e+00,4.146917846879424083e-04,3.046756724212287300e-05
3.862999999999999989e+00,4.132888964059237098e-04,3.038488480654482385e-05
3.863999999999999879e+00,4.118167163426671119e-04,3.030202687247853530e-05
3.865000000000000213e+00,4.102756010251706973e-04,3.021903548580735002e-05
3.866000000000000103e+00,4.086659216257407354e-04,3.013595429182619961e-05
3.866999999999999993e+00,4.069880656899336905e-04,3.005282603572638852e-05
3.867999999999999883e+00,4.052424354805174715e-04,2.996969499507611451e-05
3.869000000000000217e+00,4.034294497336725739e-04,2.988660446898797074e-05
3.870000000000000107e+00,4.015495419971154426e-04,2.980359926056204686e-05
3.870999999999999996e+00,3.996031623973981574e-04,2.972072314283005776e-05
3.871999999999999886e+00,3.975907759436354827e-04,2.963802131598273118e-05
3.873000000000000220e+00,3.955128643225628931e-04,2.955553790407071925e-05
3.874000000000000110e+00,3.933699243148179028e-04,2.947331838806595649e-05
3.875000000000000000e+00,3.911624695582385032e-04,2.939140709011095329e-05
3.875999999999999890e+00,3.888910288805452948e-04,2.930984963930768759e-05
3.877000000000000224e+00,3.865561481580790976e-04,2.922869045235737916e-05
3.878000000000000114e+00,3.841583887474401128e-04,2.914797515706225083e-05
3.879000000000000004e+00,3.816983292475979663e-04,2.906774810765787491e-05
3.879999999999999893e+00,3.791765639932102644e-04,2.898805479384773020e-05
3.881000000000000227e+00,3.765937048995637317e-04,2.890893934731549945e-05
3.882000000000000117e+00,3.739503799036388303e-04,2.883044696821733112e-05
3.883000000000000007e+00,3.712472348603809854e-04,2.875262142920260978e-05
3.883999999999999897e+00,3.684849320844322379e-04,2.867550746550234772e-05
3.885000000000000231e+00,3.656641522135835082e-04,2.859914831430180042e-05
3.886000000000000121e+00,3.627855927966066327e-04,2.852358809489041730e-05
3.887000000000000011e+00,3.598499702671234036e-04,2.844886934260032403e-05
3.887999999999999901e+00,3.568580185446310451e-04,2.837503537376196935e-05
3.889000000000000234e+00,3.538104909984979654e-04,2.830212786401431645e-05
3.890000000000000124e+00,3.507081591897307643e-04,2.823018916583774091e-05
3.891000000000000014e+00,3.475518149233966471e-04,2.815925989569709859e-05
3.891999999999999904e+00,3.443422689840133712e-04,2.808938125746698454e-05
3.893000000000000238e+00,3.410803532961648459e-04,2.802059263653409476e-05
3.894000000000000128e+00,3.377669198156739634e-04,2.795293388456675414e-05
3.895000000000000018e+00,3.344028426719347006e-04,2.788644296797882963e-05
3.895999999999999908e+00,3.309890171616000068e-04,2.782115823913768133e-05
3.897000000000000242e+00,3.275263620997535775e-04,2.775711606911589901e-05
3.898000000000000131e+00,3.240158189068588078e-04,2.769435309482868432e-05
3.899000000000000021e+00,3.204583540327795741e-04,2.763290392137737720e-05
3.899999999999999911e+00,3.168549582761203873e-04,2.757280330194239329e-05
3.901000000000000245e+00,3.132066493687398335e-04,2.751408385663319314e-05
3.902000000000000135e+00,3.095144713597319992e-04,2.745677828678961562e-05
3.903000000000000025e+00,3.057794974545336754e-04,2.740091710446410957e-05
3.903999999999999915e+00,3.020028297565442352e-04,2.734653074632671858e-05
3.905000000000000249e+00,2.981856022102724450e-04,2.729364739836850345e-05
3.906000000000000139e+00,2.943289805545547125e-04,2.724229510838577827e-05
3.907000000000000028e+00,2.904341656478355680e-04,2.719249960416912447e-05
3.907999999999999918e+00,2.865023937492766214e-04,2.714428636354760009e-05
3.909000000000000252e+00,2.825349401577149466e-04,2.709767849127223786e-05
3.910000000000000142e+00,2.785331198948768749e-04,2.705269875643567936e-05
3.911000000000000032e+00,2.744982917966844443e-04,2.700936750467911203e-05
3.911999999999999922e+00,2.704318597227646720e-04,2.696770464300248367e-05
3.913000000000000256e+00,2.663352771176779026e-04,2.692772761737116500e-05
3.914000000000000146e+00,2.622100487596113914e-04,2.688945337763200640e-05
3.915000000000000036e+00,2.580577360455948207e-04,2.685289637697744848e-05
3.915999999999999925e+00,2.538799595659583619e-04,2.681807046946508151e-05
3.917000000000000259e+00,2.496784050941777428e-04,2.678498699948934380e-05
3.918000000000000149e+00,2.454548270218231878e-04,2.675365666209207914e-05
3.919000000000000039e+00,2.412110554332619762e-04,2.672408762153331011e-05
3.919999999999999929e+00,2.369490006586811421e-04,2.669628733741140201e-05
3.921000000000000263e+00,2.326706615732892407e-04,2.667026072724189715e-05
3.922000000000000153e+00,2.283781315677232970e-04,2.664601194882946047e-05
3.923000000000000043e+00,2.240736083296954086e-04,2.662354264257761678e-05
3.923999999999999932e+00,2.197594015655351723e-04,2.660285364353573854e-05
3.925000000000000266e+00,2.154379446697646315e-04,2.658394328785362596e-05
3.926000000000000156e+00,2.111118046080535699e-04,2.656680907797813343e-05
3.927000000000000046e+00,2.067836959305412105e-04,2.655144604057942448e-05
3.927999999999999936e+00,2.024564931779535817e-04,2.653784835675907273e-05
3.929000000000000270e+00,1.981332478229261838e-04,2.652600777196269290e-05
3.930000000000000160e+00,1.938172039497390055e-04,2.651591516537252631e-05
3.931000000000000050e+00,1.895118185327456883e-04,2.650755903804988682e-05
3.931999999999999940e+00,1.852207808543651548e-04,2.650092702789860511e-05
3.933000000000000274e+00,1.809480369667070692e-04,2.649600446116852744e-05
3.934000000000000163e+00,1.766978135972450687e-04,2.649277580424315326e-05
3.935000000000000053e+00,1.724746472611727081e-04,2.649122328111635163e-05
3.935999999999999943e+00,1.682834131285222516e-04,2.649132827566602383e-05
3.937000000000000277e+00,1.641293591369657177e-04,2.649307001391660235e-05
3.938000000000000167e+00,1.600181399917387671e-04,2.649642690783905093e-05
3.939000000000000057e+00,1.559558562234157565e-04,2.650137530202238925e-05
3.939999999999999947e+00,1.519490926423190463e-04,2.650789075771149683e-05
3.941000000000000281e+00,1.480049609214300471e-04,2.651594687445802808e-05
3.942000000000000171e+00,1.441311403693611875e-04,2.652551650338723108e-05
3.943000000000000060e+00,1.403359207100578405e-04,2.653657064206190136e-05
3.943999999999999950e+00,1.366282402383746787e-04,2.654907958953815224e-05
3.945000000000000284e+00,1.330177218997390738e-04,2.656301189969304628e-05
3.946000000000000174e+00,1.295146995925189868e-04,2.657833547671247548e-05
3.947000000000000064e+00,1.261302355275744540e-04,2.659501660732863280e-05
3.947999999999999954e+00,1.228761193098239907e-04,2.661302098543127888e-05
3.949000000000000288e+00,1.197648476778481356e-04,2.663231280118288978e-05
3.950000000000000178e+00,1.168095741672968229e-04,2.665285571086835264e-05
3.951000000000000068e+00,1.140240259152067257e-04,2.667461200284135494e-05
3.951999999999999957e+00,1.114223767039755538e-04,2.669754349014820258e-05
3.953000000000000291e+00,1.090190739060935466e-04,2.672161074378287592e-05
3.954000000000000181e+00,1.068286114844808627e-04,2.674677392307319449e-05
3.955000000000000071e+00,1.048652513943577300e-04,2.677299207253648714e-05
3.955999999999999961e+00,1.031426937327087665e-04,2.680022389428956682e-05
3.957000000000000295e+00,1.016737079863135778e-04,2.682842710851784899e-05
3.958000000000000185e+00,1.004697389103074420e-04,2.685755915734918352e-05
3.959000000000000075e+00,9.954051190477318110e-05,2.688757662724951123e-05
3.959999999999999964e+00,9.889366354844674226e-05,2.691843588121711200e-05
3.961000000000000298e+00,9.853442878783783931e-05,2.695009257032921423e-05
3.962000000000000188e+00,9.846541131353275312e-05,2.698250219229195946e-05
3.963000000000000078e+00,9.868646066357846045e-05,2.701561965082529139e-05
3.963999999999999968e+00,9.919466765814423804e-05,2.704939974352498188e-05
3.965000000000000302e+00,9.998447952796670217e-05,2.708379679961514383e-05
3.966000000000000192e+00,1.010479230944763557e-04,2.711876511434610672e-05
3.967000000000000082e+00,1.023749145415402687e-04,2.715425863400932146e-05
3.967999999999999972e+00,1.039536284807668446e-04,2.719023132663316101e-05
3.968999999999999861e+00,1.057708955033320497e-04,2.722663693876859714e-05
3.970000000000000195e+00,1.078126010737248273e-04,2.726342927002015114e-05
3.971000000000000085e+00,1.100640612484543015e-04,2.730056201397571518e-05
3.971999999999999975e+00,1.125103595688477378e-04,2.733798899208131063e-05
3.972999999999999865e+00,1.151366330598589595e-04,2.737566400976534562e-05
3.974000000000000199e+00,1.179283054779815332e-04,2.741354102679989191e-05
3.975000000000000089e+00,1.208712661181986328e-04,2.745157412607431046e-05
3.975999999999999979e+00,1.239520006302664910e-04,2.748971759223128983e-05
3.976999999999999869e+00,1.271576774077944386e-04,2.752792591178141243e-05
3.978000000000000203e+00,1.304761994628469578e-04,2.756615380055127756e-05
3.979000000000000092e+00,1.338962258123890987e-04,2.760435629259690220e-05
3.979999999999999982e+00,1.374071720076278753e-04,2.764248868853002883e-05
3.980999999999999872e+00,1.409991924292563364e-04,2.768050668385622085e-05
3.982000000000000206e+00,1.446631526807051630e-04,2.771836628400748662e-05
3.983000000000000096e+00,1.483905923028840470e-04,2.775602396290122970e-05
3.983999999999999986e+00,1.521736848436352465e-04,2.779343652711247813e-05
3.984999999999999876e+00,1.560051936891744214e-04,2.783056136354215414e-05
3.986000000000000210e+00,1.598784293415565728e-04,2.786735619890389504e-05
3.987000000000000099e+00,1.637872054860897686e-04,2.790377941609716427e-05
3.987999999999999989e+00,1.677257986501082840e-04,2.793978975676163364e-05
3.988999999999999879e+00,1.716889080036529793e-04,2.797534667965777199e-05
3.990000000000000213e+00,1.756716198054402540e-04,2.801041003414484276e-05
3.991000000000000103e+00,1.796693721897872403e-04,2.804494045641172238e-05
3.991999999999999993e+00,1.836779248887929769e-04,2.807889897354591462e-05
3.992999999999999883e+00,1.876933294432089937e-04,2.811224747982154565e-05
3.994000000000000217e+00,1.917119040434685120e-04,2.814494826976073570e-05
3.995000000000000107e+00,1.957302085618925806e-04,2.817696455665733010e-05
3.995999999999999996e+00,1.997450240885461595e-04,2.820825995465911528e-05
3.996999999999999886e+00,2.037533322047639813e-04,2.823879906002207127e-05
3.998000000000000220e+00,2.077522984577398718e-04,2.826854688068885745e-05
3.999000000000000110e+00,2.117392552034856633e-04,2.829746946458271112e-05
4.000000000000000000e+00,2.157116883550104925e-04,2.832553327112908548e-05
4.001000000000000334e+00,2.196672232935062939e-04,2.835270584141576098e-05
4.001999999999999780e+00,2.236036143321949038e-04,2.837895511914165274e-05
4.003000000000000114e+00,2.275187329371714982e-04,2.840425018249729560e-05
4.004000000000000448e+00,2.314105594522202630e-04,2.842856052319731470e-05
4.004999999999999893e+00,2.352771733233271166e-04,2.845185681607220651e-05
4.006000000000000227e+00,2.391167465672059973e-04,2.847411012999790354e-05
4.006999999999999673e+00,2.429275356253891621e-04,2.849529275220254306e-05
4.008000000000000007e+00,2.467078762084889921e-04,2.851537735823954939e-05
4.009000000000000341e+00,2.504561764277754674e-04,2.853433789609096451e-05
4.009999999999999787e+00,2.541709129006900609e-04,2.855214869756397033e-05
4.011000000000000121e+00,2.578506248275996057e-04,2.856878538738762049e-05
4.012000000000000455e+00,2.614939109998494623e-04,2.858422396882525274e-05
4.012999999999999901e+00,2.650994247876977241e-04,2.859844177527455820e-05
4.014000000000000234e+00,2.686658718842381641e-04,2.861141649760393725e-05
4.014999999999999680e+00,2.721920060481724732e-04,2.862312720544643964e-05
4.016000000000000014e+00,2.756766273873502773e-04,2.863355331210592296e-05
4.017000000000000348e+00,2.791185785105550188e-04,2.864267562721633137e-05
4.017999999999999794e+00,2.825167434844238373e-04,2.865047530211431212e-05
4.019000000000000128e+00,2.858700444326113164e-04,2.865693491485777865e-05
4.020000000000000462e+00,2.891774408141971559e-04,2.866203736056128064e-05
4.020999999999999908e+00,2.924379264868266488e-04,2.866576699146733799e-05
4.022000000000000242e+00,2.956505292305008437e-04,2.866810846678085597e-05
4.022999999999999687e+00,2.988143081017842137e-04,2.866904792102312649e-05
4.024000000000000021e+00,3.019283533221163831e-04,2.866857177262180343e-05
4.025000000000000355e+00,3.049917837388888453e-04,2.866666796261252843e-05
4.025999999999999801e+00,3.080037470314331304e-04,2.866332470812740045e-05
4.027000000000000135e+00,3.109634174620926018e-04,2.865853174199627250e-05
4.028000000000000469e+00,3.138699960971779801e-04,2.865227905804059420e-05
4.028999999999999915e+00,3.167227087720070897e-04,2.864455819622341396e-05
4.030000000000000249e+00,3.195208064619431279e-04,2.863536093527217853e-05
4.030999999999999694e+00,3.222635633891264085e-04,2.862468063233246951e-05
4.032000000000000028e+00,3.249502776440612358e-04,2.861251086946457343e-05
4.033000000000000362e+00,3.275802693033878082e-04,2.859884680582600784e-05
4.033999999999999808e+00,3.301528810398628709e-04,2.858368381006432533e-05
4.035000000000000142e+00,3.326674764408323482e-04,2.856701885932877769e-05
4.036000000000000476e+00,3.351234407907279162e-04,2.854884911746229144e-05
4.036999999999999922e+00,3.375201794436973762e-04,2.852917336761287239e-05
4.038000000000000256e+00,3.398571186122292462e-04,2.850799055958345811e-05
4.038999999999999702e+00,3.421337037211207087e-04,2.848530128660295833e-05
4.040000000000000036e+00,3.443494003136771510e-04,2.846110630172903703e-05
4.041000000000000369e+00,3.465036926569114951e-04,2.843540799799851610e-05
4.041999999999999815e+00,3.485960845509670928e-04,2.840820890657746819e-05
4.043000000000000149e+00,3.506260978765224118e-04,2.837951322602138445e-05
4.044000000000000483e+00,3.525932736501387397e-04,2.834932525552152032e-05
4.044999999999999929e+00,3.544971704778508616e-04,2.831765098395752555e-05
4.046000000000000263e+00,3.563373655839564727e-04,2.828449650766683444e-05
4.046999999999999709e+00,3.581134535014577594e-04,2.824986959321314870e-05
4.048000000000000043e+00,3.598250470216600894e-04,2.821377809329876887e-05
4.049000000000000377e+00,3.614717759198732023e-04,2.817623154798264704e-05
4.049999999999999822e+00,3.630532879370985976e-04,2.813723956101458207e-05
4.051000000000000156e+00,3.645692473686384027e-04,2.809681346379451383e-05
4.052000000000000490e+00,3.660193362896775084e-04,2.805496461379470343e-05
4.052999999999999936e+00,3.674032532577852731e-04,2.801170607059164577e-05
4.054000000000000270e+00,3.687207142510658510e-04,2.796705093228790963e-05
4.054999999999999716e+00,3.699714514430870946e-04,2.792101401998389328e-05
4.056000000000000050e+00,3.711552144175639650e-04,2.787361013863133216e-05
4.057000000000000384e+00,3.722717687360721137e-04,2.782485582715294042e-05
4.057999999999999829e+00,3.733208970476569236e-04,2.777476762363150753e-05
4.059000000000000163e+00,3.743023979837422298e-04,2.772336378113022474e-05
4.060000000000000497e+00,3.752160871477606269e-04,2.767066251972430055e-05
4.060999999999999943e+00,3.760617958723092621e-04,2.761668379327919580e-05
4.062000000000000277e+00,3.768393724137958345e-04,2.756144750036862876e-05
4.062999999999999723e+00,3.775486806696172525e-04,2.750497527442901876e-05
4.064000000000000057e+00,3.781896012808559095e-04,2.744728867449306887e-05
4.065000000000000391e+00,3.787620305237294214e-04,2.738841097906442905e-05
4.065999999999999837e+00,3.792658813500482764e-04,2.732836537057631984e-05
4.067000000000000171e+00,3.797010821431655628e-04,2.726717677053521960e-05
4.068000000000000504e+00,3.800675779087480831e-04,2.720486998335470039e-05
4.068999999999999950e+00,3.803653290721143061e-04,2.714147153396477736e-05
4.070000000000000284e+00,3.805943125833623469e-04,2.707700780633028764e-05
4.070999999999999730e+00,3.807545207314705512e-04,2.701150690606997500e-05
4.072000000000000064e+00,3.808459623109644110e-04,2.694499676757283331e-05
4.073000000000000398e+00,3.808686614386482374e-04,2.687750703275328741e-05
4.073999999999999844e+00,3.808226585967975481e-04,2.680906716787528627e-05
4.075000000000000178e+00,3.807080095065893646e-04,2.673970834109659950e-05
4.076000000000000512e+00,3.805247863207952374e-04,2.666946149603920691e-05
4.076999999999999957e+00,3.802730763758014991e-04,2.659835927563058291e-05
4.078000000000000291e+00,3.799529833504765373e-04,2.652643407119029725e-05
4.078999999999999737e+00,3.795646261510742816e-04,2.645371993180219787e-05
4.080000000000000071e+00,3.791081399638592041e-04,2.638025065500617224e-05
4.081000000000000405e+00,3.785836751545194672e-04,2.630606168697184383e-05
4.081999999999999851e+00,3.779913983663530275e-04,2.623118817196034400e-05
4.083000000000000185e+00,3.773314913609740538e-04,2.615566690058110773e-05
4.084000000000000519e+00,3.766041522181107844e-04,2.607953431599503586e-05
4.084999999999999964e+00,3.758095941816767946e-04,2.600282846559979219e-05
4.086000000000000298e+00,3.749480467378363681e-04,2.592558703903669485e-05
4.086999999999999744e+00,3.740197545078745929e-04,2.584784930566063542e-05
4.088000000000000078e+00,3.730249783700137056e-04,2.576965413081617744e-05
4.089000000000000412e+00,3.719639944015402802e-04,2.569104192879575083e-05
4.089999999999999858e+00,3.708370949925625902e-04,2.561205266235716625e-05
4.091000000000000192e+00,3.696445877014522554e-04,2.553272780905350189e-05
4.092000000000000526e+00,3.683867964344028634e-04,2.545310835451123764e-05
4.092999999999999972e+00,3.670640603276794918e-04,2.537323676094509390e-05
4.094000000000000306e+00,3.656767348609863528e-04,2.529315497098513093e-05
4.094999999999999751e+00,3.642251908246838844e-04,2.521290635094609599e-05
4.096000000000000085e+00,3.627098154677960043e-04,2.513253368221311977e-05
4.097000000000000419e+00,3.611310114125471180e-04,2.505208113125509888e-05
4.097999999999999865e+00,3.594891978063050812e-04,2.497159222632755387e-05
4.099000000000000199e+00,3.577848093226581954e-04,2.489111181644417146e-05
4.099999999999999645e+00,3.560182972427509127e-04,2.481068407592407508e-05
4.100999999999999979e+00,3.541901284719184829e-04,2.473035443973582346e-05
4.102000000000000313e+00,3.523007867370344585e-04,2.465016759193579837e-05
4.102999999999999758e+00,3.503507715556021009e-04,2.457016942940478836e-05
4.104000000000000092e+00,3.483405994340243246e-04,2.449040503996160721e-05
4.105000000000000426e+00,3.462708028761616349e-04,2.441092064951578226e-05
4.105999999999999872e+00,3.441419316176037098e-04,2.433176160890956958e-05
4.107000000000000206e+00,3.419545516970162497e-04,2.425297431382388610e-05
4.107999999999999652e+00,3.397092466432326892e-04,2.417460421083505038e-05
4.108999999999999986e+00,3.374066165386096637e-04,2.409669774728539295e-05
4.110000000000000320e+00,3.350472793279968145e-04,2.401930035528799910e-05
4.110999999999999766e+00,3.326318700149785788e-04,2.394245832904846958e-05
4.112000000000000099e+00,3.301610418563536548e-04,2.386621687090263291e-05
4.113000000000000433e+00,3.276354655327162746e-04,2.379062200684271743e-05
4.113999999999999879e+00,3.250558305425809823e-04,2.371571857563130206e-05
4.115000000000000213e+00,3.224228444114827369e-04,2.364155211516453698e-05
4.115999999999999659e+00,3.197372341046990645e-04,2.356816689476026492e-05
4.116999999999999993e+00,3.169997452833331407e-04,2.349560779729682766e-05
4.118000000000000327e+00,3.142111437341291494e-04,2.342391836448917382e-05
4.118999999999999773e+00,3.113722148164480225e-04,2.335314263081453984e-05
4.120000000000000107e+00,3.084837649528155215e-04,2.328332318668314854e-05
4.121000000000000441e+00,3.055466210863921873e-04,2.321450301135034749e-05
4.121999999999999886e+00,3.025616323010171197e-04,2.314672355432663742e-05
4.123000000000000220e+00,2.995296693801279171e-04,2.308002654848866035e-05
4.123999999999999666e+00,2.964516265252310941e-04,2.301445210436313271e-05
4.125000000000000000e+00,2.933284211060751211e-04,2.295004047829377744e-05
4.126000000000000334e+00,2.901609954606087735e-04,2.288683021494949566e-05
4.126999999999999780e+00,2.869503167169191928e-04,2.282485992047452911e-05
4.128000000000000114e+00,2.836973788477417159e-04,2.276416638808809919e-05
4.129000000000000448e+00,2.804032027183466446e-04,2.270478632956487159e-05
4.129999999999999893e+00,2.770688382550754846e-04,2.264675456348786068e-05
4.131000000000000227e+00,2.736953647187977665e-04,2.259010571184596314e-05
4.131999999999999673e+00,2.702838930963638044e-04,2.253487241366432180e-05
4.133000000000000007e+00,2.668355666112793689e-04,2.248108702055762352e-05
4.134000000000000341e+00,2.633515634917984625e-04,2.242877979982793699e-05
4.134999999999999787e+00,2.598330978219007574e-04,2.237798058211285269e-05
4.136000000000000121e+00,2.562814225129204514e-04,2.232871706403773219e-05
4.137000000000000455e+00,2.526978305697977494e-04,2.228101641581785493e-05
4.137999999999999901e+00,2.490836585552535024e-04,2.223490358446098477e-05
4.139000000000000234e+00,2.454402882760130678e-04,2.219040288899483645e-05
4.139999999999999680e+00,2.417691508263470669e-04,2.214753633991162421e-05
4.141000000000000014e+00,2.380717288057308443e-04,2.210632522536252155e-05
4.142000000000000348e+00,2.343495609019155871e-04,2.206678849956592823e-05
4.142999999999999794e+00,2.306042449629859613e-04,2.202894427273946801e-05
4.144000000000000128e+00,2.268374432765364861e-04,2.199280827709893684e-05
4.145000000000000462e+00,2.230508864346038885e-04,2.195839534688272561e-05
4.145999999999999908e+00,2.192463797153844417e-04,2.192571787148316889e-05
4.147000000000000242e+00,2.154258079462256748e-04,2.189478725976297217e-05
4.147999999999999687e+00,2.115911429420999569e-04,2.186561247043856745e-05
4.149000000000000021e+00,2.077444497066484883e-04,2.183820142812256066e-05
4.150000000000000355e+00,2.038878953316655045e-04,2.181255959166337568e-05
4.150999999999999801e+00,2.000237567906066553e-04,2.178869132022161445e-05
4.152000000000000135e+00,1.961544315024824059e-04,2.176659850520740457e-05
4.153000000000000469e+00,1.922824470219598400e-04,2.174628191444958041e-05
4.153999999999999915e+00,1.884104737487789694e-04,2.172773986079363313e-05
4.155000000000000249e+00,1.845413369033152031e-04,2.171096949432408226e-05
4.155999999999999694e+00,1.806780316261781376e-04,2.169596554448947307e-05
4.157000000000000028e+00,1.768237377331789597e-04,2.168272156352587905e-05
4.158000000000000362e+00,1.729818378000153468e-04,2.167122872389210721e-05
4.158999999999999808e+00,1.691559349578310612e-04,2.166147702360177648e-05
4.160000000000000142e+00,1.653498742721704658e-04,2.165345412403630923e-05
4.161000000000000476e+00,1.615677640459381643e-04,2.164714652695261076e-05
4.161999999999999922e+00,1.578140006973804304e-04,2.164253847386954878e-05
4.163000000000000256e+00,1.540932937013482116e-04,2.163961305712327264e-05
4.163999999999999702e+00,1.504106939067682185e-04,2.163835118763910781e-05
4.165000000000000036e+00,1.467716216092402313e-04,2.163873266114072925e-05
4.166000000000000369e+00,1.431818975911244027e-04,2.164073518504705629e-05
4.166999999999999815e+00,1.396477730441836654e-04,2.164433540007690138e-05
4.168000000000000149e+00,1.361759612009199000e-04,2.164950795236278086e-05
4.169000000000000483e+00,1.327736663022427205e-04,2.165622647107694220e-05
4.169999999999999929e+00,1.294486117618521388e-04,2.166446270986926840e-05
4.171000000000000263e+00,1.262090625657921576e-04,2.167418745882972211e-05
4.171999999999999709e+00,1.230638429410518906e-04,2.168536975319769136e-05
4.173000000000000043e+00,1.200223432383037975e-04,2.169797773787325842e-05
4.174000000000000377e+00,1.170945157118936410e-04,2.171197791755034956e-05
4.174999999999999822e+00,1.142908523190207454e-04,2.172733598353076534e-05
4.176000000000000156e+00,1.116223430527985667e-04,2.174401613019355588e-05
4.177000000000000490e+00,1.091004071836504402e-04,2.176198180300303357e-05
4.177999999999999936e+00,1.067367957554304919e-04,2.178119507744555772e-05
4.179000000000000270e+00,1.045434586191411092e-04,2.180161737947843579e-05
4.179999999999999716e+00,1.025323756039370860e-04,2.182320890456648782e-05
4.181000000000000050e+00,1.007153488627070200e-04,2.184592926226327052e-05
4.182000000000000384e+00,9.910376110541682616e-05,2.186973697993926425e-05
4.182999999999999829e+00,9.770830326946962981e-05,2.189459009346803053e-05
4.184000000000000163e+00,9.653868410304292081e-05,2.192044568943424186e-05
4.185000000000000497e+00,9.560333411730915002e-05,2.194726045056693124e-05
4.185999999999999943e+00,9.490912359834777917e-05,2.197499024410918113e-05
4.187000000000000277e+00,9.446111303426840331e-05,2.200359060584409314e-05
4.187999999999999723e+00,9.426235699852736512e-05,2.203301640693213880e-05
4.189000000000000057e+00,9.431377694411440795e-05,2.206322227584106598e-05
4.190000000000000391e+00,9.461411562574335399e-05,2.209416230623668007e-05
4.190999999999999837e+00,9.515997657150111668e-05,2.212579042100705056e-05
4.192000000000000171e+00,9.594594596750883751e-05,2.215806014539899342e-05
4.193000000000000504e+00,9.696478552360382063e-05,2.219092489981126890e-05
4.193999999999999950e+00,9.820768062555899544e-05,2.222433782770611639e-05
4.195000000000000284e+00,9.966452377616841977e-05,2.225825206782596879e-05
4.195999999999999730e+00,1.013242132130301654e-04,2.229262059817596706e-05
4.197000000000000064e+00,1.031749486033045344e-04,2.232739643094003109e-05
4.198000000000000398e+00,1.052045084571801183e-04,2.236253255730028845e-05
4.198999999999999844e+00,1.074004986287655238e-04,2.239798207848224307e-05
4.200000000000000178e+00,1.097505649232607971e-04,2.243369816685798207e-05
4.201000000000000512e+00,1.122425678776693545e-04,2.246963415173915132e-05
4.201999999999999957e+00,1.148647192590389961e-04,2.250574354672775433e-05
4.203000000000000291e+00,1.176056838536713864e-04,2.254198008672356719e-05
4.203999999999999737e+00,1.204546494763744646e-04,2.257829779167049987e-05
4.205000000000000071e+00,1.234013710824975545e-04,2.261465094237551999e-05
4.206000000000000405e+00,1.264361924901525951e-04,2.265099420522207732e-05
4.206999999999999851e+00,1.295500515919029551e-04,2.268728254405339508e-05
4.208000000000000185e+00,1.327344717741665468e-04,2.272347139995422021e-05
4.209000000000000519e+00,1.359815445229510327e-04,2.275951656697127967e-05
4.209999999999999964e+00,1.392839044882547756e-04,2.279537438371483676e-05
4.211000000000000298e+00,1.426347011680477396e-04,2.283100155680068728e-05
4.211999999999999744e+00,1.460275671752566469e-04,2.286635541580361731e-05
4.213000000000000078e+00,1.494565864741037239e-04,2.290139370323658683e-05
4.214000000000000412e+00,1.529162615778988381e-04,2.293607487838895945e-05
4.214999999999999858e+00,1.564014824473771012e-04,2.297035781654400500e-05
4.216000000000000192e+00,1.599074956920661821e-04,2.300420216909579397e-05
4.217000000000000526e+00,1.634298763166874380e-04,2.303756802768390334e-05
4.217999999999999972e+00,1.669645002720045635e-04,2.307041633226833725e-05
4.219000000000000306e+00,1.705075198939520254e-04,2.310270846957289753e-05
4.219999999999999751e+00,1.740553401508022457e-04,2.313440671853205863e-05
4.221000000000000085e+00,1.776045978404127974e-04,2.316547384315357009e-05
4.222000000000000419e+00,1.811521414467509214e-04,2.319587355196956092e-05
4.222999999999999865e+00,1.846950138631948729e-04,2.322557003354660228e-05
4.224000000000000199e+00,1.882304355133505944e-04,2.325452846949482703e-05
4.224999999999999645e+00,1.917557900880846340e-04,2.328271453252242585e-05
4.225999999999999979e+00,1.952686104886247555e-04,2.331009494759123769e-05
4.227000000000000313e+00,1.987665671993404882e-04,2.333663692243383609e-05
4.227999999999999758e+00,2.022474566596456347e-04,2.336230873913520379e-05
4.229000000000000092e+00,2.057091918276504627e-04,2.338707917332891881e-05
4.230000000000000426e+00,2.091497924242326765e-04,2.341091812770913172e-05
4.230999999999999872e+00,2.125673773466190254e-04,2.343379599045504480e-05
4.232000000000000206e+00,2.159601566480385474e-04,2.345568432840529813e-05
4.232999999999999652e+00,2.193264253575786886e-04,2.347655517808249897e-05
4.233999999999999986e+00,2.226645567330328790e-04,2.349638176992529062e-05
4.235000000000000320e+00,2.259729973183721306e-04,2.351513781035907601e-05
4.235999999999999766e+00,2.292502613432812603e-04,2.353279822212302045e-05
4.237000000000000099e+00,2.324949268037129855e-04,2.354933840541815674e-05
4.238000000000000433e+00,2.357056306226262832e-04,2.356473502414752760e-05
4.238999999999999879e+00,2.388810655691196651e-04,2.357896519086809023e-05
4.240000000000000213e+00,2.420199762668001501e-04,2.359200728846752893e-05
4.240999999999999659e+00,2.451211566089925927e-04,2.360384016215033126e-05
4.241999999999999993e+00,2.481834463636063064e-04,2.361444395368463735e-05
4.243000000000000327e+00,2.512057292428294302e-04,2.362379923661065068e-05
4.243999999999999773e+00,2.541869298757643285e-04,2.363188792793101520e-05
4.245000000000000107e+00,2.571260124155178234e-04,2.363869236099542948e-05
4.246000000000000441e+00,2.600219779324562425e-04,2.364419620721875900e-05
4.246999999999999886e+00,2.628738631958799023e-04,2.364838355253852669e-05
4.248000000000000220e+00,2.656807384691252773e-04,2.365123985256965079e-05
4.248999999999999666e+00,2.684417067036989381e-04,2.365275096197260921e-05
4.250000000000000000e+00,2.711559015031600201e-04,2.365290410899278044e-05
4.251000000000000334e+00,2.738224865297044994e-04,2.365168691369307912e-05
4.251999999999999780e+00,2.764406537664385304e-04,2.364908839431905223e-05
4.253000000000000114e+00,2.790096230428872862e-04,2.364509793202363699e-05
4.254000000000000448e+00,2.815286405262744547e-04,2.363970632467638850e-05
4.254999999999999893e+00,2.839969785243458712e-04,2.363290472442355217e-05
4.256000000000000227e+00,2.864139339697532177e-04,2.362468571248158735e-05
4.256999999999999673e+00,2.887788283143156889e-04,2.361504220947001622e-05
4.258000000000000007e+00,2.910910063118971806e-04,2.360396856514594449e-05
4.259000000000000341e+00,2.933498359830190695e-04,2.359145945921347495e-05
4.259999999999999787e+00,2.955547073601647013e-04,2.357751102793047699e-05
4.261000000000000121e+00,2.977050326699824385e-04,2.356211971857433732e-05
4.262000000000000455e+00,2.998002452315386580e-04,2.354528343406781044e-05
4.262999999999999901e+00,3.018397996505954497e-04,2.352700036596014802e-05
4.264000000000000234e+00,3.038231707710215045e-04,2.350727017730535362e-05
4.264999999999999680e+00,3.057498538817992142e-04,2.348609281605876513e-05
4.266000000000000014e+00,3.076193637861107969e-04,2.346346970933856841e-05
4.267000000000000348e+00,3.094312351133833919e-04,2.343940254978152366e-05
4.267999999999999794e+00,3.111850214003779530e-04,2.341389450985015413e-05
4.269000000000000128e+00,3.128802954717460551e-04,2.338694900896216630e-05
4.270000000000000462e+00,3.145166485144290430e-04,2.335857097139423466e-05
4.270999999999999908e+00,3.160936904835834338e-04,2.332876555217866437e-05
4.272000000000000242e+00,3.176110492786736765e-04,2.329753940807418054e-05
4.272999999999999687e+00,3.190683711816617841e-04,2.326489941437899262e-05
4.274000000000000021e+00,3.204653200933002565e-04,2.323085394374423799e-05
4.275000000000000355e+00,3.218015779250480725e-04,2.319541157089032493e-05
4.275999999999999801e+00,3.230768438126561904e-04,2.315858239073999460e-05
4.277000000000000135e+00,3.242908346364103598e-04,2.312037668304812500e-05
4.278000000000000469e+00,3.254432842176406006e-04,2.308080624918946376e-05
4.278999999999999915e+00,3.265339438056058790e-04,2.303988307399646243e-05
4.280000000000000249e+00,3.275625814900447468e-04,2.299762063367061593e-05
4.280999999999999694e+00,3.285289826194356575e-04,2.295403255886124076e-05
4.282000000000000028e+00,3.294329490050717374e-04,2.290913402127776267e-05
4.283000000000000362e+00,3.302742995174398513e-04,2.286294033283639280e-05
4.283999999999999808e+00,3.310528693930158859e-04,2.281546832809951432e-05
4.285000000000000142e+00,3.317685107702067005e-04,2.276673496140974048e-05
4.286000000000000476e+00,3.324210919804464876e-04,2.271675871482828967e-05
4.286999999999999922e+00,3.330104980850933098e-04,2.266555818259346307e-05
4.288000000000000256e+00,3.335366302508422373e-04,2.261315347520664943e-05
4.288999999999999702e+00,3.339994062548007131e-04,2.255956480337082285e-05
4.290000000000000036e+00,3.343987598233776298e-04,2.250481389242520299e-05
4.291000000000000369e+00,3.347346411794603800e-04,2.244892255399935603e-05
4.291999999999999815e+00,3.350070164208407745e-04,2.239191411667726026e-05
4.293000000000000149e+00,3.352158680714869611e-04,2.233381196218210904e-05
4.294000000000000483e+00,3.353611943951830053e-04,2.227464100022277031e-05
4.294999999999999929e+00,3.354430100226230243e-04,2.221442617011008393e-05
4.296000000000000263e+00,3.354613453050830896e-04,2.215319390927534136e-05
4.296999999999999709e+00,3.354162468152010372e-04,2.209097069372533063e-05
4.298000000000000043e+00,3.353077767243216540e-04,2.202778451638524285e-05
4.299000000000000377e+00,3.351360134284758177e-04,2.196366336099738167e-05
4.299999999999999822e+00,3.349010509531188105e-04,2.189863668770013674e-05
4.301000000000000156e+00,3.346029994444396768e-04,2.183273396835735787e-05
4.302000000000000490e+00,3.342419845830931022e-04,2.176598614432277226e-05
4.302999999999999936e+00,3.338181481665163769e-04,2.169842411257788639e-05
4.304000000000000270e+00,3.333316475359759815e-04,2.163008022819613776e-05
4.304999999999999716e+00,3.327826561503213049e-04,2.156098677913854443e-05
4.306000000000000050e+00,3.321713628692483499e-04,2.149117753180599936e-05
4.307000000000000384e+00,3.314979725983943333e-04,2.142068617264603455e-05
4.307999999999999829e+00,3.307627057966930242e-04,2.134954780050260317e-05
4.309000000000000163e+00,3.299657989448087376e-04,2.127779742026815303e-05
4.310000000000000497e+00,3.291075039944230509e-04,2.120547143657962530e-05
4.310999999999999943e+00,3.281880890040227757e-04,2.113260610463398132e-05
4.312000000000000277e+00,3.272078375567779337e-04,2.105923905922709824e-05
4.312999999999999723e+00,3.261670493168880125e-04,2.098540777162435158e-05
4.314000000000000057e+00,3.250660394639688709e-04,2.091115107838676667e-05
4.315000000000000391e+00,3.239051393291068285e-04,2.083650761046323361e-05
4.315999999999999837e+00,3.226846958281897205e-04,2.076151731835962786e-05
4.317000000000000171e+00,3.214050720951433082e-04,2.068621990775614688e-05
4.318000000000000504e+00,3.200666469366385183e-04,2.061065637453517258e-05
4.318999999999999950e+00,3.186698154235150546e-04,2.053486745102232216e-05
4.320000000000000284e+00,3.172149884569077575e-04,2.045889507815377973e-05
4.320999999999999730e+00,3.157025933310765521e-04,2.038278088470705103e-05
4.322000000000000064e+00,3.141330732073234727e-04,2.030656772794480684e-05
4.323000000000000398e+00,3.125068878353978578e-04,2.023029808131015828e-05
4.323999999999999844e+00,3.108245130971688287e-04,2.015401554265428162e-05
4.325000000000000178e+00,3.090864416153582973e-04,2.007776329743609536e-05
4.326000000000000512e+00,3.072931822669561263e-04,2.000158564660856425e-05
4.326999999999999957e+00,3.054452609515946430e-04,1.992552640533622806e-05
4.328000000000000291e+00,3.035432202050763182e-04,1.984963038257092727e-05
4.328999999999999737e+00,3.015876197897900991e-04,1.977394188984538665e-05
4.330000000000000071e+00,2.995790363621068063e-04,1.969850619764585233e-05
4.331000000000000405e+00,2.975180642570621073e-04,1.962336796647094108e-05
4.331999999999999851e+00,2.954053151186657481e-04,1.954857274232813964e-05
4.333000000000000185e+00,2.932414186746486813e-04,1.947416540761715521e-05
4.334000000000000519e+00,2.910270224264533984e-04,1.940019165770134063e-05
4.334999999999999964e+00,2.887627925114323721e-04,1.932669644535218835e-05
4.336000000000000298e+00,2.864494134795540162e-04,1.925372542327267726e-05
4.336999999999999744e+00,2.840875891342302569e-04,1.918132342952169164e-05
4.338000000000000078e+00,2.816780423411019202e-04,1.910953594072840777e-05
4.339000000000000412e+00,2.792215159965193453e-04,1.903840753493040314e-05
4.339999999999999858e+00,2.767187729630794096e-04,1.896798329496987483e-05
4.341000000000000192e+00,2.741705970829858767e-04,1.889830730940879347e-05
4.342000000000000526e+00,2.715777931275740391e-04,1.882942410703873903e-05
4.342999999999999972e+00,2.689411879363482047e-04,1.876137713691755662e-05
4.344000000000000306e+00,2.662616305557810961e-04,1.869421013489119493e-05
4.344999999999999751e+00,2.635399934448918601e-04,1.862796566277134415e-05
4.346000000000000085e+00,2.607771726687146811e-04,1.856268649155354744e-05
4.347000000000000419e+00,2.579740892966695125e-04,1.849841411823199678e-05
4.347999999999999865e+00,2.551316898233482039e-04,1.843519009042611555e-05
4.349000000000000199e+00,2.522509476543655484e-04,1.837305458024391446e-05
4.350000000000000533e+00,2.493328636508353679e-04,1.831204772373559112e-05
4.350999999999999979e+00,2.463784678975655326e-04,1.825220816862651248e-05
4.352000000000000313e+00,2.433888204847214052e-04,1.819357437762462526e-05
4.352999999999999758e+00,2.403650134466075224e-04,1.813618323650758858e-05
4.354000000000000092e+00,2.373081718075419197e-04,1.808007133318053914e-05
4.355000000000000426e+00,2.342194558495024612e-04,1.802527356460723057e-05
4.355999999999999872e+00,2.311000624937658112e-04,1.797182438364735305e-05
4.357000000000000206e+00,2.279512278732101830e-04,1.791975645714048365e-05
4.357999999999999652e+00,2.247742290697617076e-04,1.786910189899650848e-05
4.358999999999999986e+00,2.215703871252475566e-04,1.781989094301782424e-05
4.360000000000000320e+00,2.183410692771839130e-04,1.777215313671801978e-05
4.360999999999999766e+00,2.150876924918421174e-04,1.772591604289917581e-05
4.362000000000000099e+00,2.118117262096508269e-04,1.768120642704655031e-05
4.363000000000000433e+00,2.085146964666260191e-04,1.763804900206579501e-05
4.363999999999999879e+00,2.051981894104193112e-04,1.759646754890837467e-05
4.365000000000000213e+00,2.018638561636304583e-04,1.755648370606634675e-05
4.365999999999999659e+00,1.985134170750855293e-04,1.751811809849175794e-05
4.366999999999999993e+00,1.951486675160193430e-04,1.748138914505945911e-05
4.368000000000000327e+00,1.917714831686572689e-04,1.744631414141007119e-05
4.368999999999999773e+00,1.883838269334760695e-04,1.741290810975511659e-05
4.370000000000000107e+00,1.849877553516851266e-04,1.738118487455578035e-05
4.371000000000000441e+00,1.815854267556795722e-04,1.735115596256134749e-05
4.371999999999999886e+00,1.781791092696773343e-04,1.732283160784933642e-05
4.373000000000000220e+00,1.747711905328892140e-04,1.729621970008378721e-05
4.373999999999999666e+00,1.713641871875465177e-04,1.727132679751969689e-05
4.375000000000000000e+00,1.679607564943928831e-04,1.724815710174652699e-05
4.376000000000000334e+00,1.645637079287485302e-04,1.722671341921412340e-05
4.376999999999999780e+00,1.611760167005192937e-04,1.720699620872702317e-05
4.378000000000000114e+00,1.578008375450876599e-04,1.718900450901011636e-05
4.379000000000000448e+00,1.544415206729683439e-04,1.717273501485631906e-05
4.379999999999999893e+00,1.511016278243734919e-04,1.715818298153236560e-05
4.381000000000000227e+00,1.477849506077031022e-04,1.714534135723469417e-05
4.381999999999999673e+00,1.444955289353845509e-04,1.713420164910895273e-05
4.383000000000000007e+00,1.412376715108492622e-04,1.712475310511672491e-05
4.384000000000000341e+00,1.380159762272390334e-04,1.711698354476874105e-05
4.384999999999999787e+00,1.348353521790446677e-04,1.711087859608977597e-05
4.386000000000000121e+00,1.317010409649533990e-04,1.710642248050313550e-05
4.387000000000000455e+00,1.286186386576140925e-04,1.710359730396150530e-05
4.387999999999999901e+00,1.255941158694023202e-04,1.710238381144639036e-05
4.389000000000000234e+00,1.226338369038096842e-04,1.710276072328304866e-05
4.389999999999999680e+00,1.197445748081145693e-04,1.710470544754645554e-05
4.391000000000000014e+00,1.169335228733331725e-04,1.710819347426573519e-05
4.392000000000000348e+00,1.142082987397592637e-04,1.711319905461283688e-05
4.392999999999999794e+00,1.115769407619565261e-04,1.711969463817124634e-05
4.394000000000000128e+00,1.090478924860683810e-04,1.712765149888081131e-05
4.395000000000000462e+00,1.066299742523790057e-04,1.713703923763052150e-05
4.395999999999999908e+00,1.043323368771606377e-04,1.714782637339114734e-05
4.397000000000000242e+00,1.021643964469916830e-04,1.715997987574349246e-05
4.397999999999999687e+00,1.001357458707217421e-04,1.717346572135266348e-05
4.399000000000000021e+00,9.825604274187884572e-05,1.718824849069562957e-05
4.400000000000000355e+00,9.653487081309614624e-05,1.720429185628763192e-05
4.400999999999999801e+00,9.498157765530999667e-05,1.722155823595157101e-05
4.402000000000000135e+00,9.360508937276963801e-05,1.724000925310054504e-05
4.403000000000000469e+00,9.241370908766670096e-05,1.725960541308075013e-05
4.403999999999999915e+00,9.141490553896743521e-05,1.728030652051286691e-05
4.405000000000000249e+00,9.061510352923958283e-05,1.730207142381119594e-05
4.405999999999999694e+00,9.001948648763086669e-05,1.732485837752374930e-05
4.407000000000000028e+00,8.963182559983136181e-05,1.734862481104946727e-05
4.408000000000000362e+00,8.945434653878715542e-05,1.737332766460687088e-05
4.408999999999999808e+00,8.948764522012401189e-05,1.739892321338843301e-05
4.410000000000000142e+00,8.973065832301358488e-05,1.742536733913208405e-05
4.411000000000000476e+00,9.018069229297246748e-05,1.745261539577498309e-05
4.411999999999999922e+00,9.083350761324581900e-05,1.748062242656623285e-05
4.413000000000000256e+00,9.168345270957038869e-05,1.750934309047148018e-05
4.413999999999999702e+00,9.272363624203355879e-05,1.753873184268857975e-05
4.415000000000000036e+00,9.394612657552988127e-05,1.756874288587007357e-05
4.416000000000000369e+00,9.534216450972776301e-05,1.759933030897411376e-05
4.416999999999999815e+00,9.690237782621920594e-05,1.763044807787620690e-05
4.418000000000000149e+00,9.861698653504327868e-05,1.766205011401249621e-05
4.419000000000000483e+00,1.004759914299768281e-04,1.769409032909480722e-05
4.419999999999999929e+00,1.024693400256597393e-04,1.772652267914964894e-05
4.421000000000000263e+00,1.045870674234331628e-04,1.775930124654998698e-05
4.421999999999999709e+00,1.068194108392355650e-04,1.779238021045680582e-05
4.423000000000000043e+00,1.091568992141408887e-04,1.782571395360320389e-05
4.424000000000000377e+00,1.115904197010678795e-04,1.785925704827528686e-05
4.424999999999999822e+00,1.141112637745391226e-04,1.789296440610804360e-05
4.426000000000000156e+00,1.167111558494999190e-04,1.792679114384690398e-05
4.427000000000000490e+00,1.193822678260259002e-04,1.796069278930050001e-05
4.427999999999999936e+00,1.221172221992553703e-04,1.799462517190055991e-05
4.429000000000000270e+00,1.249090862682115748e-04,1.802854462024428930e-05
4.429999999999999716e+00,1.277513598785367242e-04,1.806240778434487998e-05
4.431000000000000050e+00,1.306379584703638570e-04,1.809617190431779427e-05
4.432000000000000384e+00,1.335631929970477409e-04,1.812979457871225313e-05
4.432999999999999829e+00,1.365217479695938032e-04,1.816323406293212769e-05
4.434000000000000163e+00,1.395086586030595604e-04,1.819644900990438489e-05
4.435000000000000497e+00,1.425192876671032682e-04,1.822939880276650383e-05
4.435999999999999943e+00,1.455493027918714085e-04,1.826204325268493075e-05
4.437000000000000277e+00,1.485946543523535999e-04,1.829434295844289626e-05
4.437999999999999723e+00,1.516515544580495300e-04,1.832625897256928748e-05
4.439000000000000057e+00,1.547164569371398731e-04,1.835775318815815443e-05
4.440000000000000391e+00,1.577860387338191951e-04,1.838878795834869611e-05
4.440999999999999837e+00,1.608571823320503996e-04,1.841932653003120160e-05
4.442000000000000171e+00,1.639269597256139512e-04,1.844933264960790778e-05
4.443000000000000504e+00,1.669926173988621270e-04,1.847877100011242906e-05
4.443999999999999950e+00,1.700515626370378462e-04,1.850760674148717888e-05
4.445000000000000284e+00,1.731013508487246337e-04,1.853580603791314666e-05
4.445999999999999730e+00,1.761396741010665405e-04,1.856333555846191526e-05
4.447000000000000064e+00,1.791643504674963539e-04,1.859016294682071601e-05
4.448000000000000398e+00,1.821733145257721455e-04,1.861625637181166444e-05
4.448999999999999844e+00,1.851646084086218814e-04,1.864158507881481333e-05
4.450000000000000178e+00,1.881363739203683987e-04,1.866611879486368994e-05
4.451000000000000512e+00,1.910868451753428043e-04,1.868982833745377753e-05
4.451999999999999957e+00,1.940143420572168367e-04,1.871268502952894773e-05
4.453000000000000291e+00,1.969172639835983123e-04,1.873466128813420701e-05
4.453999999999999737e+00,1.997940845920483913e-04,1.875573004662040144e-05
4.455000000000000071e+00,2.026433466009044081e-04,1.877586536262428320e-05
4.456000000000000405e+00,2.054636573558626359e-04,1.879504179126499354e-05
4.456999999999999851e+00,2.082536845326712828e-04,1.881323503156348724e-05
4.458000000000000185e+00,2.110121525099631053e-04,1.883042127204347167e-05
4.459000000000000519e+00,2.137378388335949822e-04,1.884657787731008628e-05
4.459999999999999964e+00,2.164295711348011527e-04,1.886168269240973575e-05
4.461000000000000298e+00,2.190862241412513587e-04,1.887571474827442946e-05
4.461999999999999744e+00,2.217067172374480170e-04,1.888865353895186758e-05
4.463000000000000078e+00,2.242900118748503960e-04,1.890047976684983938e-05
4.464000000000000412e+00,2.268351095939123067e-04,1.891117460175919729e-05
4.464999999999999858e+00,2.293410498921728976e-04,1.892072041006606612e-05
4.466000000000000192e+00,2.318069084807704392e-04,1.892910001007184660e-05
4.467000000000000526e+00,2.342317955245636779e-04,1.893629744943152329e-05
4.467999999999999972e+00,2.366148542922781486e-04,1.894229720800330081e-05
4.469000000000000306e+00,2.389552595640297259e-04,1.894708500044417989e-05
4.469999999999999751e+00,2.412522164826294709e-04,1.895064697262252603e-05
4.471000000000000085e+00,2.435049592819854623e-04,1.895297051351713366e-05
4.472000000000000419e+00,2.457127503419990729e-04,1.895404342310006825e-05
4.472999999999999865e+00,2.478748790484261509e-04,1.895385474328972991e-05
4.474000000000000199e+00,2.499906610803310581e-04,1.895239391556221819e-05
4.475000000000000533e+00,2.520594373843231570e-04,1.894965163950335826e-05
4.475999999999999979e+00,2.540805735681526695e-04,1.894561899799247667e-05
4.477000000000000313e+00,2.560534590235928544e-04,1.894028833981156588e-05
4.477999999999999758e+00,2.579775064390020089e-04,1.893365238881077248e-05
4.479000000000000092e+00,2.598521511095590341e-04,1.892570512598281294e-05
4.480000000000000426e+00,2.616768505054446834e-04,1.891644089691276945e-05
4.480999999999999872e+00,2.634510836135804646e-04,1.890585531847589236e-05
4.482000000000000206e+00,2.651743505774814525e-04,1.889394435497805308e-05
4.482999999999999652e+00,2.668461721170599160e-04,1.888070525226779827e-05
4.483999999999999986e+00,2.684660894013108723e-04,1.886613558025532409e-05
4.485000000000000320e+00,2.700336634981593902e-04,1.885023417557962078e-05
4.485999999999999766e+00,2.715484750843052660e-04,1.883300020595658707e-05
4.487000000000000099e+00,2.730101240202504123e-04,1.881443411882843984e-05
4.488000000000000433e+00,2.744182292562926751e-04,1.879453666455089267e-05
4.488999999999999879e+00,2.757724284149488361e-04,1.877330987522376221e-05
4.490000000000000213e+00,2.770723776370560723e-04,1.875075608636316395e-05
4.490999999999999659e+00,2.783177512269088437e-04,1.872687891984026228e-05
4.491999999999999993e+00,2.795082416354064347e-04,1.870168226651496794e-05
4.493000000000000327e+00,2.806435590711306612e-04,1.867517129967353234e-05
4.493999999999999773e+00,2.817234314763919414e-04,1.864735146916689725e-05
4.495000000000000107e+00,2.827476041923185400e-04,1.861822951328479165e-05
4.496000000000000441e+00,2.837158399259168801e-04,1.858781244052228090e-05
4.496999999999999886e+00,2.846279185656586195e-04,1.855610851837524478e-05
4.498000000000000220e+00,2.854836371258866667e-04,1.852312625916188008e-05
4.498999999999999666e+00,2.862828093915394220e-04,1.848887548289775235e-05
4.500000000000000000e+00,2.870252660439818722e-04,1.845336624064513559e-05
4.501000000000000334e+00,2.877108543923547119e-04,1.841660986493351182e-05
4.501999999999999780e+00,2.883394384058636192e-04,1.837861791285524097e-05
4.503000000000000114e+00,2.889108985189897585e-04,1.833940320488360644e-05
4.504000000000000448e+00,2.894251315796323907e-04,1.829897879454815525e-05
4.504999999999999893e+00,2.898820506500209481e-04,1.825735903131974820e-05
4.506000000000000227e+00,2.902815851415634389e-04,1.821455845640046630e-05
4.506999999999999673e+00,2.906236805676846177e-04,1.817059288459656801e-05
4.508000000000000007e+00,2.909082986343634273e-04,1.812547831827836367e-05
4.509000000000000341e+00,2.911354170042811866e-04,1.807923203919671273e-05
4.509999999999999787e+00,2.913050293772887454e-04,1.803187151405957934e-05
4.511000000000000121e+00,2.914171452831801584e-04,1.798341548634082161e-05
4.512000000000000455e+00,2.914717901763483592e-04,1.793388288503804364e-05
4.512999999999999901e+00,2.914690053188962945e-04,1.788329388872685613e-05
4.514000000000000234e+00,2.914088478125322003e-04,1.783166883404779649e-05
4.514999999999999680e+00,2.912913904072414743e-04,1.777902933242780039e-05
4.516000000000000014e+00,2.911167216581242727e-04,1.772539714077352822e-05
4.517000000000000348e+00,2.908849457118528928e-04,1.767079526866342125e-05
4.517999999999999794e+00,2.905961823945999193e-04,1.761524688188996189e-05
4.519000000000000128e+00,2.902505670843142207e-04,1.755877640228214676e-05
4.520000000000000462e+00,2.898482508556717865e-04,1.750140835417678115e-05
4.520999999999999908e+00,2.893894002822864600e-04,1.744316851122836341e-05
4.522000000000000242e+00,2.888741975374884818e-04,1.738408278752172280e-05
4.522999999999999687e+00,2.883028402868760966e-04,1.732417831188392364e-05
4.524000000000000021e+00,2.876755418216938882e-04,1.726348229918247824e-05
4.525000000000000355e+00,2.869925309119007793e-04,1.720202318860228241e-05
4.525999999999999801e+00,2.862540518939363601e-04,1.713982953911832150e-05
4.527000000000000135e+00,2.854603645506981354e-04,1.707693112464180678e-05
4.528000000000000469e+00,2.846117442924924281e-04,1.701335778234363955e-05
4.528999999999999915e+00,2.837084820850670989e-04,1.694914051466458741e-05
4.530000000000000249e+00,2.827508845479900453e-04,1.688431038806905378e-05
4.530999999999999694e+00,2.817392737567358477e-04,1.681889969137607740e-05
4.532000000000000028e+00,2.806739874887808511e-04,1.675294075445336037e-05
4.533000000000000362e+00,2.795553792381980985e-04,1.668646700835048783e-05
4.533999999999999808e+00,2.783838182656638797e-04,1.661951192045272885e-05
4.535000000000000142e+00,2.771596894825109820e-04,1.655211013125625362e-05
4.536000000000000476e+00,2.758833937026607380e-04,1.648429628124332741e-05
4.536999999999999922e+00,2.745553475773689078e-04,1.641610612504160237e-05
4.538000000000000256e+00,2.731759838733119903e-04,1.634757536546501715e-05
4.538999999999999702e+00,2.717457513657476091e-04,1.627874078050988314e-05
4.540000000000000036e+00,2.702651150241550788e-04,1.620963913250167375e-05
4.541000000000000369e+00,2.687345560742909084e-04,1.614030820831386593e-05
4.541999999999999815e+00,2.671545722209540757e-04,1.607078572386006659e-05
4.543000000000000149e+00,2.655256776640471271e-04,1.600111041981692409e-05
4.544000000000000483e+00,2.638484034062092199e-04,1.593132090858044063e-05
4.544999999999999929e+00,2.621232972451892481e-04,1.586145678732216616e-05
4.546000000000000263e+00,2.603509241165939160e-04,1.579155751325366357e-05
4.546999999999999709e+00,2.585318662350058125e-04,1.572166343922978967e-05
4.548000000000000043e+00,2.566667233808515966e-04,1.565181475684005209e-05
4.549000000000000377e+00,2.547561130167931066e-04,1.558205254236467931e-05
4.549999999999999822e+00,2.528006707701153607e-04,1.551241761574601746e-05
4.551000000000000156e+00,2.508010506122575352e-04,1.544295160015395668e-05
4.552000000000000490e+00,2.487579252532945580e-04,1.537369585907150587e-05
4.552999999999999936e+00,2.466719864220330420e-04,1.530469251340571484e-05
4.554000000000000270e+00,2.445439454079861700e-04,1.523598334738487245e-05
4.554999999999999716e+00,2.423745334023303419e-04,1.516761081267560120e-05
4.556000000000000050e+00,2.401645021129379925e-04,1.509961694867020327e-05
4.557000000000000384e+00,2.379146241125400089e-04,1.503204442337011287e-05
4.557999999999999829e+00,2.356256936058664757e-04,1.496493543482062507e-05
4.559000000000000163e+00,2.332985269368589485e-04,1.489833269543552047e-05
4.560000000000000497e+00,2.309339633743597573e-04,1.483227840405554447e-05
4.560999999999999943e+00,2.285328658013144722e-04,1.476681517431209437e-05
4.562000000000000277e+00,2.260961217010627863e-04,1.470198497691471823e-05
4.562999999999999723e+00,2.236246438514611452e-04,1.463783014955564160e-05
4.564000000000000057e+00,2.211193714758409546e-04,1.457439234535124533e-05
4.565000000000000391e+00,2.185812712511054799e-04,1.451171342852150581e-05
4.565999999999999837e+00,2.160113385976517909e-04,1.444983448068859358e-05
4.567000000000000171e+00,2.134105988648663660e-04,1.438879669640645985e-05
4.568000000000000504e+00,2.107801088867530869e-04,1.432864038251175239e-05
4.568999999999999950e+00,2.081209583851490255e-04,1.426940585423225598e-05
4.570000000000000284e+00,2.054342717858467294e-04,1.421113245333583085e-05
4.570999999999999730e+00,2.027212099689543049e-04,1.415385940082244466e-05
4.572000000000000064e+00,1.999829724388300868e-04,1.409762483251621979e-05
4.573000000000000398e+00,1.972207994128044660e-04,1.404246662542442722e-05
4.573999999999999844e+00,1.944359743468899180e-04,1.398842147782184860e-05
4.575000000000000178e+00,1.916298264783267667e-04,1.393552571051147249e-05
4.576000000000000512e+00,1.888037339006908987e-04,1.388381433033036662e-05
4.576999999999999957e+00,1.859591265130330678e-04,1.383332185931352158e-05
4.578000000000000291e+00,1.830974896769283584e-04,1.378408140467100232e-05
4.578999999999999737e+00,1.802203678966571006e-04,1.373612542120813830e-05
4.580000000000000071e+00,1.773293690382259720e-04,1.368948486935943423e-05
4.581000000000000405e+00,1.744261687665624248e-04,1.364418992166493772e-05
4.581999999999999851e+00,1.715125156283324242e-04,1.360026913882827255e-05
4.583000000000000185e+00,1.685902362695750143e-04,1.355775018644744977e-05
4.584000000000000519e+00,1.656612415138779325e-04,1.351665900250591144e-05
4.584999999999999964e+00,1.627275326245938597e-04,1.347702049264209004e-05
4.586000000000000298e+00,1.597912084328467763e-04,1.343885775587795511e-05
4.586999999999999744e+00,1.568544727385850937e-04,1.340219275055201512e-05
4.588000000000000078e+00,1.539196427345307741e-04,1.336704553983752353e-05
4.589000000000000412e+00,1.509891577721942898e-04,1.333343492403777106e-05
4.589999999999999858e+00,1.480655891274608308e-04,1.330137773812338534e-05
4.591000000000000192e+00,1.451516501679606141e-04,1.327088946410339410e-05
4.592000000000000526e+00,1.422502076188887036e-04,1.324198355979496561e-05
4.592999999999999972e+00,1.393642932784387549e-04,1.321467203434358183e-05
4.594000000000000306e+00,1.364971166641137988e-04,1.318896482383825963e-05
4.594999999999999751e+00,1.336520780356502890e-04,1.316487034498736592e-05
4.596000000000000085e+00,1.308327824410547612e-04,1.314239490589095435e-05
4.597000000000000419e+00,1.280430536696394728e-04,1.312154324348137636e-05
4.597999999999999865e+00,1.252869488489335667e-04,1.310231797773802679e-05
4.599000000000000199e+00,1.225687726551026959e-04,1.308472011093716038e-05
4.600000000000000533e+00,1.198930914077451820e-04,1.306874852564922160e-05
4.600999999999999979e+00,1.172647458453546552e-04,1.305440046757858873e-05
4.602000000000000313e+00,1.146888629473509031e-04,1.304167108293883176e-05
4.602999999999999758e+00,1.121708648960551843e-04,1.303055387696399146e-05
4.604000000000000092e+00,1.097164751199599135e-04,1.302104029259391703e-05
4.605000000000000426e+00,1.073317196373633375e-04,1.301312014013948915e-05
4.605999999999999872e+00,1.050229231312160659e-04,1.300678122907922735e-05
4.607000000000000206e+00,1.027966972731455771e-04,1.300200976162616268e-05
4.608000000000000540e+00,1.006599207193150254e-04,1.299879001027100558e-05
4.608999999999999986e+00,9.861970789913109057e-05,1.299710469402426063e-05
4.610000000000000320e+00,9.668336588903808453e-05,1.299693469579205732e-05
4.610999999999999766e+00,9.485833681256321042e-05,1.299825939337299869e-05
4.612000000000000099e+00,9.315212552704465597e-05,1.300105642231160269e-05
4.613000000000000433e+00,9.157221070558979993e-05,1.300530200006000326e-05
4.613999999999999879e+00,9.012594051941610050e-05,1.301097072781993026e-05
4.615000000000000213e+00,8.882041296025223673e-05,1.301803586465248154e-05
4.615999999999999659e+00,8.766234434889696005e-05,1.302646917819629261e-05
4.616999999999999993e+00,8.665792867870963749e-05,1.303624118798132179e-05
4.618000000000000327e+00,8.581269434868858301e-05,1.304732105446116617e-05
4.618999999999999773e+00,8.513136345560484122e-05,1.305967680618425044e-05
4.620000000000000107e+00,8.461772228503349326e-05,1.307327525770924967e-05
4.621000000000000441e+00,8.427450936332501021e-05,1.308808219032658549e-05
4.621999999999999886e+00,8.410332955800801696e-05,1.310406231886743154e-05
4.623000000000000220e+00,8.410459883250069667e-05,1.312117943109013899e-05
4.623999999999999666e+00,8.427752500251661869e-05,1.313939640656021978e-05
4.625000000000000000e+00,8.462012456255937692e-05,1.315867532255386294e-05
4.626000000000000334e+00,8.512927590685417131e-05,1.317897747921539930e-05
4.626999999999999780e+00,8.580080396695755421e-05,1.320026349316299548e-05
4.628000000000000114e+00,8.662959191877166090e-05,1.322249336124207946e-05
4.629000000000000448e+00,8.760971153204105807e-05,1.324562650884204465e-05
4.629999999999999893e+00,8.873456581159559601e-05,1.326962188246482494e-05
4.631000000000000227e+00,8.999703502910626944e-05,1.329443795213296528e-05
4.631999999999999673e+00,9.138962086215761296e-05,1.332003286906296680e-05
4.633000000000000007e+00,9.290458150362749406e-05,1.334636442174770756e-05
4.634000000000000341e+00,9.453405513748902968e-05,1.337339018053241367e-05
4.634999999999999787e+00,9.627016780759916747e-05,1.340106746814632372e-05
4.636000000000000121e+00,9.810512560097228707e-05,1.342935356186378992e-05
4.637000000000000455e+00,1.000312894781572702e-04,1.345820554452425405e-05
4.637999999999999901e+00,1.020412350471685582e-04,1.348758051995887899e-05
4.639000000000000234e+00,1.041277971751591099e-04,1.351743553886254330e-05
4.639999999999999680e+00,1.062841021781096021e-04,1.354772782630783617e-05
4.641000000000000014e+00,1.085035881765981393e-04,1.357841459205755153e-05
4.642000000000000348e+00,1.107800168480640340e-04,1.360945330345231348e-05
4.642999999999999794e+00,1.131074769916152187e-04,1.364080152055333986e-05
4.644000000000000128e+00,1.154803826331679063e-04,1.367241716898966586e-05
4.645000000000000462e+00,1.178934658855504116e-04,1.370425828348562749e-05
4.645999999999999908e+00,1.203417671439258767e-04,1.373628336218607502e-05
4.647000000000000242e+00,1.228206221824088582e-04,1.376845111067648908e-05
4.647999999999999687e+00,1.253256482778012293e-04,1.380072075494312837e-05
4.649000000000000021e+00,1.278527288257348931e-04,1.383305175726107077e-05
4.650000000000000355e+00,1.303979981060466567e-04,1.386540419233758944e-05
4.650999999999999801e+00,1.329578254793100777e-04,1.389773843092520965e-05
4.652000000000000135e+00,1.355288004013544554e-04,1.393001549905361468e-05
4.653000000000000469e+00,1.381077173104576115e-04,1.396219674059225004e-05
4.653999999999999915e+00,1.406915617805344978e-04,1.399424423833573289e-05
4.655000000000000249e+00,1.432774968169497529e-04,1.402612043476985942e-05
4.655999999999999694e+00,1.458628504606514404e-04,1.405778853933684842e-05
4.657000000000000028e+00,1.484451036295860653e-04,1.408921215322440451e-05
4.658000000000000362e+00,1.510218793251488984e-04,1.412035569671201394e-05
4.658999999999999808e+00,1.535909321209426586e-04,1.415118398063914824e-05
4.660000000000000142e+00,1.561501389138563302e-04,1.418166268330909455e-05
4.661000000000000476e+00,1.586974898531495412e-04,1.421175790218079325e-05
4.661999999999999922e+00,1.612310805491240810e-04,1.424143663289143318e-05
4.663000000000000256e+00,1.637491043703138852e-04,1.427066629532186642e-05
4.663999999999999702e+00,1.662498458303860512e-04,1.429941523204800817e-05
4.665000000000000036e+00,1.687316740573297901e-04,1.432765222807674540e-05
4.666000000000000369e+00,1.711930373569436415e-04,1.435534701610740028e-05
4.666999999999999815e+00,1.736324576412156748e-04,1.438246977426518207e-05
4.668000000000000149e+00,1.760485258487744285e-04,1.440899163879148873e-05
4.669000000000000483e+00,1.784398972979635962e-04,1.443488419440747929e-05
4.669999999999999929e+00,1.808052878763646745e-04,1.446012002114285586e-05
4.671000000000000263e+00,1.831434701161499523e-04,1.448467213516412261e-05
4.671999999999999709e+00,1.854532700570878589e-04,1.450851454973786589e-05
4.673000000000000043e+00,1.877335638480872118e-04,1.453162172459905680e-05
4.674000000000000377e+00,1.899832751616957157e-04,1.455396912202623973e-05
4.674999999999999822e+00,1.922013723835747393e-04,1.457553264699774519e-05
4.676000000000000156e+00,1.943868664609154999e-04,1.459628922724916777e-05
4.677000000000000490e+00,1.965388084880384338e-04,1.461621621221620672e-05
4.677999999999999936e+00,1.986562879204777868e-04,1.463529198331265480e-05
4.679000000000000270e+00,2.007384304470826017e-04,1.465349535410351363e-05
4.679999999999999716e+00,2.027843966744817430e-04,1.467080615981957405e-05
4.681000000000000050e+00,2.047933803146420183e-04,1.468720464125035156e-05
4.682000000000000384e+00,2.067646069112137369e-04,1.470267208434012166e-05
4.682999999999999829e+00,2.086973323454680246e-04,1.471719019411147726e-05
4.684000000000000163e+00,2.105908418918979669e-04,1.473074170166634877e-05
4.685000000000000497e+00,2.124444488627028668e-04,1.474330973724259956e-05
4.685999999999999943e+00,2.142574938665103281e-04,1.475487846141841106e-05
4.687000000000000277e+00,2.160293436270828036e-04,1.476543241941666491e-05
4.687999999999999723e+00,2.177593903336728410e-04,1.477495719882092226e-05
4.689000000000000057e+00,2.194470506240408494e-04,1.478343876228296786e-05
4.690000000000000391e+00,2.210917650975910236e-04,1.479086410955661442e-05
4.690999999999999837e+00,2.226929973872005550e-04,1.479722061619221443e-05
4.692000000000000171e+00,2.242502337823849194e-04,1.480249668670799100e-05
4.693000000000000504e+00,2.257629824930662446e-04,1.480668107149695306e-05
4.693999999999999950e+00,2.272307732646590417e-04,1.480976355775178738e-05
4.695000000000000284e+00,2.286531566284368585e-04,1.481173429376654257e-05
4.695999999999999730e+00,2.300297038023147703e-04,1.481258443873643156e-05
4.697000000000000064e+00,2.313600060257376149e-04,1.481230547227674767e-05
4.698000000000000398e+00,2.326436742877653955e-04,1.481088991886024920e-05
4.698999999999999844e+00,2.338803387346162065e-04,1.480833065479861546e-05
4.700000000000000178e+00,2.350696487225936238e-04,1.480462154698375647e-05
4.701000000000000512e+00,2.362112722235994351e-04,1.479975676860685256e-05
4.701999999999999957e+00,2.373048956770872975e-04,1.479373153006091453e-05
4.703000000000000291e+00,2.383502235842194640e-04,1.478654134536704919e-05
4.703999999999999737e+00,2.393469784626129162e-04,1.477818274011776287e-05
4.705000000000000071e+00,2.402949003609486118e-04,1.476865254841063985e-05
4.706000000000000405e+00,2.411937469397986474e-04,1.475794859624365863e-05
4.706999999999999851e+00,2.420432929934070968e-04,1.474606900614118997e-05
4.708000000000000185e+00,2.428433305060834582e-04,1.473301290545241038e-05
4.709000000000000519e+00,2.435936682629294870e-04,1.471877970412662176e-05
4.709999999999999964e+00,2.442941318824330774e-04,1.470336981106316873e-05
4.711000000000000298e+00,2.449445634705919406e-04,1.468678391263862877e-05
4.711999999999999744e+00,2.455448216860842917e-04,1.466902369813747669e-05
4.713000000000000078e+00,2.460947813671083098e-04,1.465009113563442287e-05
4.714000000000000412e+00,2.465943337181014292e-04,1.462998915868048802e-05
4.714999999999999858e+00,2.470433859322273239e-04,1.460872095953774300e-05
4.716000000000000192e+00,2.474418612245687563e-04,1.458629074251004776e-05
4.717000000000000526e+00,2.477896985666768305e-04,1.456270297388938800e-05
4.717999999999999972e+00,2.480868528918506329e-04,1.453796307517892848e-05
4.719000000000000306e+00,2.483332947333893284e-04,1.451207672057472348e-05
4.719999999999999751e+00,2.485290103126990371e-04,1.448505057361007101e-05
4.721000000000000085e+00,2.486740012271436017e-04,1.445689156898533176e-05
4.722000000000000419e+00,2.487682847010878602e-04,1.442760759547888645e-05
4.722999999999999865e+00,2.488118932683632358e-04,1.439720678456751465e-05
4.724000000000000199e+00,2.488048748740359401e-04,1.436569825040687456e-05
4.725000000000000533e+00,2.487472926793246868e-04,1.433309132683604706e-05
4.725999999999999979e+00,2.486392252169244716e-04,1.429939630978437358e-05
4.727000000000000313e+00,2.484807660544500509e-04,1.426462376556561842e-05
4.727999999999999758e+00,2.482720239850736495e-04,1.422878521850485492e-05
4.729000000000000092e+00,2.480131228490657170e-04,1.419189240284263577e-05
4.730000000000000426e+00,2.477042016760192672e-04,1.415395801356353227e-05
4.730999999999999872e+00,2.473454143435328432e-04,1.411499503107506812e-05
4.732000000000000206e+00,2.469369299211094174e-04,1.407501735385230793e-05
4.733000000000000540e+00,2.464789324085547785e-04,1.403403909960734578e-05
4.733999999999999986e+00,2.459716208218195644e-04,1.399207536478792470e-05
4.735000000000000320e+00,2.454152090391306987e-04,1.394914147900361196e-05
4.735999999999999766e+00,2.448099260382369984e-04,1.390525370269509605e-05
4.737000000000000099e+00,2.441560156186620015e-04,1.386042855574622144e-05
4.738000000000000433e+00,2.434537366535420957e-04,1.381468348881072687e-05
4.738999999999999879e+00,2.427033628783616473e-04,1.376803619271978333e-05
4.740000000000000213e+00,2.419051831047900605e-04,1.372050530746423086e-05
4.740999999999999659e+00,2.410595010603190332e-04,1.367210970357670501e-05
4.741999999999999993e+00,2.401666356445868698e-04,1.362286916905404739e-05
4.743000000000000327e+00,2.392269206847601095e-04,1.357280375484434589e-05
4.743999999999999773e+00,2.382407052166567684e-04,1.352193444058718407e-05
4.745000000000000107e+00,2.372083533560653650e-04,1.347028245068331004e-05
4.746000000000000441e+00,2.361302445539955209e-04,1.341786991847971312e-05
4.746999999999999886e+00,2.350067734444487115e-04,1.336471921768281513e-05
4.748000000000000220e+00,2.338383501064851913e-04,1.331085366637870013e-05
4.748999999999999666e+00,2.326253999738064654e-04,1.325629684280447188e-05
4.750000000000000000e+00,2.313683641813567000e-04,1.320107321786072381e-05
4.751000000000000334e+00,2.300676994079015535e-04,1.314520752249467901e-05
4.751999999999999780e+00,2.287238782789589853e-04,1.308872536722048093e-05
4.753000000000000114e+00,2.273373892989266002e-04,1.303165260291993358e-05
4.754000000000000448e+00,2.259087371236128598e-04,1.297401601944419549e-05
4.754999999999999893e+00,2.244384425768663040e-04,1.291584267385279126e-05
4.756000000000000227e+00,2.229270430929331545e-04,1.285716048828305569e-05
4.756999999999999673e+00,2.213750926835697497e-04,1.279799765699972343e-05
4.758000000000000007e+00,2.197831624525945957e-04,1.273838321665725519e-05
4.759000000000000341e+00,2.181518406007041484e-04,1.267834645045252223e-05
4.759999999999999787e+00,2.164817328446131761e-04,1.261791755766458966e-05
4.761000000000000121e+00,2.147734626210443085e-04,1.255712698136245721e-05
4.762000000000000455e+00,2.130276716575085739e-04,1.249600598047238050e-05
4.762999999999999901e+00,2.112450200941433777e-04,1.243458607198535375e-05
4.764000000000000234e+00,2.094261870757434566e-04,1.237289962932934248e-05
4.764999999999999680e+00,2.075718710382515179e-04,1.231097927476510659e-05
4.766000000000000014e+00,2.056827904105270146e-04,1.224885843450701311e-05
4.767000000000000348e+00,2.037596839592202048e-04,1.218657076568010569e-05
4.767999999999999794e+00,2.018033115673280005e-04,1.212415071275306294e-05
4.769000000000000128e+00,1.998144546793751049e-04,1.206163294398404267e-05
4.770000000000000462e+00,1.977939171967556741e-04,1.199905289318800842e-05
4.770999999999999908e+00,1.957425260404345164e-04,1.193644621310689853e-05
4.772000000000000242e+00,1.936611321909726877e-04,1.187384928056304204e-05
4.772999999999999687e+00,1.915506114060921440e-04,1.181129866877115461e-05
4.774000000000000021e+00,1.894118654041162132e-04,1.174883163720923869e-05
4.775000000000000355e+00,1.872458227535898402e-04,1.168648561311017871e-05
4.775999999999999801e+00,1.850534401950791911e-04,1.162429870126447172e-05
4.777000000000000135e+00,1.828357037962702932e-04,1.156230912680337401e-05
4.778000000000000469e+00,1.805936305158005917e-04,1.150055570876213346e-05
4.778999999999999915e+00,1.783282695062283465e-04,1.143907738797593242e-05
4.780000000000000249e+00,1.760407039751745969e-04,1.137791365025023313e-05
4.780999999999999694e+00,1.737320528115741068e-04,1.131710404450918399e-05
4.782000000000000028e+00,1.714034726753613474e-04,1.125668861230797856e-05
4.783000000000000362e+00,1.690561599985814976e-04,1.119670739644516328e-05
4.783999999999999808e+00,1.666913534486842545e-04,1.113720085482771275e-05
4.785000000000000142e+00,1.643103362610154555e-04,1.107820942317667589e-05
4.786000000000000476e+00,1.619144391582275869e-04,1.101977386715870274e-05
4.786999999999999922e+00,1.595050432005940607e-04,1.096193481626292422e-05
4.788000000000000256e+00,1.570835830981302458e-04,1.090473316495578985e-05
4.788999999999999702e+00,1.546515505563935322e-04,1.084820964560783498e-05
4.790000000000000036e+00,1.522104982252339180e-04,1.079240512771422227e-05
4.791000000000000369e+00,1.497620436681149753e-04,1.073736021351140407e-05
4.791999999999999815e+00,1.473078739335613734e-04,1.068311554730668015e-05
4.793000000000000149e+00,1.448497502049573551e-04,1.062971142360520132e-05
4.794000000000000483e+00,1.423895131000510082e-04,1.057718805334874369e-05
4.794999999999999929e+00,1.399290881059380267e-04,1.052558519144430672e-05
4.796000000000000263e+00,1.374704915898611812e-04,1.047494239781724685e-05
4.796999999999999709e+00,1.350158370709624793e-04,1.042529866331192737e-05
4.798000000000000043e+00,1.325673421486807456e-04,1.037669263727573588e-05
4.799000000000000377e+00,1.301273355927363084e-04,1.032916229427695092e-05
4.799999999999999822e+00,1.276982649819559292e-04,1.028274512718519416e-05
4.801000000000000156e+00,1.252827046242960827e-04,1.023747782080669325e-05
4.802000000000000490e+00,1.228833639028016731e-04,1.019339643106572464e-05
4.802999999999999936e+00,1.205030957417604074e-04,1.015053608145774631e-05
4.804000000000000270e+00,1.181449053613387680e-04,1.010893111005388346e-05
4.804999999999999716e+00,1.158119590215814335e-04,1.006861478496408601e-05
4.806000000000000050e+00,1.135075926074156498e-04,1.002961943682663074e-05
4.807000000000000384e+00,1.112353197862794759e-04,9.991976199096310146e-06
4.807999999999999829e+00,1.089988396367305202e-04,9.955715102842996168e-06
4.809000000000000163e+00,1.068020432083003935e-04,9.920864855223884626e-06
4.810000000000000497e+00,1.046490185916948277e-04,9.887452906543671319e-06
4.810999999999999943e+00,1.025440541092778352e-04,9.855505239919210285e-06
4.812000000000000277e+00,1.004916389404204125e-04,9.825046440455556196e-06
4.812999999999999723e+00,9.849646052268595797e-05,9.796099511733896164e-06
4.814000000000000057e+00,9.656339783885263127e-05,9.768685910780752711e-06
4.815000000000000391e+00,9.469750985750184473e-05,9.742825402408337380e-06
4.815999999999999837e+00,9.290401805100570790e-05,9.718536075578088862e-06
4.817000000000000171e+00,9.118828233809986175e-05,9.695834239249891441e-06
4.818000000000000504e+00,8.955576902016756566e-05,9.674734403441915149e-06
4.818999999999999950e+00,8.801201075580817408e-05,9.655249197787100241e-06
4.820000000000000284e+00,8.656255720444300207e-05,9.637389366360332062e-06
4.820999999999999730e+00,8.521291651794261803e-05,9.621163710652622117e-06
4.822000000000000064e+00,8.396848775189186059e-05,9.606579077374909355e-06
4.823000000000000398e+00,8.283448522732538791e-05,9.593640332635342596e-06
4.823999999999999844e+00,8.181585538302852984e-05,9.582350297692222805e-06
4.825000000000000178e+00,8.091718946324374354e-05,9.572709811948065307e-06
4.826000000000000512e+00,8.014263346786902728e-05,9.564717658561570543e-06
4.826999999999999957e+00,7.949580000243233855e-05,9.558370613265636156e-06
4.828000000000000291e+00,7.897968477377314384e-05,9.553663382100753773e-06
4.828999999999999737e+00,7.859659288346261161e-05,9.550588700681232780e-06
4.830000000000000071e+00,7.834807765194748332e-05,9.549137247412370249e-06
4.831000000000000405e+00,7.823489686051574097e-05,9.549297773598150593e-06
4.831999999999999851e+00,7.825698764252408339e-05,9.551057040213364990e-06
4.833000000000000185e+00,7.841346290900149145e-05,9.554399945876198479e-06
4.834000000000000519e+00,7.870262837482769596e-05,9.559309423970633780e-06
4.834999999999999964e+00,7.912202070108833739e-05,9.565766674310197850e-06
4.836000000000000298e+00,7.966846283675233290e-05,9.573751024028431439e-06
4.836999999999999744e+00,8.033813519322434774e-05,9.583240146009062131e-06
4.838000000000000078e+00,8.112665710088402219e-05,9.594209947030129975e-06
4.839000000000000412e+00,8.202917625101029749e-05,9.606634820186582039e-06
4.839999999999999858e+00,8.304046014910079342e-05,9.620487500393290546e-06
4.841000000000000192e+00,8.415498782336856202e-05,9.635739344753412427e-06
4.842000000000000526e+00,8.536703670500628738e-05,9.652360182643735605e-06
4.842999999999999972e+00,8.667076419253403653e-05,9.670318634346664348e-06
4.844000000000000306e+00,8.806027998248816958e-05,9.689581913738302166e-06
4.844999999999999751e+00,8.952971039242469786e-05,9.710116158761307242e-06
4.846000000000000085e+00,9.107325210411156696e-05,9.731886288840231453e-06
4.847000000000000419e+00,9.268521735087105007e-05,9.754856322852654003e-06
4.847999999999999865e+00,9.436006901669779080e-05,9.778989168655144812e-06
4.849000000000000199e+00,9.609244851131840430e-05,9.804246979810268681e-06
4.850000000000000533e+00,9.787719513407003335e-05,9.830590955673245359e-06
4.850999999999999979e+00,9.970936011766614606e-05,9.857981730959759377e-06
4.852000000000000313e+00,1.015842139681756513e-04,9.886379116030018807e-06
4.852999999999999758e+00,1.034972504495121104e-04,9.915742487978352970e-06
4.854000000000000092e+00,1.054441857782043322e-04,9.946030568007946089e-06
4.855000000000000426e+00,1.074209559388292727e-04,9.977201785633201989e-06
4.855999999999999872e+00,1.094237107158671523e-04,1.000921402599675129e-05
4.857000000000000206e+00,1.114488072360381805e-04,1.004202505964045528e-05
4.858000000000000540e+00,1.134928010808765639e-04,1.007559221925559344e-05
4.858999999999999986e+00,1.155524378577455657e-04,1.010987281809427291e-05
4.860000000000000320e+00,1.176246432255381377e-04,1.014482390909967890e-05
4.860999999999999766e+00,1.197065137539609589e-04,1.018040264916491451e-05
4.862000000000000099e+00,1.217953067535466584e-04,1.021656597262697332e-05
4.863000000000000433e+00,1.238884313542592272e-04,1.025327105282376259e-05
4.863999999999999879e+00,1.259834386987493957e-04,1.029047497874018531e-05
4.865000000000000213e+00,1.280780137201142671e-04,1.032813515983690202e-05
4.865999999999999659e+00,1.301699661001065372e-04,1.036620899869285239e-05
4.866999999999999993e+00,1.322572228139859212e-04,1.040465429395073921e-05
4.868000000000000327e+00,1.343378200114367892e-04,1.044342889489263532e-05
4.868999999999999773e+00,1.364098964976923403e-04,1.048249115901230974e-05
4.870000000000000107e+00,1.384716865739013113e-04,1.052179957870041298e-05
4.871000000000000441e+00,1.405215143819088985e-04,1.056131319597856246e-05
4.871999999999999886e+00,1.425577875687522903e-04,1.060099126004891433e-05
4.873000000000000220e+00,1.445789925634789145e-04,1.064079363333314899e-05
4.873999999999999666e+00,1.465836890827764240e-04,1.068068041423030187e-05
4.875000000000000000e+00,1.485705060337391312e-04,1.072061235943335047e-05
4.876000000000000334e+00,1.505381367457014061e-04,1.076055051163608076e-05
4.876999999999999780e+00,1.524853356589597482e-04,1.080045662022775694e-05
4.878000000000000114e+00,1.544109141405966958e-04,1.084029274624754109e-05
4.879000000000000448e+00,1.563137377427517550e-04,1.088002170992224512e-05
4.879999999999999893e+00,1.581927225564906116e-04,1.091960667365785024e-05
4.881000000000000227e+00,1.600468329042481540e-04,1.095901154800074495e-05
4.881999999999999673e+00,1.618750782470409176e-04,1.099820062563616245e-05
4.883000000000000007e+00,1.636765113136702467e-04,1.103713899660997740e-05
4.884000000000000341e+00,1.654502253329548334e-04,1.107579213352632600e-05
4.884999999999999787e+00,1.671953525596997243e-04,1.111412631021550717e-05
4.886000000000000121e+00,1.689110618382747041e-04,1.115210821464909222e-05
4.887000000000000455e+00,1.705965574789583322e-04,1.118970535158176788e-05
4.887999999999999901e+00,1.722510770749161122e-04,1.122688562660548560e-05
4.889000000000000234e+00,1.738738905497399156e-04,1.126361776966031259e-05
4.889999999999999680e+00,1.754642982913209913e-04,1.129987094562788346e-05
4.891000000000000014e+00,1.770216304790669015e-04,1.133561513973230266e-05
4.892000000000000348e+00,1.785452453498151773e-04,1.137082076200586165e-05
4.892999999999999794e+00,1.800345286283900085e-04,1.140545907710647204e-05
4.894000000000000128e+00,1.814888921034761278e-04,1.143950177091446247e-05
4.895000000000000462e+00,1.829077732462012021e-04,1.147292133157312310e-05
4.895999999999999908e+00,1.842906337510852332e-04,1.150569069242919194e-05
4.897000000000000242e+00,1.856369593739225449e-04,1.153778362499500853e-05
4.897999999999999687e+00,1.869462586913209505e-04,1.156917432071244718e-05
4.899000000000000021e+00,1.882180628814219723e-04,1.159983780030511418e-05
4.900000000000000355e+00,1.894519246047790919e-04,1.162974952385952751e-05
4.900999999999999801e+00,1.906474180311947084e-04,1.165888575382281095e-05
4.902000000000000135e+00,1.918041377472723646e-04,1.168722318090733185e-05
4.903000000000000469e+00,1.929216987558027903e-04,1.171473932394056430e-05
4.903999999999999915e+00,1.939997355280046430e-04,1.174141212365761348e-05
4.905000000000000249e+00,1.950379021339688015e-04,1.176722030958980137e-05
4.905999999999999694e+00,1.960358712805537838e-04,1.179214304453009864e-05
4.907000000000000028e+00,1.969933345061722352e-04,1.181616027953268299e-05
4.908000000000000362e+00,1.979100012739660205e-04,1.183925239814018882e-05
4.908999999999999808e+00,1.987855991737067863e-04,1.186140058227956010e-05
4.910000000000000142e+00,1.996198731414474097e-04,1.188258642997964544e-05
4.911000000000000476e+00,2.004125857191017379e-04,1.190279231158807332e-05
4.911999999999999922e+00,2.011635162916825003e-04,1.192200100328385502e-05
4.913000000000000256e+00,2.018724612770673185e-04,1.194019607770381122e-05
4.913999999999999702e+00,2.025392334170005243e-04,1.195736153539511459e-05
4.915000000000000036e+00,2.031636621790383743e-04,1.197348210420006081e-05
4.916000000000000369e+00,2.037455929367285197e-04,1.198854295335561655e-05
4.916999999999999815e+00,2.042848873670269697e-04,1.200252999992943479e-05
4.918000000000000149e+00,2.047814227488536541e-04,1.201542956300582331e-05
4.919000000000000483e+00,2.052350922973500294e-04,1.202722872392869616e-05
4.919999999999999929e+00,2.056458045123322554e-04,1.203791498292197070e-05
4.921000000000000263e+00,2.060134835171648180e-04,1.204747659500178742e-05
4.921999999999999709e+00,2.063380684820832062e-04,1.205590221707658867e-05
4.923000000000000043e+00,2.066195139922658041e-04,1.206318123187903657e-05
4.924000000000000377e+00,2.068577894230593807e-04,1.206930344531934699e-05
4.924999999999999822e+00,2.070528793135415174e-04,1.207425939403747236e-05
4.926000000000000156e+00,2.072047827609961883e-04,1.207804004148404302e-05
4.927000000000000490e+00,2.073135138551674404e-04,1.208063707471475904e-05
4.927999999999999936e+00,2.073791010668382152e-04,1.208204261224763061e-05
4.929000000000000270e+00,2.074015877122913922e-04,1.208224947287720682e-05
4.929999999999999716e+00,2.073810313355727258e-04,1.208125091129750695e-05
4.931000000000000050e+00,2.073175041606053744e-04,1.207904088279085492e-05
4.932000000000000384e+00,2.072110925034357164e-04,1.207561378571970566e-05
4.932999999999999829e+00,2.070618971933112370e-04,1.207096474616174681e-05
4.934000000000000163e+00,2.068700330811359511e-04,1.206508930875229705e-05
4.935000000000000497e+00,2.066356294959307129e-04,1.205798369611056379e-05
4.935999999999999943e+00,2.063588295877434630e-04,1.204964462747221494e-05
4.937000000000000277e+00,2.060397908624743424e-04,1.204006952485937858e-05
4.937999999999999723e+00,2.056786847147245266e-04,1.202925622248870241e-05
4.939000000000000057e+00,2.052756968204405574e-04,1.201720326508119085e-05
4.940000000000000391e+00,2.048310266021723873e-04,1.200390967654898271e-05
4.940999999999999837e+00,2.043448877105805746e-04,1.198937518289502912e-05
4.942000000000000171e+00,2.038175075465663972e-04,1.197359999192007480e-05
4.943000000000000504e+00,2.032491277735475662e-04,1.195658499271369110e-05
4.943999999999999950e+00,2.026400037989349058e-04,1.193833154355875913e-05
4.945000000000000284e+00,2.019904052546503490e-04,1.191884171312776067e-05
4.945999999999999730e+00,2.013006155111089464e-04,1.189811809447846122e-05
4.947000000000000064e+00,2.005709322126689143e-04,1.187616396556829340e-05
4.948000000000000398e+00,1.998016668093693785e-04,1.185298311432363033e-05
4.948999999999999844e+00,1.989931450810787802e-04,1.182858003605778176e-05
4.950000000000000178e+00,1.981457067469527035e-04,1.180295971694303512e-05
4.951000000000000512e+00,1.972597059252798231e-04,1.177612786528324058e-05
4.951999999999999957e+00,1.963355106821522563e-04,1.174809077178176048e-05
4.953000000000000291e+00,1.953735036597640834e-04,1.171885542433946351e-05
4.953999999999999737e+00,1.943740817071208118e-04,1.168842934103536214e-05
4.955000000000000071e+00,1.933376564057385160e-04,1.165682075234649474e-05
4.956000000000000405e+00,1.922646536823607508e-04,1.162403848504157382e-05
4.956999999999999851e+00,1.911555144234202927e-04,1.159009209526244556e-05
4.958000000000000185e+00,1.900106941415143471e-04,1.155499173402910002e-05
4.959000000000000519e+00,1.888306636198220105e-04,1.151874826160620028e-05
4.959999999999999964e+00,1.876159085911398782e-04,1.148137316150200280e-05
4.961000000000000298e+00,1.863669303442812525e-04,1.144287869634599429e-05
4.961999999999999744e+00,1.850842455173112801e-04,1.140327775682749607e-05
4.963000000000000078e+00,1.837683867973128541e-04,1.136258396949775048e-05
4.964000000000000412e+00,1.824199026969622263e-04,1.132081162710726828e-05
4.964999999999999858e+00,1.810393582705998726e-04,1.127797579273138555e-05
4.966000000000000192e+00,1.796273349863765486e-04,1.123409220504349613e-05
4.967000000000000526e+00,1.781844314816774142e-04,1.118917738480386949e-05
4.967999999999999972e+00,1.767112634544151263e-04,1.114324859270983094e-05
4.969000000000000306e+00,1.752084645315978332e-04,1.109632387551866227e-05
4.969999999999999751e+00,1.736766862302280463e-04,1.104842204162822293e-05
4.971000000000000085e+00,1.721165989063903998e-04,1.099956268645957473e-05
4.972000000000000419e+00,1.705288918026460847e-04,1.094976617418966262e-05
4.972999999999999865e+00,1.689142740009086754e-04,1.089905372252400340e-05
4.974000000000000199e+00,1.672734746198395060e-04,1.084744735753388174e-05
4.975000000000000533e+00,1.656072438819808151e-04,1.079496995921044784e-05
4.975999999999999979e+00,1.639163534166834856e-04,1.074164523849932315e-05
4.977000000000000313e+00,1.622015974185072435e-04,1.068749779032245399e-05
4.977999999999999758e+00,1.604637930795675519e-04,1.063255308795934383e-05
4.979000000000000092e+00,1.587037819214152045e-04,1.057683747579470303e-05
4.980000000000000426e+00,1.569224303140391618e-04,1.052037824688678184e-05
4.980999999999999872e+00,1.551206309775506368e-04,1.046320361507214108e-05
4.982000000000000206e+00,1.532993037313936844e-04,1.040534272725818392e-05
4.983000000000000540e+00,1.514593970922730999e-04,1.034682569334992594e-05
4.983999999999999986e+00,1.496018892651074261e-04,1.028768361077274925e-05
4.985000000000000320e+00,1.477277899733453687e-04,1.022794853537826917e-05
4.985999999999999766e+00,1.458381416277084168e-04,1.016765355945015128e-05
4.987000000000000099e+00,1.439340213752243118e-04,1.010683278517372664e-05
4.988000000000000433e+00,1.420165425650251245e-04,1.004552138766538374e-05
4.988999999999999879e+00,1.400868570994121009e-04,9.983755546902759584e-06
4.990000000000000213e+00,1.381461571691593756e-04,9.921572556013775280e-06
4.991000000000000547e+00,1.361956778524440223e-04,9.859010766208472864e-06
4.991999999999999993e+00,1.342366992021336173e-04,9.796109679041215104e-06
4.993000000000000327e+00,1.322705492524039268e-04,9.732909848483431095e-06
4.993999999999999773e+00,1.302986064312782323e-04,9.669453021038784863e-06
4.995000000000000107e+00,1.283223028652289582e-04,9.605782036752179715e-06
4.996000000000000441e+00,1.263431272890294210e-04,9.541940931469494692e-06
4.996999999999999886e+00,1.243626286976025092e-04,9.477974840005398070e-06
4.998000000000000220e+00,1.223824195813429854e-04,9.413930157940326643e-06
4.998999999999999666e+00,1.204041800565245485e-04,9.349854374604518018e-06
5.000000000000000000e+00,1.184296615206465028e-04,9.285796228426267183e-06
5.001000000000000334e+00,1.164606910507148271e-04,9.221805586166195585e-06
5.001999999999999780e+00,1.144991754532339754e-04,9.157933576721409335e-06
5.003000000000000114e+00,1.125471059527266321e-04,9.094232418136876888e-06
5.004000000000000448e+00,1.106065624884774583e-04,9.030755585396452217e-06
5.004999999999999893e+00,1.086797184985765878e-04,8.967557634439609853e-06
5.006000000000000227e+00,1.067688452594105653e-04,8.904694364524999432e-06
5.006999999999999673e+00,1.048763166051174656e-04,8.842222596916850521e-06
5.008000000000000007e+00,1.030046129109476267e-04,8.780200371039661460e-06
5.009000000000000341e+00,1.011563251787604294e-04,8.718686694525578298e-06
5.009999999999999787e+00,9.933415838476573293e-05,8.657741716846526685e-06
5.011000000000000121e+00,9.754093438337204454e-05,8.597426476549849698e-06
5.012000000000000455e+00,9.577959358273251925e-05,8.537803063323528907e-06
5.012999999999999901e+00,9.405319582104007666e-05,8.478934348483598975e-06
5.014000000000000234e+00,9.236491961327638310e-05,8.420884159760211172e-06
5.014999999999999680e+00,9.071805979766728691e-05,8.363716955051800993e-06
5.016000000000000014e+00,8.911602273398956870e-05,8.307497991094657302e-06
5.017000000000000348e+00,8.756231930672571297e-05,8.252292969932825497e-06
5.017999999999999794e+00,8.606055491999198260e-05,8.198168219978438820e-06
5.019000000000000128e+00,8.461441612231408304e-05,8.145190311326746841e-06
5.020000000000000462e+00,8.322765342555778320e-05,8.093426195978974138e-06
5.020999999999999908e+00,8.190406004637165011e-05,8.042942813071046458e-06
5.022000000000000242e+00,8.064744645331614527e-05,7.993807233995881093e-06
5.022999999999999687e+00,7.946161017942372882e-05,7.946086211256449486e-06
5.024000000000000021e+00,7.835030112074673912e-05,7.899846319493755982e-06
5.025000000000000355e+00,7.731718245721824398e-05,7.855153489495629400e-06
5.025999999999999801e+00,7.636578782637009114e-05,7.812073130708763148e-06
5.027000000000000135e+00,7.549947483349052346e-05,7.770669625245293352e-06
5.028000000000000469e+00,7.472137670819383229e-05,7.731006442693461259e-06
5.028999999999999915e+00,7.403435261852388770e-05,7.693145617916602165e-06
5.030000000000000249e+00,7.344093882125530279e-05,7.657147873874730335e-06
5.030999999999999694e+00,7.294330150983867138e-05,7.623072073566010004e-06
5.032000000000000028e+00,7.254319426892070642e-05,7.590975323539625412e-06
5.033000000000000362e+00,7.224192074420706245e-05,7.560912406932973127e-06
5.033999999999999808e+00,7.204030543335517033e-05,7.532935906759836761e-06
5.035000000000000142e+00,7.193867282704699442e-05,7.507095674287105060e-06
5.036000000000000476e+00,7.193683715427719866e-05,7.483438923507448179e-06
5.036999999999999922e+00,7.203410183431095768e-05,7.462009650669780233e-06
5.038000000000000256e+00,7.222927055132452394e-05,7.442848813360413427e-06
5.038999999999999702e+00,7.252066751956604722e-05,7.425993782933438170e-06
5.040000000000000036e+00,7.290616785231182574e-05,7.411478500905323679e-06
5.041000000000000369e+00,7.338323476126627927e-05,7.399332948143620489e-06
5.041999999999999815e+00,7.394896399180387995e-05,7.389583347896184778e-06
5.043000000000000149e+00,7.460013150566293738e-05,7.382251685815263703e-06
5.044000000000000483e+00,7.533324471873898505e-05,7.377355934742024057e-06
5.044999999999999929e+00,7.614459333878924199e-05,7.374909606272390352e-06
5.046000000000000263e+00,7.703030046051467631e-05,7.374922036714531795e-06
5.046999999999999709e+00,7.798637020558596249e-05,7.377397985771838102e-06
5.048000000000000043e+00,7.900873328977711164e-05,7.382337948860133625e-06
5.049000000000000377e+00,8.009328720451319012e-05,7.389737779765468425e-06
5.049999999999999822e+00,8.123593323474396274e-05,7.399589089256704318e-06
5.051000000000000156e+00,8.243260729112015530e-05,7.411878948530411611e-06
5.052000000000000490e+00,8.367930726417341088e-05,7.426590260895752590e-06
5.052999999999999936e+00,8.497211440394540887e-05,7.443701510825294861e-06
5.054000000000000270e+00,8.630721174874204742e-05,7.463187234850143285e-06
5.054999999999999716e+00,8.768089712911845783e-05,7.485017804980294219e-06
5.056000000000000050e+00,8.908959402038665854e-05,7.509159903244955107e-06
5.057000000000000384e+00,9.052985779428795261e-05,7.535576354549356657e-06
5.057999999999999829e+00,9.199838082233312286e-05,7.564226630263740407e-06
5.059000000000000163e+00,9.349199373994913746e-05,7.595066695551014755e-06
5.060000000000000497e+00,9.500766635419948707e-05,7.628049546035070986e-06
5.060999999999999943e+00,9.654250558658629411e-05,7.663125092780602186e-06
5.062000000000000277e+00,9.809375361023791814e-05,7.700240645019205136e-06
5.062999999999999723e+00,9.965878360855307287e-05,7.739340854798018463e-06
5.064000000000000057e+00,1.012350963962001607e-04,7.780368241869260328e-06
5.065000000000000391e+00,1.028203149452801908e-04,7.823263106230827403e-06
5.065999999999999837e+00,1.044121801476996302e-04,7.867964015279210334e-06
5.067000000000000171e+00,1.060085448219764932e-04,7.914407728532874421e-06
5.068000000000000504e+00,1.076073692139744453e-04,7.962529705368839723e-06
5.068999999999999950e+00,1.092067149596419296e-04,8.012264040317253151e-06
5.070000000000000284e+00,1.108047406329127650e-04,8.063543879234797953e-06
5.070999999999999730e+00,1.123996958728124224e-04,8.116301360078645707e-06
5.072000000000000064e+00,1.139899172738232725e-04,8.170468057364957293e-06
5.073000000000000398e+00,1.155738229408026605e-04,8.225974910737911741e-06
5.073999999999999844e+00,1.171499086951067765e-04,8.282752613359425380e-06
5.075000000000000178e+00,1.187167429562579368e-04,8.340731520461858715e-06
5.076000000000000512e+00,1.202729635386599140e-04,8.399842015318508183e-06
5.076999999999999957e+00,1.218172730647203741e-04,8.460014430051605839e-06
5.078000000000000291e+00,1.233484361024036861e-04,8.521179359234294420e-06
5.078999999999999737e+00,1.248652749679544027e-04,8.583267592921717341e-06
5.080000000000000071e+00,1.263666673705849991e-04,8.646210398335677606e-06
5.081000000000000405e+00,1.278515426982918836e-04,8.709939412000972033e-06
5.081999999999999851e+00,1.293188799638935924e-04,8.774386922649420162e-06
5.083000000000000185e+00,1.307677044922597796e-04,8.839485785312457987e-06
5.084000000000000519e+00,1.321970863165109270e-04,8.905169624224080680e-06
5.084999999999999964e+00,1.336061371187930802e-04,8.971372737347244419e-06
5.086000000000000298e+00,1.349940089306173562e-04,9.038030308247838398e-06
5.086999999999999744e+00,1.363598914245238642e-04,9.105078319885817837e-06
5.088000000000000078e+00,1.377030109387367119e-04,9.172453707159398633e-06
5.089000000000000412e+00,1.390226279864993208e-04,9.240094273251263569e-06
5.089999999999999858e+00,1.403180364603441100e-04,9.307938845258824945e-06
5.091000000000000192e+00,1.415885614352806177e-04,9.375927190331799792e-06
5.092000000000000526e+00,1.428335586207850523e-04,9.444000120793635282e-06
5.092999999999999972e+00,1.440524123526928804e-04,9.512099422817216299e-06
5.094000000000000306e+00,1.452445352013337658e-04,9.580167957855793706e-06
5.094999999999999751e+00,1.464093661097839961e-04,9.648149594256246223e-06
5.096000000000000085e+00,1.475463701412511180e-04,9.715989296409667430e-06
5.097000000000000419e+00,1.486550368982082900e-04,9.783633034172454208e-06
5.097999999999999865e+00,1.497348803761959350e-04,9.851027849839804276e-06
5.099000000000000199e+00,1.507854373150052402e-04,9.918121838130412347e-06
5.100000000000000533e+00,1.518062673289530989e-04,9.984864147426514511e-06
5.100999999999999979e+00,1.527969514354803873e-04,1.005120496252935282e-05
5.102000000000000313e+00,1.537570920940979169e-04,1.011709553676768712e-05
5.102999999999999758e+00,1.546863118997845261e-04,1.018248815186713921e-05
5.104000000000000092e+00,1.555842538276437789e-04,1.024733611265083623e-05
5.105000000000000426e+00,1.564505799258265797e-04,1.031159373969179799e-05
5.105999999999999872e+00,1.572849715611364678e-04,1.037521637320103839e-05
5.107000000000000206e+00,1.580871282246291358e-04,1.043816036888877101e-05
5.108000000000000540e+00,1.588567678774111230e-04,1.050038305844958353e-05
5.108999999999999986e+00,1.595936257820076759e-04,1.056184278095369219e-05
5.110000000000000320e+00,1.602974549207948282e-04,1.062249883221810880e-05
5.110999999999999766e+00,1.609680248971776027e-04,1.068231148262555768e-05
5.112000000000000099e+00,1.616051223200857233e-04,1.074124194110867704e-05
5.113000000000000433e+00,1.622085497630357709e-04,1.079925240583221170e-05
5.113999999999999879e+00,1.627781262369811877e-04,1.085630598760921695e-05
5.115000000000000213e+00,1.633136862062056272e-04,1.091236675242953422e-05
5.116000000000000547e+00,1.638150800964697292e-04,1.096739962929851691e-05
5.116999999999999993e+00,1.642821732904268183e-04,1.102137050521662708e-05
5.118000000000000327e+00,1.647148466283640089e-04,1.107424613419670101e-05
5.118999999999999773e+00,1.651129954970925566e-04,1.112599420709042471e-05
5.120000000000000107e+00,1.654765303760538252e-04,1.117658324727696343e-05
5.121000000000000441e+00,1.658053758675026655e-04,1.122598272849459079e-05
5.121999999999999886e+00,1.660994713141780168e-04,1.127416293889006265e-05
5.123000000000000220e+00,1.663587699715864034e-04,1.132109505063894020e-05
5.123999999999999666e+00,1.665832395024934270e-04,1.136675103402696042e-05
5.125000000000000000e+00,1.667728610423890357e-04,1.141110382279047952e-05
5.126000000000000334e+00,1.669276298831057800e-04,1.145412711783682128e-05
5.126999999999999780e+00,1.670475546505080598e-04,1.149579551247441546e-05
5.128000000000000114e+00,1.671326578548804726e-04,1.153608437023085822e-05
5.129000000000000448e+00,1.671829750886253351e-04,1.157496996247843239e-05
5.129999999999999893e+00,1.671985556198445880e-04,1.161242930950729936e-05
5.131000000000000227e+00,1.671794615706453588e-04,1.164844034705359100e-05
5.131999999999999673e+00,1.671257685803926988e-04,1.168298173590846159e-05
5.133000000000000007e+00,1.670375650037027662e-04,1.171603304434782576e-05
5.134000000000000341e+00,1.669149525305621789e-04,1.174757456899155969e-05
5.134999999999999787e+00,1.667580453691539140e-04,1.177758753342546305e-05
5.136000000000000121e+00,1.665669709493142669e-04,1.180605385626927245e-05
5.137000000000000455e+00,1.663418691716820003e-04,1.183295635251792094e-05
5.137999999999999901e+00,1.660828929645191004e-04,1.185827857542641791e-05
5.139000000000000234e+00,1.657902075677700703e-04,1.188200500307416997e-05
5.139999999999999680e+00,1.654639912344714275e-04,1.190412080398205705e-05
5.141000000000000014e+00,1.651044344825337287e-04,1.192461206722141608e-05
5.142000000000000348e+00,1.647117407567318353e-04,1.194346556748725254e-05
5.142999999999999794e+00,1.642861256407738321e-04,1.196066905049334572e-05
5.144000000000000128e+00,1.638278175906194352e-04,1.197621095854001309e-05
5.145000000000000462e+00,1.633370572850407771e-04,1.199008063954977981e-05
5.145999999999999908e+00,1.628140982355053457e-04,1.200226814065448065e-05
5.147000000000000242e+00,1.622592060897196911e-04,1.201276448103638663e-05
5.147999999999999687e+00,1.616726593351126232e-04,1.202156138703569146e-05
5.149000000000000021e+00,1.610547486646729737e-04,1.202865153606927298e-05
5.150000000000000355e+00,1.604057776582418313e-04,1.203402830381816878e-05
5.150999999999999801e+00,1.597260621228365060e-04,1.203768605576571851e-05
5.152000000000000135e+00,1.590159308380705851e-04,1.203961984085616552e-05
5.153000000000000469e+00,1.582757249063625150e-04,1.203982571257415747e-05
5.153999999999999915e+00,1.575057984660780904e-04,1.203830044988665868e-05
5.155000000000000249e+00,1.567065181012463671e-04,1.203504185099087773e-05
5.155999999999999694e+00,1.558782636141965803e-04,1.203004841580517341e-05
5.157000000000000028e+00,1.550214274369052117e-04,1.202331967627269670e-05
5.158000000000000362e+00,1.541364153741639140e-04,1.201485590009454291e-05
5.158999999999999808e+00,1.532236461066612486e-04,1.200465838778137387e-05
5.160000000000000142e+00,1.522835519093360959e-04,1.199272920323094832e-05
5.161000000000000476e+00,1.513165781664135346e-04,1.197907149565112846e-05
5.161999999999999922e+00,1.503231842078012789e-04,1.196368915101960335e-05
5.163000000000000256e+00,1.493038428331543599e-04,1.194658715014266774e-05
5.163999999999999702e+00,1.482590411469424932e-04,1.192777123437873809e-05
5.165000000000000036e+00,1.471892801007172952e-04,1.190724828638586939e-05
5.166000000000000369e+00,1.460950753747133641e-04,1.188502598081958944e-05
5.166999999999999815e+00,1.449769570441963905e-04,1.186111312210673440e-05
5.168000000000000149e+00,1.438354704168035003e-04,1.183551934453147367e-05
5.169000000000000483e+00,1.426711757249098057e-04,1.180825548700718547e-05
5.169999999999999929e+00,1.414846491217167080e-04,1.177933319750892965e-05
5.171000000000000263e+00,1.402764824249913360e-04,1.174876532191927888e-05
5.171999999999999709e+00,1.390472840392602369e-04,1.171656559322330393e-05
5.173000000000000043e+00,1.377976788083652801e-04,1.168274900210681981e-05
5.174000000000000377e+00,1.365283091324892648e-04,1.164733138886278966e-05
5.174999999999999822e+00,1.352398347921324444e-04,1.161032990010444941e-05
5.176000000000000156e+00,1.339329340481600159e-04,1.157176261866111052e-05
5.177000000000000490e+00,1.326083036841085015e-04,1.153164894854254573e-05
5.177999999999999936e+00,1.312666601510374589e-04,1.149000926358701536e-05
5.179000000000000270e+00,1.299087396854745773e-04,1.144686529928923894e-05
5.179999999999999716e+00,1.285352995890168856e-04,1.140223976930948934e-05
5.181000000000000050e+00,1.271471183978632442e-04,1.135615683105890479e-05
5.182000000000000384e+00,1.257449972369645904e-04,1.130864168281390023e-05
5.182999999999999829e+00,1.243297601848790022e-04,1.125972098863312183e-05
5.184000000000000163e+00,1.229022557454770520e-04,1.120942248530483691e-05
5.185000000000000497e+00,1.214633572612749517e-04,1.115777544824348133e-05
5.185999999999999943e+00,1.200139645224927899e-04,1.110481028336174670e-05
5.187000000000000277e+00,1.185550043695484030e-04,1.105055898621997848e-05
5.187999999999999723e+00,1.170874323639517148e-04,1.099505474294031788e-05
5.189000000000000057e+00,1.156122335989111873e-04,1.093833237835691118e-05
5.190000000000000391e+00,1.141304245146387532e-04,1.088042795316472770e-05
5.190999999999999837e+00,1.126430537971306216e-04,1.082137925903190826e-05
5.192000000000000171e+00,1.111512043364233854e-04,1.076122539897441527e-05
5.193000000000000504e+00,1.096559943086783135e-04,1.070000724901006823e-05
5.193999999999999950e+00,1.081585792752875179e-04,1.063776705057515458e-05
5.195000000000000284e+00,1.066601534153463975e-04,1.057454890850867219e-05
5.195999999999999730e+00,1.051619516754492525e-04,1.051039836048957675e-05
5.197000000000000064e+00,1.036652511314941038e-04,1.044536287528629807e-05
5.198000000000000398e+00,1.021713732359857865e-04,1.037949143238456116e-05
5.198999999999999844e+00,1.006816852609064030e-04,1.031283501748160095e-05
5.200000000000000178e+00,9.919760254193926827e-05,1.024544619525714158e-05
5.201000000000000512e+00,9.772058993559125568e-05,1.017737961153264228e-05
5.201999999999999957e+00,9.625216397566874952e-05,1.010869156605560897e-05
5.203000000000000291e+00,9.479389418510818569e-05,1.003944051622373018e-05
5.203999999999999737e+00,9.334740504259902885e-05,9.969686638586113388e-06
5.205000000000000071e+00,9.191437709258808641e-05,9.899492343057412431e-06
5.206000000000000405e+00,9.049654837564383972e-05,9.828921819723801179e-06
5.206999999999999851e+00,8.909571506957919193e-05,9.758041545945498661e-06
5.208000000000000185e+00,8.771373231628473949e-05,9.686919849989755310e-06
5.209000000000000519e+00,8.635251397249420625e-05,9.615627411483090322e-06
5.209999999999999964e+00,8.501403240999661187e-05,9.544236791395772099e-06
5.211000000000000298e+00,8.370031719003457465e-05,9.472822935291358201e-06
5.211999999999999744e+00,8.241345331009010638e-05,9.401462707288918741e-06
5.213000000000000078e+00,8.115557817898359034e-05,9.330235370752793994e-06
5.214000000000000412e+00,7.992887793558619322e-05,9.259222117330771323e-06
5.214999999999999858e+00,7.873558228082494037e-05,9.188506531868374224e-06
5.216000000000000192e+00,7.757795829600527219e-05,9.118174084949785468e-06
5.217000000000000526e+00,7.645830255297702139e-05,9.048312612109772772e-06
5.217999999999999972e+00,7.537893184976787676e-05,8.979011781233374716e-06
5.219000000000000306e+00,7.434217210855366008e-05,8.910363508019367867e-06
5.219999999999999751e+00,7.335034574968274368e-05,8.842461446514248685e-06
5.221000000000000085e+00,7.240575715056237600e-05,8.775401370064107236e-06
5.222000000000000419e+00,7.151067635743331506e-05,8.709280588542188417e-06
5.222999999999999865e+00,7.066732133334101837e-05,8.644198329444068398e-06
5.224000000000000199e+00,6.987783849324543978e-05,8.580255141508702201e-06
5.225000000000000533e+00,6.914428204583423902e-05,8.517553200592256496e-06
5.225999999999999979e+00,6.846859229617095364e-05,8.456195665332052455e-06
5.227000000000000313e+00,6.785257364727387502e-05,8.396286970180180358e-06
5.227999999999999758e+00,6.729787214502102753e-05,8.337932160932818768e-06
5.229000000000000092e+00,6.680595384306363752e-05,8.281237071349323078e-06
5.230000000000000426e+00,6.637808376065221640e-05,8.226307611149384522e-06
5.230999999999999872e+00,6.601530709170700068e-05,8.173249952248095831e-06
5.232000000000000206e+00,6.571843210753442919e-05,8.122169764680152145e-06
5.233000000000000540e+00,6.548801646492113568e-05,8.073172307203390900e-06
5.233999999999999986e+00,6.532435626710986177e-05,8.026361644915065068e-06
5.235000000000000320e+00,6.522747959626406025e-05,7.981840678972850303e-06
5.235999999999999766e+00,6.519714327037750147e-05,7.939710319471854350e-06
5.237000000000000099e+00,6.523283473296092260e-05,7.900069506531890204e-06
5.238000000000000433e+00,6.533377715556287768e-05,7.863014383215466668e-06
5.238999999999999879e+00,6.549893938293151066e-05,7.828638196202318010e-06
5.240000000000000213e+00,6.572704864134838460e-05,7.797030463978457015e-06
5.241000000000000547e+00,6.601660752006875633e-05,7.768276931913340466e-06
5.241999999999999993e+00,6.636591243103714412e-05,7.742458718608286072e-06
5.243000000000000327e+00,6.677307539388113982e-05,7.719652246522092220e-06
5.243999999999999773e+00,6.723604600684327795e-05,7.699928466509000193e-06
5.245000000000000107e+00,6.775263542196513771e-05,7.683352740736799314e-06
5.246000000000000441e+00,6.832053930722878149e-05,7.669984152377993901e-06
5.246999999999999886e+00,6.893736175661941887e-05,7.659875468841149962e-06
5.248000000000000220e+00,6.960063697780394232e-05,7.653072471339978936e-06
5.248999999999999666e+00,7.030785130372177363e-05,7.649613998190636362e-06
5.250000000000000000e+00,7.105646216074332873e-05,7.649531414768517243e-06
5.251000000000000334e+00,7.184391680535177948e-05,7.652848673130727337e-06
5.251999999999999780e+00,7.266766773077669125e-05,7.659581909397542021e-06
5.253000000000000114e+00,7.352518771973343267e-05,7.669739610008205979e-06
5.254000000000000448e+00,7.441398145415342908e-05,7.683322367661811529e-06
5.254999999999999893e+00,7.533159678012087276e-05,7.700323092601727237e-06
5.256000000000000227e+00,7.627563258374279076e-05,7.720726846518828661e-06
5.256999999999999673e+00,7.724374682287631934e-05,7.744511214157308787e-06
5.258000000000000007e+00,7.823366133628291809e-05,7.771646321483009580e-06
5.259000000000000341e+00,7.924316686425846761e-05,7.802095187792394056e-06
5.259999999999999787e+00,8.027012526881866297e-05,7.835813835016718637e-06
5.261000000000000121e+00,8.131247246825449866e-05,7.872751750306437806e-06
5.262000000000000455e+00,8.236821860097757846e-05,7.912852094633987377e-06
5.262999999999999901e+00,8.343544927391264524e-05,7.956052204440785560e-06
5.264000000000000234e+00,8.451232441651104993e-05,8.002283875424298789e-06
5.264999999999999680e+00,8.559707829563785019e-05,8.051473841459084435e-06
5.266000000000000014e+00,8.668801734884109416e-05,8.103544144227308536e-06
5.267000000000000348e+00,8.778351951657905792e-05,8.158412628214176688e-06
5.267999999999999794e+00,8.888203144783765445e-05,8.215993312794557638e-06
5.269000000000000128e+00,8.998206731623329649e-05,8.276196841353758581e-06
5.270000000000000462e+00,9.108220569619432340e-05,8.338930879187581163e-06
5.270999999999999908e+00,9.218108824894197142e-05,8.404100549620875058e-06
5.272000000000000242e+00,9.327741647589554046e-05,8.471608859582115318e-06
5.272999999999999687e+00,9.436995023747666699e-05,8.541357022672134438e-06
5.274000000000000021e+00,9.545750446508537753e-05,8.613244855480755303e-06
5.275000000000000355e+00,9.653894782771574442e-05,8.687171081937014995e-06
5.275999999999999801e+00,9.761319953609936964e-05,8.763033719611200152e-06
5.277000000000000135e+00,9.867922799002268916e-05,8.840730286658887314e-06
5.278000000000000469e+00,9.973604777751571705e-05,8.920158175023852615e-06
5.278999999999999915e+00,1.007827186099933680e-04,9.001214809951690789e-06
5.280000000000000249e+00,1.018183423641792225e-04,9.083797988856536729e-06
5.280999999999999694e+00,1.028420621367234219e-04,9.167805959684455813e-06
5.282000000000000028e+00,1.038530595470895187e-04,9.253137764240693472e-06
5.283000000000000362e+00,1.048505539589107937e-04,9.339693232627807831e-06
5.283999999999999808e+00,1.058337999213303341e-04,9.427373295651768082e-06
5.285000000000000142e+00,1.068020866205674608e-04,9.516079958359140880e-06
5.286000000000000476e+00,1.077547354530414021e-04,9.605716597674049504e-06
5.286999999999999922e+00,1.086910995854354316e-04,9.696187848717182354e-06
5.288000000000000256e+00,1.096105617996560199e-04,9.787399899652730621e-06
5.288999999999999702e+00,1.105125341508675818e-04,9.879260364386981626e-06
5.290000000000000036e+00,1.113964559076048154e-04,9.971678548181943808e-06
5.291000000000000369e+00,1.122617934357599391e-04,1.006456525776688905e-05
5.291999999999999815e+00,1.131080382500591956e-04,1.015783309480100809e-05
5.293000000000000149e+00,1.139347069845196304e-04,1.025139622037915234e-05
5.294000000000000483e+00,1.147413395939839468e-04,1.034517063758009874e-05
5.294999999999999929e+00,1.155274994370593703e-04,1.043907393859311009e-05
5.296000000000000263e+00,1.162927714881688718e-04,1.053302561266474716e-05
5.296999999999999709e+00,1.170367626265494986e-04,1.062694671815799802e-05
5.298000000000000043e+00,1.177591000265345900e-04,1.072076018657575552e-05
5.299000000000000377e+00,1.184594313549933083e-04,1.081439052851756986e-05
5.299999999999999822e+00,1.191374233128118950e-04,1.090776411368641659e-05
5.301000000000000156e+00,1.197927618782122327e-04,1.100080886893402087e-05
5.302000000000000490e+00,1.204251508953828857e-04,1.109345458363165096e-05
5.302999999999999936e+00,1.210343125869820896e-04,1.118563250399679172e-05
5.304000000000000270e+00,1.216199860295335243e-04,1.127727571534248137e-05
5.304999999999999716e+00,1.221819276229575203e-04,1.136831877181393648e-05
5.306000000000000050e+00,1.227199098574435667e-04,1.145869799282865699e-05
5.307000000000000384e+00,1.232337217688617365e-04,1.154835109287302953e-05
5.307999999999999829e+00,1.237231675895018542e-04,1.163721756323496399e-05
5.309000000000000163e+00,1.241880673858296747e-04,1.172523823015061343e-05
5.310000000000000497e+00,1.246282558699297633e-04,1.181235561331255982e-05
5.310999999999999943e+00,1.250435828912593774e-04,1.189851354092537087e-05
5.312000000000000277e+00,1.254339122285263227e-04,1.198365753365139982e-05
5.312999999999999723e+00,1.257991223279658242e-04,1.206773432537570527e-05
5.314000000000000057e+00,1.261391050890230884e-04,1.215069228222214555e-05
5.315000000000000391e+00,1.264537664279787846e-04,1.223248099876200871e-05
5.315999999999999837e+00,1.267430252189088460e-04,1.231305167091733342e-05
5.317000000000000171e+00,1.270068139633178186e-04,1.239235664451882630e-05
5.318000000000000504e+00,1.272450777005553325e-04,1.247034983919055267e-05
5.318999999999999950e+00,1.274577746807443405e-04,1.254698628538409938e-05
5.320000000000000284e+00,1.276448752973188101e-04,1.262222255551368971e-05
5.320999999999999730e+00,1.278063628261230710e-04,1.269601628063868216e-05
5.322000000000000064e+00,1.279422322794673914e-04,1.276832663629031362e-05
5.323000000000000398e+00,1.280524911792677771e-04,1.283911384608687854e-05
5.323999999999999844e+00,1.281371585813417802e-04,1.290833961060691355e-05
5.325000000000000178e+00,1.281962657168923543e-04,1.297596665411438618e-05
5.326000000000000512e+00,1.282298550549108493e-04,1.304195916678536908e-05
5.326999999999999957e+00,1.282379810185127749e-04,1.310628232181217830e-05
5.328000000000000291e+00,1.282207089671771633e-04,1.316890276612089988e-05
5.328999999999999737e+00,1.281781160021474002e-04,1.322978809452651415e-05
5.330000000000000071e+00,1.281102899358531496e-04,1.328890736535222200e-05
5.331000000000000405e+00,1.280173300240543537e-04,1.334623060308906928e-05
5.331999999999999851e+00,1.278993461302931046e-04,1.340172924233651087e-05
5.333000000000000185e+00,1.277564594256007000e-04,1.345537563877371197e-05
5.334000000000000519e+00,1.275888014225407289e-04,1.350714359446066753e-05
5.334999999999999964e+00,1.273965147869634889e-04,1.355700781770712836e-05
5.336000000000000298e+00,1.271797523935838474e-04,1.360494444598481994e-05
5.336999999999999744e+00,1.269386780987127568e-04,1.365093051904653376e-05
5.338000000000000078e+00,1.266734658250093422e-04,1.369494451789004906e-05
5.339000000000000412e+00,1.263843003540362944e-04,1.373696582159916521e-05
5.339999999999999858e+00,1.260713765000888431e-04,1.377697520538033656e-05
5.341000000000000192e+00,1.257348997844449901e-04,1.381495436060873919e-05
5.342000000000000526e+00,1.253750855882927175e-04,1.385088642403534214e-05
5.342999999999999972e+00,1.249921599978877536e-04,1.388475540216313710e-05
5.344000000000000306e+00,1.245863589291758668e-04,1.391654673688473078e-05
5.344999999999999751e+00,1.241579288676920292e-04,1.394624678052117371e-05
5.346000000000000085e+00,1.237071260895874743e-04,1.397384332015509381e-05
5.347000000000000419e+00,1.232342174624521589e-04,1.399932502504598498e-05
5.347999999999999865e+00,1.227394795516403056e-04,1.402268205383045442e-05
5.349000000000000199e+00,1.222231994849463010e-04,1.404390545690209751e-05
5.350000000000000533e+00,1.216856741907997703e-04,1.406298773017805568e-05
5.350999999999999979e+00,1.211272111355104228e-04,1.407992229246218654e-05
5.352000000000000313e+00,1.205481275920488633e-04,1.409470403657163855e-05
5.352999999999999758e+00,1.199487513913870826e-04,1.410732879450744777e-05
5.354000000000000092e+00,1.193294202472112254e-04,1.411779387935424198e-05
5.355000000000000426e+00,1.186904825388769829e-04,1.412609754035231755e-05
5.355999999999999872e+00,1.180322965199722969e-04,1.413223958137205445e-05
5.357000000000000206e+00,1.173552312376251481e-04,1.413622073830575848e-05
5.358000000000000540e+00,1.166596658898779012e-04,1.413804324411745695e-05
5.358999999999999986e+00,1.159459905278064262e-04,1.413771032145070690e-05
5.360000000000000320e+00,1.152146053929343491e-04,1.413522677653441631e-05
5.360999999999999766e+00,1.144659218303586246e-04,1.413059838824294127e-05
5.362000000000000099e+00,1.137003616328574206e-04,1.412383251660059802e-05
5.363000000000000433e+00,1.129183578582379347e-04,1.411493754069138511e-05
5.363999999999999879e+00,1.121203542784179533e-04,1.410392344112313613e-05
5.365000000000000213e+00,1.113068062124864270e-04,1.409080123981226117e-05
5.366000000000000547e+00,1.104781799192020768e-04,1.407558361836666197e-05
5.366999999999999993e+00,1.096349535282082428e-04,1.405828431710536106e-05
5.368000000000000327e+00,1.087776165368157334e-04,1.403891873579054458e-05
5.368999999999999773e+00,1.079066706247641151e-04,1.401750338335268603e-05
5.370000000000000107e+00,1.070226292337066090e-04,1.399405646217662608e-05
5.371000000000000441e+00,1.061260184258499504e-04,1.396859732020402143e-05
5.371999999999999886e+00,1.052173764259891942e-04,1.394114705206372168e-05
5.373000000000000220e+00,1.042972545963436896e-04,1.391172790303658868e-05
5.374000000000000554e+00,1.033662170292555418e-04,1.388036390644719978e-05
5.375000000000000000e+00,1.024248414380623954e-04,1.384708031537238428e-05
5.376000000000000334e+00,1.014737188285750962e-04,1.381190419953412155e-05
5.376999999999999780e+00,1.005134544566978644e-04,1.377486387709143739e-05
5.378000000000000114e+00,9.954466752426075523e-05,1.373598953012814698e-05
5.379000000000000448e+00,9.856799210825329110e-05,1.369531264098780568e-05
5.379999999999999893e+00,9.758407695561490108e-05,1.365286660302420339e-05
5.381000000000000227e+00,9.659358640214227277e-05,1.360868615138245580e-05
5.381999999999999673e+00,9.559720014392446394e-05,1.356280798794745828e-05
5.383000000000000007e+00,9.459561425488507286e-05,1.351527021671550945e-05
5.384000000000000341e+00,9.358954099387234123e-05,1.346611293744029147e-05
5.384999999999999787e+00,9.257970975085468230e-05,1.341537769803734030e-05
5.386000000000000121e+00,9.156686697092859817e-05,1.336310812092683428e-05
5.387000000000000455e+00,9.055177703563573966e-05,1.330934933353197471e-05
5.387999999999999901e+00,8.953522209761701986e-05,1.325414857186479267e-05
5.389000000000000234e+00,8.851800306340973693e-05,1.319755462376886356e-05
5.389999999999999680e+00,8.750093946718966967e-05,1.313961845707066360e-05
5.391000000000000014e+00,8.648487027075679268e-05,1.308039266381115296e-05
5.392000000000000348e+00,8.547065372073193177e-05,1.301993204568820299e-05
5.392999999999999794e+00,8.445916811352274897e-05,1.295829308182737234e-05
5.394000000000000128e+00,8.345131160448019932e-05,1.289553453032617643e-05
5.395000000000000462e+00,8.244800285955168715e-05,1.283171687209612014e-05
5.395999999999999908e+00,8.145018073275210244e-05,1.276690291191342146e-05
5.397000000000000242e+00,8.045880465035372018e-05,1.270115723416235856e-05
5.397999999999999687e+00,7.947485418989574165e-05,1.263454678722487232e-05
5.399000000000000021e+00,7.849932931911526683e-05,1.256714034904782863e-05
5.400000000000000355e+00,7.753324971323194913e-05,1.249900909850091058e-05
5.400999999999999801e+00,7.657765456418683797e-05,1.243022607703917914e-05
5.402000000000000135e+00,7.563360162648333153e-05,1.236086675308440566e-05
5.403000000000000469e+00,7.470216674162204640e-05,1.229100848301917270e-05
5.403999999999999915e+00,7.378444243721649911e-05,1.222073105797237948e-05
5.405000000000000249e+00,7.288153689339335953e-05,1.215011617398358911e-05
5.405999999999999694e+00,7.199457209814525381e-05,1.207924795986475406e-05
5.407000000000000028e+00,7.112468213905440823e-05,1.200821243259313552e-05
5.408000000000000362e+00,7.027301084649966573e-05,1.193709801115082026e-05
5.408999999999999808e+00,6.944070944575389255e-05,1.186599497688902372e-05
5.410000000000000142e+00,6.862893334215262300e-05,1.179499595618199168e-05
5.411000000000000476e+00,6.783883891907300015e-05,1.172419535564059630e-05
5.411999999999999922e+00,6.707157977410109224e-05,1.165368983592794533e-05
5.413000000000000256e+00,6.632830269247829314e-05,1.158357776730464034e-05
5.413999999999999702e+00,6.561014290881561726e-05,1.151395961673264056e-05
5.415000000000000036e+00,6.491821917500620559e-05,1.144493739708103006e-05
5.416000000000000369e+00,6.425362841534380592e-05,1.137661506907567729e-05
5.416999999999999815e+00,6.361743996614760443e-05,1.130909793863970279e-05
5.418000000000000149e+00,6.301068943555699232e-05,1.124249298917024030e-05
5.419000000000000483e+00,6.243437236363282635e-05,1.117690830866480455e-05
5.419999999999999929e+00,6.188943769511417829e-05,1.111245337380665496e-05
5.421000000000000263e+00,6.137678089211528337e-05,1.104923843194587257e-05
5.421999999999999709e+00,6.089723732228388475e-05,1.098737474320367882e-05
5.423000000000000043e+00,6.045157536178468599e-05,1.092697396291740184e-05
5.424000000000000377e+00,6.004048993167604718e-05,1.086814831894354252e-05
5.424999999999999822e+00,5.966459598427114740e-05,1.081100994677805460e-05
5.426000000000000156e+00,5.932442285848352242e-05,1.075567103453768037e-05
5.427000000000000490e+00,5.902040857148803052e-05,1.070224316368646915e-05
5.427999999999999936e+00,5.875289528121522057e-05,1.065083736031707466e-05
5.429000000000000270e+00,5.852212500416053268e-05,1.060156343657803920e-05
5.429999999999999716e+00,5.832823670001882589e-05,1.055452998175179228e-05
5.431000000000000050e+00,5.817126362659817452e-05,1.050984367697980217e-05
5.432000000000000384e+00,5.805113252687801845e-05,1.046760928285094788e-05
5.432999999999999829e+00,5.796766287003287337e-05,1.042792893134085766e-05
5.434000000000000163e+00,5.792056813748413505e-05,1.039090205192535537e-05
5.435000000000000497e+00,5.790945721399251404e-05,1.035662470067681014e-05
5.435999999999999943e+00,5.793383764310951320e-05,1.032518941135459390e-05
5.437000000000000277e+00,5.799311894276967420e-05,1.029668458846886114e-05
5.437999999999999723e+00,5.808661784570652787e-05,1.027119435774244532e-05
5.439000000000000057e+00,5.821356306064118924e-05,1.024879792481453368e-05
5.440000000000000391e+00,5.837310203926561225e-05,1.022956945189664928e-05
5.440999999999999837e+00,5.856430703085521152e-05,1.021357750086153081e-05
5.442000000000000171e+00,5.878618271075792325e-05,1.020088487037444827e-05
5.443000000000000504e+00,5.903767287594458967e-05,1.019154813727283459e-05
5.443999999999999950e+00,5.931766865455055323e-05,1.018561752163978672e-05
5.445000000000000284e+00,5.962501533649454502e-05,1.018313649697323006e-05
5.445999999999999730e+00,5.995852056266662609e-05,1.018414169232490201e-05
5.447000000000000064e+00,6.031696085041604691e-05,1.018866259177990463e-05
5.448000000000000398e+00,6.069908948050984395e-05,1.019672151120706306e-05
5.448999999999999844e+00,6.110364238744295023e-05,1.020833340613704697e-05
5.450000000000000178e+00,6.152934523590185083e-05,1.022350584782306971e-05
5.451000000000000512e+00,6.197491856696553283e-05,1.024223899054963475e-05
5.451999999999999957e+00,6.243908408580302078e-05,1.026452562447448618e-05
5.453000000000000291e+00,6.292056872645803193e-05,1.029035121841238524e-05
5.453999999999999737e+00,6.341810998162693638e-05,1.031969402003547413e-05
5.455000000000000071e+00,6.393045900725884373e-05,1.035252522316541378e-05
5.456000000000000405e+00,6.445638503254918648e-05,1.038880911190684287e-05
5.456999999999999851e+00,6.499467753233021566e-05,1.042850334154622902e-05
5.458000000000000185e+00,6.554414973578443502e-05,1.047155910649245260e-05
5.459000000000000519e+00,6.610363993866844956e-05,1.051792150758297287e-05
5.459999999999999964e+00,6.667201421241382637e-05,1.056752974055329371e-05
5.461000000000000298e+00,6.724816696800129149e-05,1.062031754335234410e-05
5.461999999999999744e+00,6.783102308737362824e-05,1.067621339515854588e-05
5.463000000000000078e+00,6.841953783546194084e-05,1.073514101006000068e-05
5.464000000000000412e+00,6.901269845872195336e-05,1.079701953971783244e-05
5.464999999999999858e+00,6.960952356401916945e-05,1.086176411776277020e-05
5.466000000000000192e+00,7.020906430249624817e-05,1.092928602981032397e-05
5.467000000000000526e+00,7.081040340864293802e-05,1.099949328106438464e-05
5.467999999999999972e+00,7.141265605579718526e-05,1.107229073804550931e-05
5.469000000000000306e+00,7.201496863917564270e-05,1.114758073557488200e-05
5.469999999999999751e+00,7.261651933508750487e-05,1.122526315157050948e-05
5.471000000000000085e+00,7.321651663785692411e-05,1.130523601188054672e-05
5.472000000000000419e+00,7.381419986093737872e-05,1.138739553764794614e-05
5.472999999999999865e+00,7.440883756996186950e-05,1.147163674665691099e-05
5.474000000000000199e+00,7.499972794957574527e-05,1.155785343598733769e-05
5.475000000000000533e+00,7.558619706883954999e-05,1.164593878290036133e-05
5.475999999999999979e+00,7.616759918228524051e-05,1.173578527186325191e-05
5.477000000000000313e+00,7.674331505472856932e-05,1.182728528363556557e-05
5.477999999999999758e+00,7.731275225170135431e-05,1.192033096196517287e-05
5.479000000000000092e+00,7.787534335091488827e-05,1.201481480025257172e-05
5.480000000000000426e+00,7.843054626422914265e-05,1.211062945150043632e-05
5.480999999999999872e+00,7.897784252127175615e-05,1.220766829424007328e-05
5.482000000000000206e+00,7.951673753751714558e-05,1.230582520076881107e-05
5.483000000000000540e+00,8.004675890832631724e-05,1.240499508576160680e-05
5.483999999999999986e+00,8.056745676053295028e-05,1.250507362148458485e-05
5.485000000000000320e+00,8.107840206749241697e-05,1.260595779620016394e-05
5.485999999999999766e+00,8.157918698153176552e-05,1.270754557863803841e-05
5.487000000000000099e+00,8.206942322450520876e-05,1.280973645550382466e-05
5.488000000000000433e+00,8.254874252864230141e-05,1.291243105106149238e-05
5.488999999999999879e+00,8.301679500425496573e-05,1.301553167772912572e-05
5.490000000000000213e+00,8.347324955107870005e-05,1.311894192926495851e-05
5.491000000000000547e+00,8.391779233458054464e-05,1.322256721123766474e-05
5.491999999999999993e+00,8.435012731056861239e-05,1.332631428643955096e-05
5.493000000000000327e+00,8.476997466137088622e-05,1.343009182863338325e-05
5.493999999999999773e+00,8.517707133440797270e-05,1.353380994133892782e-05
5.495000000000000107e+00,8.557116956930138781e-05,1.363738070230608357e-05
5.496000000000000441e+00,8.595203746797188749e-05,1.374071765887033302e-05
5.496999999999999886e+00,8.631945754624629086e-05,1.384373637662368046e-05
5.498000000000000220e+00,8.667322729494886897e-05,1.394635392857976245e-05
5.499000000000000554e+00,8.701315789518258056e-05,1.404848941544796066e-05
5.500000000000000000e+00,8.733907481484451711e-05,1.415006342520659816e-05
5.501000000000000334e+00,8.765081635385849816e-05,1.425099861558315864e-05
5.501999999999999780e+00,8.794823434384800272e-05,1.435121914582087680e-05
5.503000000000000114e+00,8.823119286171770127e-05,1.445065122952560299e-05
5.504000000000000448e+00,8.849956887092879157e-05,1.454922256104989910e-05
5.504999999999999893e+00,8.875325095350638399e-05,1.464686288506896822e-05
5.506000000000000227e+00,8.899213997530744532e-05,1.474350341718303912e-05
5.506999999999999673e+00,8.921614784039745690e-05,1.483907741298135771e-05
5.508000000000000007e+00,8.942519822477065523e-05,1.493351956101929664e-05
5.509000000000000341e+00,8.961922531282290718e-05,1.502676658058110882e-05
5.509999999999999787e+00,8.979817448886553218e-05,1.511875662393174628e-05
5.511000000000000121e+00,8.996200115738300386e-05,1.520942986080498445e-05
5.512000000000000455e+00,9.011067154552226423e-05,1.529872783318185481e-05
5.512999999999999901e+00,9.024416148045475241e-05,1.538659407133354673e-05
5.514000000000000234e+00,9.036245710104654806e-05,1.547297348720455421e-05
5.514999999999999680e+00,9.046555374055896244e-05,1.555781296205167806e-05
5.516000000000000014e+00,9.055345669172429888e-05,1.564106070716257519e-05
5.517000000000000348e+00,9.062617996453991610e-05,1.572266692740819643e-05
5.517999999999999794e+00,9.068374715769740493e-05,1.580258313538524713e-05
5.519000000000000128e+00,9.072619035465608126e-05,1.588076276896153581e-05
5.520000000000000462e+00,9.075355077118868322e-05,1.595716059580231191e-05
5.520999999999999908e+00,9.076587780138048185e-05,1.603173328580224661e-05
5.522000000000000242e+00,9.076322972530115796e-05,1.610443878929851931e-05
5.522999999999999687e+00,9.074567255782625729e-05,1.617523699565213087e-05
5.524000000000000021e+00,9.071328088251188072e-05,1.624408906105216882e-05
5.525000000000000355e+00,9.066613680714047472e-05,1.631095804337275097e-05
5.525999999999999801e+00,9.060433075430349148e-05,1.637580823545954194e-05
5.527000000000000135e+00,9.052796035329629899e-05,1.643860583945037858e-05
5.528000000000000469e+00,9.043713121842772678e-05,1.649931830603569298e-05
5.528999999999999915e+00,9.033195597172863020e-05,1.655791496289097211e-05
5.530000000000000249e+00,9.021255494677222033e-05,1.661436638443896947e-05
5.530999999999999694e+00,9.007905519012292803e-05,1.666864504174925588e-05
5.532000000000000028e+00,8.993159127074886394e-05,1.672072461759862327e-05
5.533000000000000362e+00,8.977030424194180967e-05,1.677058068936807450e-05
5.533999999999999808e+00,8.959534239343647775e-05,1.681819006671352143e-05
5.535000000000000142e+00,8.940686029748164045e-05,1.686353144507017924e-05
5.536000000000000476e+00,8.920501954657843722e-05,1.690658474777636063e-05
5.536999999999999922e+00,8.898998782366731761e-05,1.694733177817360470e-05
5.538000000000000256e+00,8.876193962289907259e-05,1.698575556629597537e-05
5.538999999999999702e+00,8.852105525889708277e-05,1.702184105932632219e-05
5.540000000000000036e+00,8.826752166649166139e-05,1.705557442888818584e-05
5.541000000000000369e+00,8.800153146630149603e-05,1.708694374361989578e-05
5.541999999999999815e+00,8.772328363817998703e-05,1.711593833402642344e-05
5.543000000000000149e+00,8.743298265279011040e-05,1.714254943991413836e-05
5.544000000000000483e+00,8.713083922402199591e-05,1.716676953282158101e-05
5.544999999999999929e+00,8.681706937482026605e-05,1.718859301054008590e-05
5.546000000000000263e+00,8.649189512766579250e-05,1.720801554706724340e-05
5.546999999999999709e+00,8.615554361217582686e-05,1.722503477216635279e-05
5.548000000000000043e+00,8.580824781792229991e-05,1.723964957878731049e-05
5.549000000000000377e+00,8.545024570913919569e-05,1.725186080964870482e-05
5.549999999999999822e+00,8.508178088100441089e-05,1.726167062106084946e-05
5.551000000000000156e+00,8.470310178795075417e-05,1.726908312135994034e-05
5.552000000000000490e+00,8.431446236017281883e-05,1.727410373768289048e-05
5.552999999999999936e+00,8.391612114531780443e-05,1.727673990544284526e-05
5.554000000000000270e+00,8.350834205838279919e-05,1.727700037267065189e-05
5.554999999999999716e+00,8.309139351349710502e-05,1.727489590507944348e-05
5.556000000000000050e+00,8.266554905346242650e-05,1.727043864199290869e-05
5.557000000000000384e+00,8.223108658406876460e-05,1.726364274907310925e-05
5.557999999999999829e+00,8.178828900281100503e-05,1.725452377789756767e-05
5.559000000000000163e+00,8.133744342361351226e-05,1.724309933313331297e-05
5.560000000000000497e+00,8.087884174649931932e-05,1.722938844421928556e-05
5.560999999999999943e+00,8.041277994095446038e-05,1.721341222144888975e-05
5.562000000000000277e+00,7.993955866486700712e-05,1.719519320449569008e-05
5.562999999999999723e+00,7.945948247296193167e-05,1.717475605511816175e-05
5.564000000000000057e+00,7.897286040757327524e-05,1.715212690782721825e-05
5.565000000000000391e+00,7.848000525044124330e-05,1.712733402971332709e-05
5.565999999999999837e+00,7.798123410668928617e-05,1.710040720425081332e-05
5.567000000000000171e+00,7.747686768657416302e-05,1.707137837951381375e-05
5.568000000000000504e+00,7.696723081867437837e-05,1.704028103543802367e-05
5.568999999999999950e+00,7.645265176809055399e-05,1.700715084669227598e-05
5.570000000000000284e+00,7.593346274375324765e-05,1.697202506784906484e-05
5.570999999999999730e+00,7.540999919892295202e-05,1.693494317098649264e-05
5.572000000000000064e+00,7.488260033865819926e-05,1.689594624162453837e-05
5.573000000000000398e+00,7.435160844396318828e-05,1.685507761733945968e-05
5.573999999999999844e+00,7.381736927002212746e-05,1.681238227928750749e-05
5.575000000000000178e+00,7.328023144465313217e-05,1.676790748986272292e-05
5.576000000000000512e+00,7.274054689785101934e-05,1.672170218563186976e-05
5.576999999999999957e+00,7.219867013137447982e-05,1.667381761317919466e-05
5.578000000000000291e+00,7.165495865109619761e-05,1.662430671863612792e-05
5.578999999999999737e+00,7.110977235487150546e-05,1.657322477557393234e-05
5.580000000000000071e+00,7.056347380207165479e-05,1.652062881316197226e-05
5.581000000000000405e+00,7.001642764960012792e-05,1.646657820305777426e-05
5.581999999999999851e+00,6.946900092318880724e-05,1.641113406908626619e-05
5.583000000000000185e+00,6.892156233547363663e-05,1.635435989813557151e-05
5.584000000000000519e+00,6.837448258086633321e-05,1.629632096604254665e-05
5.584999999999999964e+00,6.782813372157823226e-05,1.623708491926265896e-05
5.586000000000000298e+00,6.728288935239875636e-05,1.617672119898703445e-05
5.586999999999999744e+00,6.673912398474868225e-05,1.611530160788397640e-05
5.588000000000000078e+00,6.619721317723313927e-05,1.605289975413393182e-05
5.589000000000000412e+00,6.565753291877426652e-05,1.598959159971054364e-05
5.589999999999999858e+00,6.512045964440891946e-05,1.592545490082921531e-05
5.591000000000000192e+00,6.458636960893042456e-05,1.586056973664101732e-05
5.592000000000000526e+00,6.405563897093667712e-05,1.579501795855787591e-05
5.592999999999999972e+00,6.352864308576845341e-05,1.572888370390166673e-05
5.594000000000000306e+00,6.300575638996128245e-05,1.566225284663056203e-05
5.594999999999999751e+00,6.248735180162817986e-05,1.559521347675845571e-05
5.596000000000000085e+00,6.197380060077843254e-05,1.552785536112780899e-05
5.597000000000000419e+00,6.146547170036424266e-05,1.546027039813521568e-05
5.597999999999999865e+00,6.096273141083814181e-05,1.539255208248830459e-05
5.599000000000000199e+00,6.046594279705799129e-05,1.532479593022879341e-05
5.600000000000000533e+00,5.997546536391973646e-05,1.525709893470592885e-05
5.600999999999999979e+00,5.949165436817766223e-05,1.518955997025402906e-05
5.602000000000000313e+00,5.901486034983172260e-05,1.512227925185332751e-05
5.602999999999999758e+00,5.854542848079649409e-05,1.505535869412831466e-05
5.604000000000000092e+00,5.808369812360529750e-05,1.498890136384802794e-05
5.605000000000000426e+00,5.763000207589187622e-05,1.492301180863032608e-05
5.605999999999999872e+00,5.718466601223724273e-05,1.485779552420816908e-05
5.607000000000000206e+00,5.674800777528264835e-05,1.479335922338165748e-05
5.608000000000000540e+00,5.632033675949690529e-05,1.472981029604309032e-05
5.608999999999999986e+00,5.590195324215742177e-05,1.466725704775603947e-05
5.610000000000000320e+00,5.549314758472179284e-05,1.460580814508716074e-05
5.610999999999999766e+00,5.509419961136349456e-05,1.454557282015881973e-05
5.612000000000000099e+00,5.470537790411987469e-05,1.448666032014728864e-05
5.613000000000000433e+00,5.432693916671404441e-05,1.442918004596808093e-05
5.613999999999999879e+00,5.395912743314128560e-05,1.437324101344916410e-05
5.615000000000000213e+00,5.360217335959215681e-05,1.431895192858080259e-05
5.616000000000000547e+00,5.325629350979420052e-05,1.426642065213790063e-05
5.616999999999999993e+00,5.292168992898492490e-05,1.421575427164917467e-05
5.618000000000000327e+00,5.259854926337401431e-05,1.416705853649664231e-05
5.618999999999999773e+00,5.228704229615360884e-05,1.412043784421361070e-05
5.620000000000000107e+00,5.198732320055374500e-05,1.407599472471048056e-05
5.621000000000000441e+00,5.169952929677125550e-05,1.403382981206270621e-05
5.621999999999999886e+00,5.142378023744036976e-05,1.399404131488093451e-05
5.623000000000000220e+00,5.116017789918015350e-05,1.395672494456292326e-05
5.624000000000000554e+00,5.090880572078528504e-05,1.392197341036579856e-05
5.625000000000000000e+00,5.066972861779886592e-05,1.388987629269055098e-05
5.626000000000000334e+00,5.044299244187100959e-05,1.386051959615740672e-05
5.626999999999999780e+00,5.022862421591698680e-05,1.383398562756711109e-05
5.628000000000000114e+00,5.002663156377636582e-05,1.381035254305116360e-05
5.629000000000000448e+00,4.983700305219047606e-05,1.378969419359253923e-05
5.629999999999999893e+00,4.965970786173674878e-05,1.377207975457638460e-05
5.631000000000000227e+00,4.949469634008061262e-05,1.375757355780360293e-05
5.631999999999999673e+00,4.934189971133805898e-05,1.374623476634020645e-05
5.633000000000000007e+00,4.920123083643958853e-05,1.373811721817919512e-05
5.634000000000000341e+00,4.907258401986903273e-05,1.373326915493623060e-05
5.634999999999999787e+00,4.895583599998235621e-05,1.373173307689594771e-05
5.636000000000000121e+00,4.885084591323797721e-05,1.373354557222308182e-05
5.637000000000000455e+00,4.875745634128830568e-05,1.373873714599105038e-05
5.637999999999999901e+00,4.867549336340035588e-05,1.374733212807044704e-05
5.639000000000000234e+00,4.860476789953056088e-05,1.375934856217985506e-05
5.639999999999999680e+00,4.854507581570863419e-05,1.377479818802141089e-05
5.641000000000000014e+00,4.849619930412274352e-05,1.379368633699363503e-05
5.642000000000000348e+00,4.845790702427510519e-05,1.381601199269332170e-05
5.642999999999999794e+00,4.842995572389673776e-05,1.384176773048751555e-05
5.644000000000000128e+00,4.841209043839078842e-05,1.387093988455169361e-05
5.645000000000000462e+00,4.840404602930645759e-05,1.390350847169108304e-05
5.645999999999999908e+00,4.840554744130327566e-05,1.393944744601725603e-05
5.647000000000000242e+00,4.841631142573967357e-05,1.397872467435515840e-05
5.647999999999999687e+00,4.843604667218129892e-05,1.402130224913653824e-05
5.649000000000000021e+00,4.846445551412999848e-05,1.406713646783976265e-05
5.650000000000000355e+00,4.850123420162728442e-05,1.411617824953497990e-05
5.650999999999999801e+00,4.854607452279802003e-05,1.416837310408215585e-05
5.652000000000000135e+00,4.859866382888006713e-05,1.422366158745674343e-05
5.653000000000000469e+00,4.865868687870597965e-05,1.428197930588151101e-05
5.653999999999999915e+00,4.872582584147983515e-05,1.434325743537938122e-05
5.655000000000000249e+00,4.879976191471561622e-05,1.440742269287783705e-05
5.655999999999999694e+00,4.888017531306828158e-05,1.447439790078684731e-05
5.657000000000000028e+00,4.896674688721065993e-05,1.454410194977812807e-05
5.658000000000000362e+00,4.905915795237430327e-05,1.461645040632912443e-05
5.658999999999999808e+00,4.915709182528212989e-05,1.469135544639025605e-05
5.660000000000000142e+00,4.926023364840073621e-05,1.476872649117703603e-05
5.661000000000000476e+00,4.936827183756217053e-05,1.484847011298599740e-05
5.661999999999999922e+00,4.948089773891518954e-05,1.493049068629969203e-05
5.663000000000000256e+00,4.959780711353618837e-05,1.501469026598592279e-05
5.663999999999999702e+00,4.971869964210951361e-05,1.510096925131508723e-05
5.665000000000000036e+00,4.984328026524789608e-05,1.518922622613532816e-05
5.666000000000000369e+00,4.997125866259358184e-05,1.527935862738081049e-05
5.666999999999999815e+00,5.010235058080951597e-05,1.537126254480573266e-05
5.668000000000000149e+00,5.023627717138234720e-05,1.546483339866727981e-05
5.669000000000000483e+00,5.037276622177676657e-05,1.555996569078529012e-05
5.669999999999999929e+00,5.051155143285834440e-05,1.565655369287838534e-05
5.671000000000000263e+00,5.065237359786424254e-05,1.575449115764556245e-05
5.671999999999999709e+00,5.079497982468020171e-05,1.585367198368858193e-05
5.673000000000000043e+00,5.093912463616919134e-05,1.595398989751461332e-05
5.674000000000000377e+00,5.108456911298551203e-05,1.605533912818729158e-05
5.674999999999999822e+00,5.123108195051066576e-05,1.615761404102503205e-05
5.676000000000000156e+00,5.137843855223411414e-05,1.626070980538784358e-05
5.677000000000000490e+00,5.152642200935433577e-05,1.636452199521503545e-05
5.677999999999999936e+00,5.167482220006086986e-05,1.646894725579745779e-05
5.679000000000000270e+00,5.182343675841726260e-05,1.657388285182652160e-05
5.679999999999999716e+00,5.197207000079094710e-05,1.667922734745581014e-05
5.681000000000000050e+00,5.212053388270427657e-05,1.678488013766985510e-05
5.682000000000000384e+00,5.226864700049404876e-05,1.689074210202803802e-05
5.682999999999999829e+00,5.241623551519824625e-05,1.699671509348075202e-05
5.684000000000000163e+00,5.256313201368014365e-05,1.710270261805574380e-05
5.685000000000000497e+00,5.270917640726275276e-05,1.720860930203558210e-05
5.685999999999999943e+00,5.285421489424458968e-05,1.731434154153810415e-05
5.687000000000000277e+00,5.299810074022142514e-05,1.741980696217208249e-05
5.687999999999999723e+00,5.314069322165700787e-05,1.752491507532368884e-05
5.689000000000000057e+00,5.328185845197207861e-05,1.762957669807888557e-05
5.690000000000000391e+00,5.342146822425448933e-05,1.773370463072027891e-05
5.690999999999999837e+00,5.355940086395997323e-05,1.783721305473814708e-05
5.692000000000000171e+00,5.369554010711635289e-05,1.794001819557591995e-05
5.693000000000000504e+00,5.382977594300616692e-05,1.804203769609828183e-05
5.693999999999999950e+00,5.396200343173956866e-05,1.814319130078151959e-05
5.695000000000000284e+00,5.409212346515445129e-05,1.824340023617116515e-05
5.695999999999999730e+00,5.422004172091502496e-05,1.834258786095988733e-05
5.697000000000000064e+00,5.434566938802956647e-05,1.844067903468418691e-05
5.698000000000000398e+00,5.446892206413138832e-05,1.853760079217122992e-05
5.698999999999999844e+00,5.458972050575212914e-05,1.863328168971316355e-05
5.700000000000000178e+00,5.470798949776933530e-05,1.872765249225022486e-05
5.701000000000000512e+00,5.482365865331003416e-05,1.882064549442434310e-05
5.701999999999999957e+00,5.493666129337825574e-05,1.891219520862024193e-05
5.703000000000000291e+00,5.504693518554820377e-05,1.900223769210625084e-05
5.703999999999999737e+00,5.515442146229875036e-05,1.909071123466139118e-05
5.705000000000000071e+00,5.525906537501325808e-05,1.917755566929669786e-05
5.706000000000000405e+00,5.536081516779682837e-05,1.926271307787123536e-05
5.706999999999999851e+00,5.545962283724868019e-05,1.934612709773389188e-05
5.708000000000000185e+00,5.555544307365655973e-05,1.942774360959454306e-05
5.709000000000000519e+00,5.564823393257583174e-05,1.950751006498618360e-05
5.709999999999999964e+00,5.573795587251393198e-05,1.958537615462007579e-05
5.711000000000000298e+00,5.582457243706745329e-05,1.966129312476130745e-05
5.711999999999999744e+00,5.590804918898409728e-05,1.973521448825161918e-05
5.713000000000000078e+00,5.598835443416649838e-05,1.980709531749938555e-05
5.714000000000000412e+00,5.606545827441354742e-05,1.987689292875916596e-05
5.714999999999999858e+00,5.613933324748686236e-05,1.994456619992146545e-05
5.716000000000000192e+00,5.620995328309477934e-05,2.001007629583603946e-05
5.717000000000000526e+00,5.627729449615818280e-05,2.007338593078615452e-05
5.717999999999999972e+00,5.634133419800249810e-05,2.013446007890515329e-05
5.719000000000000306e+00,5.640205155391505378e-05,2.019326528239639312e-05
5.719999999999999751e+00,5.645942665670370346e-05,2.024977035335551667e-05
5.721000000000000085e+00,5.651344120219868280e-05,2.030394566899299512e-05
5.722000000000000419e+00,5.656407757226323814e-05,2.035576387971924187e-05
5.722999999999999865e+00,5.661131948785978296e-05,2.040519921003541211e-05
5.724000000000000199e+00,5.665515110938274337e-05,2.045222816991399306e-05
5.725000000000000533e+00,5.669555771591218142e-05,2.049682884660337611e-05
5.725999999999999979e+00,5.673252486120932266e-05,2.053898160517746385e-05
5.727000000000000313e+00,5.676603897016525494e-05,2.057866840297175977e-05
5.727999999999999758e+00,5.679608652322849246e-05,2.061587348679455418e-05
5.729000000000000092e+00,5.682265472617427626e-05,2.065058269643927047e-05
5.730000000000000426e+00,5.684573062466127813e-05,2.068278418577635240e-05
5.730999999999999872e+00,5.686530178084440556e-05,2.071246770769673390e-05
5.732000000000000206e+00,5.688135552296736156e-05,2.073962531485163207e-05
5.733000000000000540e+00,5.689387950810107880e-05,2.076425069031268564e-05
5.733999999999999986e+00,5.690286099002392405e-05,2.078633983385843180e-05
5.735000000000000320e+00,5.690828743395578510e-05,2.080589037220492813e-05
5.735999999999999766e+00,5.691014575405340092e-05,2.082290227527042970e-05
5.737000000000000099e+00,5.690842295375212481e-05,2.083737715874474028e-05
5.738000000000000433e+00,5.690310541079902039e-05,2.084931898526369592e-05
5.738999999999999879e+00,5.689417948001987050e-05,2.085873338114002613e-05
5.740000000000000213e+00,5.688163083605440726e-05,2.086562831793492689e-05
5.741000000000000547e+00,5.686544502072112537e-05,2.087001345603483484e-05
5.741999999999999993e+00,5.684560676377775336e-05,2.087190083153175221e-05
5.743000000000000327e+00,5.682210063985379696e-05,2.087130417110180951e-05
5.743999999999999773e+00,5.679491046559606891e-05,2.086823959014984456e-05
5.745000000000000107e+00,5.676401976714035849e-05,2.086272493061261041e-05
5.746000000000000441e+00,5.672941121523544539e-05,2.085478043496794665e-05
5.746999999999999886e+00,5.669106726714995617e-05,2.084442807576139130e-05
5.748000000000000220e+00,5.664896953086908488e-05,2.083169224168150585e-05
5.749000000000000554e+00,5.660309930749663355e-05,2.081659908224548343e-05
5.750000000000000000e+00,5.655343709713713619e-05,2.079917716950901210e-05
5.751000000000000334e+00,5.649996310869409002e-05,2.077945686537888416e-05
5.751999999999999780e+00,5.644265674480188505e-05,2.075747096197759196e-05
5.753000000000000114e+00,5.638149714574310518e-05,2.073325405646020186e-05
5.754000000000000448e+00,5.631646269812931002e-05,2.070684319971815879e-05
5.754999999999999893e+00,5.624753156420819001e-05,2.067827725560737943e-05
5.756000000000000227e+00,5.617468122642250901e-05,2.064759755358295710e-05
5.757000000000000561e+00,5.609788898175520198e-05,2.061484725789017167e-05
5.758000000000000007e+00,5.601713153081903517e-05,2.058007199361792499e-05
5.759000000000000341e+00,5.593238543055938214e-05,2.054331924225156415e-05
5.759999999999999787e+00,5.584362672739665132e-05,2.050463896320533279e-05
5.761000000000000121e+00,5.575083142000201167e-05,2.046408297790894328e-05
5.762000000000000455e+00,5.565397511737619243e-05,2.042170557442957420e-05
5.762999999999999901e+00,5.555303353124865464e-05,2.037756290325265737e-05
5.764000000000000234e+00,5.544798204371323500e-05,2.033171358807753595e-05
5.764999999999999680e+00,5.533879614743819554e-05,2.028421813273671774e-05
5.766000000000000014e+00,5.522545119998241989e-05,2.023513948416404498e-05
5.767000000000000348e+00,5.510792287932406738e-05,2.018454246115039939e-05
5.767999999999999794e+00,5.498618687774060263e-05,2.013249431926163343e-05
5.769000000000000128e+00,5.486021923397883056e-05,2.007906416971116261e-05
5.770000000000000462e+00,5.472999608499876881e-05,2.002432352151607510e-05
5.770999999999999908e+00,5.459549419554487380e-05,1.996834572141745938e-05
5.772000000000000242e+00,5.445669065662552693e-05,1.991120648131284161e-05
5.772999999999999687e+00,5.431356319673902804e-05,1.985298331720916108e-05
5.774000000000000021e+00,5.416609003270069861e-05,1.979375605349644924e-05
5.775000000000000355e+00,5.401425024350246221e-05,1.973360626992706911e-05
5.775999999999999801e+00,5.385802357366401526e-05,1.967261778577041368e-05
5.777000000000000135e+00,5.369739080341009779e-05,1.961087611397871502e-05
5.778000000000000469e+00,5.353233355736599486e-05,1.954846891806707508e-05
5.778999999999999915e+00,5.336283465697153706e-05,1.948548548225547159e-05
5.780000000000000249e+00,5.318887799138520203e-05,1.942201713233016288e-05
5.780999999999999694e+00,5.301044877308448526e-05,1.935815670793608341e-05
5.782000000000000028e+00,5.282753346985564607e-05,1.929399896525524978e-05
5.783000000000000362e+00,5.264012014476915802e-05,1.922964004995423131e-05
5.783999999999999808e+00,5.244819834057932214e-05,1.916517786897095946e-05
5.785000000000000142e+00,5.225175937197699337e-05,1.910071157230570010e-05
5.786000000000000476e+00,5.205079616383478860e-05,1.903634188150733541e-05
5.786999999999999922e+00,5.184530364895011633e-05,1.897217058371134497e-05
5.788000000000000256e+00,5.163527869223602604e-05,1.890830083725972852e-05
5.788999999999999702e+00,5.142072026673337394e-05,1.884483665337158769e-05
5.790000000000000036e+00,5.120162949338105945e-05,1.878188316145543429e-05
5.791000000000000369e+00,5.097800985200257436e-05,1.871954610807947462e-05
5.791999999999999815e+00,5.074986723908259453e-05,1.865793207605549549e-05
5.793000000000000149e+00,5.051721011284444527e-05,1.859714798568002695e-05
5.794000000000000483e+00,5.028004948170983305e-05,1.853730128196668932e-05
5.794999999999999929e+00,5.003839922796643838e-05,1.847849944564869911e-05
5.796000000000000263e+00,4.979227609449062014e-05,1.842085013515639379e-05
5.796999999999999709e+00,4.954169982510355321e-05,1.836446069627247762e-05
5.798000000000000043e+00,4.928669327142272036e-05,1.830943826421031011e-05
5.799000000000000377e+00,4.902728260021513729e-05,1.825588928355810172e-05
5.799999999999999822e+00,4.876349727693992937e-05,1.820391956669408710e-05
5.801000000000000156e+00,4.849537026941556743e-05,1.815363383760432747e-05
5.802000000000000490e+00,4.822293822814149996e-05,1.810513574196434748e-05
5.802999999999999936e+00,4.794624154058002916e-05,1.805852739244142384e-05
5.804000000000000270e+00,4.766532444912036006e-05,1.801390935876919896e-05
5.804999999999999716e+00,4.738023524010355730e-05,1.797138022478017986e-05
5.806000000000000050e+00,4.709102639169807878e-05,1.793103653541895860e-05
5.807000000000000384e+00,4.679775466540027942e-05,1.789297238700254992e-05
5.807999999999999829e+00,4.650048124667642579e-05,1.785727932488514696e-05
5.809000000000000163e+00,4.619927188561890702e-05,1.782404596302201430e-05
5.810000000000000497e+00,4.589419710463391586e-05,1.779335788412033276e-05
5.810999999999999943e+00,4.558533229000751957e-05,1.776529727906624216e-05
5.812000000000000277e+00,4.527275787613607131e-05,1.773994278739161686e-05
5.812999999999999723e+00,4.495655942328190345e-05,1.771736919442154864e-05
5.814000000000000057e+00,4.463682788570458185e-05,1.769764727697920116e-05
5.815000000000000391e+00,4.431365970408426212e-05,1.768084353319507299e-05
5.815999999999999837e+00,4.398715704086390545e-05,1.766702001018448373e-05
5.817000000000000171e+00,4.365742782707056298e-05,1.765623408348687592e-05
5.818000000000000504e+00,4.332458604940742867e-05,1.764853828414035596e-05
5.818999999999999950e+00,4.298875184790879636e-05,1.764398013323053167e-05
5.820000000000000284e+00,4.265005179599991634e-05,1.764260195604547653e-05
5.820999999999999730e+00,4.230861893623715078e-05,1.764444080054780562e-05
5.822000000000000064e+00,4.196459312933738641e-05,1.764952825221265329e-05
5.823000000000000398e+00,4.161812108115654887e-05,1.765789039624404740e-05
5.823999999999999844e+00,4.126935670458778372e-05,1.766954765032918901e-05
5.825000000000000178e+00,4.091846114733652053e-05,1.768451480815174783e-05
5.826000000000000512e+00,4.056560315241160340e-05,1.770280086862295241e-05
5.826999999999999957e+00,4.021095908556396786e-05,1.772440915565449171e-05
5.828000000000000291e+00,3.985471333104165703e-05,1.774933716697728965e-05
5.828999999999999737e+00,3.949705831898491361e-05,1.777757675111847524e-05
5.830000000000000071e+00,3.913819491184094342e-05,1.780911396762805443e-05
5.831000000000000405e+00,3.877833239652987035e-05,1.784392934364892696e-05
5.831999999999999851e+00,3.841768891149268002e-05,1.788199773809297130e-05
5.833000000000000185e+00,3.805649140484393655e-05,1.792328866744959795e-05
5.834000000000000519e+00,3.769497607952624810e-05,1.796776617588539333e-05
5.834999999999999964e+00,3.733338836334514825e-05,1.801538922709023136e-05
5.836000000000000298e+00,3.697198331691652128e-05,1.806611157637818516e-05
5.836999999999999744e+00,3.661102555441403221e-05,1.811988222319652894e-05
5.838000000000000078e+00,3.625078965016105548e-05,1.817664528003868875e-05
5.839000000000000412e+00,3.589156001538869567e-05,1.823634047547360976e-05
5.839999999999999858e+00,3.553363130453472408e-05,1.829890302444430711e-05
5.841000000000000192e+00,3.517730825213045764e-05,1.836426417695338656e-05
5.842000000000000526e+00,3.482290598882619006e-05,1.843235107186429037e-05
5.842999999999999972e+00,3.447074979913372454e-05,1.850308732932312022e-05
5.844000000000000306e+00,3.412117545033008708e-05,1.857639289255833424e-05
5.844999999999999751e+00,3.377452882331587891e-05,1.865218465005881703e-05
5.846000000000000085e+00,3.343116611864390460e-05,1.873037625904072092e-05
5.847000000000000419e+00,3.309145340822498577e-05,1.881087879426922828e-05
5.847999999999999865e+00,3.275576674446892202e-05,1.889360054989580343e-05
5.849000000000000199e+00,3.242449155246479494e-05,1.897844771003489512e-05
5.850000000000000533e+00,3.209802259608130013e-05,1.906532411880413396e-05
5.850999999999999979e+00,3.177676319558184133e-05,1.915413197511732737e-05
5.852000000000000313e+00,3.146112501236130517e-05,1.924477157040354000e-05
5.852999999999999758e+00,3.115152705361685557e-05,1.933714199237054364e-05
5.854000000000000092e+00,3.084839528145554390e-05,1.943114083673086882e-05
5.855000000000000426e+00,3.055216138628058200e-05,1.952666491212570683e-05
5.855999999999999872e+00,3.026326208907690002e-05,1.962360992625491652e-05
5.857000000000000206e+00,2.998213767552460819e-05,1.972187120095159974e-05
5.858000000000000540e+00,2.970923108158555776e-05,1.982134331342013105e-05
5.858999999999999986e+00,2.944498607983135621e-05,1.992192081974360687e-05
5.860000000000000320e+00,2.918984611379602919e-05,2.002349786145801738e-05
5.860999999999999766e+00,2.894425218654717735e-05,2.012596889695557421e-05
5.862000000000000099e+00,2.870864138429852667e-05,2.022922828334151226e-05
5.863000000000000433e+00,2.848344454030863858e-05,2.033317098519574559e-05
5.863999999999999879e+00,2.826908449698322206e-05,2.043769213122446579e-05
5.865000000000000213e+00,2.806597347743499771e-05,2.054268774361884054e-05
5.866000000000000547e+00,2.787451117269703694e-05,2.064805425020274876e-05
5.866999999999999993e+00,2.769508198082979035e-05,2.075368920520558055e-05
5.868000000000000327e+00,2.752805292525082947e-05,2.085949079125205507e-05
5.868999999999999773e+00,2.737377083481571332e-05,2.096535853287835027e-05
5.870000000000000107e+00,2.723256027887804712e-05,2.107119276345724370e-05
5.871000000000000441e+00,2.710472073084530532e-05,2.117689535626620821e-05
5.871999999999999886e+00,2.699052470033180186e-05,2.128236915476597048e-05
5.873000000000000220e+00,2.689021514023377170e-05,2.138751869377722699e-05
5.874000000000000554e+00,2.680400374494051443e-05,2.149224962581912718e-05
5.875000000000000000e+00,2.673206873315834287e-05,2.159646943983636332e-05
5.876000000000000334e+00,2.667455359417537602e-05,2.170008686385279306e-05
5.876999999999999780e+00,2.663156535947562459e-05,2.180301258427555866e-05
5.878000000000000114e+00,2.660317389424587847e-05,2.190515863072642816e-05
5.879000000000000448e+00,2.658941076898221941e-05,2.200643908849461074e-05
5.879999999999999893e+00,2.659026917194791569e-05,2.210676947253671147e-05
5.881000000000000227e+00,2.660570339513043778e-05,2.220606746056995746e-05
5.882000000000000561e+00,2.663562946131561933e-05,2.230425223512056551e-05
5.883000000000000007e+00,2.667992536021455749e-05,2.240124519252302120e-05
5.884000000000000341e+00,2.673843224565311964e-05,2.249696929607045655e-05
5.884999999999999787e+00,2.681095523525360078e-05,2.259134981089960497e-05
5.886000000000000121e+00,2.689726524586295292e-05,2.268431361943982713e-05
5.887000000000000455e+00,2.699710038045094630e-05,2.277578993933249404e-05
5.887999999999999901e+00,2.711016814924770255e-05,2.286570966444666906e-05
5.889000000000000234e+00,2.723614724807816280e-05,2.295400607736897250e-05
5.889999999999999680e+00,2.737469014795882751e-05,2.304061416539465439e-05
5.891000000000000014e+00,2.752542512718898079e-05,2.312547134081354013e-05
5.892000000000000348e+00,2.768795900997818131e-05,2.320851674697655380e-05
5.892999999999999794e+00,2.786187928547084627e-05,2.328969199243468094e-05
5.894000000000000128e+00,2.804675686687005588e-05,2.336894045645290788e-05
5.895000000000000462e+00,2.824214824488894781e-05,2.344620799699472825e-05
5.895999999999999908e+00,2.844759811363197340e-05,2.352144226133774476e-05
5.897000000000000242e+00,2.866264135904140087e-05,2.359459342406027241e-05
5.897999999999999687e+00,2.888680554149192011e-05,2.366561345791089844e-05
5.899000000000000021e+00,2.911961269405117131e-05,2.373445686310237266e-05
5.900000000000000355e+00,2.936058150339575928e-05,2.380107996818014361e-05
5.900999999999999801e+00,2.960922884530511621e-05,2.386544165741070938e-05
5.902000000000000135e+00,2.986507169627629916e-05,2.392750266466547605e-05
5.903000000000000469e+00,3.012762842224003489e-05,2.398722628533936970e-05
5.903999999999999915e+00,3.039642035716535787e-05,2.404457767522395948e-05
5.905000000000000249e+00,3.067097282336868477e-05,2.409952456833464621e-05
5.905999999999999694e+00,3.095081644529414365e-05,2.415203658198943675e-05
5.907000000000000028e+00,3.123548786384094098e-05,2.420208593372698511e-05
5.908000000000000362e+00,3.152453081760304656e-05,2.424964672245465315e-05
5.908999999999999808e+00,3.181749666338081601e-05,2.429469565550716235e-05
5.910000000000000142e+00,3.211394518049777512e-05,2.433721134894274574e-05
5.911000000000000476e+00,3.241344488000372920e-05,2.437717503056418026e-05
5.911999999999999922e+00,3.271557362100948479e-05,2.441456985348625769e-05
5.913000000000000256e+00,3.301991879683542478e-05,2.444938160122290321e-05
5.913999999999999702e+00,3.332607776418530831e-05,2.448159797884666747e-05
5.915000000000000036e+00,3.363365784134991716e-05,2.451120934109346410e-05
5.916000000000000369e+00,3.394227663714976655e-05,2.453820799396915270e-05
5.916999999999999815e+00,3.425156197837469173e-05,2.456258888219109085e-05
5.918000000000000149e+00,3.456115213399980495e-05,2.458434891852887639e-05
5.919000000000000483e+00,3.487069563820211496e-05,2.460348768098810648e-05
5.919999999999999929e+00,3.517985138528302358e-05,2.462000671433346350e-05
5.921000000000000263e+00,3.548828848487981365e-05,2.463391023035264502e-05
5.921999999999999709e+00,3.579568631888036781e-05,2.464520443023592846e-05
5.923000000000000043e+00,3.610173424545953645e-05,2.465389818572856105e-05
5.924000000000000377e+00,3.640613163492453525e-05,2.466000238432716602e-05
5.924999999999999822e+00,3.670858762925652166e-05,2.466353059568369659e-05
5.926000000000000156e+00,3.700882112413690129e-05,2.466449839177841196e-05
5.927000000000000490e+00,3.730656044764112746e-05,2.466292403401644637e-05
5.927999999999999936e+00,3.760154338433149623e-05,2.465882781563143587e-05
5.929000000000000270e+00,3.789351689895358960e-05,2.465223271985206332e-05
5.929999999999999716e+00,3.818223704100668405e-05,2.464316377249203561e-05
5.931000000000000050e+00,3.846746867013092568e-05,2.463164869426316003e-05
5.932000000000000384e+00,3.874898543608507729e-05,2.461771725253680132e-05
5.932999999999999829e+00,3.902656953538920925e-05,2.460140190123442024e-05
5.934000000000000163e+00,3.930001162076428718e-05,2.458273715288264921e-05
5.935000000000000497e+00,3.956911048573171549e-05,2.456176021717537821e-05
5.935999999999999943e+00,3.983367312267540629e-05,2.453851035851413150e-05
5.937000000000000277e+00,4.009351442400054606e-05,2.451302952031034367e-05
5.937999999999999723e+00,4.034845712002371894e-05,2.448536171249995891e-05
5.939000000000000057e+00,4.059833155603948641e-05,2.445555361815663015e-05
5.940000000000000391e+00,4.084297567352591202e-05,2.442365397901148118e-05
5.940999999999999837e+00,4.108223477464049457e-05,2.438971418671434527e-05
5.942000000000000171e+00,4.131596148461439885e-05,2.435378768621160078e-05
5.943000000000000504e+00,4.154401551744569361e-05,2.431593055944583154e-05
5.943999999999999950e+00,4.176626367222913740e-05,2.427620092525135072e-05
5.945000000000000284e+00,4.198257964420107845e-05,2.423465950316314573e-05
5.945999999999999730e+00,4.219284401271052964e-05,2.419136903188502931e-05
5.947000000000000064e+00,4.239694401144153906e-05,2.414639481790162073e-05
5.948000000000000398e+00,4.259477355198579166e-05,2.409980415519311588e-05
5.948999999999999844e+00,4.278623298153204986e-05,2.405166685347678678e-05
5.950000000000000178e+00,4.297122914371278571e-05,2.400205467741299626e-05
5.951000000000000512e+00,4.314967519964797927e-05,2.395104184548151871e-05
5.951999999999999957e+00,4.332149064496162435e-05,2.389870447530148933e-05
5.953000000000000291e+00,4.348660107459353035e-05,2.384512107976227089e-05
5.953999999999999737e+00,4.364493823784583866e-05,2.379037201022850070e-05
5.955000000000000071e+00,4.379643986255506285e-05,2.373453991364679413e-05
5.956000000000000405e+00,4.394104970910687834e-05,2.367770920315389989e-05
5.956999999999999851e+00,4.407871734556347091e-05,2.361996649216909828e-05
5.958000000000000185e+00,4.420939822070846649e-05,2.356140006274545068e-05
5.959000000000000519e+00,4.433305351630810855e-05,2.350210027733309814e-05
5.959999999999999964e+00,4.444965017404244707e-05,2.344215905432513414e-05
5.961000000000000298e+00,4.455916066627527177e-05,2.338167025766876565e-05
5.961999999999999744e+00,4.466156310424449210e-05,2.332072917392633135e-05
5.963000000000000078e+00,4.475684107018787776e-05,2.325943286563416395e-05
5.964000000000000412e+00,4.484498372365562088e-05,2.319787967276256197e-05
5.964999999999999858e+00,4.492598549696951956e-05,2.313616952962068498e-05
5.966000000000000192e+00,4.499984621173314586e-05,2.307440346738529800e-05
5.967000000000000526e+00,4.506657094277778848e-05,2.301268389869523930e-05
5.967999999999999972e+00,4.512617012910816313e-05,2.295111412850766067e-05
5.969000000000000306e+00,4.517865930737730219e-05,2.288979860958016943e-05
5.969999999999999751e+00,4.522405917389950368e-05,2.282884246355450022e-05
5.971000000000000085e+00,4.526239542147477373e-05,2.276835169048336557e-05
5.972000000000000419e+00,4.529369891162138897e-05,2.270843270243069970e-05
5.972999999999999865e+00,4.531800539069105597e-05,2.264919250253367145e-05
5.974000000000000199e+00,4.533535560727751010e-05,2.259073820607130945e-05
5.975000000000000533e+00,4.534579507534076351e-05,2.253317720575677131e-05
5.975999999999999979e+00,4.534937423167069263e-05,2.247661671822003370e-05
5.977000000000000313e+00,4.534614816400244544e-05,2.242116386651397679e-05
5.977999999999999758e+00,4.533617680916863894e-05,2.236692525148721198e-05
5.979000000000000092e+00,4.531952462117548553e-05,2.231400701746071274e-05
5.980000000000000426e+00,4.529626071283214983e-05,2.226251442590036046e-05
5.980999999999999872e+00,4.526645866072486174e-05,2.221255188295331810e-05
5.982000000000000206e+00,4.523019662878081557e-05,2.216422252716695738e-05
5.983000000000000540e+00,4.518755708274858988e-05,2.211762822108789448e-05
5.983999999999999986e+00,4.513862699513181262e-05,2.207286915381495099e-05
5.985000000000000320e+00,4.508349743575134418e-05,2.203004380659096120e-05
5.985999999999999766e+00,4.502226382250332340e-05,2.198924858106831261e-05
5.987000000000000099e+00,4.495502564618246270e-05,2.195057771742501732e-05
5.988000000000000433e+00,4.488188660726981886e-05,2.191412295441984629e-05
5.988999999999999879e+00,4.480295424383668774e-05,2.187997342890182445e-05
5.990000000000000213e+00,4.471834018334899352e-05,2.184821535319656372e-05
5.991000000000000547e+00,4.462815976066878548e-05,2.181893188772617888e-05
5.991999999999999993e+00,4.453253227367878655e-05,2.179220286122301236e-05
5.993000000000000327e+00,4.443158059054004284e-05,2.176810461490291088e-05
5.993999999999999773e+00,4.432543131948337778e-05,2.174670976517418665e-05
5.995000000000000107e+00,4.421421440780598359e-05,2.172808703529494200e-05
5.996000000000000441e+00,4.409806344645246832e-05,2.171230105466511256e-05
5.996999999999999886e+00,4.397711519611350830e-05,2.169941216933598464e-05
5.998000000000000220e+00,4.385150983176706538e-05,2.168947629561661342e-05
5.999000000000000554e+00,4.372139049053375143e-05,2.168254473416273556e-05
6.000000000000000000e+00,4.358690354001730651e-05,2.167866406650240441e-05
6.001000000000000334e+00,4.344819812347668498e-05,2.167787594558215038e-05
6.001999999999999780e+00,4.330542640168257810e-05,2.168021706951029791e-05
6.003000000000000114e+00,4.315874305907758170e-05,2.168571898265468298e-05
6.004000000000000448e+00,4.300830556639235797e-05,2.169440808154546313e-05
6.004999999999999893e+00,4.285427363060495017e-05,2.170630541775363706e-05
6.006000000000000227e+00,4.269680956044397656e-05,2.172142677891070149e-05
6.007000000000000561e+00,4.253607765205846293e-05,2.173978248993892597e-05
6.008000000000000007e+00,4.237224448532280862e-05,2.176137756081305893e-05
6.009000000000000341e+00,4.220547836732791374e-05,2.178621148872092589e-05
6.009999999999999787e+00,4.203594963970819188e-05,2.181427846665970241e-05
6.011000000000000121e+00,4.186383001566065592e-05,2.184556718989215523e-05
6.012000000000000455e+00,4.168929294659767110e-05,2.188006113007830161e-05
6.012999999999999901e+00,4.151251300073172969e-05,2.191773834558128980e-05
6.014000000000000234e+00,4.133366616689742782e-05,2.195857181188766728e-05
6.015000000000000568e+00,4.115292914144911131e-05,2.200252924107874052e-05
6.016000000000000014e+00,4.097047970781598700e-05,2.204957347173203106e-05
6.017000000000000348e+00,4.078649602902449428e-05,2.209966228060264605e-05
6.017999999999999794e+00,4.060115701486681993e-05,2.215274882671129547e-05
6.019000000000000128e+00,4.041464156638896634e-05,2.220878146429689306e-05
6.020000000000000462e+00,4.022712895724903331e-05,2.226770424217873855e-05
6.020999999999999908e+00,4.003879803324660708e-05,2.232945670856138667e-05
6.022000000000000242e+00,3.984982760434803293e-05,2.239397444967661349e-05
6.022999999999999687e+00,3.966039567137361169e-05,2.246118889079889386e-05
6.024000000000000021e+00,3.947067983693026055e-05,2.253102787721869983e-05
6.025000000000000355e+00,3.928085641460906660e-05,2.260341545888587135e-05
6.025999999999999801e+00,3.909110087528996891e-05,2.267827250646410226e-05
6.027000000000000135e+00,3.890158697426375581e-05,2.275551648450046364e-05
6.028000000000000469e+00,3.871248718850108059e-05,2.283506209754976944e-05
6.028999999999999915e+00,3.852397181958060245e-05,2.291682104132184637e-05
6.030000000000000249e+00,3.833620947184628838e-05,2.300070267298017236e-05
6.030999999999999694e+00,3.814936613308079344e-05,2.308661374691860200e-05
6.032000000000000028e+00,3.796360563489935004e-05,2.317445910309967225e-05
6.033000000000000362e+00,3.777908871732931894e-05,2.326414137764180133e-05
6.033999999999999808e+00,3.759597353428192521e-05,2.335556171130665152e-05
6.035000000000000142e+00,3.741441463721313898e-05,2.344861942991751150e-05
6.036000000000000476e+00,3.723456357605850464e-05,2.354321276586425122e-05
6.036999999999999922e+00,3.705656792541215506e-05,2.363923851985101426e-05
6.038000000000000256e+00,3.688057180963153110e-05,2.373659278825182245e-05
6.038999999999999702e+00,3.670671490181222514e-05,2.383517059183650245e-05
6.040000000000000036e+00,3.653513305108669040e-05,2.393486661602771341e-05
6.041000000000000369e+00,3.636595726084961640e-05,2.403557481178025891e-05
6.041999999999999815e+00,3.619931433055823547e-05,2.413718913749190231e-05
6.043000000000000149e+00,3.603532584309274524e-05,2.423960313347536612e-05
6.044000000000000483e+00,3.587410887872992084e-05,2.434271067735972597e-05
6.044999999999999929e+00,3.571577496878290507e-05,2.444640552265699832e-05
6.046000000000000263e+00,3.556043080283960764e-05,2.455058204250425133e-05
6.046999999999999709e+00,3.540817726284311369e-05,2.465513475962973855e-05
6.048000000000000043e+00,3.525911019630873866e-05,2.475995909480592914e-05
6.049000000000000377e+00,3.511331940005358649e-05,2.486495086258521739e-05
6.049999999999999822e+00,3.497088945232185929e-05,2.497000701605217791e-05
6.051000000000000156e+00,3.483189875634182980e-05,2.507502512872002729e-05
6.052000000000000490e+00,3.469642043111552138e-05,2.517990414344598528e-05
6.052999999999999936e+00,3.456452127210688294e-05,2.528454380935187942e-05
6.054000000000000270e+00,3.443626275822929850e-05,2.538884544168708507e-05
6.054999999999999716e+00,3.431170010706701654e-05,2.549271135393560114e-05
6.056000000000000050e+00,3.419088324120568117e-05,2.559604560025531569e-05
6.057000000000000384e+00,3.407385589327731687e-05,2.569875338913029709e-05
6.057999999999999829e+00,3.396065666149870947e-05,2.580074183066761746e-05
6.059000000000000163e+00,3.385131810548997947e-05,2.590191932826798338e-05
6.060000000000000497e+00,3.374586786109418340e-05,2.600219632401817865e-05
6.060999999999999943e+00,3.364432780172697053e-05,2.610148468630535244e-05
6.062000000000000277e+00,3.354671517302809869e-05,2.619969844372420007e-05
6.062999999999999723e+00,3.345304174909425980e-05,2.629675315034076224e-05
6.064000000000000057e+00,3.336331510018902949e-05,2.639256663998464293e-05
6.065000000000000391e+00,3.327753774118863411e-05,2.648705836930534280e-05
6.065999999999999837e+00,3.319570840709026849e-05,2.658015016345771100e-05
6.067000000000000171e+00,3.311782127860314363e-05,2.667176555869968136e-05
6.068000000000000504e+00,3.304386725730370687e-05,2.676183053393779661e-05
6.068999999999999950e+00,3.297383325117480277e-05,2.685027285929092293e-05
6.070000000000000284e+00,3.290770351145571026e-05,2.693702283291671623e-05
6.070999999999999730e+00,3.284545884595753488e-05,2.702201259188264840e-05
6.072000000000000064e+00,3.278707803848996625e-05,2.710517686868170023e-05
6.073000000000000398e+00,3.273253713147330986e-05,2.718645230985530781e-05
6.073999999999999844e+00,3.268181075423587671e-05,2.726577819035093823e-05
6.075000000000000178e+00,3.263487145574469716e-05,2.734309574298020347e-05
6.076000000000000512e+00,3.259169112038445300e-05,2.741834890161086403e-05
6.076999999999999957e+00,3.255224023290673781e-05,2.749148359486189045e-05
6.078000000000000291e+00,3.251648928264244247e-05,2.756244847910667019e-05
6.078999999999999737e+00,3.248440810120945839e-05,2.763119426012275177e-05
6.080000000000000071e+00,3.245596723957235122e-05,2.769767441655607829e-05
6.081000000000000405e+00,3.243113727404112824e-05,2.776184450500485083e-05
6.081999999999999851e+00,3.240989017873731006e-05,2.782366288469847833e-05
6.083000000000000185e+00,3.239219861238082528e-05,2.788309001414044939e-05
6.084000000000000519e+00,3.237803727382749174e-05,2.794008917634508045e-05
6.084999999999999964e+00,3.236738221112239484e-05,2.799462578910313375e-05
6.086000000000000298e+00,3.236021216284790672e-05,2.804666813449490964e-05
6.086999999999999744e+00,3.235650783042987510e-05,2.809618666106077740e-05
6.088000000000000078e+00,3.235625313502864459e-05,2.814315468726913267e-05
6.089000000000000412e+00,3.235943450542703997e-05,2.818754771651567936e-05
6.089999999999999858e+00,3.236604209098490091e-05,2.822934414539022852e-05
6.091000000000000192e+00,3.237606902486557216e-05,2.826852457547171556e-05
6.092000000000000526e+00,3.238951262185629061e-05,2.830507252652843074e-05
6.092999999999999972e+00,3.240637356502586500e-05,2.833897373294871254e-05
6.094000000000000306e+00,3.242665705644211645e-05,2.837021685525493883e-05
6.094999999999999751e+00,3.245037202269580087e-05,2.839879279686401386e-05
6.096000000000000085e+00,3.247753214284265658e-05,2.842469539509959102e-05
6.097000000000000419e+00,3.250815505901398327e-05,2.844792075178881593e-05
6.097999999999999865e+00,3.254226334896756631e-05,2.846846790815846663e-05
6.099000000000000199e+00,3.257988368300064944e-05,2.848633817003080456e-05
6.100000000000000533e+00,3.262104772661438646e-05,2.850153579730620149e-05
6.100999999999999979e+00,3.266579128318226086e-05,2.851406734057655075e-05
6.102000000000000313e+00,3.271415510904980957e-05,2.852394229561445589e-05
6.102999999999999758e+00,3.276618403797424312e-05,2.853117244493614345e-05
6.104000000000000092e+00,3.282192770215393708e-05,2.853577252420215065e-05
6.105000000000000426e+00,3.288143966221687692e-05,2.853775957709617548e-05
6.105999999999999872e+00,3.294477806789048005e-05,2.853715360262547640e-05
6.107000000000000206e+00,3.301200470041461304e-05,2.853397689764740702e-05
6.108000000000000540e+00,3.308318553313955993e-05,2.852825470432283401e-05
6.108999999999999986e+00,3.315838982466398697e-05,2.852001457271138954e-05
6.110000000000000320e+00,3.323769058275622275e-05,2.850928698904234748e-05
6.110999999999999766e+00,3.332116362019454329e-05,2.849610474326156944e-05
6.112000000000000099e+00,3.340888797328721521e-05,2.848050354537642477e-05
6.113000000000000433e+00,3.350094493626741093e-05,2.846252140120293707e-05
6.113999999999999879e+00,3.359741834741408745e-05,2.844219922169489631e-05
6.115000000000000213e+00,3.369839362956002644e-05,2.841958020328944900e-05
6.116000000000000547e+00,3.380395809452015114e-05,2.839471041826917405e-05
6.116999999999999993e+00,3.391419993264391426e-05,2.836763821354833240e-05
6.118000000000000327e+00,3.402920833856046284e-05,2.833841477952610312e-05
6.118999999999999773e+00,3.414907265463885749e-05,2.830709355610445136e-05
6.120000000000000107e+00,3.427388241380253855e-05,2.827373078783516517e-05
6.121000000000000441e+00,3.440372641452776854e-05,2.823838493892930686e-05
6.121999999999999886e+00,3.453869279149098431e-05,2.820111723031173788e-05
6.123000000000000220e+00,3.467886809918551517e-05,2.816199105924950178e-05
6.124000000000000554e+00,3.482433726032622425e-05,2.812107252905361526e-05
6.125000000000000000e+00,3.497518276154875006e-05,2.807842987639076840e-05
6.126000000000000334e+00,3.513148454773328975e-05,2.803413396947401288e-05
6.126999999999999780e+00,3.529331920718779104e-05,2.798825774885587239e-05
6.128000000000000114e+00,3.546075986855711719e-05,2.794087670502692474e-05
6.129000000000000448e+00,3.563387548814275925e-05,2.789206833545003725e-05
6.129999999999999893e+00,3.581273068293009754e-05,2.784191259747040149e-05
6.131000000000000227e+00,3.599738505804974379e-05,2.779049136557693961e-05
6.132000000000000561e+00,3.618789298670912515e-05,2.773788886328698233e-05
6.133000000000000007e+00,3.638430304784646339e-05,2.768419113423148671e-05
6.134000000000000341e+00,3.658665785885117336e-05,2.762948644974291967e-05
6.134999999999999787e+00,3.679499353904863371e-05,2.757386478073090653e-05
6.136000000000000121e+00,3.700933949479440953e-05,2.751741818504123988e-05
6.137000000000000455e+00,3.722971802823457909e-05,2.746024029138170676e-05
6.137999999999999901e+00,3.745614409670637069e-05,2.740242664415862056e-05
6.139000000000000234e+00,3.768862501110271002e-05,2.734407420852278799e-05
6.140000000000000568e+00,3.792716020979335984e-05,2.728528168615379338e-05
6.141000000000000014e+00,3.817174103355500483e-05,2.722614902324018948e-05
6.142000000000000348e+00,3.842235055597044760e-05,2.716677769895183789e-05
6.142999999999999794e+00,3.867896342704213539e-05,2.710727023781353109e-05
6.144000000000000128e+00,3.894154564251729907e-05,2.704773046905303667e-05
6.145000000000000462e+00,3.921005454347737253e-05,2.698826305045700310e-05
6.145999999999999908e+00,3.948443862404757491e-05,2.692897369304972526e-05
6.147000000000000242e+00,3.976463767420640124e-05,2.686996869678009804e-05
6.147999999999999687e+00,4.005058249966877065e-05,2.681135512959721565e-05
6.149000000000000021e+00,4.034219509910818207e-05,2.675324038596790221e-05
6.150000000000000355e+00,4.063938850324907721e-05,2.669573233385703337e-05
6.150999999999999801e+00,4.094206704464818268e-05,2.663893887214075951e-05
6.152000000000000135e+00,4.125012613619880280e-05,2.658296804393376115e-05
6.153000000000000469e+00,4.156345267254100723e-05,2.652792761756446219e-05
6.153999999999999915e+00,4.188192480108393260e-05,2.647392516188261513e-05
6.155000000000000249e+00,4.220541235836758532e-05,2.642106762154716246e-05
6.155999999999999694e+00,4.253377670906642198e-05,2.636946137462306089e-05
6.157000000000000028e+00,4.286687126636999000e-05,2.631921183721631696e-05
6.158000000000000362e+00,4.320454121061389693e-05,2.627042346338374760e-05
6.158999999999999808e+00,4.354662413818310485e-05,2.622319936869606813e-05
6.160000000000000142e+00,4.389294978941029387e-05,2.617764130592234445e-05
6.161000000000000476e+00,4.424334075166285802e-05,2.613384931134482989e-05
6.161999999999999922e+00,4.459761218745618482e-05,2.609192164469312808e-05
6.163000000000000256e+00,4.495557253493822708e-05,2.605195445090818229e-05
6.163999999999999702e+00,4.531702322887189670e-05,2.601404168383619769e-05
6.165000000000000036e+00,4.568175951345395910e-05,2.597827479468982511e-05
6.166000000000000369e+00,4.604957013484075202e-05,2.594474260653225744e-05
6.166999999999999815e+00,4.642023810626004992e-05,2.591353106286848614e-05
6.168000000000000149e+00,4.679354038604932771e-05,2.588472307652684091e-05
6.169000000000000483e+00,4.716924880007800135e-05,2.585839828058423182e-05
6.169999999999999929e+00,4.754712961249719168e-05,2.583463287525756142e-05
6.171000000000000263e+00,4.792694445331255554e-05,2.581349942558243445e-05
6.171999999999999709e+00,4.830844990398594561e-05,2.579506668534538945e-05
6.173000000000000043e+00,4.869139844074923756e-05,2.577939943775542931e-05
6.174000000000000377e+00,4.907553800450693214e-05,2.576655829433233469e-05
6.174999999999999822e+00,4.946061297204827964e-05,2.575659958277875657e-05
6.176000000000000156e+00,4.984636364917732965e-05,2.574957515247608460e-05
6.177000000000000490e+00,5.023252728358804472e-05,2.574553230596319506e-05
6.177999999999999936e+00,5.061883757629507294e-05,2.574451357641782258e-05
6.179000000000000270e+00,5.100502571277823742e-05,2.574655672374045581e-05
6.179999999999999716e+00,5.139081977875330421e-05,2.575169451912735351e-05
6.181000000000000050e+00,5.177594580637427126e-05,2.575995478386517877e-05
6.182000000000000384e+00,5.216012720113616185e-05,2.577136017129016290e-05
6.182999999999999829e+00,5.254308585464752349e-05,2.578592826393357560e-05
6.184000000000000163e+00,5.292454148235747744e-05,2.580367135765863432e-05
6.185000000000000497e+00,5.330421265593894976e-05,2.582459662705175772e-05
6.185999999999999943e+00,5.368181625321919381e-05,2.584870588861479994e-05
6.187000000000000277e+00,5.405706855470212468e-05,2.587599581907691680e-05
6.187999999999999723e+00,5.442968450053663188e-05,2.590645774982041494e-05
6.189000000000000057e+00,5.479937883825524206e-05,2.594007793655190173e-05
6.190000000000000391e+00,5.516586543431375582e-05,2.597683733391336055e-05
6.190999999999999837e+00,5.552885841880376663e-05,2.601671193178734301e-05
6.192000000000000171e+00,5.588807138320717698e-05,2.605967254136685161e-05
6.193000000000000504e+00,5.624321859901343975e-05,2.610568517499543015e-05
6.193999999999999950e+00,5.659401422161272540e-05,2.615471083179830703e-05
6.195000000000000284e+00,5.694017344018591285e-05,2.620670593592558698e-05
6.195999999999999730e+00,5.728141175674015688e-05,2.626162211050732975e-05
6.197000000000000064e+00,5.761744610670297057e-05,2.631940666628470238e-05
6.198000000000000398e+00,5.794799402500363849e-05,2.638000237879174859e-05
6.198999999999999844e+00,5.827277488443754041e-05,2.644334801709201632e-05
6.200000000000000178e+00,5.859150905150510650e-05,2.650937810833327150e-05
6.201000000000000512e+00,5.890391910238592971e-05,2.657802350775458622e-05
6.201999999999999957e+00,5.920972894263427618e-05,2.664921115881577635e-05
6.203000000000000291e+00,5.950866503200748372e-05,2.672286469765087677e-05
6.203999999999999737e+00,5.980045549802202838e-05,2.679890419871764227e-05
6.205000000000000071e+00,6.008483140215679219e-05,2.687724681289117005e-05
6.206000000000000405e+00,6.036152583190566021e-05,2.695780649604849211e-05
6.206999999999999851e+00,6.063027510275980047e-05,2.704049467527242949e-05
6.208000000000000185e+00,6.089081789061177223e-05,2.712521995833708916e-05
6.209000000000000519e+00,6.114289652024140482e-05,2.721188882456451738e-05
6.209999999999999964e+00,6.138625597237561799e-05,2.730040531609959135e-05
6.211000000000000298e+00,6.162064516326502524e-05,2.739067174409517364e-05
6.211999999999999744e+00,6.184581602761021844e-05,2.748258836640623322e-05
6.213000000000000078e+00,6.206152478727482125e-05,2.757605410264018567e-05
6.214000000000000412e+00,6.226753100499261330e-05,2.767096618565400632e-05
6.214999999999999858e+00,6.246359887348829066e-05,2.776722090141123131e-05
6.216000000000000192e+00,6.264949621935884591e-05,2.786471320933891414e-05
6.217000000000000526e+00,6.282499584365816678e-05,2.796333748674791509e-05
6.217999999999999972e+00,6.298987455768555090e-05,2.806298713607673737e-05
6.219000000000000306e+00,6.314391448971156512e-05,2.816355533750803267e-05
6.219999999999999751e+00,6.328690207274475241e-05,2.826493461853483291e-05
6.221000000000000085e+00,6.341862934879675875e-05,2.836701761593202984e-05
6.222000000000000419e+00,6.353889304477789866e-05,2.846969662992309384e-05
6.222999999999999865e+00,6.364749594951776379e-05,2.857286438946200898e-05
6.224000000000000199e+00,6.374424576563477688e-05,2.867641357259970451e-05
6.225000000000000533e+00,6.382895654629774950e-05,2.878023757658402170e-05
6.225999999999999979e+00,6.390144773962969777e-05,2.888423002629517808e-05
6.227000000000000313e+00,6.396154546614564679e-05,2.898828553149232780e-05
6.227999999999999758e+00,6.400908154724138850e-05,2.909229917538483606e-05
6.229000000000000092e+00,6.404389489809189217e-05,2.919616727961102043e-05
6.230000000000000426e+00,6.406583051196840532e-05,2.929978687236431994e-05
6.230999999999999872e+00,6.407474085224773715e-05,2.940305645014305874e-05
6.232000000000000206e+00,6.407048483300259065e-05,2.950587541973305507e-05
6.233000000000000540e+00,6.405292920380775917e-05,2.960814486024164919e-05
6.233999999999999986e+00,6.402194756931168726e-05,2.970976695260454362e-05
6.235000000000000320e+00,6.397742182135897121e-05,2.981064574018586527e-05
6.235999999999999766e+00,6.391924112795395745e-05,2.991068654188281582e-05
6.237000000000000099e+00,6.384730339329003780e-05,3.000979671427973089e-05
6.238000000000000433e+00,6.376151421033178686e-05,3.010788503641387100e-05
6.238999999999999879e+00,6.366178834461449544e-05,3.020486247309588242e-05
6.240000000000000213e+00,6.354804875743467628e-05,3.030064155558884388e-05
6.241000000000000547e+00,6.342022810109482862e-05,3.039513714371619972e-05
6.241999999999999993e+00,6.327826774341150707e-05,3.048826579259698074e-05
6.243000000000000327e+00,6.312211918918244583e-05,3.057994649071792728e-05
6.243999999999999773e+00,6.295174319464806286e-05,3.067010003224301690e-05
6.245000000000000107e+00,6.276711131396727080e-05,3.075864976799282124e-05
6.246000000000000441e+00,6.256820493337247858e-05,3.084552095188951672e-05
6.246999999999999886e+00,6.235501682942920271e-05,3.093064148754040468e-05
6.248000000000000220e+00,6.212755026652704276e-05,3.101394127179276435e-05
6.249000000000000554e+00,6.188582059618741727e-05,3.109535293752676503e-05
6.250000000000000000e+00,6.162985435349090980e-05,3.117481118696593668e-05
6.251000000000000334e+00,6.135969089825991495e-05,3.125225353348207576e-05
6.251999999999999780e+00,6.107538159247870562e-05,3.132761962908764300e-05
6.253000000000000114e+00,6.077699145119478600e-05,3.140085200487917561e-05
6.254000000000000448e+00,6.046459837638709113e-05,3.147189539814576907e-05
6.254999999999999893e+00,6.013829487507495902e-05,3.154069748206881149e-05
6.256000000000000227e+00,5.979818728898573117e-05,3.160720818671423703e-05
6.257000000000000561e+00,5.944439759787873578e-05,3.167138042745849889e-05
6.258000000000000007e+00,5.907706279335054689e-05,3.173316943303047463e-05
6.259000000000000341e+00,5.869633670811572301e-05,3.179253346660711443e-05
6.259999999999999787e+00,5.830238939487872600e-05,3.184943314290180770e-05
6.261000000000000121e+00,5.789540907119195977e-05,3.190383214572053137e-05
6.262000000000000455e+00,5.747560162499031267e-05,3.195569655098632505e-05
6.262999999999999901e+00,5.704319264336563122e-05,3.200499553692455858e-05
6.264000000000000234e+00,5.659842701577395976e-05,3.205170070844333083e-05
6.265000000000000568e+00,5.614157104309853253e-05,3.209578679783775507e-05
6.266000000000000014e+00,5.567291219950140548e-05,3.213723099421494727e-05
6.267000000000000348e+00,5.519276141339107345e-05,3.217601365326126583e-05
6.267999999999999794e+00,5.470145288987743229e-05,3.221211760508039412e-05
6.269000000000000128e+00,5.419934650917536428e-05,3.224552884898196137e-05
6.270000000000000462e+00,5.368682786463462687e-05,3.227623588891338356e-05
6.270999999999999908e+00,5.316431085806371762e-05,3.230423042327966714e-05
6.272000000000000242e+00,5.263223789951138363e-05,3.232950667497050883e-05
6.272999999999999687e+00,5.209108259383267903e-05,3.235206205218644614e-05
6.274000000000000021e+00,5.154135024054396451e-05,3.237189650859647092e-05
6.275000000000000355e+00,5.098358072281136038e-05,3.238901320112945730e-05
6.275999999999999801e+00,5.041834913479447739e-05,3.240341783062354939e-05
6.277000000000000135e+00,4.984626895677238435e-05,3.241511930892734187e-05
6.278000000000000469e+00,4.926799289953922678e-05,3.242412909648428919e-05
6.278999999999999915e+00,4.868421624147137430e-05,3.243046184958698258e-05
6.280000000000000249e+00,4.809567798495235886e-05,3.243413479377792050e-05
6.280999999999999694e+00,4.750316436398702283e-05,3.243516834933872527e-05
6.282000000000000028e+00,4.690751011189884444e-05,3.243358548327073774e-05
6.283000000000000362e+00,4.630960217191452532e-05,3.242941233776551880e-05
6.283999999999999808e+00,4.571038117558615896e-05,3.242267760745554047e-05
6.285000000000000142e+00,4.511084519087038899e-05,3.241341314787365594e-05
6.286000000000000476e+00,4.451205121142381082e-05,3.240165334786408160e-05
6.286999999999999922e+00,4.391511883519048302e-05,3.238743572742758882e-05
6.288000000000000256e+00,4.332123166220989670e-05,3.237080033142349930e-05
6.288999999999999702e+00,4.273164064308299765e-05,3.235179030023062840e-05
6.290000000000000036e+00,4.214766506831580989e-05,3.233045126787572558e-05
6.291000000000000369e+00,4.157069529394400521e-05,3.230683192322181789e-05
6.291999999999999815e+00,4.100219293203898849e-05,3.228098341740128022e-05
6.293000000000000149e+00,4.044369247409692258e-05,3.225295991009529442e-05
6.294000000000000483e+00,3.989680016562193165e-05,3.222281798237518419e-05
6.294999999999999929e+00,3.936319391269907858e-05,3.219061716616383859e-05
6.296000000000000263e+00,3.884462011831024724e-05,3.215641936331888013e-05
6.296999999999999709e+00,3.834289109091276840e-05,3.212028934816621971e-05
6.298000000000000043e+00,3.785987913553205702e-05,3.208229421052531568e-05
6.299000000000000377e+00,3.739751064684971688e-05,3.204250384082397057e-05
6.299999999999999822e+00,3.695775658700795426e-05,3.200099036745309762e-05
6.301000000000000156e+00,3.654262251011346121e-05,3.195782862208830223e-05
6.302000000000000490e+00,3.615413477662158490e-05,3.191309558773115508e-05
6.302999999999999936e+00,3.579432606015531932e-05,3.186687084420129854e-05
6.304000000000000270e+00,3.546521710188525002e-05,3.181923603343882146e-05
6.304999999999999716e+00,3.516879777021787344e-05,3.177027527107403101e-05
6.306000000000000050e+00,3.490700487942590693e-05,3.172007461396859646e-05
6.307000000000000384e+00,3.468169977026223222e-05,3.166872244995237604e-05
6.307999999999999829e+00,3.449464379627775490e-05,3.161630898494985299e-05
6.309000000000000163e+00,3.434747444554708731e-05,3.156292660445779522e-05
6.310000000000000497e+00,3.424168088295714575e-05,3.150866936060201786e-05
6.310999999999999943e+00,3.417858164592471289e-05,3.145363330386511123e-05
6.312000000000000277e+00,3.415930355483970783e-05,3.139791599248900324e-05
6.312999999999999723e+00,3.418476424363794123e-05,3.134161678893243868e-05
6.314000000000000057e+00,3.425565767118188081e-05,3.128483637149703024e-05
6.315000000000000391e+00,3.437244436785430332e-05,3.122767700893264305e-05
6.315999999999999837e+00,3.453534593669239195e-05,3.117024208250121579e-05
6.317000000000000171e+00,3.474434465133232643e-05,3.111263632749823095e-05
6.318000000000000504e+00,3.499918764329472978e-05,3.105496536171463662e-05
6.318999999999999950e+00,3.529939570175977238e-05,3.099733589308501517e-05
6.320000000000000284e+00,3.564427609245207537e-05,3.093985526661041869e-05
6.320999999999999730e+00,3.603293871730543579e-05,3.088263163676724301e-05
6.322000000000000064e+00,3.646431508147384630e-05,3.082577352355781217e-05
6.323000000000000398e+00,3.693717882163138037e-05,3.076938995546181147e-05
6.323999999999999844e+00,3.745016771599718653e-05,3.071359003127495293e-05
6.325000000000000178e+00,3.800180547119967123e-05,3.065848302503825136e-05
6.326000000000000512e+00,3.859052370986472874e-05,3.060417797655615478e-05
6.326999999999999957e+00,3.921468240424966559e-05,3.055078376006862255e-05
6.328000000000000291e+00,3.987258972321473317e-05,3.049840867921985833e-05
6.328999999999999737e+00,4.056251934460467043e-05,3.044716050032238828e-05
6.330000000000000071e+00,4.128272680400956357e-05,3.039714607863171840e-05
6.331000000000000405e+00,4.203146293349845173e-05,3.034847135402156726e-05
6.331999999999999851e+00,4.280698636353386967e-05,3.030124098919567734e-05
6.333000000000000185e+00,4.360757299708106197e-05,3.025555833886637655e-05
6.334000000000000519e+00,4.443152492516402055e-05,3.021152510934881817e-05
6.334999999999999964e+00,4.527717636472324095e-05,3.016924129760223885e-05
6.336000000000000298e+00,4.614289945690079890e-05,3.012880487071227799e-05
6.336999999999999744e+00,4.702710743210496917e-05,3.009031167410841209e-05
6.338000000000000078e+00,4.792825801638418367e-05,3.005385514770230590e-05
6.339000000000000412e+00,4.884485433079724333e-05,3.001952621141610727e-05
6.339999999999999858e+00,4.977544662949019743e-05,2.998741299598064143e-05
6.341000000000000192e+00,5.071863173337829410e-05,2.995760070094611940e-05
6.342000000000000526e+00,5.167305353088858899e-05,2.993017137569172034e-05
6.342999999999999972e+00,5.263740138496524079e-05,2.990520375813181258e-05
6.344000000000000306e+00,5.361040992192270342e-05,2.988277308167218806e-05
6.344999999999999751e+00,5.459085684427551522e-05,2.986295089269090143e-05
6.346000000000000085e+00,5.557756233927369784e-05,2.984580490711349128e-05
6.347000000000000419e+00,5.656938656121290328e-05,2.983139880371350874e-05
6.347999999999999865e+00,5.756522885762871172e-05,2.981979212300595532e-05
6.349000000000000199e+00,5.856402509726579494e-05,2.981104005939124902e-05
6.350000000000000533e+00,5.956474690476985876e-05,2.980519340834841209e-05
6.350999999999999979e+00,6.056639895529095216e-05,2.980229834211321803e-05
6.352000000000000313e+00,6.156801835336825422e-05,2.980239639604898090e-05
6.352999999999999758e+00,6.256867200229282965e-05,2.980552424379082074e-05
6.354000000000000092e+00,6.356745606027585770e-05,2.981171374728120091e-05
6.355000000000000426e+00,6.456349340762604773e-05,2.982099172487150761e-05
6.355999999999999872e+00,6.555593336152948163e-05,2.983338003910567478e-05
6.357000000000000206e+00,6.654394927804719011e-05,2.984889536644886660e-05
6.358000000000000540e+00,6.752673833797049198e-05,2.986754935478250683e-05
6.358999999999999986e+00,6.850351936624345757e-05,2.988934837847977578e-05
6.360000000000000320e+00,6.947353275102245967e-05,2.991429375575598912e-05
6.360999999999999766e+00,7.043603840789172286e-05,2.994238150681652734e-05
6.362000000000000099e+00,7.139031595030275108e-05,2.997360261314655332e-05
6.363000000000000433e+00,7.233566268640916996e-05,3.000794278167515593e-05
6.363999999999999879e+00,7.327139393550160704e-05,3.004538276450030942e-05
6.365000000000000213e+00,7.419684114842118520e-05,3.008589812813467591e-05
6.366000000000000547e+00,7.511135240204675921e-05,3.012945960933001804e-05
6.366999999999999993e+00,7.601429062774628256e-05,3.017603288382144955e-05
6.368000000000000327e+00,7.690503417821316671e-05,3.022557898603153221e-05
6.368999999999999773e+00,7.778297518133995767e-05,3.027805406867342813e-05
6.370000000000000107e+00,7.864752016593866391e-05,3.033340987113899799e-05
6.371000000000000441e+00,7.949808853405460280e-05,3.039159347421347554e-05
6.371999999999999886e+00,8.033411336106633641e-05,3.045254781076599712e-05
6.373000000000000220e+00,8.115503981496589067e-05,3.051621141462492254e-05
6.374000000000000554e+00,8.196032602965285462e-05,3.058251897947893887e-05
6.375000000000000000e+00,8.274944166225536922e-05,3.065140109945269168e-05
6.376000000000000334e+00,8.352186880760996358e-05,3.072278485609994663e-05
6.376999999999999780e+00,8.427710063910590131e-05,3.079659354900801319e-05
6.378000000000000114e+00,8.501464238710062214e-05,3.087274732615388724e-05
6.379000000000000448e+00,8.573400994553921379e-05,3.095116290061986877e-05
6.379999999999999893e+00,8.643473094911805236e-05,3.103175420355687496e-05
6.381000000000000227e+00,8.711634346786691107e-05,3.111443208730275311e-05
6.382000000000000561e+00,8.777839704656501777e-05,3.119910500769977125e-05
6.383000000000000007e+00,8.842045143892413592e-05,3.128567871571855173e-05
6.384000000000000341e+00,8.904207778887660994e-05,3.137405695152520302e-05
6.384999999999999787e+00,8.964285734723910785e-05,3.146414112057096044e-05
6.386000000000000121e+00,9.022238261227942893e-05,3.155583101034094935e-05
6.387000000000000455e+00,9.078025612188910009e-05,3.164902444260188813e-05
6.387999999999999901e+00,9.131609165315180169e-05,3.174361800964643272e-05
6.389000000000000234e+00,9.182951299303453076e-05,3.183950670297989918e-05
6.390000000000000568e+00,9.232015514411788656e-05,3.193658465871809354e-05
6.391000000000000014e+00,9.278766318504591928e-05,3.203474477260295647e-05
6.392000000000000348e+00,9.323169352717084780e-05,3.213387945228471100e-05
6.392999999999999794e+00,9.365191267147729480e-05,3.223388020249273495e-05
6.394000000000000128e+00,9.404799853323805804e-05,3.233463839761137126e-05
6.395000000000000462e+00,9.441963927740011869e-05,3.243604484296949930e-05
6.395999999999999908e+00,9.476653455411040180e-05,3.253799053796017779e-05
6.397000000000000242e+00,9.508839435655772575e-05,3.264036622732388387e-05
6.398000000000000576e+00,9.538494036179654876e-05,3.274306317257214851e-05
6.399000000000000021e+00,9.565590475588131711e-05,3.284597266928763050e-05
6.400000000000000355e+00,9.590103160233278627e-05,3.294898682794070350e-05
6.400999999999999801e+00,9.612007566880881911e-05,3.305199807721635275e-05
6.402000000000000135e+00,9.631280375259588741e-05,3.315489993190943031e-05
6.403000000000000469e+00,9.647899361804079842e-05,3.325758648439861324e-05
6.403999999999999915e+00,9.661843528160634785e-05,3.335995317220094829e-05
6.405000000000000249e+00,9.673092987183387387e-05,3.346189624156324725e-05
6.405999999999999694e+00,9.681629106050050604e-05,3.356331352552879165e-05
6.407000000000000028e+00,9.687434393083396158e-05,3.366410388788382502e-05
6.408000000000000362e+00,9.690492634811355215e-05,3.376416799516273394e-05
6.408999999999999808e+00,9.690788788048288014e-05,3.386340774861081303e-05
6.410000000000000142e+00,9.688309118758269966e-05,3.396172705505055942e-05
6.411000000000000476e+00,9.683041090420212258e-05,3.405903123752204340e-05
6.411999999999999922e+00,9.674973504948632997e-05,3.415522780076724372e-05
6.413000000000000256e+00,9.664096397806521451e-05,3.425022583684976930e-05
6.413999999999999702e+00,9.650401178733384125e-05,3.434393678553208733e-05
6.415000000000000036e+00,9.633880526664212994e-05,3.443627382912257831e-05
6.416000000000000369e+00,9.614528532329767133e-05,3.452715264477230697e-05
6.416999999999999815e+00,9.592340590446327608e-05,3.461649078313070376e-05
6.418000000000000149e+00,9.567313553611177007e-05,3.470420843156490692e-05
6.419000000000000483e+00,9.539445628753211951e-05,3.479022778102017812e-05
6.419999999999999929e+00,9.508736520332601496e-05,3.487447377569545878e-05
6.421000000000000263e+00,9.475187330705866866e-05,3.495687346774405856e-05
6.421999999999999709e+00,9.438800710304244307e-05,3.503735676219297933e-05
6.423000000000000043e+00,9.399580767393078489e-05,3.511585578706981516e-05
6.424000000000000377e+00,9.357533223787669349e-05,3.519230563220308996e-05
6.424999999999999822e+00,9.312665313576303243e-05,3.526664368502507852e-05
6.426000000000000156e+00,9.264985944740853198e-05,3.533881037547174355e-05
6.427000000000000490e+00,9.214505609734155423e-05,3.540874851688052773e-05
6.427999999999999936e+00,9.161236550189101754e-05,3.547640403702705152e-05
6.429000000000000270e+00,9.105192675219818225e-05,3.554172532436633466e-05
6.429999999999999716e+00,9.046389727119487562e-05,3.560466394681539382e-05
6.431000000000000050e+00,8.984845204240165021e-05,3.566517398873448978e-05
6.432000000000000384e+00,8.920578541152781790e-05,3.572321277574282237e-05
6.432999999999999829e+00,8.853611042435074172e-05,3.577874021733154378e-05
6.434000000000000163e+00,8.783966060512572044e-05,3.583171950646444145e-05
6.435000000000000497e+00,8.711668940790233146e-05,3.588211645463039630e-05
6.435999999999999943e+00,8.636747220183103044e-05,3.592990020256836607e-05
6.437000000000000277e+00,8.559230577295958136e-05,3.597504256136801126e-05
6.437999999999999723e+00,8.479151049216033902e-05,3.601751871506146126e-05
6.439000000000000057e+00,8.396542997449208681e-05,3.605730654575193471e-05
6.440000000000000391e+00,8.311443329732190889e-05,3.609438732151478980e-05
6.440999999999999837e+00,8.223891494438327187e-05,3.612874504867269676e-05
6.442000000000000171e+00,8.133929728409732462e-05,3.616036714706285301e-05
6.443000000000000504e+00,8.041603071528775936e-05,3.618924380112272475e-05
6.443999999999999950e+00,7.946959635878312375e-05,3.621536861811006010e-05
6.445000000000000284e+00,7.850050649043666541e-05,3.623873797364019893e-05
6.445999999999999730e+00,7.750930765356326226e-05,3.625935168986402533e-05
6.447000000000000064e+00,7.649658142996783241e-05,3.627721237917514422e-05
6.448000000000000398e+00,7.546294789642789790e-05,3.629232608827740369e-05
6.448999999999999844e+00,7.440906694104847390e-05,3.630470166787059242e-05
6.450000000000000178e+00,7.333564221937842768e-05,3.631435139951370638e-05
6.451000000000000512e+00,7.224342302231134567e-05,3.632129036392733987e-05
6.451999999999999957e+00,7.113320889613510207e-05,3.632553706566764984e-05
6.453000000000000291e+00,7.000585224519786638e-05,3.632711280105841735e-05
6.453999999999999737e+00,6.886226376806181429e-05,3.632604226868879746e-05
6.455000000000000071e+00,6.770341595995309886e-05,3.632235295056778179e-05
6.456000000000000405e+00,6.653034956291828601e-05,3.631607570406740715e-05
6.456999999999999851e+00,6.534417827401087253e-05,3.630724415813723347e-05
6.458000000000000185e+00,6.414609637597384385e-05,3.629589528158248867e-05
6.459000000000000519e+00,6.293738480530729901e-05,3.628206877209514476e-05
6.459999999999999964e+00,6.171942042694129080e-05,3.626580763156846029e-05
6.461000000000000298e+00,6.049368382732665122e-05,3.624715756819406142e-05
6.461999999999999744e+00,5.926177037101802237e-05,3.622616753666299777e-05
6.463000000000000078e+00,5.802540005068810680e-05,3.620288914913709290e-05
6.464000000000000412e+00,5.678643070989870378e-05,3.617737719825000000e-05
6.464999999999999858e+00,5.554687023488274415e-05,3.614968907940697431e-05
6.466000000000000192e+00,5.430889218110104735e-05,3.611988530375161735e-05
6.467000000000000526e+00,5.307485042402957797e-05,3.608802892408439095e-05
6.467999999999999972e+00,5.184729713873827681e-05,3.605418601323373058e-05
6.469000000000000306e+00,5.062899972258841488e-05,3.601842510792878463e-05
6.469999999999999751e+00,4.942296063804095898e-05,3.598081767497192526e-05
6.471000000000000085e+00,4.823243563858650588e-05,3.594143755233807135e-05
6.472000000000000419e+00,4.706095394062413868e-05,3.590036139027486824e-05
6.472999999999999865e+00,4.591233551781381231e-05,3.585766811276423560e-05
6.474000000000000199e+00,4.479070837188786375e-05,3.581343932777229252e-05
6.475000000000000533e+00,4.370052049206611905e-05,3.576775879613978417e-05
6.475999999999999979e+00,4.264654837710406596e-05,3.572071282157023345e-05
6.477000000000000313e+00,4.163389620483895037e-05,3.567238972726749356e-05
6.477999999999999758e+00,4.066798638303768993e-05,3.562288022015763848e-05
6.479000000000000092e+00,3.975453496776269448e-05,3.557227687190444947e-05
6.480000000000000426e+00,3.889951187675973042e-05,3.552067445694045723e-05
6.480999999999999872e+00,3.810907952218329619e-05,3.546816944999397364e-05
6.482000000000000206e+00,3.738951005516846109e-05,3.541486033056339913e-05
6.483000000000000540e+00,3.674707689903621683e-05,3.536084709028344331e-05
6.483999999999999986e+00,3.618792333847911164e-05,3.530623150431936696e-05
6.485000000000000320e+00,3.571790863870645517e-05,3.525111665320263958e-05
6.485999999999999766e+00,3.534243967690642280e-05,3.519560716439247095e-05
6.487000000000000099e+00,3.506629535690735408e-05,3.513980874305612978e-05
6.488000000000000433e+00,3.489345736578078648e-05,3.508382838218180216e-05
6.488999999999999879e+00,3.482695958507934651e-05,3.502777390096305704e-05
6.490000000000000213e+00,3.486877084627427531e-05,3.497175412547988464e-05
6.491000000000000547e+00,3.501972167774341463e-05,3.491587844411297628e-05
6.491999999999999993e+00,3.527948281792005626e-05,3.486025694799479063e-05
6.493000000000000327e+00,3.564659719702490878e-05,3.480500000347567060e-05
6.493999999999999773e+00,3.611856138039071614e-05,3.475021835836013181e-05
6.495000000000000107e+00,3.669194790878526296e-05,3.469602272380257715e-05
6.496000000000000441e+00,3.736255565323148766e-05,3.464252385033364019e-05
6.496999999999999886e+00,3.812557554070389993e-05,3.458983212851414230e-05
6.498000000000000220e+00,3.897575756871302116e-05,3.453805763326090952e-05
6.499000000000000554e+00,3.990756985645448025e-05,3.448730973341793344e-05
6.500000000000000000e+00,4.091534025368675446e-05,3.443769710602184253e-05
6.501000000000000334e+00,4.199337784015245176e-05,3.438932737032182206e-05
6.501999999999999780e+00,4.313607024063666624e-05,3.434230706660164226e-05
6.503000000000000114e+00,4.433795958776462823e-05,3.429674131243224148e-05
6.504000000000000448e+00,4.559379639238550508e-05,3.425273374192950958e-05
6.504999999999999893e+00,4.689857677127079634e-05,3.421038619552979908e-05
6.506000000000000227e+00,4.824756321567730320e-05,3.416979863415953454e-05
6.507000000000000561e+00,4.963629503944786672e-05,3.413106884307826733e-05
6.508000000000000007e+00,5.106058811559527496e-05,3.409429232452581470e-05
6.509000000000000341e+00,5.251652966530634869e-05,3.405956203062903429e-05
6.509999999999999787e+00,5.400046662352653905e-05,3.402696823292705768e-05
6.511000000000000121e+00,5.550899285229016032e-05,3.399659828341847125e-05
6.512000000000000455e+00,5.703893273155492068e-05,3.396853646141585520e-05
6.512999999999999901e+00,5.858732581515851029e-05,3.394286377426951231e-05
6.514000000000000234e+00,6.015140946260370282e-05,3.391965777722710085e-05
6.515000000000000568e+00,6.172860381228018024e-05,3.389899241127167044e-05
6.516000000000000014e+00,6.331649534079289378e-05,3.388093781513533718e-05
6.517000000000000348e+00,6.491282342941477319e-05,3.386556020225897954e-05
6.517999999999999794e+00,6.651546583833297830e-05,3.385292164284339013e-05
6.519000000000000128e+00,6.812242725467769174e-05,3.384308000339883140e-05
6.520000000000000462e+00,6.973182680569677027e-05,3.383608871956833260e-05
6.520999999999999908e+00,7.134188875774764740e-05,3.383199676200752222e-05
6.522000000000000242e+00,7.295093196329635544e-05,3.383084840945181616e-05
6.523000000000000576e+00,7.455736242352466083e-05,3.383268326780442724e-05
6.524000000000000021e+00,7.615966447191851476e-05,3.383753603479601284e-05
6.525000000000000355e+00,7.775639499288092467e-05,3.384543656488278075e-05
6.525999999999999801e+00,7.934617604517998901e-05,3.385640963247730747e-05
6.527000000000000135e+00,8.092769041323966041e-05,3.387047505201057953e-05
6.528000000000000469e+00,8.249967549716969893e-05,3.388764743357331529e-05
6.528999999999999915e+00,8.406091998787387787e-05,3.390793635777413970e-05
6.530000000000000249e+00,8.561025869232750333e-05,3.393134612693816406e-05
6.530999999999999694e+00,8.714657010822607190e-05,3.395787599922744151e-05
6.532000000000000028e+00,8.866877206425563876e-05,3.398751993778362837e-05
6.533000000000000362e+00,9.017582006304664046e-05,3.402026688888339898e-05
6.533999999999999808e+00,9.166670355550999314e-05,3.405610053735741113e-05
6.535000000000000142e+00,9.314044482453254757e-05,3.409499963995744936e-05
6.536000000000000476e+00,9.459609574904873173e-05,3.413693777559974123e-05
6.536999999999999922e+00,9.603273722115710496e-05,3.418188372634405980e-05
6.538000000000000256e+00,9.744947631799877775e-05,3.422980123253854850e-05
6.538999999999999702e+00,9.884544607633786160e-05,3.428064942216929053e-05
6.540000000000000036e+00,1.002198030186095989e-04,3.433438255369578674e-05
6.541000000000000369e+00,1.015717271725420911e-04,3.439095050245690154e-05
6.541999999999999815e+00,1.029004199131808945e-04,3.445029849881841314e-05
6.543000000000000149e+00,1.042051042279605410e-04,3.451236764785926343e-05
6.544000000000000483e+00,1.054850227184273156e-04,3.457709467022594777e-05
6.544999999999999929e+00,1.067394381607512753e-04,3.464441246015357868e-05
6.546000000000000263e+00,1.079676316046629305e-04,3.471424981754971697e-05
6.546999999999999709e+00,1.091689030652197268e-04,3.478653204589622676e-05
6.548000000000000043e+00,1.103425698642572316e-04,3.486118066847961104e-05
6.549000000000000377e+00,1.114879673967675766e-04,3.493811406216462391e-05
6.549999999999999822e+00,1.126044475400980066e-04,3.501724716681799848e-05
6.551000000000000156e+00,1.136913795654442263e-04,3.509849213966189681e-05
6.552000000000000490e+00,1.147481486551709567e-04,3.518175805650874694e-05
6.552999999999999936e+00,1.157741569446209886e-04,3.526695159245215233e-05
6.554000000000000270e+00,1.167688220624506814e-04,3.535397670229895202e-05
6.554999999999999716e+00,1.177315781780823169e-04,3.544273532954804901e-05
6.556000000000000050e+00,1.186618746617141309e-04,3.553312706928861057e-05
6.557000000000000384e+00,1.195591772020575776e-04,3.562504989560971686e-05
6.557999999999999829e+00,1.204229665356795965e-04,3.571839980048406598e-05
6.559000000000000163e+00,1.212527395900340425e-04,3.581307154027029403e-05
6.560000000000000497e+00,1.220480081853157550e-04,3.590895826597065922e-05
6.560999999999999943e+00,1.228083002769643657e-04,3.600595226714047899e-05
6.562000000000000277e+00,1.235331587613014393e-04,3.610394458664825527e-05
6.562999999999999723e+00,1.242221427138240797e-04,3.620282578058761045e-05
6.564000000000000057e+00,1.248748260931913546e-04,3.630248550779638649e-05
6.565000000000000391e+00,1.254907990917409851e-04,3.640281329802291690e-05
6.565999999999999837e+00,1.260696669593539042e-04,3.650369812177979914e-05
6.567000000000000171e+00,1.266110512197565156e-04,3.660502916244026390e-05
6.568000000000000504e+00,1.271145885787375632e-04,3.670669536599992623e-05
6.568999999999999950e+00,1.275799322446091516e-04,3.680858622196532971e-05
6.570000000000000284e+00,1.280067507164887094e-04,3.691059128767859338e-05
6.570999999999999730e+00,1.283947291904496307e-04,3.701260097399290509e-05
6.572000000000000064e+00,1.287435683599787747e-04,3.711450605099169672e-05
6.573000000000000398e+00,1.290529857168552232e-04,3.721619842591370467e-05
6.573999999999999844e+00,1.293227145501205089e-04,3.731757063800644715e-05
6.575000000000000178e+00,1.295525052540808246e-04,3.741851663996012881e-05
6.576000000000000512e+00,1.297421241566820249e-04,3.751893127049657240e-05
6.576999999999999957e+00,1.298913549189540696e-04,3.761871102821941383e-05
6.578000000000000291e+00,1.299999974896909165e-04,3.771775353574521330e-05
6.578999999999999737e+00,1.300678694669288066e-04,3.781595831717611214e-05
6.580000000000000071e+00,1.300948048852764349e-04,3.791322622745519992e-05
6.581000000000000405e+00,1.300806556709155663e-04,3.800946023454174238e-05
6.581999999999999851e+00,1.300252906552758377e-04,3.810456485020211347e-05
6.583000000000000185e+00,1.299285969266816072e-04,3.819844689695386659e-05
6.584000000000000519e+00,1.297904786716711910e-04,3.829101491972295812e-05
6.584999999999999964e+00,1.296108586397519110e-04,3.838217995043814918e-05
6.586000000000000298e+00,1.293896771102923322e-04,3.847185490855688813e-05
6.586999999999999744e+00,1.291268932724624517e-04,3.855995536672449374e-05
6.588000000000000078e+00,1.288224842497028445e-04,3.864639895111547934e-05
6.589000000000000412e+00,1.284764465158321563e-04,3.873110608520129145e-05
6.589999999999999858e+00,1.280887948478861291e-04,3.881399937415078562e-05
6.591000000000000192e+00,1.276595637858446615e-04,3.889500435810108514e-05
6.592000000000000526e+00,1.271888066471397116e-04,3.897404888329867765e-05
6.592999999999999972e+00,1.266765970524291621e-04,3.905106385149898098e-05
6.594000000000000306e+00,1.261230279506465836e-04,3.912598259131173050e-05
6.594999999999999751e+00,1.255282130921687967e-04,3.919874159023327279e-05
6.596000000000000085e+00,1.248922860751904018e-04,3.926927985401714333e-05
6.597000000000000419e+00,1.242154019699934534e-04,3.933753964625889891e-05
6.597999999999999865e+00,1.234977364397990627e-04,3.940346584722344227e-05
6.599000000000000199e+00,1.227394872919429535e-04,3.946700667347429359e-05
6.600000000000000533e+00,1.219408736569657702e-04,3.952811303542131944e-05
6.600999999999999979e+00,1.211021376754079057e-04,3.958673925577287919e-05
6.602000000000000313e+00,1.202235437858916318e-04,3.964284242604988907e-05
6.602999999999999758e+00,1.193053803667628096e-04,3.969638310484827434e-05
6.604000000000000092e+00,1.183479590660983587e-04,3.974732467622381056e-05
6.605000000000000426e+00,1.173516167003845883e-04,3.979563405708624147e-05
6.605999999999999872e+00,1.163167146840713524e-04,3.984128104064323838e-05
6.607000000000000206e+00,1.152436409666952823e-04,3.988423898717192328e-05
6.608000000000000540e+00,1.141328096174521519e-04,3.992448418525726937e-05
6.608999999999999986e+00,1.129846629091554129e-04,3.996199653070939126e-05
6.610000000000000320e+00,1.117996710829555814e-04,3.999675887671993562e-05
6.610999999999999766e+00,1.105783346265546530e-04,4.002875770085943585e-05
6.612000000000000099e+00,1.093211842544523454e-04,4.005798247176777909e-05
6.613000000000000433e+00,1.080287834952942133e-04,4.008442631711572836e-05
6.613999999999999879e+00,1.067017289231343837e-04,4.010808537184520943e-05
6.615000000000000213e+00,1.053406529467780983e-04,4.012895941926094895e-05
6.616000000000000547e+00,1.039462245019228813e-04,4.014705127122720693e-05
6.616999999999999993e+00,1.025191522591691658e-04,4.016236740070914586e-05
6.618000000000000327e+00,1.010601856988910225e-04,4.017491730691136382e-05
6.618999999999999773e+00,9.957011891637592956e-05,4.018471414039567031e-05
6.620000000000000107e+00,9.804979228729158243e-05,4.019177408013422878e-05
6.621000000000000441e+00,9.650009687880989340e-05,4.019611693717902161e-05
6.621999999999999886e+00,9.492197690294596943e-05,4.019776553739921399e-05
6.623000000000000220e+00,9.331643499813324335e-05,4.019674631283618279e-05
6.624000000000000554e+00,9.168453574389111597e-05,4.019308869555013769e-05
6.625000000000000000e+00,9.002741205530495378e-05,4.018682568491919755e-05
6.626000000000000334e+00,8.834626997251622310e-05,4.017799324908099000e-05
6.626999999999999780e+00,8.664239656843351586e-05,4.016663088283091573e-05
6.628000000000000114e+00,8.491716646107916040e-05,4.015278101023021410e-05
6.629000000000000448e+00,8.317205167257586836e-05,4.013648952397107201e-05
6.629999999999999893e+00,8.140863042081906726e-05,4.011780519232687852e-05
6.631000000000000227e+00,7.962859956809705171e-05,4.009678019064098444e-05
6.632000000000000561e+00,7.783378635774245618e-05,4.007346951509259061e-05
6.633000000000000007e+00,7.602616423036306697e-05,4.004793147645559714e-05
6.634000000000000341e+00,7.420786846664342439e-05,4.002022713537117322e-05
6.634999999999999787e+00,7.238121636925900018e-05,3.999042077919186662e-05
6.636000000000000121e+00,7.054872795790471994e-05,3.995857935861103224e-05
6.637000000000000455e+00,6.871315176729207025e-05,3.992477294485057975e-05
6.637999999999999901e+00,6.687749183221233047e-05,3.988907417531179774e-05
6.639000000000000234e+00,6.504504051160172110e-05,3.985155868370733763e-05
6.640000000000000568e+00,6.321941315026587637e-05,3.981230455809166822e-05
6.641000000000000014e+00,6.140458905849321015e-05,3.977139274253841078e-05
6.642000000000000348e+00,5.960495482668202885e-05,3.972890650540795250e-05
6.642999999999999794e+00,5.782535380395027161e-05,3.968493182272081292e-05
6.644000000000000128e+00,5.607113737549565552e-05,3.963955684902408324e-05
6.645000000000000462e+00,5.434822092920407819e-05,3.959287227051019886e-05
6.645999999999999908e+00,5.266313893101061047e-05,3.954497079165079535e-05
6.647000000000000242e+00,5.102309995414991965e-05,3.949594745804395330e-05
6.648000000000000576e+00,4.943603387665153044e-05,3.944589915271235457e-05
6.649000000000000021e+00,4.791062865067660014e-05,3.939492489187760589e-05
6.650000000000000355e+00,4.645634511410426994e-05,3.934312533082534092e-05
6.650999999999999801e+00,4.508340252057249181e-05,3.929060302234459472e-05
6.652000000000000135e+00,4.380271905424300592e-05,3.923746194183032511e-05
6.653000000000000469e+00,4.262579597865005695e-05,3.918380772195788873e-05
6.653999999999999915e+00,4.156452900621556595e-05,3.912974716936680025e-05
6.655000000000000249e+00,4.063093857128747145e-05,3.907538847545155591e-05
6.656000000000000583e+00,3.983681304850754406e-05,3.902084075417765186e-05
6.657000000000000028e+00,3.919327477407666985e-05,3.896621420955123964e-05
6.658000000000000362e+00,3.871029044055021166e-05,3.891161969605999761e-05
6.658999999999999808e+00,3.839616726203289466e-05,3.885716884252419465e-05
6.660000000000000142e+00,3.825708752667420507e-05,3.880297362406532084e-05
6.661000000000000476e+00,3.829674132447212601e-05,3.874914646800582603e-05
6.661999999999999922e+00,3.851610924792096683e-05,3.869579983428219472e-05
6.663000000000000256e+00,3.891342763858931944e-05,3.864304628268666332e-05
6.663999999999999702e+00,3.948434094225501575e-05,3.859099807313038337e-05
6.665000000000000036e+00,4.022221551730493898e-05,3.853976720131563815e-05
6.666000000000000369e+00,4.111856842883605952e-05,3.848946501437172554e-05
6.666999999999999815e+00,4.216355226239263922e-05,3.844020221470709442e-05
6.668000000000000149e+00,4.334644216383505452e-05,3.839208849886318670e-05
6.669000000000000483e+00,4.465607958408067960e-05,3.834523252806752665e-05
6.669999999999999929e+00,4.608124736556032836e-05,3.829974157975670238e-05
6.671000000000000263e+00,4.761096175446396432e-05,3.825572149944781158e-05
6.671999999999999709e+00,4.923468460001350234e-05,3.821327638010086128e-05
6.673000000000000043e+00,5.094246144127158749e-05,3.817250847273638868e-05
6.674000000000000377e+00,5.272500115833264020e-05,3.813351789725154853e-05
6.674999999999999822e+00,5.457370755941685350e-05,3.809640252737941186e-05
6.676000000000000156e+00,5.648067898182661543e-05,3.806125772492369841e-05
6.677000000000000490e+00,5.843868301274666701e-05,3.802817620988435996e-05
6.677999999999999936e+00,6.044111869908495730e-05,3.799724782466188343e-05
6.679000000000000270e+00,6.248196878799025977e-05,3.796855936507251706e-05
6.679999999999999716e+00,6.455575045778575230e-05,3.794219438927993142e-05
6.681000000000000050e+00,6.665746373614497963e-05,3.791823304597433531e-05
6.682000000000000384e+00,6.878254381949257745e-05,3.789675190882027929e-05
6.682999999999999829e+00,7.092681421818540586e-05,3.787782377376344673e-05
6.684000000000000163e+00,7.308644563434241366e-05,3.786151754719904191e-05
6.685000000000000497e+00,7.525791665292680963e-05,3.784789802699124880e-05
6.685999999999999943e+00,7.743798041854190828e-05,3.783702582233229301e-05
6.687000000000000277e+00,7.962363278098106255e-05,3.782895714177177587e-05
6.687999999999999723e+00,8.181208625638050570e-05,3.782374375572768735e-05
6.689000000000000057e+00,8.400074485808101208e-05,3.782143275978010807e-05
6.690000000000000391e+00,8.618718408623654971e-05,3.782206659024752175e-05
6.690999999999999837e+00,8.836913112685630147e-05,3.782568278854107706e-05
6.692000000000000171e+00,9.054444971742685105e-05,3.783231406420798943e-05
6.693000000000000504e+00,9.271112470196331496e-05,3.784198804227891270e-05
6.693999999999999950e+00,9.486725060627996164e-05,3.785472738928717678e-05
6.695000000000000284e+00,9.701101949117597672e-05,3.787054956015652532e-05
6.695999999999999730e+00,9.914071251495841400e-05,3.788946696032727398e-05
6.697000000000000064e+00,1.012546903107649203e-04,3.791148670008834292e-05
6.698000000000000398e+00,1.033513867627818152e-04,3.793661080861078668e-05
6.698999999999999844e+00,1.054293013065263156e-04,3.796483598416132204e-05
6.700000000000000178e+00,1.074869944202305343e-04,3.799615387088229690e-05
6.701000000000000512e+00,1.095230814679433684e-04,3.803055079234004811e-05
6.701999999999999957e+00,1.115362295013709078e-04,3.806800807976737350e-05
6.703000000000000291e+00,1.135251521053966999e-04,3.810850182447162723e-05
6.703999999999999737e+00,1.154886072546527475e-04,3.815200324546235355e-05
6.705000000000000071e+00,1.174253931598888222e-04,3.819847842934198347e-05
6.706000000000000405e+00,1.193343468105724812e-04,3.824788875003288629e-05
6.706999999999999851e+00,1.212143404321258845e-04,3.830019061543014707e-05
6.708000000000000185e+00,1.230642806798154488e-04,3.835533593599567008e-05
6.709000000000000519e+00,1.248831056685106205e-04,3.841327185848225872e-05
6.709999999999999964e+00,1.266697845586892449e-04,3.847394128014121567e-05
6.711000000000000298e+00,1.284233149880733172e-04,3.853728257859061364e-05
6.711999999999999744e+00,1.301427231129064963e-04,3.860323016193798693e-05
6.713000000000000078e+00,1.318270612356383016e-04,3.867171420041926023e-05
6.714000000000000412e+00,1.334754081507862858e-04,3.874266121360355321e-05
6.714999999999999858e+00,1.350868671817641146e-04,3.881599378528656616e-05
6.716000000000000192e+00,1.366605666169062904e-04,3.889163118664318503e-05
6.717000000000000526e+00,1.381956578647508484e-04,3.896948908786922953e-05
6.717999999999999972e+00,1.396913162015215920e-04,3.904948020890988664e-05
6.719000000000000306e+00,1.411467390683637259e-04,3.913151401635171485e-05
6.719999999999999751e+00,1.425611469461335985e-04,3.921549740073759874e-05
6.721000000000000085e+00,1.439337817553146769e-04,3.930133436652912248e-05
6.722000000000000419e+00,1.452639077836100773e-04,3.938892673042306258e-05
6.722999999999999865e+00,1.465508102857776681e-04,3.947817378912685818e-05
6.724000000000000199e+00,1.477937965170330616e-04,3.956897304437191539e-05
6.725000000000000533e+00,1.489921943825343463e-04,3.966121985650722522e-05
6.725999999999999979e+00,1.501453535062255873e-04,3.975480818173723039e-05
6.727000000000000313e+00,1.512526438876896616e-04,3.984963020826032363e-05
6.727999999999999758e+00,1.523134571514068753e-04,3.994557711324876883e-05
6.729000000000000092e+00,1.533272052669490046e-04,4.004253867478507609e-05
6.730000000000000426e+00,1.542933217141727797e-04,4.014040404150562107e-05
6.730999999999999872e+00,1.552112603087972651e-04,4.023906133048523804e-05
6.732000000000000206e+00,1.560804964536615562e-04,4.033839839350289902e-05
6.733000000000000540e+00,1.569005259760768937e-04,4.043830240844458710e-05
6.733999999999999986e+00,1.576708663422398088e-04,4.053866065130096267e-05
6.735000000000000320e+00,1.583910554988063107e-04,4.063936006084618467e-05
6.735999999999999766e+00,1.590606532906861811e-04,4.074028802332795897e-05
6.737000000000000099e+00,1.596792402496227681e-04,4.084133190910595049e-05
6.738000000000000433e+00,1.602464188755964910e-04,4.094237986370942553e-05
6.738999999999999879e+00,1.607618125905563267e-04,4.104332033122993882e-05
6.740000000000000213e+00,1.612250670549330331e-04,4.114404284138019428e-05
6.741000000000000547e+00,1.616358490814068347e-04,4.124443751811516867e-05
6.741999999999999993e+00,1.619938479274961806e-04,4.134439586114922201e-05
6.743000000000000327e+00,1.622987742135254127e-04,4.144381023981620848e-05
6.743999999999999773e+00,1.625503613781978406e-04,4.154257467310032859e-05
6.745000000000000107e+00,1.627483645200660087e-04,4.164058430914700050e-05
6.746000000000000441e+00,1.628925617583543367e-04,4.173773620344724137e-05
6.746999999999999886e+00,1.629827532355231545e-04,4.183392877948364450e-05
6.748000000000000220e+00,1.630187624841288041e-04,4.192906260759715078e-05
6.749000000000000554e+00,1.630004353482109091e-04,4.202303984837883587e-05
6.750000000000000000e+00,1.629276413393913371e-04,4.211576502300298059e-05
6.751000000000000334e+00,1.628002726272651099e-04,4.220714444956848117e-05
6.751999999999999780e+00,1.626182454752334906e-04,4.229708701252152177e-05
6.753000000000000114e+00,1.623814991884416840e-04,4.238550358242649954e-05
6.754000000000000448e+00,1.620899974643747138e-04,4.247230777280834021e-05
6.754999999999999893e+00,1.617437274767688201e-04,4.255741535636508514e-05
6.756000000000000227e+00,1.613427013133141182e-04,4.264074503100008073e-05
6.757000000000000561e+00,1.608869549052942998e-04,4.272221780583802385e-05
6.758000000000000007e+00,1.603765494942420704e-04,4.280175775240917870e-05
6.759000000000000341e+00,1.598115706477924117e-04,4.287929140042691449e-05
6.759999999999999787e+00,1.591921297629456176e-04,4.295474848199710744e-05
6.761000000000000121e+00,1.585183631628660878e-04,4.302806132064476491e-05
6.762000000000000455e+00,1.577904335575876097e-04,4.309916556699447643e-05
6.762999999999999901e+00,1.570085291501376729e-04,4.316799957266369650e-05
6.764000000000000234e+00,1.561728651418144110e-04,4.323450511885348918e-05
6.765000000000000568e+00,1.552836829002690318e-04,4.329862679295987186e-05
6.766000000000000014e+00,1.543412515492571780e-04,4.336031271268651351e-05
6.767000000000000348e+00,1.533458671794744855e-04,4.341951389383079472e-05
6.767999999999999794e+00,1.522978545233916582e-04,4.347618495763090499e-05
6.769000000000000128e+00,1.511975661910270013e-04,4.353028350351638323e-05
6.770000000000000462e+00,1.500453843917713876e-04,4.358177081424916178e-05
6.770999999999999908e+00,1.488417203447827992e-04,4.363061121719241946e-05
6.772000000000000242e+00,1.475870160822986821e-04,4.367677277484744260e-05
6.773000000000000576e+00,1.462817439951002324e-04,4.372022666345555053e-05
6.774000000000000021e+00,1.449264087147419293e-04,4.376094784010564582e-05
6.775000000000000355e+00,1.435215467810704230e-04,4.379891440911435550e-05
6.775999999999999801e+00,1.420677287917317230e-04,4.383410830841535808e-05
6.777000000000000135e+00,1.405655592053200098e-04,4.386651466602656263e-05
6.778000000000000469e+00,1.390156786925131154e-04,4.389612245649355496e-05
6.778999999999999915e+00,1.374187642132044282e-04,4.392292387741596703e-05
6.780000000000000249e+00,1.357755315750429966e-04,4.394691498602473431e-05
6.781000000000000583e+00,1.340867358828219940e-04,4.396809508072870753e-05
6.782000000000000028e+00,1.323531744786238349e-04,4.398646733223182046e-05
6.783000000000000362e+00,1.305756877298029455e-04,4.400203816057457061e-05
6.783999999999999808e+00,1.287551623683638269e-04,4.401481784736146455e-05
6.785000000000000142e+00,1.268925328909097615e-04,4.402481992085469195e-05
6.786000000000000476e+00,1.249887855627438728e-04,4.403206175986163038e-05
6.786999999999999922e+00,1.230449603359431423e-04,4.403656398050758927e-05
6.788000000000000256e+00,1.210621555867107926e-04,4.403835101455212870e-05
6.788999999999999702e+00,1.190415311143433832e-04,4.403745051193907952e-05
6.790000000000000036e+00,1.169843138208027895e-04,4.403389390368376389e-05
6.791000000000000369e+00,1.148918017941132351e-04,4.402771579922059333e-05
6.791999999999999815e+00,1.127653713872749867e-04,4.401895453983719150e-05
6.793000000000000149e+00,1.106064828190030986e-04,4.400765160520153218e-05
6.794000000000000483e+00,1.084166890629948413e-04,4.399385214052546400e-05
6.794999999999999929e+00,1.061976435925547787e-04,4.397760437488676188e-05
6.796000000000000263e+00,1.039511115180934603e-04,4.395896012659366252e-05
6.796999999999999709e+00,1.016789800819742210e-04,4.393797422631667387e-05
6.798000000000000043e+00,9.938327311559449193e-05,4.391470500218323949e-05
6.799000000000000377e+00,9.706616520598940038e-05,4.388921371564493231e-05
6.799999999999999822e+00,9.473000035197549765e-05,4.386156502418833827e-05
6.801000000000000156e+00,9.237731120958768177e-05,4.383182641595506521e-05
6.802000000000000490e+00,9.001084350461484339e-05,4.380006865401192637e-05
6.802999999999999936e+00,8.763358192416076083e-05,4.376636522399023879e-05
6.804000000000000270e+00,8.524878225645784611e-05,4.373079275068144137e-05
6.804999999999999716e+00,8.286000614158335208e-05,4.369343045050178411e-05
6.806000000000000050e+00,8.047116322561974301e-05,4.365436052716984414e-05
6.807000000000000384e+00,7.808655743823429566e-05,4.361366763541310403e-05
6.807999999999999829e+00,7.571094204030602418e-05,4.357143924423621860e-05
6.809000000000000163e+00,7.334958004620038060e-05,4.352776511084003230e-05
6.810000000000000497e+00,7.100831452161317605e-05,4.348273761523663240e-05
6.810999999999999943e+00,6.869364515734675001e-05,4.343645124786009822e-05
6.812000000000000277e+00,6.641281439950926999e-05,4.338900291686012041e-05
6.812999999999999723e+00,6.417389839056700056e-05,4.334049143834082233e-05
6.814000000000000057e+00,6.198590382792528710e-05,4.329101781599226876e-05
6.815000000000000391e+00,5.985886289431376376e-05,4.324068474534490427e-05
6.815999999999999837e+00,5.780392255913265298e-05,4.318959686123799441e-05
6.817000000000000171e+00,5.583341440931391788e-05,4.313786025522430478e-05
6.818000000000000504e+00,5.396089305773926244e-05,4.308558268557920813e-05
6.818999999999999950e+00,5.220112014645250350e-05,4.303287311010690251e-05
6.820000000000000284e+00,5.056997150208564993e-05,4.297984186492481424e-05
6.820999999999999730e+00,4.908423657141625134e-05,4.292660020596685228e-05
6.822000000000000064e+00,4.776128434954093503e-05,4.287326046126526828e-05
6.823000000000000398e+00,4.661857281835600096e-05,4.281993558376035754e-05
6.823999999999999844e+00,4.567299956718428499e-05,4.276673926614981211e-05
6.825000000000000178e+00,4.494011518659385825e-05,4.271378550993643633e-05
6.826000000000000512e+00,4.443325912738938606e-05,4.266118870962303883e-05
6.826999999999999957e+00,4.416271096956159994e-05,4.260906323712298111e-05
6.828000000000000291e+00,4.413497453671543966e-05,4.255752349507942433e-05
6.828999999999999737e+00,4.435230935372697287e-05,4.250668351415811064e-05
6.830000000000000071e+00,4.481259106710338045e-05,4.245665697328701214e-05
6.831000000000000405e+00,4.550952538783380495e-05,4.240755682583664907e-05
6.831999999999999851e+00,4.643317342110985722e-05,4.235949527652400860e-05
6.833000000000000185e+00,4.757069653995916775e-05,4.231258342434698492e-05
6.834000000000000519e+00,4.890720204384307288e-05,4.226693122540447117e-05
6.834999999999999964e+00,5.042658032464345739e-05,4.222264715672674999e-05
6.836000000000000298e+00,5.211224749782404571e-05,4.217983813856438803e-05
6.836999999999999744e+00,5.394774808176786121e-05,4.213860922036980530e-05
6.838000000000000078e+00,5.591720003860448259e-05,4.209906348469877839e-05
6.839000000000000412e+00,5.800559424085324528e-05,4.206130177048222202e-05
6.839999999999999858e+00,6.019896781121493988e-05,4.202542254175773231e-05
6.841000000000000192e+00,6.248448239996401638e-05,4.199152162205135061e-05
6.842000000000000526e+00,6.485043065536300522e-05,4.195969205872552833e-05
6.842999999999999972e+00,6.728619770156679344e-05,4.193002390260135414e-05
6.844000000000000306e+00,6.978219201978804040e-05,4.190260402925951162e-05
6.844999999999999751e+00,7.232976310415854923e-05,4.187751595160285205e-05
6.846000000000000085e+00,7.492111119166933945e-05,4.185483964248810180e-05
6.847000000000000419e+00,7.754919946202859862e-05,4.183465138339659587e-05
6.847999999999999865e+00,8.020766831738035895e-05,4.181702354923177468e-05
6.849000000000000199e+00,8.289075804316826273e-05,4.180202450360440396e-05
6.850000000000000533e+00,8.559323649186686641e-05,4.178971838382898200e-05
6.850999999999999979e+00,8.831033647411811241e-05,4.178016504121649562e-05
6.852000000000000313e+00,9.103769820972696237e-05,4.177341980324816167e-05
6.852999999999999758e+00,9.377132090423316612e-05,4.176953345346877573e-05
6.854000000000000092e+00,9.650751818298933173e-05,4.176855199668063430e-05
6.855000000000000426e+00,9.924288140781112701e-05,4.177051668579866015e-05
6.855999999999999872e+00,1.019742456275795923e-04,4.177546377707658308e-05
6.857000000000000206e+00,1.046986621922228148e-04,4.178342460924899576e-05
6.858000000000000540e+00,1.074133728087711009e-04,4.179442535502905808e-05
6.858999999999999986e+00,1.101157892121630273e-04,4.180848714947554747e-05
6.860000000000000320e+00,1.128034734374331618e-04,4.182562582649208306e-05
6.860999999999999766e+00,1.154741228185372678e-04,4.184585210305038816e-05
6.862000000000000099e+00,1.181255547232937735e-04,4.186917133626202702e-05
6.863000000000000433e+00,1.207556956218140080e-04,4.189558373862023742e-05
6.863999999999999879e+00,1.233625692940253484e-04,4.192508412496030994e-05
6.865000000000000213e+00,1.259442887819128918e-04,4.195766220281590248e-05
6.866000000000000547e+00,1.284990471946296782e-04,4.199330230810078277e-05
6.866999999999999993e+00,1.310251119043270591e-04,4.203198374223254927e-05
6.868000000000000327e+00,1.335208172383131370e-04,4.207368050765460289e-05
6.868999999999999773e+00,1.359845603788846166e-04,4.211836169062739853e-05
6.870000000000000107e+00,1.384147954920732617e-04,4.216599120674272894e-05
6.871000000000000441e+00,1.408100307993510815e-04,4.221652823409594035e-05
6.871999999999999886e+00,1.431688238998285109e-04,4.226992694523488877e-05
6.873000000000000220e+00,1.454897798920073136e-04,4.232613697801957200e-05
6.874000000000000554e+00,1.477715472978099554e-04,4.238510318530042749e-05
6.875000000000000000e+00,1.500128169633043113e-04,4.244676614461451300e-05
6.876000000000000334e+00,1.522123188499006777e-04,4.251106187803303202e-05
6.876999999999999780e+00,1.543688213382947633e-04,4.257792242712007491e-05
6.878000000000000114e+00,1.564811283884884070e-04,4.264727557555835136e-05
6.879000000000000448e+00,1.585480794128158149e-04,4.271904543646924576e-05
6.879999999999999893e+00,1.605685469036065608e-04,4.279315217174039311e-05
6.881000000000000227e+00,1.625414365088216162e-04,4.286951262080309792e-05
6.882000000000000561e+00,1.644656849288853690e-04,4.294804001347367063e-05
6.883000000000000007e+00,1.663402603756445578e-04,4.302864462067516622e-05
6.884000000000000341e+00,1.681641606660816738e-04,4.311123345460618619e-05
6.884999999999999787e+00,1.699364138413133306e-04,4.319571095397574709e-05
6.886000000000000121e+00,1.716560764703134912e-04,4.328197866640003024e-05
6.887000000000000455e+00,1.733222344537222565e-04,4.336993595931550125e-05
6.887999999999999901e+00,1.749340014461728688e-04,4.345947968844131049e-05
6.889000000000000234e+00,1.764905197724949413e-04,4.355050492799818408e-05
6.890000000000000568e+00,1.779909589504590200e-04,4.364290462480483379e-05
6.891000000000000014e+00,1.794345168021312987e-04,4.373657033810099556e-05
6.892000000000000348e+00,1.808204180505532880e-04,4.383139188723886759e-05
6.892999999999999794e+00,1.821479153275371433e-04,4.392725810721444940e-05
6.894000000000000128e+00,1.834162880466002374e-04,4.402405646824229048e-05
6.895000000000000462e+00,1.846248434997813743e-04,4.412167384450882385e-05
6.895999999999999908e+00,1.857729156090853046e-04,4.421999612568056255e-05
6.897000000000000242e+00,1.868598661469057928e-04,4.431890898706045850e-05
6.898000000000000576e+00,1.878850835430919536e-04,4.441829747811862946e-05
6.899000000000000021e+00,1.888479841813258352e-04,4.451804681103744410e-05
6.900000000000000355e+00,1.897480112331220172e-04,4.461804192893816440e-05
6.900999999999999801e+00,1.905846359386480042e-04,4.471816828697203916e-05
6.902000000000000135e+00,1.913573564715842837e-04,4.481831140733597008e-05
6.903000000000000469e+00,1.920656992793014542e-04,4.491835767081975940e-05
6.903999999999999915e+00,1.927092180322854237e-04,4.501819385169104188e-05
6.905000000000000249e+00,1.932874948701265340e-04,4.511770790538002156e-05
6.906000000000000583e+00,1.938001393153340843e-04,4.521678848190761581e-05
6.907000000000000028e+00,1.942467896607121415e-04,4.531532572083771449e-05
6.908000000000000362e+00,1.946271119454140441e-04,4.541321075056854061e-05
6.908999999999999808e+00,1.949408012659166543e-04,4.551033647408253346e-05
6.910000000000000142e+00,1.951875807538198850e-04,4.560659705614594805e-05
6.911000000000000476e+00,1.953672029453617164e-04,4.570188870530713445e-05
6.911999999999999922e+00,1.954794487586586544e-04,4.579610914463559689e-05
6.913000000000000256e+00,1.955241288339698395e-04,4.588915839044350922e-05
6.913999999999999702e+00,1.955010825489079463e-04,4.598093821058526164e-05
6.915000000000000036e+00,1.954101794320552881e-04,4.607135290073851843e-05
6.916000000000000369e+00,1.952513181270757261e-04,4.616030872440260143e-05
6.916999999999999815e+00,1.950244277876201282e-04,4.624771468048061423e-05
6.918000000000000149e+00,1.947294671223103542e-04,4.633348194210297065e-05
6.919000000000000483e+00,1.943664257560788727e-04,4.641752461001944023e-05
6.919999999999999929e+00,1.939353233619722956e-04,4.649975914555680412e-05
6.921000000000000263e+00,1.934362110645425348e-04,4.658010512569284379e-05
6.921999999999999709e+00,1.928691704429636973e-04,4.665848464044774748e-05
6.923000000000000043e+00,1.922343150213306660e-04,4.673482304896400813e-05
6.924000000000000377e+00,1.915317893663805757e-04,4.680904839376224912e-05
6.924999999999999822e+00,1.907617705393651274e-04,4.688109213069920197e-05
6.926000000000000156e+00,1.899244672693319036e-04,4.695088852658306847e-05
6.927000000000000490e+00,1.890201214666250911e-04,4.701837539598372384e-05
6.927999999999999936e+00,1.880490073710306537e-04,4.708349348542674017e-05
6.929000000000000270e+00,1.870114331184016604e-04,4.714618719929020705e-05
6.929999999999999716e+00,1.859077400066235723e-04,4.720640398708877180e-05
6.931000000000000050e+00,1.847383040913511587e-04,4.726409505257753732e-05
6.932000000000000384e+00,1.835035355162939149e-04,4.731921474700498083e-05
6.932999999999999829e+00,1.822038801859136327e-04,4.737172125530208973e-05
6.934000000000000163e+00,1.808398191923392016e-04,4.742157598365676470e-05
6.935000000000000497e+00,1.794118705891725913e-04,4.746874425208279415e-05
6.935999999999999943e+00,1.779205889594158820e-04,4.751319467332992342e-05
6.937000000000000277e+00,1.763665673415528183e-04,4.755489983503454084e-05
6.937999999999999723e+00,1.747504368794778717e-04,4.759383567063589043e-05
6.939000000000000057e+00,1.730728688998118550e-04,4.762998212540164265e-05
6.940000000000000391e+00,1.713345748180263039e-04,4.766332254062913444e-05
6.940999999999999837e+00,1.695363084393495254e-04,4.769384430865699097e-05
6.942000000000000171e+00,1.676788660530344254e-04,4.772153825269751876e-05
6.943000000000000504e+00,1.657630889756481977e-04,4.774639925263495389e-05
6.943999999999999950e+00,1.637898640660019763e-04,4.776842563823688965e-05
6.945000000000000284e+00,1.617601266328770864e-04,4.778761982553166130e-05
6.945999999999999730e+00,1.596748612492215739e-04,4.780398769179463334e-05
6.947000000000000064e+00,1.575351050923881765e-04,4.781753917300523351e-05
6.948000000000000398e+00,1.553419493817347692e-04,4.782828766557953868e-05
6.948999999999999844e+00,1.530965433012231286e-04,4.783625061758335460e-05
6.950000000000000178e+00,1.508000960547345123e-04,4.784144891578957656e-05
6.951000000000000512e+00,1.484538816307475427e-04,4.784390746541099791e-05
6.951999999999999957e+00,1.460592417356270452e-04,4.784365459072256450e-05
6.953000000000000291e+00,1.436175915434960621e-04,4.784072258575241187e-05
6.953999999999999737e+00,1.411304238977442976e-04,4.783514712533894214e-05
6.955000000000000071e+00,1.385993163202194945e-04,4.782696779441337445e-05
6.956000000000000405e+00,1.360259367309261838e-04,4.781622749890479648e-05
6.956999999999999851e+00,1.334120523484844231e-04,4.780297298369775557e-05
6.958000000000000185e+00,1.307595375165107794e-04,4.778725425488597288e-05
6.959000000000000519e+00,1.280703849441757229e-04,4.776912506400642902e-05
6.959999999999999964e+00,1.253467163167752392e-04,4.774864233591571001e-05
6.961000000000000298e+00,1.225907967928987271e-04,4.772586663978175604e-05
6.961999999999999744e+00,1.198050493933469656e-04,4.770086162292817112e-05
6.963000000000000078e+00,1.169920738519842279e-04,4.767369445666281853e-05
6.964000000000000412e+00,1.141546661504831960e-04,4.764443527814845881e-05
6.964999999999999858e+00,1.112958431991361349e-04,4.761315760910262817e-05
6.966000000000000192e+00,1.084188692563067233e-04,4.757993780223183255e-05
6.967000000000000526e+00,1.055272887302385106e-04,4.754485543970856179e-05
6.967999999999999972e+00,1.026249618408355062e-04,4.750799279498020913e-05
6.969000000000000306e+00,9.971610802416721285e-05,4.746943519498182667e-05
6.969999999999999751e+00,9.680535408128541582e-05,4.742927048698049308e-05
6.971000000000000085e+00,9.389779172987824430e-05,4.738758938357267328e-05
6.972000000000000419e+00,9.099904170942597990e-05,4.734448493229504319e-05
6.972999999999999865e+00,8.811532925603499946e-05,4.730005282594747153e-05
6.974000000000000199e+00,8.525356799182516869e-05,4.725439089267186043e-05
6.975000000000000533e+00,8.242145643046285854e-05,4.720759937708055102e-05
6.975999999999999979e+00,7.962758354706242579e-05,4.715978043484012571e-05
6.977000000000000313e+00,7.688154596030499853e-05,4.711103838218120551e-05
6.977999999999999758e+00,7.419407111923887680e-05,4.706147920442501096e-05
6.979000000000000092e+00,7.157714505685362316e-05,4.701121077002600612e-05
6.980000000000000426e+00,6.904413385407501193e-05,4.696034235162487057e-05
6.980999999999999872e+00,6.660988968519256830e-05,4.690898481784339623e-05
6.982000000000000206e+00,6.429082062163413169e-05,4.685725015609713297e-05
6.983000000000000540e+00,6.210490217075661200e-05,4.680525162722493950e-05
6.983999999999999986e+00,6.007159603247236160e-05,4.675310331349165702e-05
6.985000000000000320e+00,5.821164037831716881e-05,4.670092023693005033e-05
6.985999999999999766e+00,5.654666983687498975e-05,4.664881791506574537e-05
6.987000000000000099e+00,5.509863373676847321e-05,4.659691245532739280e-05
6.988000000000000433e+00,5.388899647111189287e-05,4.654532012154328287e-05
6.988999999999999879e+00,5.293774149855632032e-05,4.649415739227260816e-05
6.990000000000000213e+00,5.226224544672677447e-05,4.644354055571884801e-05
6.991000000000000547e+00,5.187614208669426036e-05,4.639358572516228871e-05
6.991999999999999993e+00,5.178833304484478764e-05,4.634440844952106091e-05
6.993000000000000327e+00,5.200230753743892979e-05,4.629612370943853857e-05
6.993999999999999773e+00,5.251589484064579709e-05,4.624884554496378641e-05
6.995000000000000107e+00,5.332149465968623173e-05,4.620268701513167617e-05
6.996000000000000441e+00,5.440673971584990070e-05,4.615775984673387174e-05
6.996999999999999886e+00,5.575546569467069628e-05,4.611417436827814351e-05
6.998000000000000220e+00,5.734882904803040174e-05,4.607203918996535509e-05
6.999000000000000554e+00,5.916641525739954084e-05,4.603146110379018063e-05
7.000000000000000000e+00,6.118722276426960473e-05,4.599254477970277013e-05
7.001000000000000334e+00,6.339045342305202216e-05,4.595539265583636944e-05
7.001999999999999780e+00,6.575609257178858505e-05,4.592010466498132679e-05
7.003000000000000114e+00,6.826528938236882773e-05,4.588677809149618961e-05
7.004000000000000448e+00,7.090057315087344378e-05,4.585550733544373008e-05
7.004999999999999893e+00,7.364594071418378667e-05,4.582638373180058513e-05
7.006000000000000227e+00,7.648685538200318361e-05,4.579949535715700603e-05
7.007000000000000561e+00,7.941018467336993965e-05,4.577492685318212073e-05
7.008000000000000007e+00,8.240410509389774218e-05,4.575275924951971229e-05
7.009000000000000341e+00,8.545798734522569787e-05,4.573306976579672047e-05
7.009999999999999787e+00,8.856227806949030915e-05,4.571593168492643194e-05
7.011000000000000121e+00,9.170838165130826389e-05,4.570141413075823198e-05
7.012000000000000455e+00,9.488855079763583032e-05,4.568958199339771820e-05
7.012999999999999901e+00,9.809578411096814634e-05,4.568049569816058159e-05
7.014000000000000234e+00,1.013237359787942307e-04,4.567421115656666159e-05
7.015000000000000568e+00,1.045666342844404559e-04,4.567077954485786585e-05
7.016000000000000014e+00,1.078192102154730049e-04,4.567024730318665853e-05
7.017000000000000348e+00,1.110766347366395017e-04,4.567265588320348777e-05
7.017999999999999794e+00,1.143344653323374616e-04,4.567804181758751810e-05
7.019000000000000128e+00,1.175885977556209749e-04,4.568643646493846032e-05
7.020000000000000462e+00,1.208352263942100646e-04,4.569786610928638161e-05
7.020999999999999908e+00,1.240708078398539539e-04,4.571235170909141484e-05
7.022000000000000242e+00,1.272920315441638335e-04,4.572990905701846532e-05
7.023000000000000576e+00,1.304957922479934218e-04,4.575054852593661418e-05
7.024000000000000021e+00,1.336791684034920708e-04,4.577427527098438452e-05
7.025000000000000355e+00,1.368394013323369742e-04,4.580108897271119463e-05
7.025999999999999801e+00,1.399738792851937513e-04,4.583098410152660067e-05
7.027000000000000135e+00,1.430801215090248121e-04,4.586394965531979305e-05
7.028000000000000469e+00,1.461557666420169855e-04,4.589996946886858902e-05
7.028999999999999915e+00,1.491985603668722520e-04,4.593902195647698260e-05
7.030000000000000249e+00,1.522063468920123474e-04,4.598108047133553356e-05
7.031000000000000583e+00,1.551770594213540085e-04,4.602611305155752524e-05
7.032000000000000028e+00,1.581087140823325557e-04,4.607408282175687152e-05
7.033000000000000362e+00,1.609994022458232060e-04,4.612494773125319078e-05
7.033999999999999808e+00,1.638472861297915234e-04,4.617866101815171160e-05
7.035000000000000142e+00,1.666505928499882432e-04,4.623517093851387981e-05
7.036000000000000476e+00,1.694076113399190355e-04,4.629442126230901326e-05
7.036999999999999922e+00,1.721166874541386080e-04,4.635635101896659388e-05
7.038000000000000256e+00,1.747762219065060777e-04,4.642089503058358926e-05
7.039000000000000590e+00,1.773846662716359475e-04,4.648798364333886349e-05
7.040000000000000036e+00,1.799405217470414467e-04,4.655754330167305455e-05
7.041000000000000369e+00,1.824423358094734351e-04,4.662949627306431355e-05
7.041999999999999815e+00,1.848887014361592332e-04,4.670376126769454941e-05
7.043000000000000149e+00,1.872782543115875543e-04,4.678025315300875811e-05
7.044000000000000483e+00,1.896096726913429299e-04,4.685888359029076900e-05
7.044999999999999929e+00,1.918816749620198435e-04,4.693956074677825389e-05
7.046000000000000263e+00,1.940930196700922151e-04,4.702218997547467379e-05
7.046999999999999709e+00,1.962425034546217513e-04,4.710667350421667059e-05
7.048000000000000043e+00,1.983289614868737093e-04,4.719291112996999938e-05
7.049000000000000377e+00,2.003512655384719684e-04,4.728079991362444848e-05
7.049999999999999822e+00,2.023083246144689602e-04,4.737023490260390806e-05
7.051000000000000156e+00,2.041990832979719689e-04,4.746110878691275827e-05
7.052000000000000490e+00,2.060225224927944327e-04,4.755331264408563902e-05
7.052999999999999936e+00,2.077776579934467564e-04,4.764673560112476938e-05
7.054000000000000270e+00,2.094635413239371560e-04,4.774126558036151098e-05
7.054999999999999716e+00,2.110792582570455804e-04,4.783678894746721893e-05
7.056000000000000050e+00,2.126239299303236095e-04,4.793319127178585494e-05
7.057000000000000384e+00,2.140967116078465330e-04,4.803035694981067121e-05
7.057999999999999829e+00,2.154967936986853594e-04,4.812816998794080788e-05
7.059000000000000163e+00,2.168234004318700294e-04,4.822651360582222836e-05
7.060000000000000497e+00,2.180757910930577895e-04,4.832527101713063517e-05
7.060999999999999943e+00,2.192532589107147362e-04,4.842432502468585188e-05
7.062000000000000277e+00,2.203551321746985273e-04,4.852355880430787611e-05
7.062999999999999723e+00,2.213807731784976781e-04,4.862285547865851688e-05
7.064000000000000057e+00,2.223295794462803510e-04,4.872209891217149544e-05
7.065000000000000391e+00,2.232009825985407047e-04,4.882117326039599913e-05
7.065999999999999837e+00,2.239944496829933537e-04,4.891996376566652661e-05
7.067000000000000171e+00,2.247094821167046786e-04,4.901835630010852111e-05
7.068000000000000504e+00,2.253456169740849179e-04,4.911623815111491946e-05
7.068999999999999950e+00,2.259024259921070879e-04,4.921349754639470724e-05
7.070000000000000284e+00,2.263795167892003772e-04,4.931002444368960631e-05
7.070999999999999730e+00,2.267765319508263091e-04,4.940571003612835501e-05
7.072000000000000064e+00,2.270931504262272630e-04,4.950044754411614357e-05
7.073000000000000398e+00,2.273290864227998161e-04,4.959413169971247580e-05
7.073999999999999844e+00,2.274840907615153205e-04,4.968665953297481548e-05
7.075000000000000178e+00,2.275579499760030573e-04,4.977792985382285406e-05
7.076000000000000512e+00,2.275504876411711783e-04,4.986784402369219343e-05
7.076999999999999957e+00,2.274615634234376891e-04,4.995630541869501481e-05
7.078000000000000291e+00,2.272910744774692116e-04,5.004322020341663967e-05
7.078999999999999737e+00,2.270389545192323080e-04,5.012849678487408015e-05
7.080000000000000071e+00,2.267051751815519686e-04,5.021204657652510715e-05
7.081000000000000405e+00,2.262897451118849946e-04,5.029378343335440520e-05
7.081999999999999851e+00,2.257927114297719686e-04,5.037362441387316679e-05
7.083000000000000185e+00,2.252141588712069367e-04,5.045148921714140861e-05
7.084000000000000519e+00,2.245542111760252260e-04,5.052730092232891098e-05
7.084999999999999964e+00,2.238130302196089671e-04,5.060098541124595912e-05
7.086000000000000298e+00,2.229908175042552944e-04,5.067247210884694213e-05
7.086999999999999744e+00,2.220878134058247545e-04,5.074169339817245154e-05
7.088000000000000078e+00,2.211042986117306279e-04,5.080858535427543231e-05
7.089000000000000412e+00,2.200405933846595651e-04,5.087308714663377353e-05
7.089999999999999858e+00,2.188970591409833855e-04,5.093514175766691073e-05
7.091000000000000192e+00,2.176740978106865554e-04,5.099469539573691122e-05
7.092000000000000526e+00,2.163721534330117601e-04,5.105169819032256951e-05
7.092999999999999972e+00,2.149917114909270083e-04,5.110610359286738594e-05
7.094000000000000306e+00,2.135333006640228028e-04,5.115786908312884557e-05
7.094999999999999751e+00,2.119974923409234386e-04,5.120695555051192323e-05
7.096000000000000085e+00,2.103849024447496899e-04,5.125332798774003424e-05
7.097000000000000419e+00,2.086961910947534606e-04,5.129695488586284285e-05
7.097999999999999865e+00,2.069320645391105502e-04,5.133780889665483108e-05
7.099000000000000199e+00,2.050932749690378509e-04,5.137586622636869203e-05
7.100000000000000533e+00,2.031806226368455543e-04,5.141110729739671581e-05
7.100999999999999979e+00,2.011949559286461888e-04,5.144351614173392831e-05
7.102000000000000313e+00,1.991371737450744269e-04,5.147308103576474805e-05
7.102999999999999758e+00,1.970082257755323115e-04,5.149979389605486251e-05
7.104000000000000092e+00,1.948091151630148372e-04,5.152365090222894048e-05
7.105000000000000426e+00,1.925408992085763564e-04,5.154465190059832213e-05
7.105999999999999872e+00,1.902046924272981132e-04,5.156280101086349208e-05
7.107000000000000206e+00,1.878016676578966339e-04,5.157810601381101090e-05
7.108000000000000540e+00,1.853330596411143492e-04,5.159057895558853408e-05
7.108999999999999986e+00,1.828001667401772732e-04,5.160023554702030475e-05
7.110000000000000320e+00,1.802043551562998479e-04,5.160709572868126422e-05
7.110999999999999766e+00,1.775470614033550427e-04,5.161118307988502398e-05
7.112000000000000099e+00,1.748297974316309438e-04,5.161252537616679246e-05
7.113000000000000433e+00,1.720541540920066950e-04,5.161115399942169227e-05
7.113999999999999879e+00,1.692218073437003277e-04,5.160710446626474946e-05
7.115000000000000213e+00,1.663345230865378944e-04,5.160041584194426047e-05
7.116000000000000547e+00,1.633941648538956724e-04,5.159113125978306646e-05
7.116999999999999993e+00,1.604027003790604931e-04,5.157929733532573530e-05
7.118000000000000327e+00,1.573622113315963761e-04,5.156496466322519847e-05
7.118999999999999773e+00,1.542749021476698889e-04,5.154818723897638017e-05
7.120000000000000107e+00,1.511431124245312047e-04,5.152902292461153714e-05
7.121000000000000441e+00,1.479693289364616114e-04,5.150753288140572919e-05
7.121999999999999886e+00,1.447562015336601024e-04,5.148378201996257507e-05
7.123000000000000220e+00,1.415065593404606233e-04,5.145783843584897973e-05
7.124000000000000554e+00,1.382234315686174122e-04,5.142977382271881188e-05
7.125000000000000000e+00,1.349100693127210299e-04,5.139966291999152495e-05
7.126000000000000334e+00,1.315699729324234829e-04,5.136758391392737369e-05
7.126999999999999780e+00,1.282069215162367842e-04,5.133361788268757853e-05
7.128000000000000114e+00,1.248250090165733343e-04,5.129784916418719554e-05
7.129000000000000448e+00,1.214286840776649469e-04,5.126036481704502262e-05
7.129999999999999893e+00,1.180227980357560514e-04,5.122125495789355909e-05
7.131000000000000227e+00,1.146126584209474495e-04,5.118061223130509623e-05
7.132000000000000561e+00,1.112040927009576156e-04,5.113853211968898696e-05
7.133000000000000007e+00,1.078035195569122475e-04,5.109511242052229102e-05
7.134000000000000341e+00,1.044180326095137785e-04,5.105045352391131795e-05
7.134999999999999787e+00,1.010554939880548350e-04,5.100465790495328934e-05
7.136000000000000121e+00,9.772464174201788540e-05,5.095783036690059895e-05
7.137000000000000455e+00,9.443520818614165176e-05,5.091007753922353516e-05
7.137999999999999901e+00,9.119805175063053118e-05,5.086150809646462100e-05
7.139000000000000234e+00,8.802529680182541113e-05,5.081223226577236438e-05
7.140000000000000568e+00,8.493048027643444178e-05,5.076236201497217107e-05
7.141000000000000014e+00,8.192869438549001777e-05,5.071201057038996634e-05
7.142000000000000348e+00,7.903671583778674515e-05,5.066129256682099104e-05
7.142999999999999794e+00,7.627310043840774645e-05,5.061032358368684151e-05
7.144000000000000128e+00,7.365821965353699582e-05,5.055922026206685415e-05
7.145000000000000462e+00,7.121420244810900335e-05,5.050809985778463703e-05
7.145999999999999908e+00,6.896474263774571777e-05,5.045708032581901626e-05
7.147000000000000242e+00,6.693472402111029756e-05,5.040627987624672878e-05
7.148000000000000576e+00,6.514962321499481073e-05,5.035581703643089019e-05
7.149000000000000021e+00,6.363466346950690802e-05,5.030581023107008257e-05
7.150000000000000355e+00,6.241372923856374074e-05,5.025637779396552595e-05
7.150999999999999801e+00,6.150809980420955550e-05,5.020763757627601091e-05
7.152000000000000135e+00,6.093512110591967046e-05,5.015970693860339892e-05
7.153000000000000469e+00,6.070698507154642578e-05,5.011270236184080392e-05
7.153999999999999915e+00,6.082980666920750895e-05,5.006673940780624821e-05
7.155000000000000249e+00,6.130316151648655188e-05,5.002193236262602330e-05
7.156000000000000583e+00,6.212016939699680428e-05,4.997839417404752974e-05
7.157000000000000028e+00,6.326810624453971428e-05,4.993623610450000295e-05
7.158000000000000362e+00,6.472942692165755459e-05,4.989556763464842804e-05
7.158999999999999808e+00,6.648302375688477212e-05,4.985649616421343911e-05
7.160000000000000142e+00,6.850553231223553219e-05,4.981912689347164029e-05
7.161000000000000476e+00,7.077253375259873885e-05,4.978356253254893128e-05
7.161999999999999922e+00,7.325955389134720095e-05,4.974990315504913471e-05
7.163000000000000256e+00,7.594282154561830399e-05,4.971824595988185005e-05
7.164000000000000590e+00,7.879978739536477297e-05,4.968868510049967630e-05
7.165000000000000036e+00,8.180943811486693796e-05,4.966131147029744105e-05
7.166000000000000369e+00,8.495244551798450622e-05,4.963621251955302552e-05
7.166999999999999815e+00,8.821119837751067994e-05,4.961347207746665721e-05
7.168000000000000149e+00,9.156975180574124099e-05,4.959317014454851981e-05
7.169000000000000483e+00,9.501372874462492713e-05,4.957538276311240972e-05
7.169999999999999929e+00,9.853019252903156991e-05,4.956018180426775973e-05
7.171000000000000263e+00,1.021075106957743421e-04,4.954763486508312391e-05
7.171999999999999709e+00,1.057352163584507847e-04,4.953780504289727782e-05
7.173000000000000043e+00,1.094038778383204494e-04,4.953075087947327921e-05
7.174000000000000377e+00,1.131049757858106124e-04,4.952652613410190251e-05
7.174999999999999822e+00,1.168307939484391833e-04,4.952517977587340509e-05
7.176000000000000156e+00,1.205743196077337396e-04,4.952675573727571742e-05
7.177000000000000490e+00,1.243291576033963793e-04,4.953129296390659672e-05
7.177999999999999936e+00,1.280894529398945612e-04,4.953882516260102106e-05
7.179000000000000270e+00,1.318498254147611084e-04,4.954938089130863564e-05
7.179999999999999716e+00,1.356053106896611593e-04,4.956298330907198845e-05
7.181000000000000050e+00,1.393513113248992248e-04,4.957965032792984117e-05
7.182000000000000384e+00,1.430835522967478443e-04,4.959939435501185232e-05
7.182999999999999829e+00,1.467980447078015202e-04,4.962222248052883917e-05
7.184000000000000163e+00,1.504910522632918858e-04,4.964813622700847045e-05
7.185000000000000497e+00,1.541590643491663076e-04,4.967713180161082977e-05
7.185999999999999943e+00,1.577987707231118329e-04,4.970919984010238710e-05
7.187000000000000277e+00,1.614070417221965203e-04,4.974432570077727848e-05
7.187999999999999723e+00,1.649809089115508503e-04,4.978248920905970816e-05
7.189000000000000057e+00,1.685175505182347037e-04,4.982366501014073227e-05
7.190000000000000391e+00,1.720142766246950843e-04,4.986782231158345898e-05
7.190999999999999837e+00,1.754685184751258369e-04,4.991492528101007222e-05
7.192000000000000171e+00,1.788778169901579008e-04,4.996493278687420841e-05
7.193000000000000504e+00,1.822398149144966156e-04,5.001779885164924492e-05
7.193999999999999950e+00,1.855522478782662137e-04,5.007347238746551573e-05
7.195000000000000284e+00,1.888129387162748043e-04,5.013189768594573790e-05
7.195999999999999730e+00,1.920197903657508800e-04,5.019301416074532893e-05
7.197000000000000064e+00,1.951707818436520657e-04,5.025675687261871853e-05
7.198000000000000398e+00,1.982639625523210881e-04,5.032305626993810324e-05
7.198999999999999844e+00,2.012974494695229011e-04,5.039183876203091910e-05
7.200000000000000178e+00,2.042694225423764191e-04,5.046302645018381413e-05
7.201000000000000512e+00,2.071781227874457392e-04,5.053653773349233547e-05
7.201999999999999957e+00,2.100218485223613834e-04,5.061228703267215567e-05
7.203000000000000291e+00,2.127989542974856156e-04,5.069018542463560431e-05
7.203999999999999737e+00,2.155078476814053297e-04,5.077014036265117944e-05
7.205000000000000071e+00,2.181469886502096403e-04,5.085205634874370527e-05
7.206000000000000405e+00,2.207148869342130594e-04,5.093583464051478231e-05
7.206999999999999851e+00,2.232101018289394854e-04,5.102137394282296669e-05
7.208000000000000185e+00,2.256312399440620238e-04,5.110857010119221252e-05
7.209000000000000519e+00,2.279769554148770557e-04,5.119731682453765867e-05
7.209999999999999964e+00,2.302459478673866196e-04,5.128750536659500592e-05
7.211000000000000298e+00,2.324369628355382495e-04,5.137902526418508249e-05
7.211999999999999744e+00,2.345487900678896423e-04,5.147176400481750217e-05
7.213000000000000078e+00,2.365802641061476655e-04,5.156560777837845242e-05
7.214000000000000412e+00,2.385302627245801366e-04,5.166044113773067743e-05
7.214999999999999858e+00,2.403977077388368242e-04,5.175614775757444270e-05
7.216000000000000192e+00,2.421815635889120074e-04,5.185261007852387722e-05
7.217000000000000526e+00,2.438808383361162414e-04,5.194971008037818427e-05
7.217999999999999972e+00,2.454945822249411831e-04,5.204732890423746183e-05
7.219000000000000306e+00,2.470218886898437115e-04,5.214534764599119396e-05
7.219999999999999751e+00,2.484618932586246795e-04,5.224364695354857520e-05
7.221000000000000085e+00,2.498137745454311444e-04,5.234210781835477725e-05
7.222000000000000419e+00,2.510767531578564273e-04,5.244061116943094750e-05
7.222999999999999865e+00,2.522500928812349084e-04,5.253903866025379699e-05
7.224000000000000199e+00,2.533330995086447140e-04,5.263727224361622515e-05
7.225000000000000533e+00,2.543251220849334867e-04,5.273519496748549769e-05
7.225999999999999979e+00,2.552255518829772891e-04,5.283269053155902176e-05
7.227000000000000313e+00,2.560338236451933556e-04,5.292964407654154538e-05
7.227999999999999758e+00,2.567494145412488392e-04,5.302594172723661890e-05
7.229000000000000092e+00,2.573718454419279453e-04,5.312147138663071314e-05
7.230000000000000426e+00,2.579006799603793774e-04,5.321612225681954982e-05
7.230999999999999872e+00,2.583355257567321490e-04,5.330978562987975572e-05
7.232000000000000206e+00,2.586760336270878778e-04,5.340235439136043616e-05
7.233000000000000540e+00,2.589218987605401224e-04,5.349372380859431636e-05
7.233999999999999986e+00,2.590728598128914603e-04,5.358379102520800092e-05
7.235000000000000320e+00,2.591287002824779642e-04,5.367245583948713231e-05
7.235999999999999766e+00,2.590892476395831008e-04,5.375962018491507911e-05
7.237000000000000099e+00,2.589543746313530538e-04,5.384518889897190770e-05
7.238000000000000433e+00,2.587239984284464556e-04,5.392906919679706703e-05
7.238999999999999879e+00,2.583980820020371745e-04,5.401117143340855418e-05
7.240000000000000213e+00,2.579766332503918326e-04,5.409140855626558156e-05
7.241000000000000547e+00,2.574597064330822003e-04,5.416969686391334471e-05
7.241999999999999993e+00,2.568474014726628289e-04,5.424595545520512706e-05
7.243000000000000327e+00,2.561398652695843440e-04,5.432010697527713542e-05
7.243999999999999773e+00,2.553372908449346281e-04,5.439207704820549303e-05
7.245000000000000107e+00,2.544399189612082577e-04,5.446179501504408497e-05
7.246000000000000441e+00,2.534480373862884315e-04,5.452919336320869728e-05
7.246999999999999886e+00,2.523619823741463227e-04,5.459420845706001687e-05
7.248000000000000220e+00,2.511821380543158852e-04,5.465677995267727231e-05
7.249000000000000554e+00,2.499089379458944754e-04,5.471685151319428833e-05
7.250000000000000000e+00,2.485428644415398135e-04,5.477437022723523623e-05
7.251000000000000334e+00,2.470844504723908428e-04,5.482928730881187987e-05
7.251999999999999780e+00,2.455342789632458385e-04,5.488155750917661290e-05
7.253000000000000114e+00,2.438929846169998869e-04,5.493113979999809536e-05
7.254000000000000448e+00,2.421612536556479330e-04,5.497799679485611431e-05
7.254999999999999893e+00,2.403398256681679821e-04,5.502209541867741769e-05
7.256000000000000227e+00,2.384294933834402673e-04,5.506340630274012102e-05
7.257000000000000561e+00,2.364311047775053841e-04,5.510190445205596742e-05
7.258000000000000007e+00,2.343455630522484957e-04,5.513756864612835809e-05
7.259000000000000341e+00,2.321738289025879675e-04,5.517038208903371369e-05
7.259999999999999787e+00,2.299169208695819356e-04,5.520033180803870013e-05
7.261000000000000121e+00,2.275759178704181689e-04,5.522740928337772237e-05
7.262000000000000455e+00,2.251519597984969325e-04,5.525160985134005149e-05
7.262999999999999901e+00,2.226462504307960371e-04,5.527293331068822331e-05
7.264000000000000234e+00,2.200600584896970848e-04,5.529138333094287813e-05
7.265000000000000568e+00,2.173947210457755628e-04,5.530696804780804048e-05
7.266000000000000014e+00,2.146516450382245501e-04,5.531969946028917121e-05
7.267000000000000348e+00,2.118323113365903117e-04,5.532959401331134964e-05
7.267999999999999794e+00,2.089382770253814866e-04,5.533667200637064831e-05
7.269000000000000128e+00,2.059711801487158745e-04,5.534095814087396884e-05
7.270000000000000462e+00,2.029327429470478101e-04,5.534248093476027775e-05
7.270999999999999908e+00,1.998247776764312301e-04,5.534127325818835223e-05
7.272000000000000242e+00,1.966491909891725232e-04,5.533737174526053303e-05
7.273000000000000576e+00,1.934079911186502179e-04,5.533081730440902015e-05
7.274000000000000021e+00,1.901032939039531012e-04,5.532165454105833117e-05
7.275000000000000355e+00,1.867373317077018313e-04,5.530993225078054121e-05
7.275999999999999801e+00,1.833124614979753152e-04,5.529570283729498076e-05
7.277000000000000135e+00,1.798311762108976053e-04,5.527902277856021731e-05
7.278000000000000469e+00,1.762961155328178172e-04,5.525995205413002489e-05
7.278999999999999915e+00,1.727100804671760181e-04,5.523855459092628538e-05
7.280000000000000249e+00,1.690760478970484613e-04,5.521489769890212186e-05
7.281000000000000583e+00,1.653971893337425475e-04,5.518905248007528118e-05
7.282000000000000028e+00,1.616768904181596438e-04,5.516109327285249761e-05
7.283000000000000362e+00,1.579187754713321694e-04,5.513109804367407512e-05
7.283999999999999808e+00,1.541267336813159584e-04,5.509914783201023275e-05
7.285000000000000142e+00,1.503049513477341546e-04,5.506532710760920352e-05
7.286000000000000476e+00,1.464579471301309806e-04,5.502972323235606105e-05
7.286999999999999922e+00,1.425906146164834418e-04,5.499242678980203114e-05
7.288000000000000256e+00,1.387082695771935223e-04,5.495353104495103537e-05
7.289000000000000590e+00,1.348167064545724447e-04,5.491313225291005387e-05
7.290000000000000036e+00,1.309222614942659425e-04,5.487132912429252738e-05
7.291000000000000369e+00,1.270318872435432806e-04,5.482822309780398831e-05
7.291999999999999815e+00,1.231532360733205377e-04,5.478391782750247719e-05
7.293000000000000149e+00,1.192947572170773842e-04,5.473851941887947285e-05
7.294000000000000483e+00,1.154658050203615627e-04,5.469213591576742810e-05
7.294999999999999929e+00,1.116767620320106190e-04,5.464487751289099206e-05
7.296000000000000263e+00,1.079391736207549642e-04,5.459685605961346594e-05
7.296999999999999709e+00,1.042658957838334545e-04,5.454818523057222728e-05
7.298000000000000043e+00,1.006712497032003357e-04,5.449898004394092488e-05
7.299000000000000377e+00,9.717117984302530050e-05,5.444935700015133753e-05
7.299999999999999822e+00,9.378340257148791122e-05,5.439943361082237008e-05
7.301000000000000156e+00,9.052753209652014742e-05,5.434932851025695184e-05
7.302000000000000490e+00,8.742515849778443378e-05,5.429916099228651491e-05
7.302999999999999936e+00,8.449984898717140919e-05,5.424905109013091381e-05
7.304000000000000270e+00,8.177703062730738498e-05,5.419911912873804347e-05
7.304999999999999716e+00,7.928371011739581396e-05,5.414948577443457953e-05
7.306000000000000050e+00,7.704798073039551790e-05,5.410027160357548670e-05
7.307000000000000384e+00,7.509827848687557358e-05,5.405159711941347954e-05
7.307999999999999829e+00,7.346237045085275556e-05,5.400358233540248541e-05
7.309000000000000163e+00,7.216610183408276506e-05,5.395634676625580905e-05
7.310000000000000497e+00,7.123198387680370084e-05,5.391000903651564641e-05
7.310999999999999943e+00,7.067776729014570072e-05,5.386468682971774509e-05
7.312000000000000277e+00,7.051519146635191310e-05,5.382049652067552321e-05
7.312999999999999723e+00,7.074910723052827257e-05,5.377755310752175552e-05
7.314000000000000057e+00,7.137712750101363071e-05,5.373596986500095928e-05
7.315000000000000391e+00,7.238986854137331760e-05,5.369585824265098574e-05
7.315999999999999837e+00,7.377173557484809779e-05,5.365732755031367299e-05
7.317000000000000171e+00,7.550210855876939215e-05,5.362048482637526606e-05
7.318000000000000504e+00,7.755673620967422485e-05,5.358543455423930889e-05
7.318999999999999950e+00,7.990914343491284247e-05,5.355227851286116877e-05
7.320000000000000284e+00,8.253190331334750256e-05,5.352111553022472813e-05
7.320999999999999730e+00,8.539767949422512371e-05,5.349204130719960635e-05
7.322000000000000064e+00,8.848000867744977018e-05,5.346514818924608863e-05
7.323000000000000398e+00,9.175383024086160213e-05,5.344052498745990702e-05
7.323999999999999844e+00,9.519580228484187225e-05,5.341825679744009259e-05
7.325000000000000178e+00,9.878444695280282030e-05,5.339842479580071428e-05
7.326000000000000512e+00,1.025001746421403737e-04,5.338110609385406200e-05
7.326999999999999957e+00,1.063252234591974174e-04,5.336637352405533118e-05
7.328000000000000291e+00,1.102435495871060167e-04,5.335429553912501030e-05
7.328999999999999737e+00,1.142406881547436962e-04,5.334493598183441277e-05
7.330000000000000071e+00,1.183036052040727245e-04,5.333835403147618980e-05
7.331000000000000405e+00,1.224205476188283865e-04,5.333460396896320190e-05
7.331999999999999851e+00,1.265809016863700441e-04,5.333373517224900473e-05
7.333000000000000185e+00,1.307750600579866810e-04,5.333579187032784464e-05
7.334000000000000519e+00,1.349943030943174008e-04,5.334081318334550409e-05
7.334999999999999964e+00,1.392306906811924760e-04,5.334883287168570642e-05
7.336000000000000298e+00,1.434769684668595437e-04,5.335987943463224933e-05
7.336999999999999744e+00,1.477264834398702093e-04,5.337397586197705385e-05
7.338000000000000078e+00,1.519731123215412722e-04,5.339113977136716660e-05
7.339000000000000412e+00,1.562111971520543788e-04,5.341138315291830209e-05
7.339999999999999858e+00,1.604354913219713935e-04,5.343471257444580981e-05
7.341000000000000192e+00,1.646411108006413514e-04,5.346112892746995935e-05
7.342000000000000526e+00,1.688234939657040537e-04,5.349062766631768832e-05
7.342999999999999972e+00,1.729783647435116081e-04,5.352319855863832437e-05
7.344000000000000306e+00,1.771017027644531143e-04,5.355882599012001528e-05
7.344999999999999751e+00,1.811897153472807897e-04,5.359748870783934903e-05
7.346000000000000085e+00,1.852388153991877090e-04,5.363916016616480150e-05
7.347000000000000419e+00,1.892456001746879648e-04,5.368380828275132524e-05
7.347999999999999865e+00,1.932068348242824227e-04,5.373139583835813545e-05
7.349000000000000199e+00,1.971194361174616100e-04,5.378188021048734804e-05
7.350000000000000533e+00,2.009804603330867434e-04,5.383521383160286457e-05
7.350999999999999979e+00,2.047870905416263911e-04,5.389134393987715812e-05
7.352000000000000313e+00,2.085366277767609379e-04,5.395021305779679118e-05
7.352999999999999758e+00,2.122264811328807531e-04,5.401175874883309925e-05
7.354000000000000092e+00,2.158541612589648102e-04,5.407591414134514012e-05
7.355000000000000426e+00,2.194172726215082303e-04,5.414260767733625727e-05
7.355999999999999872e+00,2.229135087143291100e-04,5.421176368621832836e-05
7.357000000000000206e+00,2.263406458887948995e-04,5.428330211815106859e-05
7.358000000000000540e+00,2.296965400479220900e-04,5.435713915798869549e-05
7.358999999999999986e+00,2.329791216370193248e-04,5.443318695720857683e-05
7.360000000000000320e+00,2.361863934063030768e-04,5.451135426800364573e-05
7.360999999999999766e+00,2.393164262826762015e-04,5.459154617654021947e-05
7.362000000000000099e+00,2.423673578779692896e-04,5.467366477268341011e-05
7.363000000000000433e+00,2.453373892052393662e-04,5.475760886077977112e-05
7.363999999999999879e+00,2.482247837821079149e-04,5.484327466401796655e-05
7.365000000000000213e+00,2.510278647933701277e-04,5.493055553023576312e-05
7.366000000000000547e+00,2.537450147357804033e-04,5.501934264924019508e-05
7.366999999999999993e+00,2.563746729884051521e-04,5.510952474931206103e-05
7.368000000000000327e+00,2.589153359322825579e-04,5.520098883091140580e-05
7.368999999999999773e+00,2.613655548894403338e-04,5.529361985062541111e-05
7.370000000000000107e+00,2.637239363230352144e-04,5.538730148055786119e-05
7.371000000000000441e+00,2.659891400553230289e-04,5.548191577237493054e-05
7.371999999999999886e+00,2.681598798748568036e-04,5.557734392341626248e-05
7.373000000000000220e+00,2.702349219169199223e-04,5.567346593500523935e-05
7.374000000000000554e+00,2.722130853080523337e-04,5.577016138569182782e-05
7.375000000000000000e+00,2.740932408694929639e-04,5.586730906791060653e-05
7.376000000000000334e+00,2.758743119435134008e-04,5.596478777316874116e-05
7.376999999999999780e+00,2.775552729942433352e-04,5.606247591938752375e-05
7.378000000000000114e+00,2.791351506450769960e-04,5.616025233989219758e-05
7.379000000000000448e+00,2.806130224881799701e-04,5.625799588133564242e-05
7.379999999999999893e+00,2.819880181195896481e-04,5.635558620457331168e-05
7.381000000000000227e+00,2.832593180527455509e-04,5.645290336664709259e-05
7.382000000000000561e+00,2.844261548062622684e-04,5.654982862002490729e-05
7.383000000000000007e+00,2.854878118830976564e-04,5.664624398040686099e-05
7.384000000000000341e+00,2.864436248812173491e-04,5.674203302690744843e-05
7.384999999999999787e+00,2.872929805660431575e-04,5.683708045073349583e-05
7.386000000000000121e+00,2.880353181133922524e-04,5.693127284878328828e-05
7.387000000000000455e+00,2.886701280786798632e-04,5.702449826138818466e-05
7.387999999999999901e+00,2.891969537319308606e-04,5.711664696604395672e-05
7.389000000000000234e+00,2.896153901054133702e-04,5.720761099550570521e-05
7.390000000000000568e+00,2.899250852353490115e-04,5.729728492249458466e-05
7.391000000000000014e+00,2.901257393728979401e-04,5.738556536567800706e-05
7.392000000000000348e+00,2.902171062441922665e-04,5.747235176888525535e-05
7.392999999999999794e+00,2.901989922283589670e-04,5.755754589625158103e-05
7.394000000000000128e+00,2.900712576864597709e-04,5.764105260296802829e-05
7.395000000000000462e+00,2.898338161560915774e-04,5.772277931644099054e-05
7.395999999999999908e+00,2.894866357114910839e-04,5.780263679570214720e-05
7.397000000000000242e+00,2.890297382030223650e-04,5.788053860326082220e-05
7.398000000000000576e+00,2.884632007031966085e-04,5.795640185872651730e-05
7.399000000000000021e+00,2.877871547278647042e-04,5.803014669297380649e-05
7.400000000000000355e+00,2.870017876348210243e-04,5.810169699079642276e-05
7.400999999999999801e+00,2.861073420267812089e-04,5.817097984555569989e-05
7.402000000000000135e+00,2.851041172597693313e-04,5.823792628840129273e-05
7.403000000000000469e+00,2.839924687719860732e-04,5.830247072061840019e-05
7.403999999999999915e+00,2.827728096028101759e-04,5.836455163815084079e-05
7.405000000000000249e+00,2.814456099429067421e-04,5.842411107388830892e-05
7.406000000000000583e+00,2.800113987414932061e-04,5.848109529018920971e-05
7.407000000000000028e+00,2.784707632671764676e-04,5.853545420854078187e-05
7.408000000000000362e+00,2.768243508555383661e-04,5.858714211122987474e-05
7.408999999999999808e+00,2.750728685508985324e-04,5.863611705216765374e-05
7.410000000000000142e+00,2.732170849604279310e-04,5.868234153529554688e-05
7.411000000000000476e+00,2.712578301632958080e-04,5.872578193564435112e-05
7.411999999999999922e+00,2.691959977278970593e-04,5.876640916281576334e-05
7.413000000000000256e+00,2.670325447451855926e-04,5.880419807731030618e-05
7.414000000000000590e+00,2.647684940642486837e-04,5.883912813000054362e-05
7.415000000000000036e+00,2.624049345963062603e-04,5.887118277741409348e-05
7.416000000000000369e+00,2.599430238204388410e-04,5.890035010969777259e-05
7.416999999999999815e+00,2.573839884111052130e-04,5.892662226392467119e-05
7.418000000000000149e+00,2.547291271163456411e-04,5.894999603645837034e-05
7.419000000000000483e+00,2.519798118038659861e-04,5.897047229047187427e-05
7.419999999999999929e+00,2.491374907665809351e-04,5.898805655210919205e-05
7.421000000000000263e+00,2.462036902950368034e-04,5.900275841529109463e-05
7.422000000000000597e+00,2.431800185731526588e-04,5.901459211539650311e-05
7.423000000000000043e+00,2.400681679341136563e-04,5.902357594461059401e-05
7.424000000000000377e+00,2.368699195632935242e-04,5.902973280886143715e-05
7.424999999999999822e+00,2.335871465995772295e-04,5.903308963578120792e-05
7.426000000000000156e+00,2.302218197426398878e-04,5.903367789828963566e-05
7.427000000000000490e+00,2.267760116361481931e-04,5.903153304208803289e-05
7.427999999999999936e+00,2.232519037839766614e-04,5.902669499478410139e-05
7.429000000000000270e+00,2.196517923096008638e-04,5.901920757655149997e-05
7.429999999999999716e+00,2.159780966326148310e-04,5.900911898726714580e-05
7.431000000000000050e+00,2.122333671860076318e-04,5.899648123582104496e-05
7.432000000000000384e+00,2.084202963520870896e-04,5.898135059588096381e-05
7.432999999999999829e+00,2.045417288224146159e-04,5.896378703038111747e-05
7.434000000000000163e+00,2.006006754221221187e-04,5.894385462951294574e-05
7.435000000000000497e+00,1.966003269713120403e-04,5.892162104404948008e-05
7.435999999999999943e+00,1.925440721424070435e-04,5.889715788673409116e-05
7.437000000000000277e+00,1.884355158561606383e-04,5.887054017542916410e-05
7.437999999999999723e+00,1.842785024148850992e-04,5.884184671800650088e-05
7.439000000000000057e+00,1.800771401807156993e-04,5.881115954777997270e-05
7.440000000000000391e+00,1.758358318032248499e-04,5.877856427936289230e-05
7.440999999999999837e+00,1.715593070736790406e-04,5.874414955510345491e-05
7.442000000000000171e+00,1.672526627496012154e-04,5.870800736942206985e-05
7.443000000000000504e+00,1.629214064705349996e-04,5.867023253257581483e-05
7.443999999999999950e+00,1.585715091976407684e-04,5.863092295759355055e-05
7.445000000000000284e+00,1.542094637337231748e-04,5.859017912031500887e-05
7.445999999999999730e+00,1.498423538036651231e-04,5.854810432631798637e-05
7.447000000000000064e+00,1.454779314785187240e-04,5.850480418478693943e-05
7.448000000000000398e+00,1.411247074069958685e-04,5.846038683527169343e-05
7.448999999999999844e+00,1.367920517068871452e-04,5.841496243452106297e-05
7.450000000000000178e+00,1.324903095863459799e-04,5.836864334967086036e-05
7.451000000000000512e+00,1.282309292290625220e-04,5.832154365468002335e-05
7.451999999999999957e+00,1.240266044313844817e-04,5.827377929605637895e-05
7.453000000000000291e+00,1.198914276323812688e-04,5.822546759146934772e-05
7.453999999999999737e+00,1.158410529336155979e-04,5.817672736810793743e-05
7.455000000000000071e+00,1.118928599800144520e-04,5.812767847536632389e-05
7.456000000000000405e+00,1.080661110829455544e-04,5.807844188845868083e-05
7.456999999999999851e+00,1.043820834315933985e-04,5.802913923341233913e-05
7.458000000000000185e+00,1.008641563195926210e-04,5.797989285608942531e-05
7.459000000000000519e+00,9.753782025322166630e-05,5.793082537694964416e-05
7.459999999999999964e+00,9.443057059122978466e-05,5.788205971295557400e-05
7.461000000000000298e+00,9.157163767532767009e-05,5.783371864525802794e-05
7.461999999999999744e+00,8.899150613441453327e-05,5.778592482275773934e-05
7.463000000000000078e+00,8.672117956853475000e-05,5.773880034685919589e-05
7.464000000000000412e+00,8.479117045465595960e-05,5.769246674091575564e-05
7.464999999999999858e+00,8.323023076978589062e-05,5.764704455422894381e-05
7.466000000000000192e+00,8.206389477390782961e-05,5.760265330608887552e-05
7.467000000000000526e+00,8.131296651690295303e-05,5.755941110611212017e-05
7.467999999999999972e+00,8.099213647014230188e-05,5.751743457503222858e-05
7.469000000000000306e+00,8.110893108424572422e-05,5.747683849688614457e-05
7.469999999999999751e+00,8.166316903597324150e-05,5.743773570841356231e-05
7.471000000000000085e+00,8.264702051946774049e-05,5.740023677649610736e-05
7.472000000000000419e+00,8.404565567494009539e-05,5.736444986309828563e-05
7.472999999999999865e+00,8.583836685309662062e-05,5.733048043535907303e-05
7.474000000000000199e+00,8.799997855839763853e-05,5.729843111020350445e-05
7.475000000000000533e+00,9.050234528084545485e-05,5.726840139329796828e-05
7.475999999999999979e+00,9.331576137401340694e-05,5.724048751100803786e-05
7.477000000000000313e+00,9.641016764381815955e-05,5.721478218181032705e-05
7.477999999999999758e+00,9.975609463457685234e-05,5.719137442428145096e-05
7.479000000000000092e+00,1.033253387874934112e-04,5.717034937977617793e-05
7.480000000000000426e+00,1.070913951532459892e-04,5.715178810038332239e-05
7.480999999999999872e+00,1.110296936926126129e-04,5.713576740942681147e-05
7.482000000000000206e+00,1.151176835474042689e-04,5.712235967905398946e-05
7.483000000000000540e+00,1.193348130695921967e-04,5.711163272912854076e-05
7.483999999999999986e+00,1.236624387056263475e-04,5.710364959858240931e-05
7.485000000000000320e+00,1.280836948973112968e-04,5.709846850521302640e-05
7.485999999999999766e+00,1.325833417314699727e-04,5.709614259843086292e-05
7.487000000000000099e+00,1.371476085035064601e-04,5.709671995565024908e-05
7.488000000000000433e+00,1.417640383617047430e-04,5.710024334179404729e-05
7.488999999999999879e+00,1.464213435523099318e-04,5.710675025554031619e-05
7.490000000000000213e+00,1.511092702652617418e-04,5.711627268104705365e-05
7.491000000000000547e+00,1.558184784200880287e-04,5.712883718373373381e-05
7.491999999999999993e+00,1.605404322948220141e-04,5.714446467452251365e-05
7.493000000000000327e+00,1.652673057802484002e-04,5.716317054376175846e-05
7.493999999999999773e+00,1.699918971227456989e-04,5.718496441707078705e-05
7.495000000000000107e+00,1.747075563429030813e-04,5.720985036518920123e-05
7.496000000000000441e+00,1.794081199732927622e-04,5.723782664564624318e-05
7.496999999999999886e+00,1.840878562684456214e-04,5.726888595881381394e-05
7.498000000000000220e+00,1.887414156032172878e-04,5.730301520760712936e-05
7.499000000000000554e+00,1.933637894085604096e-04,5.734019579939141309e-05
7.500000000000000000e+00,1.979502725433569018e-04,5.738040339887251614e-05
7.501000000000000334e+00,2.024964326494739530e-04,5.742360828685059304e-05
7.501999999999999780e+00,2.069980815583119830e-04,5.746977511354182044e-05
7.503000000000000114e+00,2.114512524265115836e-04,5.751886330255502687e-05
7.504000000000000448e+00,2.158521778372119902e-04,5.757082680718642243e-05
7.504999999999999893e+00,2.201972728101330378e-04,5.762561457056706937e-05
7.506000000000000227e+00,2.244831179695846069e-04,5.768317027806478385e-05
7.507000000000000561e+00,2.287064469262139620e-04,5.774343285248141654e-05
7.508000000000000007e+00,2.328641331839488126e-04,5.780633621346771290e-05
7.509000000000000341e+00,2.369531808031404235e-04,5.787180981069473413e-05
7.509999999999999787e+00,2.409707142490287283e-04,5.793977838105191706e-05
7.511000000000000121e+00,2.449139715061302946e-04,5.801016252166026191e-05
7.512000000000000455e+00,2.487802959595771988e-04,5.808287844564829832e-05
7.512999999999999901e+00,2.525671313900532252e-04,5.815783860234916897e-05
7.514000000000000234e+00,2.562720156820609443e-04,5.823495140580945984e-05
7.515000000000000568e+00,2.598925771862178316e-04,5.831412189012773596e-05
7.516000000000000014e+00,2.634265295656453855e-04,5.839525144277227594e-05
7.517000000000000348e+00,2.668716693058084894e-04,5.847823848178558027e-05
7.517999999999999794e+00,2.702258715046095493e-04,5.856297819297739000e-05
7.519000000000000128e+00,2.734870883365787125e-04,5.864936322109642951e-05
7.520000000000000462e+00,2.766533455211992940e-04,5.873728338611492513e-05
7.520999999999999908e+00,2.797227413431913599e-04,5.882662641767579653e-05
7.522000000000000242e+00,2.826934438625039740e-04,5.891727765264224309e-05
7.523000000000000576e+00,2.855636903519514027e-04,5.900912078125427127e-05
7.524000000000000021e+00,2.883317848913818297e-04,5.910203754484379807e-05
7.525000000000000355e+00,2.909960983768230354e-04,5.919590848901230904e-05
7.525999999999999801e+00,2.935550664300619491e-04,5.929061264132056460e-05
7.527000000000000135e+00,2.960071895274369170e-04,5.938602828998889221e-05
7.528000000000000469e+00,2.983510312932300822e-04,5.948203264612515328e-05
7.528999999999999915e+00,3.005852190210370070e-04,5.957850262125964673e-05
7.530000000000000249e+00,3.027084420316203481e-04,5.967531448136908075e-05
7.531000000000000583e+00,3.047194523387666029e-04,5.977234463560137105e-05
7.532000000000000028e+00,3.066170633257736837e-04,5.986946926525133053e-05
7.533000000000000362e+00,3.084001504913113766e-04,5.996656512065734327e-05
7.533999999999999808e+00,3.100676501847421168e-04,6.006350913285138821e-05
7.535000000000000142e+00,3.116185605742658772e-04,6.016017921194865284e-05
7.536000000000000476e+00,3.130519405421999042e-04,6.025645384978687457e-05
7.536999999999999922e+00,3.143669106823450778e-04,6.035221291271779845e-05
7.538000000000000256e+00,3.155626521684409130e-04,6.044733722239271613e-05
7.539000000000000590e+00,3.166384078732272715e-04,6.054170935719519115e-05
7.540000000000000036e+00,3.175934814512673828e-04,6.063521321254788227e-05
7.541000000000000369e+00,3.184272384568546639e-04,6.072773479550790359e-05
7.541999999999999815e+00,3.191391054353643459e-04,6.081916177570868229e-05
7.543000000000000149e+00,3.197285710751768110e-04,6.090938427203480848e-05
7.544000000000000483e+00,3.201951853756890352e-04,6.099829438364222687e-05
7.544999999999999929e+00,3.205385609451401503e-04,6.108578697661858547e-05
7.546000000000000263e+00,3.207583720915421831e-04,6.117175920113137894e-05
7.547000000000000597e+00,3.208543561444187264e-04,6.125611126620538046e-05
7.548000000000000043e+00,3.208263126810735459e-04,6.133874594835595591e-05
7.549000000000000377e+00,3.206741048181196378e-04,6.141956935150119624e-05
7.549999999999999822e+00,3.203976584911351431e-04,6.149849040513746476e-05
7.551000000000000156e+00,3.199969638071308020e-04,6.157542161603461197e-05
7.552000000000000490e+00,3.194720744419480554e-04,6.165027855164239884e-05
7.552999999999999936e+00,3.188231089631953798e-04,6.172298058979126757e-05
7.554000000000000270e+00,3.180502501659286684e-04,6.179345037898204311e-05
7.554999999999999716e+00,3.171537466139578098e-04,6.186161458117369531e-05
7.556000000000000050e+00,3.161339120859297494e-04,6.192740332961034304e-05
7.557000000000000384e+00,3.149911270396790492e-04,6.199075094498698760e-05
7.557999999999999829e+00,3.137258381487460410e-04,6.205159539235758769e-05
7.559000000000000163e+00,3.123385599102372102e-04,6.210987898394199915e-05
7.560000000000000497e+00,3.108298742371754788e-04,6.216554782758815559e-05
7.560999999999999943e+00,3.092004322135271559e-04,6.221855252182830430e-05
7.562000000000000277e+00,3.074509538574657971e-04,6.226884758605454517e-05
7.562999999999999723e+00,3.055822299295073890e-04,6.231639214565030699e-05
7.564000000000000057e+00,3.035951218197673095e-04,6.236114935941678339e-05
7.565000000000000391e+00,3.014905635577383599e-04,6.240308707993133812e-05
7.565999999999999837e+00,2.992695619424673957e-04,6.244217727978074943e-05
7.567000000000000171e+00,2.969331987467172017e-04,6.247839670541474111e-05
7.568000000000000504e+00,2.944826310999372194e-04,6.251172629419080322e-05
7.568999999999999950e+00,2.919190939529328578e-04,6.254215179626572765e-05
7.570000000000000284e+00,2.892439007963690375e-04,6.256966320831087753e-05
7.570999999999999730e+00,2.864584465228778233e-04,6.259425537455184517e-05
7.572000000000000064e+00,2.835642084445575513e-04,6.261592739687076037e-05
7.573000000000000398e+00,2.805627496466232482e-04,6.263468323640787681e-05
7.573999999999999844e+00,2.774557206421426046e-04,6.265053112961292475e-05
7.575000000000000178e+00,2.742448632276912445e-04,6.266348415357437499e-05
7.576000000000000512e+00,2.709320128411134678e-04,6.267355964404951467e-05
7.576999999999999957e+00,2.675191031566562022e-04,6.268077974267047237e-05
7.578000000000000291e+00,2.640081692384584630e-04,6.268517080703015485e-05
7.578999999999999737e+00,2.604013532223585373e-04,6.268676395227297223e-05
7.580000000000000071e+00,2.567009086141014440e-04,6.268559446455244022e-05
7.581000000000000405e+00,2.529092071724791508e-04,6.268170229121008182e-05
7.581999999999999851e+00,2.490287447153043316e-04,6.267513146878615337e-05
7.583000000000000185e+00,2.450621496830427543e-04,6.266593059825223649e-05
7.584000000000000519e+00,2.410121908827095435e-04,6.265415227162812739e-05
7.584999999999999964e+00,2.368817882090126098e-04,6.263985352976679695e-05
7.586000000000000298e+00,2.326740229100577369e-04,6.262309527259111292e-05
7.586999999999999744e+00,2.283921512418679383e-04,6.260394269228027205e-05
7.588000000000000078e+00,2.240396180580287344e-04,6.258246470895159532e-05
7.589000000000000412e+00,2.196200742905428350e-04,6.255873436083744593e-05
7.589999999999999858e+00,2.151373950094148636e-04,6.253282823865493657e-05
7.591000000000000192e+00,2.105957019509608979e-04,6.250482685912568030e-05
7.592000000000000526e+00,2.059993875201194592e-04,6.247481410425195986e-05
7.592999999999999972e+00,2.013531441575471003e-04,6.244287755887377705e-05
7.594000000000000306e+00,1.966619961157726234e-04,6.240910796031042852e-05
7.594999999999999751e+00,1.919313378913129137e-04,6.237359950215205719e-05
7.596000000000000085e+00,1.871669765178186234e-04,6.233644928640490830e-05
7.597000000000000419e+00,1.823751819479994742e-04,6.229775761103238435e-05
7.597999999999999865e+00,1.775627431629655520e-04,6.225762742023384713e-05
7.599000000000000199e+00,1.727370342530838048e-04,6.221616455390444013e-05
7.600000000000000533e+00,1.679060884251814580e-04,6.217347721639980866e-05
7.600999999999999979e+00,1.630786842117985325e-04,6.212967618987980621e-05
7.602000000000000313e+00,1.582644419202431036e-04,6.208487431082184490e-05
7.602999999999999758e+00,1.534739344081568872e-04,6.203918665086686135e-05
7.604000000000000092e+00,1.487188099145481557e-04,6.199273000681899026e-05
7.605000000000000426e+00,1.440119301933975285e-04,6.194562304369023882e-05
7.605999999999999872e+00,1.393675203510358286e-04,6.189798579824982777e-05
7.607000000000000206e+00,1.348013310601458355e-04,6.184993979495765867e-05
7.608000000000000540e+00,1.303308063494788946e-04,6.180160754909859531e-05
7.608999999999999986e+00,1.259752522801315853e-04,6.175311265648922949e-05
7.610000000000000320e+00,1.217559924383538711e-04,6.170457931758651423e-05
7.610999999999999766e+00,1.176964952215584691e-04,6.165613238509959414e-05
7.612000000000000099e+00,1.138224464655110955e-04,6.160789690468324888e-05
7.613000000000000433e+00,1.101617368729920993e-04,6.155999813446259893e-05
7.613999999999999879e+00,1.067443215522006849e-04,6.151256109890192289e-05
7.615000000000000213e+00,1.036019062871823581e-04,6.146571058316851381e-05
7.616000000000000547e+00,1.007674106776838553e-04,6.141957070360052338e-05
7.616999999999999993e+00,9.827416965286609764e-05,6.137426486640586577e-05
7.618000000000000327e+00,9.615485486529747538e-05,6.132991536762334250e-05
7.618999999999999773e+00,9.444013865515946745e-05,6.128664332417857864e-05
7.620000000000000107e+00,9.315717647778535020e-05,6.124456828990635596e-05
7.621000000000000441e+00,9.232804516855756165e-05,6.120380816194116659e-05
7.621999999999999886e+00,9.196832270349216754e-05,6.116447883058413672e-05
7.623000000000000220e+00,9.208601208783022028e-05,6.112669405105680383e-05
7.624000000000000554e+00,9.268098259807599809e-05,6.109056512321229084e-05
7.625000000000000000e+00,9.374502199057168099e-05,6.105620075097207232e-05
7.626000000000000334e+00,9.526248985760960508e-05,6.102370674746265182e-05
7.626999999999999780e+00,9.721145748734207818e-05,6.099318586992685500e-05
7.628000000000000114e+00,9.956515408480620677e-05,6.096473755806857596e-05
7.629000000000000448e+00,1.022935157059756494e-04,6.093845775805297821e-05
7.629999999999999893e+00,1.053646622530057873e-04,6.091443869915189567e-05
7.631000000000000227e+00,1.087461762243228052e-04,6.089276869088671953e-05
7.632000000000000561e+00,1.124061215612405057e-04,6.087353195049450893e-05
7.633000000000000007e+00,1.163137864881670419e-04,6.085680838386001569e-05
7.634000000000000341e+00,1.204401761225898116e-04,6.084267344558272431e-05
7.634999999999999787e+00,1.247582931819872737e-04,6.083119792505151189e-05
7.636000000000000121e+00,1.292432577082872958e-04,6.082244785421280934e-05
7.637000000000000455e+00,1.338723077160317953e-04,6.081648427299453705e-05
7.637999999999999901e+00,1.386247228564378264e-04,6.081336317356220253e-05
7.639000000000000234e+00,1.434816976930185835e-04,6.081313527379850567e-05
7.640000000000000568e+00,1.484261910413549952e-04,6.081584602752353657e-05
7.641000000000000014e+00,1.534427634731805085e-04,6.082153537241571055e-05
7.642000000000000348e+00,1.585174171778102551e-04,6.083023779046915124e-05
7.642999999999999794e+00,1.636374410427114722e-04,6.084198206862571694e-05
7.644000000000000128e+00,1.687912686927006613e-04,6.085679139262955125e-05
7.645000000000000462e+00,1.739683470300168499e-04,6.087468311379641187e-05
7.645999999999999908e+00,1.791590200767793472e-04,6.089566891391404489e-05
7.647000000000000242e+00,1.843544238026127854e-04,6.091975455206360984e-05
7.648000000000000576e+00,1.895463950812401478e-04,6.094694007516430811e-05
7.649000000000000021e+00,1.947273897743074286e-04,6.097721958680642288e-05
7.650000000000000355e+00,1.998904129796940743e-04,6.101058151437417724e-05
7.650999999999999801e+00,2.050289562687049034e-04,6.104700836020623131e-05
7.652000000000000135e+00,2.101369448918808931e-04,6.108647702687418270e-05
7.653000000000000469e+00,2.152086898582893798e-04,6.112895857503075462e-05
7.653999999999999915e+00,2.202388482343782051e-04,6.117441858813352294e-05
7.655000000000000249e+00,2.252223866578892386e-04,6.122281694902641702e-05
7.656000000000000583e+00,2.301545515383698990e-04,6.127410825866445344e-05
7.657000000000000028e+00,2.350308411617912398e-04,6.132824159263400689e-05
7.658000000000000362e+00,2.398469833829646250e-04,6.138516096459852532e-05
7.658999999999999808e+00,2.445989142410082617e-04,6.144480510233072659e-05
7.660000000000000142e+00,2.492827612197071985e-04,6.150710795568281055e-05
7.661000000000000476e+00,2.538948267725263147e-04,6.157199845814902899e-05
7.661999999999999922e+00,2.584315758825733917e-04,6.163940107298061029e-05
7.663000000000000256e+00,2.628896231133209609e-04,6.170923556678447784e-05
7.664000000000000590e+00,2.672657233205988749e-04,6.178141760397782992e-05
7.665000000000000036e+00,2.715567617137384709e-04,6.185585849387243654e-05
7.666000000000000369e+00,2.757597469750092318e-04,6.193246581722369076e-05
7.666999999999999815e+00,2.798718032150298110e-04,6.201114318773581074e-05
7.668000000000000149e+00,2.838901649993445580e-04,6.209179091000110551e-05
7.669000000000000483e+00,2.878121710425443603e-04,6.217430572090756522e-05
7.669999999999999929e+00,2.916352606346269403e-04,6.225858147767313977e-05
7.671000000000000263e+00,2.953569684942974915e-04,6.234450890152832409e-05
7.672000000000000597e+00,2.989749222873799048e-04,6.243197628239312974e-05
7.673000000000000043e+00,3.024868385431468969e-04,6.252086920759911690e-05
7.674000000000000377e+00,3.058905208956401119e-04,6.261107130169101974e-05
7.674999999999999822e+00,3.091838567380917496e-04,6.270246393720670965e-05
7.676000000000000156e+00,3.123648162448848672e-04,6.279492698557011406e-05
7.677000000000000490e+00,3.154314495133306068e-04,6.288833852412602005e-05
7.677999999999999936e+00,3.183818860656447520e-04,6.298257560353907674e-05
7.679000000000000270e+00,3.212143325569610320e-04,6.307751392997135327e-05
7.679999999999999716e+00,3.239270726166007790e-04,6.317302864545794013e-05
7.681000000000000050e+00,3.265184647870428714e-04,6.326899401357790134e-05
7.682000000000000384e+00,3.289869428168851347e-04,6.336528419406362792e-05
7.682999999999999829e+00,3.313310138925533162e-04,6.346177290321070616e-05
7.684000000000000163e+00,3.335492591147512357e-04,6.355833421319924718e-05
7.685000000000000497e+00,3.356403320422782265e-04,6.365484218511243092e-05
7.685999999999999943e+00,3.376029592425680787e-04,6.375117167420792368e-05
7.687000000000000277e+00,3.394359390081953289e-04,6.384719795632297855e-05
7.687999999999999723e+00,3.411381421486531988e-04,6.394279751837644442e-05
7.689000000000000057e+00,3.427085108272883460e-04,6.403784767355355295e-05
7.690000000000000391e+00,3.441460594716026994e-04,6.413222735885320885e-05
7.690999999999999837e+00,3.454498736865403838e-04,6.422581672368663527e-05
7.692000000000000171e+00,3.466191112652776949e-04,6.431849793050519414e-05
7.693000000000000504e+00,3.476530012110602371e-04,6.441015472580157645e-05
7.693999999999999950e+00,3.485508448179765227e-04,6.450067323331587932e-05
7.695000000000000284e+00,3.493120148357140432e-04,6.458994151455149061e-05
7.695999999999999730e+00,3.499359565636347286e-04,6.467785035086012475e-05
7.697000000000000064e+00,3.504221869916920146e-04,6.476429279349611874e-05
7.698000000000000398e+00,3.507702960891803863e-04,6.484916493741327086e-05
7.698999999999999844e+00,3.509799459870266295e-04,6.493236544716168921e-05
7.700000000000000178e+00,3.510508722233613484e-04,6.501379633331273657e-05
7.701000000000000512e+00,3.509828830752993625e-04,6.509336246455796966e-05
7.701999999999999957e+00,3.507758608380403924e-04,6.517097232914507033e-05
7.703000000000000291e+00,3.504297612086611289e-04,6.524653753430942739e-05
7.703999999999999737e+00,3.499446146420822756e-04,6.531997355499234920e-05
7.705000000000000071e+00,3.493205256883305629e-04,6.539119922168627839e-05
7.706000000000000405e+00,3.485576744633900217e-04,6.546013746529660566e-05
7.706999999999999851e+00,3.476563161793265423e-04,6.552671478867731260e-05
7.708000000000000185e+00,3.466167826043254230e-04,6.559086199192040191e-05
7.709000000000000519e+00,3.454394816536382625e-04,6.565251364512517259e-05
7.709999999999999964e+00,3.441248989531166583e-04,6.571160878772163154e-05
7.711000000000000298e+00,3.426735974891278796e-04,6.576809039444306791e-05
7.711999999999999744e+00,3.410862193166952776e-04,6.582190607373228396e-05
7.713000000000000078e+00,3.393634853785958464e-04,6.587300751248156058e-05
7.714000000000000412e+00,3.375061973174749174e-04,6.592135115522514512e-05
7.714999999999999858e+00,3.355152374723949270e-04,6.596689765198414162e-05
7.716000000000000192e+00,3.333915708361141566e-04,6.600961251955171920e-05
7.717000000000000526e+00,3.311362452269692061e-04,6.604946557674905977e-05
7.717999999999999972e+00,3.287503935574575598e-04,6.608643158933687754e-05
7.719000000000000306e+00,3.262352342533295937e-04,6.612048970346865015e-05
7.719999999999999751e+00,3.235920736919226147e-04,6.615162407421023465e-05
7.721000000000000085e+00,3.208223070230906658e-04,6.617982329076838163e-05
7.722000000000000419e+00,3.179274210206227912e-04,6.620508098076721107e-05
7.722999999999999865e+00,3.149089952120716351e-04,6.622739524327788643e-05
7.724000000000000199e+00,3.117687052497431269e-04,6.624676922534326895e-05
7.725000000000000533e+00,3.085083246574479876e-04,6.626321054582068586e-05
7.725999999999999979e+00,3.051297286561833089e-04,6.627673187078947706e-05
7.727000000000000313e+00,3.016348966047868946e-04,6.628735032242238142e-05
7.727999999999999758e+00,2.980259166944887570e-04,6.629508802529029173e-05
7.729000000000000092e+00,2.943049891721676308e-04,6.629997152856627850e-05
7.730000000000000426e+00,2.904744320677886491e-04,6.630203232097636994e-05
7.730999999999999872e+00,2.865366855905686328e-04,6.630130625304417921e-05
7.732000000000000206e+00,2.824943190075525205e-04,6.629783402982460648e-05
7.733000000000000540e+00,2.783500366212975910e-04,6.629166063350134684e-05
7.733999999999999986e+00,2.741066863094229018e-04,6.628283579298538506e-05
7.735000000000000320e+00,2.697672673551793033e-04,6.627141340259795079e-05
7.735999999999999766e+00,2.653349412510261677e-04,6.625745196812316440e-05
7.737000000000000099e+00,2.608130419891619691e-04,6.624101403049297248e-05
7.738000000000000433e+00,2.562050896880050332e-04,6.622216657805276067e-05
7.738999999999999879e+00,2.515148042422351367e-04,6.620098047344636608e-05
7.740000000000000213e+00,2.467461227179580815e-04,6.617753084396482785e-05
7.741000000000000547e+00,2.419032173463317057e-04,6.615189651159435614e-05
7.741999999999999993e+00,2.369905179175043133e-04,6.612416034530702491e-05
7.743000000000000327e+00,2.320127355292166084e-04,6.609440870337141992e-05
7.743999999999999773e+00,2.269748915682186252e-04,6.606273175316932159e-05
7.745000000000000107e+00,2.218823491640571654e-04,6.602922291094500665e-05
7.746000000000000441e+00,2.167408509289035540e-04,6.599397914198792416e-05
7.746999999999999886e+00,2.115565604712513648e-04,6.595710040548513349e-05
7.748000000000000220e+00,2.063361117421348841e-04,6.591868991912383958e-05
7.749000000000000554e+00,2.010866638561281694e-04,6.587885360806206448e-05
7.750000000000000000e+00,1.958159655224040883e-04,6.583770033920339159e-05
7.751000000000000334e+00,1.905324271094449367e-04,6.579534137744595407e-05
7.751999999999999780e+00,1.852452044374321854e-04,6.575189058651705022e-05
7.753000000000000114e+00,1.799642924601002863e-04,6.570746390033012320e-05
7.754000000000000448e+00,1.747006329421732734e-04,6.566217948631113122e-05
7.754999999999999893e+00,1.694662339774172276e-04,6.561615721983032467e-05
7.756000000000000227e+00,1.642743046296557357e-04,6.556951882325358708e-05
7.757000000000000561e+00,1.591394018550391898e-04,6.552238734999959655e-05
7.758000000000000007e+00,1.540775910378659427e-04,6.547488728676725638e-05
7.759000000000000341e+00,1.491066144401748247e-04,6.542714405495281705e-05
7.759999999999999787e+00,1.442460644956868412e-04,6.537928407487190075e-05
7.761000000000000121e+00,1.395175505605296201e-04,6.533143428323842801e-05
7.762000000000000455e+00,1.349448475484543394e-04,6.528372216958722423e-05
7.762999999999999901e+00,1.305540041739593389e-04,6.523627530193338718e-05
7.764000000000000234e+00,1.263733855168163779e-04,6.518922133473026325e-05
7.765000000000000568e+00,1.224336124670777034e-04,6.514268755829174834e-05
7.766000000000000014e+00,1.187673566897568152e-04,6.509680086580760521e-05
7.767000000000000348e+00,1.154089419262832990e-04,6.505168732960647663e-05
7.767999999999999794e+00,1.123937067547035819e-04,6.500747214572514133e-05
7.769000000000000128e+00,1.097570939807871279e-04,6.496427921489165557e-05
7.770000000000000462e+00,1.075334609427886195e-04,6.492223106273239648e-05
7.770999999999999908e+00,1.057546462488662061e-04,6.488144846555728346e-05
7.772000000000000242e+00,1.044483856442761973e-04,6.484205033165865446e-05
7.773000000000000576e+00,1.036367267205519355e-04,6.480415334629053854e-05
7.774000000000000021e+00,1.033346338964558715e-04,6.476787184309879875e-05
7.775000000000000355e+00,1.035489823692878504e-04,6.473331747049476290e-05
7.775999999999999801e+00,1.042780986081360677e-04,6.470059904321759196e-05
7.777000000000000135e+00,1.055119235225211656e-04,6.466982224362148406e-05
7.778000000000000469e+00,1.072327680198712982e-04,6.464108944895302557e-05
7.778999999999999915e+00,1.094165372876651347e-04,6.461449948293824727e-05
7.780000000000000249e+00,1.120342365006681484e-04,6.459014742031497238e-05
7.781000000000000583e+00,1.150535613591303067e-04,6.456812436681718759e-05
7.782000000000000028e+00,1.184404006240020828e-04,6.454851725286883885e-05
7.783000000000000362e+00,1.221601350600822952e-04,6.453140865757107610e-05
7.783999999999999808e+00,1.261786699820111783e-04,6.451687659819380343e-05
7.785000000000000142e+00,1.304631932419605066e-04,6.450499439675066971e-05
7.786000000000000476e+00,1.349826785571155694e-04,6.449583045451552350e-05
7.786999999999999922e+00,1.397081785264959932e-04,6.448944816481565483e-05
7.788000000000000256e+00,1.446129511749115568e-04,6.448590568371269512e-05
7.789000000000000590e+00,1.496724682143933357e-04,6.448525589469924623e-05
7.790000000000000036e+00,1.548643401079958571e-04,6.448754616983671411e-05
7.791000000000000369e+00,1.601681920394976415e-04,6.449281838208248429e-05
7.791999999999999815e+00,1.655655101128916836e-04,6.450110867520678450e-05
7.793000000000000149e+00,1.710394777351714095e-04,6.451244752704364354e-05
7.794000000000000483e+00,1.765748094458494935e-04,6.452685950748741179e-05
7.794999999999999929e+00,1.821575929876328309e-04,6.454436340129122052e-05
7.796000000000000263e+00,1.877751398783358806e-04,6.456497197529479271e-05
7.797000000000000597e+00,1.934158504691185548e-04,6.458869214193573743e-05
7.798000000000000043e+00,1.990690902177952445e-04,6.461552473189644712e-05
7.799000000000000377e+00,2.047250810349188492e-04,6.464546472487250493e-05
7.799999999999999822e+00,2.103748031492048726e-04,6.467850100943625560e-05
7.801000000000000156e+00,2.160099103903612128e-04,6.471461666777835549e-05
7.802000000000000490e+00,2.216226540526657193e-04,6.475378873899011753e-05
7.802999999999999936e+00,2.272058180579406602e-04,6.479598855879185166e-05
7.804000000000000270e+00,2.327526603304536437e-04,6.484118154171404625e-05
7.805000000000000604e+00,2.382568636100487931e-04,6.488932755284943573e-05
7.806000000000000050e+00,2.437124907626642448e-04,6.494038068461917496e-05
7.807000000000000384e+00,2.491139476014601613e-04,6.499428968767984472e-05
7.807999999999999829e+00,2.544559485406481560e-04,6.505099776281134615e-05
7.809000000000000163e+00,2.597334886245101040e-04,6.511044304165516624e-05
7.810000000000000497e+00,2.649418172684098313e-04,6.517255835023549122e-05
7.810999999999999943e+00,2.700764171712264987e-04,6.523727173509929187e-05
7.812000000000000277e+00,2.751329840391158522e-04,6.530450624955006292e-05
7.812999999999999723e+00,2.801074107646920968e-04,6.537418051781240997e-05
7.814000000000000057e+00,2.849957716544000643e-04,6.544620851549485185e-05
7.815000000000000391e+00,2.897943105913108734e-04,6.552050016971201318e-05
7.815999999999999837e+00,2.944994288057587372e-04,6.559696112449547509e-05
7.817000000000000171e+00,2.991076759811002049e-04,6.567549338223802968e-05
7.818000000000000504e+00,3.036157405983509554e-04,6.575599508029271109e-05
7.818999999999999950e+00,3.080204434015077798e-04,6.583836115412806294e-05
7.820000000000000284e+00,3.123187297881947874e-04,6.592248309415072545e-05
7.820999999999999730e+00,3.165076649481592488e-04,6.600824965227787707e-05
7.822000000000000064e+00,3.205844277844495794e-04,6.609554658714068441e-05
7.823000000000000398e+00,3.245463075152741966e-04,6.618425738082149156e-05
7.823999999999999844e+00,3.283906988149899427e-04,6.627426298204785039e-05
7.825000000000000178e+00,3.321150992766513130e-04,6.636544255954440990e-05
7.826000000000000512e+00,3.357171054571054755e-04,6.645767322353844425e-05
7.826999999999999957e+00,3.391944114545816878e-04,6.655083077337162342e-05
7.828000000000000291e+00,3.425448055314327003e-04,6.664478942252324877e-05
7.828999999999999737e+00,3.457661690933197594e-04,6.673942257818655350e-05
7.830000000000000071e+00,3.488564740948019724e-04,6.683460253505309201e-05
7.831000000000000405e+00,3.518137825573497326e-04,6.693020125955868556e-05
7.831999999999999851e+00,3.546362443174737745e-04,6.702609007496883754e-05
7.833000000000000185e+00,3.573220969442294777e-04,6.712214045273392821e-05
7.834000000000000519e+00,3.598696638417956273e-04,6.721822368243441075e-05
7.834999999999999964e+00,3.622773544269525096e-04,6.731421167288753724e-05
7.836000000000000298e+00,3.645436625575774288e-04,6.740997659955594876e-05
7.836999999999999744e+00,3.666671670127171238e-04,6.750539170231427270e-05
7.838000000000000078e+00,3.686465300496658145e-04,6.760033092905267825e-05
7.839000000000000412e+00,3.704804980375731678e-04,6.769466972907896361e-05
7.839999999999999858e+00,3.721679002572465334e-04,6.778828467163351061e-05
7.841000000000000192e+00,3.737076497259385561e-04,6.788105424439294969e-05
7.842000000000000526e+00,3.750987420923337966e-04,6.797285845796768151e-05
7.842999999999999972e+00,3.763402564893034478e-04,6.806357964122525164e-05
7.844000000000000306e+00,3.774313545755140901e-04,6.815310202243616319e-05
7.844999999999999751e+00,3.783712816767047606e-04,6.824131251328032215e-05
7.846000000000000085e+00,3.791593658845362710e-04,6.832810028562213284e-05
7.847000000000000419e+00,3.797950190223620191e-04,6.841335755018888918e-05
7.847999999999999865e+00,3.802777359310672168e-04,6.849697910468094712e-05
7.849000000000000199e+00,3.806070956881336151e-04,6.857886311527680709e-05
7.850000000000000533e+00,3.807827608868678089e-04,6.865891064936232007e-05
7.850999999999999979e+00,3.808044788549364381e-04,6.873702643751349029e-05
7.852000000000000313e+00,3.806720809714317930e-04,6.881311839840142778e-05
7.852999999999999758e+00,3.803854840309490136e-04,6.888709838995390545e-05
7.854000000000000092e+00,3.799446896810946845e-04,6.895888171735563461e-05
7.855000000000000426e+00,3.793497858020431347e-04,6.902838787406965864e-05
7.855999999999999872e+00,3.786009460200873947e-04,6.909554003830042988e-05
7.857000000000000206e+00,3.776984311526126775e-04,6.916026580257783260e-05
7.858000000000000540e+00,3.766425888334469030e-04,6.922249665339128737e-05
7.858999999999999986e+00,3.754338550345474998e-04,6.928216868162860673e-05
7.860000000000000320e+00,3.740727538725841287e-04,6.933922206298226843e-05
7.860999999999999766e+00,3.725598992302090210e-04,6.939360175092483692e-05
7.862000000000000099e+00,3.708959945791113892e-04,6.944525694540314262e-05
7.863000000000000433e+00,3.690818348501392681e-04,6.949414176801583360e-05
7.863999999999999879e+00,3.671183064488297361e-04,6.954021471331365872e-05
7.865000000000000213e+00,3.650063892198872448e-04,6.958343932084782213e-05
7.866000000000000547e+00,3.627471566840309450e-04,6.962378362183745692e-05
7.866999999999999993e+00,3.603417782473370963e-04,6.966122077664267751e-05
7.868000000000000327e+00,3.577915197621953504e-04,6.969572852197968385e-05
7.868999999999999773e+00,3.550977459611037788e-04,6.972728979261879408e-05
7.870000000000000107e+00,3.522619213187207308e-04,6.975589215887257482e-05
7.871000000000000441e+00,3.492856129551522525e-04,6.978152843183268973e-05
7.871999999999999886e+00,3.461704918583248221e-04,6.980419608892559876e-05
7.873000000000000220e+00,3.429183362202661996e-04,6.982389786146545952e-05
7.874000000000000554e+00,3.395310332644720813e-04,6.984064116435302377e-05
7.875000000000000000e+00,3.360105831676816015e-04,6.985443864658259739e-05
7.876000000000000334e+00,3.323591015678432816e-04,6.986530762515373995e-05
7.876999999999999780e+00,3.285788242355924815e-04,6.987327062086026144e-05
7.878000000000000114e+00,3.246721105014064982e-04,6.987835477484785672e-05
7.879000000000000448e+00,3.206414489659016554e-04,6.988059235869074621e-05
7.879999999999999893e+00,3.164894619985483977e-04,6.988002020445939098e-05
7.881000000000000227e+00,3.122189127345890926e-04,6.987668018946698587e-05
7.882000000000000561e+00,3.078327111302547967e-04,6.987061865148130088e-05
7.883000000000000007e+00,3.033339225499345889e-04,6.986188685164159025e-05
7.884000000000000341e+00,2.987257757014437354e-04,6.985054039582646603e-05
7.884999999999999787e+00,2.940116735142345107e-04,6.983663966668595302e-05
7.886000000000000121e+00,2.891952035432532818e-04,6.982024924397554845e-05
7.887000000000000455e+00,2.842801516206667958e-04,6.980143830659661566e-05
7.887999999999999901e+00,2.792705156178574666e-04,6.978028006038849431e-05
7.889000000000000234e+00,2.741705227918422730e-04,6.975685211516292298e-05
7.890000000000000568e+00,2.689846478070040013e-04,6.973123590354349895e-05
7.891000000000000014e+00,2.637176350499932870e-04,6.970351702821544083e-05
7.892000000000000348e+00,2.583745223410043425e-04,6.967378468915785741e-05
7.892999999999999794e+00,2.529606696818348247e-04,6.964213199648727586e-05
7.894000000000000128e+00,2.474817904390497962e-04,6.960865540971372624e-05
7.895000000000000462e+00,2.419439887137601940e-04,6.957345501330461498e-05
7.895999999999999908e+00,2.363538003390136142e-04,6.953663395670904796e-05
7.897000000000000242e+00,2.307182414629367585e-04,6.949829870132561414e-05
7.898000000000000576e+00,2.250448624601553041e-04,6.945855846431019478e-05
7.899000000000000021e+00,2.193418111446502673e-04,6.941752543991033461e-05
7.900000000000000355e+00,2.136179033980902604e-04,6.937531424479022931e-05
7.900999999999999801e+00,2.078827051162298895e-04,6.933204210045859660e-05
7.902000000000000135e+00,2.021466237278199884e-04,6.928782829651726038e-05
7.903000000000000469e+00,1.964210133227817158e-04,6.924279433614391119e-05
7.903999999999999915e+00,1.907182914085765084e-04,6.919706340581455639e-05
7.905000000000000249e+00,1.850520706359625226e-04,6.915076048961470926e-05
7.906000000000000583e+00,1.794373030563146997e-04,6.910401185057680215e-05
7.907000000000000028e+00,1.738904384521300481e-04,6.905694511392556809e-05
7.908000000000000362e+00,1.684295920726833846e-04,6.900968875655991294e-05
7.908999999999999808e+00,1.630747199328025051e-04,6.896237216053804507e-05
7.910000000000000142e+00,1.578477919590438850e-04,6.891512511407003742e-05
7.911000000000000476e+00,1.527729538437988608e-04,6.886807783236077393e-05
7.911999999999999922e+00,1.478766588587237011e-04,6.882136047851238015e-05
7.913000000000000256e+00,1.431877483072738894e-04,6.877510315369438553e-05
7.914000000000000590e+00,1.387374477208755614e-04,6.872943543791834651e-05
7.915000000000000036e+00,1.345592418223268355e-04,6.868448634282333558e-05
7.916000000000000369e+00,1.306885817514398876e-04,6.864038387257669061e-05
7.916999999999999815e+00,1.271623786163297756e-04,6.859725495806626334e-05
7.918000000000000149e+00,1.240182403372957099e-04,6.855522504325322133e-05
7.919000000000000483e+00,1.212934284910507931e-04,6.851441798028534041e-05
7.919999999999999929e+00,1.190235425485927515e-04,6.847495563870583193e-05
7.921000000000000263e+00,1.172409874497653561e-04,6.843695779607120785e-05
7.922000000000000597e+00,1.159733357531822647e-04,6.840054177238476263e-05
7.923000000000000043e+00,1.152417490164937700e-04,6.836582227710324619e-05
7.924000000000000377e+00,1.150596542931239097e-04,6.833291109119434643e-05
7.924999999999999822e+00,1.154318637735925825e-04,6.830191689625612688e-05
7.926000000000000156e+00,1.163542747370524484e-04,6.827294497885372552e-05
7.927000000000000490e+00,1.178141962299004053e-04,6.824609705311217994e-05
7.927999999999999936e+00,1.197912488831352979e-04,6.822147101252659879e-05
7.929000000000000270e+00,1.222586949763764495e-04,6.819916072175747886e-05
7.930000000000000604e+00,1.251850107543258847e-04,6.817925579841939182e-05
7.931000000000000050e+00,1.285355056322011903e-04,6.816184141860043061e-05
7.932000000000000384e+00,1.322738305008179364e-04,6.814699812882303641e-05
7.932999999999999829e+00,1.363632659821283261e-04,6.813480163186667643e-05
7.934000000000000163e+00,1.407677418757848195e-04,6.812532266809677970e-05
7.935000000000000497e+00,1.454525795402123313e-04,6.811862679131576350e-05
7.935999999999999943e+00,1.503849855764399746e-04,6.811477428383450917e-05
7.937000000000000277e+00,1.555343353581072562e-04,6.811381992037927532e-05
7.937999999999999723e+00,1.608722960724818802e-04,6.811581295493235658e-05
7.939000000000000057e+00,1.663728299839563178e-04,6.812079688852377447e-05
7.940000000000000391e+00,1.720121188075716425e-04,6.812880947952060001e-05
7.940999999999999837e+00,1.777684357288259007e-04,6.813988252184731420e-05
7.942000000000000171e+00,1.836219910338352055e-04,6.815404192194639494e-05
7.943000000000000504e+00,1.895547639904951974e-04,6.817130747233740779e-05
7.943999999999999950e+00,1.955503355563929845e-04,6.819169297785817306e-05
7.945000000000000284e+00,2.015937252281726469e-04,6.821520602927889335e-05
7.945999999999999730e+00,2.076712399282298557e-04,6.824184819498541141e-05
7.947000000000000064e+00,2.137703334521146427e-04,6.827161478508069696e-05
7.948000000000000398e+00,2.198794809682397635e-04,6.830449509976821887e-05
7.948999999999999844e+00,2.259880647531449765e-04,6.834047222192250759e-05
7.950000000000000178e+00,2.320862744428449961e-04,6.837952329765903392e-05
7.951000000000000512e+00,2.381650170410747763e-04,6.842161931454830833e-05
7.951999999999999957e+00,2.442158394871303019e-04,6.846672546387628708e-05
7.953000000000000291e+00,2.502308588965419366e-04,6.851480092698769737e-05
7.953999999999999737e+00,2.562027032472925098e-04,6.856579927134998347e-05
7.955000000000000071e+00,2.621244577324008374e-04,6.861966824120836837e-05
7.956000000000000405e+00,2.679896196885646754e-04,6.867635020299587938e-05
7.956999999999999851e+00,2.737920573793317788e-04,6.873578194187302556e-05
7.958000000000000185e+00,2.795259757477156219e-04,6.879789517151472611e-05
7.959000000000000519e+00,2.851858848246796997e-04,6.886261631454003093e-05
7.959999999999999964e+00,2.907665739021210579e-04,6.892986702859658639e-05
7.961000000000000298e+00,2.962630870684807949e-04,6.899956402361952462e-05
7.961999999999999744e+00,3.016707036997492725e-04,6.907161963657854130e-05
7.963000000000000078e+00,3.069849195865311637e-04,6.914594161328556940e-05
7.964000000000000412e+00,3.122014322008585590e-04,6.922243373736875719e-05
7.964999999999999858e+00,3.173161259848451105e-04,6.930099561651497612e-05
7.966000000000000192e+00,3.223250612774784135e-04,6.938152332726695698e-05
7.967000000000000526e+00,3.272244628117605778e-04,6.946390919476398652e-05
7.967999999999999972e+00,3.320107114199797715e-04,6.954804248494944271e-05
7.969000000000000306e+00,3.366803349486289002e-04,6.963380918078440553e-05
7.969999999999999751e+00,3.412300021685976963e-04,6.972109268266279242e-05
7.971000000000000085e+00,3.456565155577321518e-04,6.980977357245917716e-05
7.972000000000000419e+00,3.499568067690431812e-04,6.989973035137965094e-05
7.972999999999999865e+00,3.541279308987747105e-04,6.999083919345253427e-05
7.974000000000000199e+00,3.581670632729473214e-04,7.008297469734526641e-05
7.975000000000000533e+00,3.620714948897619254e-04,7.017600961981532062e-05
7.975999999999999979e+00,3.658386301142095109e-04,7.026981564882095975e-05
7.977000000000000313e+00,3.694659829191808084e-04,7.036426313509397455e-05
7.977999999999999758e+00,3.729511754264572699e-04,7.045922186720814248e-05
7.979000000000000092e+00,3.762919348684487736e-04,7.055456078709594820e-05
7.980000000000000426e+00,3.794860927691578122e-04,7.065014877510178556e-05
7.980999999999999872e+00,3.825315823311731646e-04,7.074585435030794850e-05
7.982000000000000206e+00,3.854264380007938568e-04,7.084154646867367889e-05
7.983000000000000540e+00,3.881687934792803153e-04,7.093709420109445025e-05
7.983999999999999986e+00,3.907568816898693048e-04,7.103236752777865781e-05
7.985000000000000320e+00,3.931890329412775871e-04,7.112723700912480828e-05
7.985999999999999766e+00,3.954636751886259614e-04,7.122157458729809834e-05
7.987000000000000099e+00,3.975793326203025130e-04,7.131525322527942662e-05
7.988000000000000433e+00,3.995346260784571986e-04,7.140814771122250357e-05
7.988999999999999879e+00,4.013282717646760880e-04,7.150013428823788150e-05
7.990000000000000213e+00,4.029590819817825708e-04,7.159109144566608881e-05
7.991000000000000547e+00,4.044259639632040502e-04,7.168089953347421561e-05
7.991999999999999993e+00,4.057279207076671572e-04,7.176944155437518639e-05
7.993000000000000327e+00,4.068640500357630758e-04,7.185660275707985540e-05
7.993999999999999773e+00,4.078335454874335128e-04,7.194227142325210244e-05
7.995000000000000107e+00,4.086356955229094689e-04,7.202633843212915459e-05
7.996000000000000441e+00,4.092698846141367992e-04,7.210869804917452908e-05
7.996999999999999886e+00,4.097355924267521792e-04,7.218924749259623735e-05
7.998000000000000220e+00,4.100323949259611898e-04,7.226788768077902544e-05
7.999000000000000554e+00,4.101599637902729597e-04,7.234452278627085428e-05
8.000000000000000000e+00,4.101180676512695749e-04,7.241906099526778198e-05
8.000999999999999446e+00,4.099065715217036355e-04,7.249141403035074243e-05
8.002000000000000668e+00,4.095254380945573150e-04,7.256149789742330817e-05
8.003000000000000114e+00,4.089747272970881056e-04,7.262923239866644464e-05
8.003999999999999559e+00,4.082545977055503485e-04,7.269454186077458518e-05
8.005000000000000782e+00,4.073653061748547027e-04,7.275735464133804657e-05
8.006000000000000227e+00,4.063072093542136097e-04,7.281760383742078393e-05
8.006999999999999673e+00,4.050807634471809528e-04,7.287522677937178020e-05
8.008000000000000895e+00,4.036865258467498213e-04,7.293016572269279258e-05
8.009000000000000341e+00,4.021251550547871281e-04,7.298236733405778429e-05
8.009999999999999787e+00,4.003974124414197032e-04,7.303178337348763250e-05
8.011000000000001009e+00,3.985041622964388122e-04,7.307837015678785117e-05
8.012000000000000455e+00,3.964463738339641156e-04,7.312208921276972190e-05
8.012999999999999901e+00,3.942251215273572971e-04,7.316290675107579682e-05
8.013999999999999346e+00,3.918415872539436932e-04,7.320079430999522319e-05
8.015000000000000568e+00,3.892970608512662830e-04,7.323572820056393486e-05
8.016000000000000014e+00,3.865929425827736073e-04,7.326769012330228376e-05
8.016999999999999460e+00,3.837307440873891301e-04,7.329666662251967438e-05
8.018000000000000682e+00,3.807120912407168148e-04,7.332264968805208216e-05
8.019000000000000128e+00,3.775387254796249586e-04,7.334563618479302059e-05
8.019999999999999574e+00,3.742125071093874286e-04,7.336562843328594597e-05
8.021000000000000796e+00,3.707354171933758408e-04,7.338263365024967155e-05
8.022000000000000242e+00,3.671095614811362823e-04,7.339666449507211245e-05
8.022999999999999687e+00,3.633371729909956951e-04,7.340773850115775228e-05
8.024000000000000909e+00,3.594206167163582094e-04,7.341587860747582372e-05
8.025000000000000355e+00,3.553623930786597540e-04,7.342111258104523554e-05
8.025999999999999801e+00,3.511651436638371366e-04,7.342347352411086414e-05
8.027000000000001023e+00,3.468316558097730507e-04,7.342299929715608042e-05
8.028000000000000469e+00,3.423648695502915298e-04,7.341973299317461669e-05
8.028999999999999915e+00,3.377678837508255516e-04,7.341372236390989608e-05
8.029999999999999361e+00,3.330439647608954019e-04,7.340502026545732786e-05
8.031000000000000583e+00,3.281965543920657290e-04,7.339368407525265463e-05
8.032000000000000028e+00,3.232292806611079252e-04,7.337977612394812625e-05
8.032999999999999474e+00,3.181459682971449232e-04,7.336336310787546844e-05
8.034000000000000696e+00,3.129506523681600794e-04,7.334451648077194960e-05
8.035000000000000142e+00,3.076475919569891544e-04,7.332331187647614444e-05
8.035999999999999588e+00,3.022412874281397424e-04,7.329982946725118191e-05
8.037000000000000810e+00,2.967364983522439927e-04,7.327415339109235259e-05
8.038000000000000256e+00,2.911382655986645657e-04,7.324637207788660463e-05
8.038999999999999702e+00,2.854519347924967072e-04,7.321657767006618561e-05
8.040000000000000924e+00,2.796831847178618546e-04,7.318486632755877232e-05
8.041000000000000369e+00,2.738380581009608266e-04,7.315133765144466425e-05
8.041999999999999815e+00,2.679229982864250693e-04,7.311609494983852843e-05
8.043000000000001037e+00,2.619448895481850696e-04,7.307924466950578883e-05
8.044000000000000483e+00,2.559111046679196188e-04,7.304089662928655647e-05
8.044999999999999929e+00,2.498295576931943286e-04,7.300116345252862643e-05
8.045999999999999375e+00,2.437087657102310660e-04,7.296016077008191873e-05
8.047000000000000597e+00,2.375579176482846733e-04,7.291800666232530924e-05
8.048000000000000043e+00,2.313869540216258961e-04,7.287482182040790285e-05
8.048999999999999488e+00,2.252066560031292441e-04,7.283072899827952682e-05
8.050000000000000711e+00,2.190287476352630156e-04,7.278585315009857026e-05
8.051000000000000156e+00,2.128660093837693467e-04,7.274032088102503691e-05
8.051999999999999602e+00,2.067324064095239799e-04,7.269426054948336139e-05
8.053000000000000824e+00,2.006432293689341885e-04,7.264780173819976620e-05
8.054000000000000270e+00,1.946152497061341127e-04,7.260107531503424353e-05
8.054999999999999716e+00,1.886668855327514147e-04,7.255421291587664458e-05
8.056000000000000938e+00,1.828183771353902832e-04,7.250734698016553573e-05
8.057000000000000384e+00,1.770919639651856578e-04,7.246061024439221681e-05
8.057999999999999829e+00,1.715120561229617404e-04,7.241413574552066064e-05
8.059000000000001052e+00,1.661053845467537840e-04,7.236805632937503858e-05
8.060000000000000497e+00,1.609011122783134335e-04,7.232250462691893552e-05
8.060999999999999943e+00,1.559308783010712285e-04,7.227761258677426132e-05
8.061999999999999389e+00,1.512287414940718683e-04,7.223351140962487810e-05
8.063000000000000611e+00,1.468309821064210110e-04,7.219033110640040666e-05
8.064000000000000057e+00,1.427757159318944848e-04,7.214820041417489436e-05
8.064999999999999503e+00,1.391022744436932459e-04,7.210724636776122669e-05
8.066000000000000725e+00,1.358503163916585546e-04,7.206759418944578763e-05
8.067000000000000171e+00,1.330586567046569886e-04,7.202936690335120455e-05
8.067999999999999616e+00,1.307638370542120172e-04,7.199268519659188660e-05
8.069000000000000838e+00,1.289985117987911870e-04,7.195766704541169307e-05
8.070000000000000284e+00,1.277897788080717498e-04,7.192442756668012489e-05
8.070999999999999730e+00,1.271576304842697211e-04,7.189307868681145874e-05
8.072000000000000952e+00,1.271137201440684700e-04,7.186372897072609454e-05
8.073000000000000398e+00,1.276606197080675572e-04,7.183648332124055469e-05
8.073999999999999844e+00,1.287916809663804596e-04,7.181144278598869542e-05
8.074999999999999289e+00,1.304915220138328435e-04,7.178870430572719470e-05
8.076000000000000512e+00,1.327370598002737144e-04,7.176836052255452646e-05
8.076999999999999957e+00,1.354989360621523331e-04,7.175049955142031297e-05
8.077999999999999403e+00,1.387431433310499737e-04,7.173520477219593448e-05
8.079000000000000625e+00,1.424326662338971060e-04,7.172255466132442696e-05
8.080000000000000071e+00,1.465289867715772272e-04,7.171262257138954956e-05
8.080999999999999517e+00,1.509933600631392799e-04,7.170547660680422631e-05
8.082000000000000739e+00,1.557878148128153957e-04,7.170117940915013053e-05
8.083000000000000185e+00,1.608758806677315233e-04,7.169978808398818346e-05
8.083999999999999631e+00,1.662230674153435280e-04,7.170135396830335471e-05
8.085000000000000853e+00,1.717971409119844280e-04,7.170592260837165065e-05
8.086000000000000298e+00,1.775682384614809671e-04,7.171353353786184966e-05
8.086999999999999744e+00,1.835088697088425739e-04,7.172422031920694949e-05
8.088000000000000966e+00,1.895938365669303384e-04,7.173801031352285943e-05
8.089000000000000412e+00,1.958001048096243200e-04,7.175492475951457448e-05
8.089999999999999858e+00,2.021066458222943712e-04,7.177497856244149444e-05
8.090999999999999304e+00,2.084942679351686127e-04,7.179818044321781463e-05
8.092000000000000526e+00,2.149454447745367499e-04,7.182453270755162261e-05
8.092999999999999972e+00,2.214441510158606267e-04,7.185403145436842728e-05
8.093999999999999417e+00,2.279757064066948022e-04,7.188666636670082834e-05
8.095000000000000639e+00,2.345266338772516968e-04,7.192242096676164636e-05
8.096000000000000085e+00,2.410845289873188443e-04,7.196127240489648890e-05
8.096999999999999531e+00,2.476379442866091796e-04,7.200319176449711234e-05
8.098000000000000753e+00,2.541762845786820716e-04,7.204814387352062620e-05
8.099000000000000199e+00,2.606897158709978266e-04,7.209608766166946347e-05
8.099999999999999645e+00,2.671690831610366401e-04,7.214697595716540826e-05
8.101000000000000867e+00,2.736058398994083846e-04,7.220075591363812797e-05
8.102000000000000313e+00,2.799919843717149420e-04,7.225736881178368085e-05
8.102999999999999758e+00,2.863200056172369372e-04,7.231675052145178004e-05
8.104000000000000981e+00,2.925828343974444740e-04,7.237883131674358343e-05
8.105000000000000426e+00,2.987738019578514248e-04,7.244353638701512394e-05
8.105999999999999872e+00,3.048866022306206047e-04,7.251078564096128580e-05
8.106999999999999318e+00,3.109152605276401383e-04,7.258049426658286208e-05
8.108000000000000540e+00,3.168541043505201265e-04,7.265257254483631117e-05
8.108999999999999986e+00,3.226977396353895465e-04,7.272692643884241099e-05
8.109999999999999432e+00,3.284410282237224671e-04,7.280345740483465801e-05
8.111000000000000654e+00,3.340790698261252262e-04,7.288206302050555989e-05
8.112000000000000099e+00,3.396071844692845907e-04,7.296263678990805952e-05
8.112999999999999545e+00,3.450208988847707349e-04,7.304506881794194844e-05
8.114000000000000767e+00,3.503159328650895066e-04,7.312924559555032298e-05
8.115000000000000213e+00,3.554881889463470078e-04,7.321505069583970709e-05
8.115999999999999659e+00,3.605337416509188050e-04,7.330236457339412174e-05
8.117000000000000881e+00,3.654488298052113488e-04,7.339106527995268355e-05
8.118000000000000327e+00,3.702298480781944989e-04,7.348102824493037122e-05
8.118999999999999773e+00,3.748733412764062916e-04,7.357212701157620318e-05
8.120000000000000995e+00,3.793759976386782578e-04,7.366423301090511771e-05
8.121000000000000441e+00,3.837346446579392766e-04,7.375721631997508106e-05
8.121999999999999886e+00,3.879462436164432776e-04,7.385094542269938947e-05
8.122999999999999332e+00,3.920078866386420523e-04,7.394528798375565512e-05
8.124000000000000554e+00,3.959167924334550722e-04,7.404011058600785576e-05
8.125000000000000000e+00,3.996703042233986703e-04,7.413527951529987016e-05
8.125999999999999446e+00,4.032658862150449611e-04,7.423066048836481925e-05
8.127000000000000668e+00,4.067011222118791067e-04,7.432611945633634920e-05
8.128000000000000114e+00,4.099737128705759916e-04,7.442152230086283577e-05
8.128999999999999559e+00,4.130814749180533271e-04,7.451673563657528550e-05
8.130000000000000782e+00,4.160223387460844553e-04,7.461162651516672613e-05
8.131000000000000227e+00,4.187943481637366669e-04,7.470606320944138314e-05
8.131999999999999673e+00,4.213956584019040957e-04,7.479991490087040899e-05
8.133000000000000895e+00,4.238245361542226897e-04,7.489305247957448114e-05
8.134000000000000341e+00,4.260793580233557514e-04,7.498534819257016886e-05
8.134999999999999787e+00,4.281586107600473439e-04,7.507667645605775153e-05
8.136000000000001009e+00,4.300608899087339011e-04,7.516691348569070025e-05
8.137000000000000455e+00,4.317849003783466935e-04,7.525593809039741902e-05
8.137999999999999901e+00,4.333294553437213171e-04,7.534363129626152290e-05
8.138999999999999346e+00,4.346934769288262322e-04,7.542987712957005195e-05
8.140000000000000568e+00,4.358759951105998349e-04,7.551456222599362130e-05
8.141000000000000014e+00,4.368761486845968030e-04,7.559757661026829585e-05
8.141999999999999460e+00,4.376931845135108735e-04,7.567881327662642559e-05
8.143000000000000682e+00,4.383264584304561438e-04,7.575816895914156096e-05
8.144000000000000128e+00,4.387754344958594570e-04,7.583554370367529777e-05
8.144999999999999574e+00,4.390396861820003351e-04,7.591084161955893958e-05
8.146000000000000796e+00,4.391188958153414003e-04,7.598397043732909499e-05
8.147000000000000242e+00,4.390128556925221195e-04,7.605484225615701769e-05
8.147999999999999687e+00,4.387214676592373339e-04,7.612337307500786064e-05
8.149000000000000909e+00,4.382447445007595045e-04,7.618948352215002451e-05
8.150000000000000355e+00,4.375828095220656456e-04,7.625309838045068057e-05
8.150999999999999801e+00,4.367358979793127603e-04,7.631414730487405638e-05
8.152000000000001023e+00,4.357043568590335085e-04,7.637256433001428477e-05
8.153000000000000469e+00,4.344886465207570335e-04,7.642828856492734539e-05
8.153999999999999915e+00,4.330893406321595232e-04,7.648126368922556720e-05
8.154999999999999361e+00,4.315071277996872560e-04,7.653143863511185083e-05
8.156000000000000583e+00,4.297428117208173994e-04,7.657876707483843304e-05
8.157000000000000028e+00,4.277973131459072054e-04,7.662320807722382819e-05
8.157999999999999474e+00,4.256716701530286352e-04,7.666472557907163469e-05
8.159000000000000696e+00,4.233670402928525105e-04,7.670328903465089599e-05
8.160000000000000142e+00,4.208847012222906867e-04,7.673887287431556154e-05
8.160999999999999588e+00,4.182260531851057913e-04,7.677145711919549699e-05
8.162000000000000810e+00,4.153926198937943326e-04,7.680102684405383398e-05
8.163000000000000256e+00,4.123860512953296835e-04,7.682757277356107176e-05
8.163999999999999702e+00,4.092081250077664973e-04,7.685109072966735003e-05
8.165000000000000924e+00,4.058607495733219440e-04,7.687158220264524156e-05
8.166000000000000369e+00,4.023459663870872401e-04,7.688905378981007819e-05
8.166999999999999815e+00,3.986659535880209709e-04,7.690351774272849667e-05
8.168000000000001037e+00,3.948230285755303806e-04,7.691499140981046415e-05
8.169000000000000483e+00,3.908196527048291360e-04,7.692349776393588598e-05
8.169999999999999929e+00,3.866584347855414020e-04,7.692906481924789144e-05
8.170999999999999375e+00,3.823421366194554739e-04,7.693172612952879174e-05
8.172000000000000597e+00,3.778736776512220071e-04,7.693152022540633128e-05
8.173000000000000043e+00,3.732561418825974461e-04,7.692849107186714992e-05
8.173999999999999488e+00,3.684927838600831197e-04,7.692268748862330101e-05
8.175000000000000711e+00,3.635870371573583131e-04,7.691416360515607729e-05
8.176000000000000156e+00,3.585425223049202854e-04,7.690297826830298365e-05
8.176999999999999602e+00,3.533630574060263145e-04,7.688919545880326515e-05
8.178000000000000824e+00,3.480526684504432256e-04,7.687288370500063375e-05
8.179000000000000270e+00,3.426156026411532329e-04,7.685411646385013993e-05
8.179999999999999716e+00,3.370563418231304221e-04,7.683297154424437278e-05
8.181000000000000938e+00,3.313796193672301107e-04,7.680953145085686270e-05
8.182000000000000384e+00,3.255904377381648937e-04,7.678388280024486584e-05
8.182999999999999829e+00,3.196940899792138371e-04,7.675611664340955284e-05
8.184000000000001052e+00,3.136961825923968500e-04,7.672632787701527571e-05
8.185000000000000497e+00,3.076026631695776025e-04,7.669461553320872115e-05
8.185999999999999943e+00,3.014198501800153997e-04,7.666108219868576833e-05
8.186999999999999389e+00,2.951544685381798797e-04,7.662583426912741966e-05
8.188000000000000611e+00,2.888136886213693057e-04,7.658898136247438979e-05
8.189000000000000057e+00,2.824051721601476329e-04,7.655063654532583931e-05
8.189999999999999503e+00,2.759371230691997127e-04,7.651091575987875994e-05
8.191000000000000725e+00,2.694183468316785042e-04,7.646993800318679045e-05
8.192000000000000171e+00,2.628583166253459875e-04,7.642782476117350606e-05
8.192999999999999616e+00,2.562672499430853441e-04,7.638470016214277440e-05
8.194000000000000838e+00,2.496561940227711666e-04,7.634069041013182000e-05
8.195000000000000284e+00,2.430371238398022207e-04,7.629592390201866568e-05
8.195999999999999730e+00,2.364230510577930401e-04,7.625053068042894578e-05
8.197000000000000952e+00,2.298281473434903911e-04,7.620464251218911421e-05
8.198000000000000398e+00,2.232678801791481826e-04,7.615839234559180462e-05
8.198999999999999844e+00,2.167591634186907595e-04,7.611191436076215780e-05
8.199999999999999289e+00,2.103205193464117203e-04,7.606534344021098745e-05
8.201000000000000512e+00,2.039722521639819337e-04,7.601881518671957600e-05
8.201999999999999957e+00,1.977366265981956174e-04,7.597246540375441812e-05
8.202999999999999403e+00,1.916380465478428614e-04,7.592643008566474564e-05
8.204000000000000625e+00,1.857032207828825435e-04,7.588084491696458437e-05
8.205000000000000071e+00,1.799613019394429513e-04,7.583584523241390738e-05
8.205999999999999517e+00,1.744439749327086301e-04,7.579156552894576889e-05
8.207000000000000739e+00,1.691854675380236235e-04,7.574813940243457647e-05
8.208000000000000185e+00,1.642224452196889162e-04,7.570569908529509954e-05
8.208999999999999631e+00,1.595937487417596211e-04,7.566437534973302441e-05
8.210000000000000853e+00,1.553399273119609677e-04,7.562429707445086089e-05
8.211000000000000298e+00,1.515025257666358495e-04,7.558559112002673588e-05
8.211999999999999744e+00,1.481230948428633853e-04,7.554838193147169454e-05
8.213000000000000966e+00,1.452419212907160530e-04,7.551279138409103557e-05
8.214000000000000412e+00,1.428965138903911733e-04,7.547893841451379132e-05
8.214999999999999858e+00,1.411199328353340040e-04,7.544693886915582312e-05
8.215999999999999304e+00,1.399391027615685447e-04,7.541690514781730517e-05
8.217000000000000526e+00,1.393732901263176188e-04,7.538894602778322784e-05
8.217999999999999972e+00,1.394329374636914351e-04,7.536316636411081809e-05
8.218999999999999417e+00,1.401190179217247237e-04,7.533966689884852763e-05
8.220000000000000639e+00,1.414230067789410468e-04,7.531854399756693613e-05
8.221000000000000085e+00,1.433274718966400419e-04,7.529988944229920264e-05
8.221999999999999531e+00,1.458071939183945478e-04,7.528379021930915445e-05
8.223000000000000753e+00,1.488306542789329221e-04,7.527032830708044468e-05
8.224000000000000199e+00,1.523617017639530466e-04,7.525958050359384921e-05
8.224999999999999645e+00,1.563612144713389795e-04,7.525161820390465460e-05
8.226000000000000867e+00,1.607886167929486717e-04,7.524650728130394923e-05
8.227000000000000313e+00,1.656031587796901133e-04,7.524430787656868089e-05
8.227999999999999758e+00,1.707649212248963679e-04,7.524507432173001970e-05
8.229000000000000981e+00,1.762355452660606110e-04,7.524885491628198150e-05
8.230000000000000426e+00,1.819787172976395100e-04,7.525569191480562599e-05
8.230999999999999872e+00,1.879604478955148217e-04,7.526562130998568371e-05
8.231999999999999318e+00,1.941491928534191751e-04,7.527867286830135316e-05
8.233000000000000540e+00,2.005158558170306736e-04,7.529486991423016981e-05
8.233999999999999986e+00,2.070337119801933566e-04,7.531422943155168296e-05
8.234999999999999432e+00,2.136782786386730846e-04,7.533676185050652103e-05
8.236000000000000654e+00,2.204271581568663287e-04,7.536247120019000584e-05
8.237000000000000099e+00,2.272598660148884907e-04,7.539135490329526633e-05
8.237999999999999545e+00,2.341576582766191151e-04,7.542340398674882466e-05
8.239000000000000767e+00,2.411033625014784049e-04,7.545860288793133171e-05
8.240000000000000213e+00,2.480812199150313202e-04,7.549692971981183573e-05
8.240999999999999659e+00,2.550767378845082917e-04,7.553835606703595737e-05
8.242000000000000881e+00,2.620765571565767098e-04,7.558284732028287562e-05
8.243000000000000327e+00,2.690683306240472571e-04,7.563036249710189461e-05
8.243999999999999773e+00,2.760406165431759083e-04,7.568085460361121948e-05
8.245000000000000995e+00,2.829827819407681392e-04,7.573427046381142559e-05
8.246000000000000441e+00,2.898849189495683143e-04,7.579055114560341697e-05
8.246999999999999886e+00,2.967377693085225272e-04,7.584963178040301591e-05
8.247999999999999332e+00,3.035326594867236065e-04,7.591144205082632165e-05
8.249000000000000554e+00,3.102614421857872702e-04,7.597590601238316281e-05
8.250000000000000000e+00,3.169164466856327499e-04,7.604294261469749330e-05
8.250999999999999446e+00,3.234904335534337762e-04,7.611246553255124824e-05
8.252000000000000668e+00,3.299765566425088333e-04,7.618438374116715309e-05
8.253000000000000114e+00,3.363683281289223375e-04,7.625860134927996982e-05
8.253999999999999559e+00,3.426595896056236425e-04,7.633501819230093053e-05
8.255000000000000782e+00,3.488444850170153836e-04,7.641352965897281067e-05
8.256000000000000227e+00,3.549174386269759443e-04,7.649402734335292685e-05
8.256999999999999673e+00,3.608731340501150826e-04,7.657639886559459898e-05
8.258000000000000895e+00,3.667064973582742572e-04,7.666052855718842921e-05
8.259000000000000341e+00,3.724126808220065980e-04,7.674629726513500650e-05
8.259999999999999787e+00,3.779870502872708054e-04,7.683358305486899444e-05
8.261000000000001009e+00,3.834251722872506103e-04,7.692226102904456365e-05
8.262000000000000455e+00,3.887228044298943154e-04,7.701220405054128905e-05
8.262999999999999901e+00,3.938758853361931569e-04,7.710328254699815129e-05
8.263999999999999346e+00,3.988805275130870884e-04,7.719536525517938235e-05
8.265000000000000568e+00,4.037330094090260538e-04,7.728831900658291842e-05
8.266000000000000014e+00,4.084297700354649462e-04,7.738200949680693118e-05
8.266999999999999460e+00,4.129674026101706036e-04,7.747630106258152321e-05
8.268000000000000682e+00,4.173426507225106688e-04,7.757105746073546292e-05
8.269000000000000128e+00,4.215524033278710524e-04,7.766614161754411920e-05
8.269999999999999574e+00,4.255936919068248466e-04,7.776141643017871403e-05
8.271000000000000796e+00,4.294636864380108618e-04,7.785674450859342830e-05
8.272000000000000242e+00,4.331596935162394628e-04,7.795198896710821138e-05
8.272999999999999687e+00,4.366791530855057904e-04,7.804701315107111345e-05
8.274000000000000909e+00,4.400196372581650635e-04,7.814168143636737187e-05
8.275000000000000355e+00,4.431788475959695574e-04,7.823585894417887064e-05
8.275999999999999801e+00,4.461546145096355440e-04,7.832941233506142810e-05
8.277000000000001023e+00,4.489448950903896147e-04,7.842220949993510242e-05
8.278000000000000469e+00,4.515477728052312719e-04,7.851412036608243126e-05
8.278999999999999915e+00,4.539614558015932591e-04,7.860501655814939345e-05
8.279999999999999361e+00,4.561842769689401821e-04,7.869477220154094004e-05
8.281000000000000583e+00,4.582146924998218912e-04,7.878326356944756578e-05
8.282000000000000028e+00,4.600512822420286347e-04,7.887036987554595817e-05
8.282999999999999474e+00,4.616927484346309857e-04,7.895597291012001302e-05
8.284000000000000696e+00,4.631379164020781036e-04,7.903995781710340858e-05
8.285000000000000142e+00,4.643857335078915177e-04,7.912221270483207924e-05
8.285999999999999588e+00,4.654352699009816556e-04,7.920262942888330038e-05
8.287000000000000810e+00,4.662857177120101424e-04,7.928110318403681065e-05
8.288000000000000256e+00,4.669363920099930867e-04,7.935753325897384959e-05
8.288999999999999702e+00,4.673867301247133202e-04,7.943182262152159322e-05
8.290000000000000924e+00,4.676362926521334361e-04,7.950387866377649096e-05
8.291000000000000369e+00,4.676847629856680302e-04,7.957361276408769931e-05
8.291999999999999815e+00,4.675319486018973160e-04,7.964094101691051534e-05
8.293000000000001037e+00,4.671777805731295056e-04,7.970578378010651454e-05
8.294000000000000483e+00,4.666223148845116187e-04,7.976806639931252054e-05
8.294999999999999929e+00,4.658657322422990617e-04,7.982771872972423458e-05
8.295999999999999375e+00,4.649083395601028967e-04,7.988467583484320394e-05
8.297000000000000597e+00,4.637505699009930658e-04,7.993887750435679502e-05
8.298000000000000043e+00,4.623929841094873692e-04,7.999026893614453819e-05
8.298999999999999488e+00,4.608362708763617636e-04,8.003880023731190299e-05
8.300000000000000711e+00,4.590812486042277710e-04,8.008442708622019084e-05
8.301000000000000156e+00,4.571288657704241612e-04,8.012711021839329117e-05
8.301999999999999602e+00,4.549802029631324230e-04,8.016681607817181354e-05
8.303000000000000824e+00,4.526364734471652828e-04,8.020351628579759260e-05
8.304000000000000270e+00,4.500990255682173311e-04,8.023718825540556538e-05
8.304999999999999716e+00,4.473693436756225527e-04,8.026781466735439174e-05
8.306000000000000938e+00,4.444490507983371889e-04,8.029538406226456517e-05
8.307000000000000384e+00,4.413399100150089968e-04,8.031989030264452903e-05
8.307999999999999829e+00,4.380438276584048044e-04,8.034133313533227644e-05
8.309000000000001052e+00,4.345628551226160996e-04,8.035971764180715278e-05
8.310000000000000497e+00,4.308991926397017663e-04,8.037505479160667867e-05
8.310999999999999943e+00,4.270551918207775473e-04,8.038736087998960271e-05
8.311999999999999389e+00,4.230333601065022482e-04,8.039665804459463871e-05
8.313000000000000611e+00,4.188363641449787235e-04,8.040297369656222856e-05
8.314000000000000057e+00,4.144670352644612876e-04,8.040634102038323979e-05
8.314999999999999503e+00,4.099283738891348178e-04,8.040679839868652122e-05
8.316000000000000725e+00,4.052235561151831117e-04,8.040438987871206290e-05
8.317000000000000171e+00,4.003559396252784884e-04,8.039916459139535019e-05
8.317999999999999616e+00,3.953290718684270987e-04,8.039117718159609230e-05
8.319000000000000838e+00,3.901466976172824242e-04,8.038048723472625181e-05
8.320000000000000284e+00,3.848127691688071525e-04,8.036715968198548726e-05
8.320999999999999730e+00,3.793314562079582960e-04,8.035126420894410110e-05
8.322000000000000952e+00,3.737071585946294319e-04,8.033287563054587071e-05
8.323000000000000398e+00,3.679445192704479156e-04,8.031207329979261314e-05
8.323999999999999844e+00,3.620484403210850544e-04,8.028894145712177583e-05
8.324999999999999289e+00,3.560240996771662386e-04,8.026356863580279234e-05
8.326000000000000512e+00,3.498769716605983852e-04,8.023604797117131514e-05
8.326999999999999957e+00,3.436128486698450412e-04,8.020647661391925437e-05
8.327999999999999403e+00,3.372378673499593213e-04,8.017495600126658896e-05
8.329000000000000625e+00,3.307585368721203348e-04,8.014159126555519728e-05
8.330000000000000071e+00,3.241817725291135338e-04,8.010649148188620340e-05
8.330999999999999517e+00,3.175149325115325335e-04,8.006976907679844331e-05
8.332000000000000739e+00,3.107658611954031407e-04,8.003154003435525364e-05
8.333000000000000185e+00,3.039429369457629705e-04,7.999192331380040291e-05
8.333999999999999631e+00,2.970551279525084055e-04,7.995104102337972842e-05
8.335000000000000853e+00,2.901120542556398334e-04,7.990901783575089865e-05
8.336000000000000298e+00,2.831240596044000239e-04,7.986598112784553424e-05
8.336999999999999744e+00,2.761022915605344710e-04,7.982206040734366012e-05
8.338000000000000966e+00,2.690587934098097192e-04,7.977738741841972460e-05
8.339000000000000412e+00,2.620066064960154765e-04,7.973209557327641322e-05
8.339999999999999858e+00,2.549598863222082498e-04,7.968632001911526129e-05
8.340999999999999304e+00,2.479340307619327705e-04,7.964019708590432177e-05
8.342000000000000526e+00,2.409458231037716420e-04,7.959386432395020223e-05
8.342999999999999972e+00,2.340135873997225419e-04,7.954745995367524722e-05
8.343999999999999417e+00,2.271573569231555214e-04,7.950112287706118379e-05
8.345000000000000639e+00,2.203990509317709553e-04,7.945499214187791925e-05
8.346000000000000085e+00,2.137626568701171551e-04,7.940920692124244060e-05
8.346999999999999531e+00,2.072744080433856144e-04,7.936390599177008283e-05
8.348000000000000753e+00,2.009629468768910543e-04,7.931922768327492065e-05
8.349000000000000199e+00,1.948594550147398610e-04,7.927530938419679869e-05
8.349999999999999645e+00,1.889977287398320895e-04,7.923228745901931896e-05
8.351000000000000867e+00,1.834141679493666427e-04,7.919029677688212794e-05
8.352000000000000313e+00,1.781476428383014707e-04,7.914947060010330340e-05
8.352999999999999758e+00,1.732391939352901625e-04,7.910994013393775803e-05
8.354000000000000981e+00,1.687315213129237724e-04,7.907183440608380755e-05
8.355000000000000426e+00,1.646682207832135460e-04,7.903527984116711660e-05
8.355999999999999872e+00,1.610927411808846742e-04,7.900040011186904747e-05
8.356999999999999318e+00,1.580470624111709576e-04,7.896731575097878052e-05
8.358000000000000540e+00,1.555701357908200247e-04,7.893614398041106717e-05
8.358999999999999986e+00,1.536961779025522142e-04,7.890699836325403992e-05
8.359999999999999432e+00,1.524529606168886027e-04,7.887998861869130712e-05
8.361000000000000654e+00,1.518602779033377927e-04,7.885522031236968260e-05
8.362000000000000099e+00,1.519287788022256848e-04,7.883279465271591038e-05
8.362999999999999545e+00,1.526593272473974507e-04,7.881280822629309238e-05
8.364000000000000767e+00,1.540429805983127684e-04,7.879535279245396240e-05
8.365000000000000213e+00,1.560615898905760651e-04,7.878051505751614263e-05
8.365999999999999659e+00,1.586889309843176146e-04,7.876837646385459891e-05
8.367000000000000881e+00,1.618922103600902557e-04,7.875901301114672135e-05
8.368000000000000327e+00,1.656337553909311398e-04,7.875249504327058486e-05
8.368999999999999773e+00,1.698727104714715605e-04,7.874888712377135986e-05
8.370000000000000995e+00,1.745665934166749250e-04,7.874824781839937242e-05
8.371000000000000441e+00,1.796726213130359832e-04,7.875062961774471698e-05
8.371999999999999886e+00,1.851487606685771955e-04,7.875607873414111723e-05
8.372999999999999332e+00,1.909545024097527590e-04,7.876463508097068865e-05
8.374000000000000554e+00,1.970513844692305214e-04,7.877633205729246235e-05
8.375000000000000000e+00,2.034033046586574095e-04,7.879119659104200058e-05
8.375999999999999446e+00,2.099766657800662066e-04,7.880924893195704879e-05
8.377000000000000668e+00,2.167403983710973286e-04,7.883050275568860489e-05
8.378000000000000114e+00,2.236658951585573940e-04,7.885496495894455087e-05
8.378999999999999559e+00,2.307268904719924751e-04,7.888263582657942415e-05
8.380000000000000782e+00,2.378993046223099007e-04,7.891350883045621209e-05
8.381000000000000227e+00,2.451610733607630273e-04,7.894757083447302151e-05
8.381999999999999673e+00,2.524919712979403850e-04,7.898480192901548996e-05
8.383000000000000895e+00,2.598734405283356901e-04,7.902517570498105153e-05
8.384000000000000341e+00,2.672884261694908302e-04,7.906865906727508894e-05
8.384999999999999787e+00,2.747212249962437645e-04,7.911521256575120551e-05
8.386000000000001009e+00,2.821573452385646268e-04,7.916479023434302596e-05
8.387000000000000455e+00,2.895833813517962197e-04,7.921733997174437074e-05
8.387999999999999901e+00,2.969869000495784926e-04,7.927280337624330656e-05
8.388999999999999346e+00,3.043563402105115478e-04,7.933111618710669193e-05
8.390000000000000568e+00,3.116809225130696753e-04,7.939220812788290373e-05
8.391000000000000014e+00,3.189505711313614703e-04,7.945600339639387669e-05
8.391999999999999460e+00,3.261558431126288763e-04,7.952242050424697124e-05
8.393000000000000682e+00,3.332878677368082796e-04,7.959137281719016902e-05
8.394000000000000128e+00,3.403382916999935664e-04,7.966276840855395999e-05
8.394999999999999574e+00,3.472992325885075051e-04,7.973651062479518361e-05
8.396000000000000796e+00,3.541632363162934690e-04,7.981249794035615789e-05
8.397000000000000242e+00,3.609232414680617188e-04,7.989062458095280304e-05
8.397999999999999687e+00,3.675725464227400465e-04,7.997078037078366711e-05
8.399000000000000909e+00,3.741047820574622414e-04,8.005285138154405293e-05
8.400000000000000355e+00,3.805138862651429466e-04,8.013671977178596221e-05
8.400999999999999801e+00,3.867940831140029138e-04,8.022226448003919313e-05
8.402000000000001023e+00,3.929398629278777269e-04,8.030936106526368585e-05
8.403000000000000469e+00,3.989459664862398855e-04,8.039788241155926415e-05
8.403999999999999915e+00,4.048073695410598911e-04,8.048769855943756679e-05
8.404999999999999361e+00,4.105192707952255216e-04,8.057867744235298738e-05
8.406000000000000583e+00,4.160770796634791495e-04,8.067068470912513078e-05
8.407000000000000028e+00,4.214764071682222625e-04,8.076358448389318195e-05
8.407999999999999474e+00,4.267130564397813479e-04,8.085723916363941552e-05
8.409000000000000696e+00,4.317830158633284283e-04,8.095151019458703557e-05
8.410000000000000142e+00,4.366824515287588042e-04,8.104625786797600554e-05
8.410999999999999588e+00,4.414077021434161603e-04,8.114134210215605291e-05
8.412000000000000810e+00,4.459552730592671412e-04,8.123662221978085950e-05
8.413000000000000256e+00,4.503218325940209631e-04,8.133195774372560614e-05
8.413999999999999702e+00,4.545042072213233229e-04,8.142720815856707543e-05
8.415000000000000924e+00,4.584993789785072834e-04,8.152223370801878134e-05
8.416000000000000369e+00,4.623044816289636236e-04,8.161689513870186278e-05
8.416999999999999815e+00,4.659167988757711206e-04,8.171105450576846029e-05
8.418000000000001037e+00,4.693337613258308292e-04,8.180457488998558308e-05
8.419000000000000483e+00,4.725529453869903697e-04,8.189732120488437826e-05
8.419999999999999929e+00,4.755720707537179409e-04,8.198915990087619454e-05
8.420999999999999375e+00,4.783889997978980099e-04,8.207995976880368258e-05
8.422000000000000597e+00,4.810017356113637042e-04,8.216959161783599834e-05
8.423000000000000043e+00,4.834084218621374578e-04,8.225792907149079704e-05
8.423999999999999488e+00,4.856073410761174779e-04,8.234484823807501793e-05
8.425000000000000711e+00,4.875969148419799742e-04,8.243022849208586991e-05
8.426000000000000156e+00,4.893757025263054767e-04,8.251395212102504849e-05
8.426999999999999602e+00,4.909424016972328397e-04,8.259590510458517066e-05
8.428000000000000824e+00,4.922958470255279660e-04,8.267597674162005636e-05
8.429000000000000270e+00,4.934350109497990860e-04,8.275406041446648050e-05
8.429999999999999716e+00,4.943590028478440186e-04,8.283005319740625600e-05
8.431000000000000938e+00,4.950670698529424088e-04,8.290385660761051664e-05
8.432000000000000384e+00,4.955585962274310346e-04,8.297537619431319292e-05
8.432999999999999829e+00,4.958331044179099681e-04,8.304452227526616616e-05
8.434000000000001052e+00,4.958902545040449247e-04,8.311120950962943719e-05
8.435000000000000497e+00,4.957298453764220599e-04,8.317535762611371600e-05
8.435999999999999943e+00,4.953518144710449640e-04,8.323689096694293795e-05
8.436999999999999389e+00,4.947562390972759993e-04,8.329573919349139135e-05
8.438000000000000611e+00,4.939433363104487251e-04,8.335183682718063855e-05
8.439000000000000057e+00,4.929134644402550147e-04,8.340512393489875299e-05
8.439999999999999503e+00,4.916671231147040806e-04,8.345554564581622917e-05
8.441000000000000725e+00,4.902049549822942503e-04,8.350305282336240031e-05
8.442000000000000171e+00,4.885277459781714807e-04,8.354760157352075247e-05
8.442999999999999616e+00,4.866364273042108213e-04,8.358915387737650058e-05
8.444000000000000838e+00,4.845320759303219007e-04,8.362767709328995506e-05
8.445000000000000284e+00,4.822159168408511544e-04,8.366314457932296216e-05
8.445999999999999730e+00,4.796893238803185550e-04,8.369553516455872271e-05
8.447000000000000952e+00,4.769538223360448117e-04,8.372483375879137774e-05
8.448000000000000398e+00,4.740110901563820739e-04,8.375103081416285830e-05
8.448999999999999844e+00,4.708629609601806842e-04,8.377412290043773926e-05
8.449999999999999289e+00,4.675114258228686552e-04,8.379411216026254089e-05
8.451000000000000512e+00,4.639586367318264903e-04,8.381100685703588200e-05
8.451999999999999957e+00,4.602069089746999844e-04,8.382482082539127462e-05
8.452999999999999403e+00,4.562587254095538990e-04,8.383557398797428326e-05
8.454000000000000625e+00,4.521167395672739237e-04,8.384329179626278793e-05
8.455000000000000071e+00,4.477837807663155784e-04,8.384800572123469835e-05
8.455999999999999517e+00,4.432628582670119707e-04,8.384975268326567966e-05
8.457000000000000739e+00,4.385571674697705366e-04,8.384857551801216762e-05
8.458000000000000185e+00,4.336700953284131185e-04,8.384452239412480321e-05
8.458999999999999631e+00,4.286052280374690960e-04,8.383764725182919070e-05
8.460000000000000853e+00,4.233663580992394959e-04,8.382800921996970184e-05
8.461000000000000298e+00,4.179574937905162851e-04,8.381567301096036645e-05
8.461999999999999744e+00,4.123828683098838843e-04,8.380070833754860009e-05
8.463000000000000966e+00,4.066469516604779427e-04,8.378319028512516144e-05
8.464000000000000412e+00,4.007544625483441011e-04,8.376319871259492629e-05
8.464999999999999858e+00,3.947103832936355939e-04,8.374081859389082754e-05
8.465999999999999304e+00,3.885199752507326946e-04,8.371613942163541979e-05
8.467000000000000526e+00,3.821887977283268574e-04,8.368925551088555255e-05
8.467999999999999972e+00,3.757227278921562090e-04,8.366026539892601639e-05
8.468999999999999417e+00,3.691279848428203779e-04,8.362927211716416460e-05
8.470000000000000639e+00,3.624111555540407144e-04,8.359638258619352406e-05
8.471000000000000085e+00,3.555792256572847605e-04,8.356170785878843884e-05
8.471999999999999531e+00,3.486396129520632180e-04,8.352536251668967870e-05
8.473000000000000753e+00,3.416002069814002358e-04,8.348746487191954573e-05
8.474000000000000199e+00,3.344694125870638509e-04,8.344813636805484670e-05
8.474999999999999645e+00,3.272562007248764433e-04,8.340750174715212315e-05
8.476000000000000867e+00,3.199701648612470915e-04,8.336568845389625312e-05
8.477000000000000313e+00,3.126215863373633876e-04,8.332282676460862415e-05
8.477999999999999758e+00,3.052215071127383004e-04,8.327904920064614787e-05
8.479000000000000981e+00,2.977818134137528582e-04,8.323449062556832615e-05
8.480000000000000426e+00,2.903153289071358219e-04,8.318928765820351047e-05
8.480999999999999872e+00,2.828359207858877479e-04,8.314357873535023805e-05
8.481999999999999318e+00,2.753586173137690198e-04,8.309750353923178929e-05
8.483000000000000540e+00,2.678997398110892795e-04,8.305120302714853438e-05
8.483999999999999986e+00,2.604770472804869867e-04,8.300481886345636496e-05
8.484999999999999432e+00,2.531098953764948493e-04,8.295849342009147507e-05
8.486000000000000654e+00,2.458194062951157008e-04,8.291236922680110598e-05
8.487000000000000099e+00,2.386286487468775139e-04,8.286658893822714108e-05
8.487999999999999545e+00,2.315628211464123036e-04,8.282129479672660640e-05
8.489000000000000767e+00,2.246494320563786537e-04,8.277662857441985824e-05
8.490000000000000213e+00,2.179184642650184884e-04,8.273273105372761123e-05
8.490999999999999659e+00,2.114025074824826518e-04,8.268974194066260140e-05
8.492000000000000881e+00,2.051368352471821777e-04,8.264779936966527895e-05
8.493000000000000327e+00,1.991593980604218321e-04,8.260703979162598487e-05
8.493999999999999773e+00,1.935106947214161458e-04,8.256759751311886853e-05
8.495000000000000995e+00,1.882334806647048141e-04,8.252960454780955402e-05
8.496000000000000441e+00,1.833722674524510064e-04,8.249319018478443622e-05
8.496999999999999886e+00,1.789725729784637275e-04,8.245848083305714281e-05
8.497999999999999332e+00,1.750798931335994081e-04,8.242559961406939950e-05
8.499000000000000554e+00,1.717383922144165992e-04,8.239466618960333052e-05
8.500000000000000000e+00,1.689893464075476707e-04,8.236579639400047126e-05
8.500999999999999446e+00,1.668694239548278592e-04,8.233910204386191178e-05
8.502000000000000668e+00,1.654089359081974847e-04,8.231469061293649240e-05
8.503000000000000114e+00,1.646302314678779060e-04,8.229266503152373716e-05
8.503999999999999559e+00,1.645464270696599975e-04,8.227312340138438328e-05
8.505000000000000782e+00,1.651606359101906321e-04,8.225615878926996103e-05
8.506000000000000227e+00,1.664658068412601171e-04,8.224185898770912904e-05
8.506999999999999673e+00,1.684451939124271625e-04,8.223030630643169293e-05
8.508000000000000895e+00,1.710733885729935177e-04,8.222157738195254935e-05
8.509000000000000341e+00,1.743177702068305019e-04,8.221574296686574878e-05
8.509999999999999787e+00,1.781401938759379262e-04,8.221286778849120356e-05
8.511000000000001009e+00,1.824987293050633484e-04,8.221301034311475893e-05
8.512000000000000455e+00,1.873492984523542862e-04,8.221622280857233294e-05
8.512999999999999901e+00,1.926471021924813386e-04,8.222255083481006975e-05
8.513999999999999346e+00,1.983477813290150541e-04,8.223203353322931569e-05
8.515000000000000568e+00,2.044082960754401237e-04,8.224470326453245893e-05
8.516000000000000014e+00,2.107875441625813549e-04,8.226058566651390429e-05
8.516999999999999460e+00,2.174467507065311637e-04,8.227969946700215741e-05
8.518000000000000682e+00,2.243496759818498310e-04,8.230205657299657126e-05
8.519000000000000128e+00,2.314626820167590276e-04,8.232766187884781766e-05
8.519999999999999574e+00,2.387546997440682559e-04,8.235651342843771359e-05
8.521000000000000796e+00,2.461971263318572757e-04,8.238860223957946566e-05
8.522000000000000242e+00,2.537636815256109056e-04,8.242391250986836032e-05
8.522999999999999687e+00,2.614302392121538245e-04,8.246242144927314218e-05
8.524000000000000909e+00,2.691746511682759926e-04,8.250409955136467799e-05
8.525000000000000355e+00,2.769765695146499704e-04,8.254891043230255571e-05
8.525999999999999801e+00,2.848172771784249950e-04,8.259681117668214690e-05
8.527000000000001023e+00,2.926795270724608794e-04,8.264775217518634969e-05
8.528000000000000469e+00,3.005473951824541644e-04,8.270167749828141398e-05
8.528999999999999915e+00,3.084061451401552125e-04,8.275852477615237932e-05
8.529999999999999361e+00,3.162421075618350886e-04,8.281822563446299644e-05
8.531000000000000583e+00,3.240425705268820027e-04,8.288070554669263619e-05
8.532000000000000028e+00,3.317956834517634085e-04,8.294588432766614844e-05
8.532999999999999474e+00,3.394903703006792975e-04,8.301367601286009678e-05
8.534000000000000696e+00,3.471162544154961726e-04,8.308398939361505452e-05
8.535000000000000142e+00,3.546635906697111294e-04,8.315672787760449076e-05
8.535999999999999588e+00,3.621232071825216834e-04,8.323179008518383096e-05
8.537000000000000810e+00,3.694864525106725749e-04,8.330906972120264559e-05
8.538000000000000256e+00,3.767451508156298944e-04,8.338845618530251380e-05
8.538999999999999702e+00,3.838915608943420138e-04,8.346983445056488989e-05
8.540000000000000924e+00,3.909183417119640363e-04,8.355308572668122434e-05
8.541000000000000369e+00,3.978185205977779180e-04,8.363808732178250999e-05
8.541999999999999815e+00,4.045854668322044611e-04,8.372471333630875025e-05
8.543000000000001037e+00,4.112128669622352843e-04,8.381283452134489413e-05
8.544000000000000483e+00,4.176947045852831054e-04,8.390231899812725417e-05
8.544999999999999929e+00,4.240252410561527610e-04,8.399303211512012710e-05
8.545999999999999375e+00,4.301990001150998570e-04,8.408483718295366128e-05
8.547000000000000597e+00,4.362107528060537405e-04,8.417759531895123025e-05
8.548000000000000043e+00,4.420555057323390449e-04,8.427116621530500852e-05
8.548999999999999488e+00,4.477284892657937255e-04,8.436540795997879666e-05
8.550000000000000711e+00,4.532251486808929809e-04,8.446017782081979689e-05
8.551000000000000156e+00,4.585411348383960635e-04,8.455533205519449055e-05
8.551999999999999602e+00,4.636722975155765079e-04,8.465072670301823404e-05
8.553000000000000824e+00,4.686146780913281063e-04,8.474621738637153610e-05
8.554000000000000270e+00,4.733645046023160301e-04,8.484166010599408629e-05
8.554999999999999716e+00,4.779181858961756508e-04,8.493691102294234814e-05
8.556000000000000938e+00,4.822723080643633053e-04,8.503182726143359714e-05
8.557000000000000384e+00,4.864236298095877707e-04,8.512626667255493993e-05
8.557999999999999829e+00,4.903690799339180395e-04,8.522008863467184117e-05
8.559000000000001052e+00,4.941057536860800174e-04,8.531315379845476722e-05
8.560000000000000497e+00,4.976309109286704844e-04,8.540532489677704348e-05
8.560999999999999943e+00,5.009419732566726012e-04,8.549646646484312040e-05
8.561999999999999389e+00,5.040365229768291842e-04,8.558644563252360243e-05
8.563000000000000611e+00,5.069123006807750792e-04,8.567513183800213998e-05
8.564000000000000057e+00,5.095672048098536964e-04,8.576239761252860540e-05
8.564999999999999503e+00,5.119992897212849014e-04,8.584811825895400273e-05
8.566000000000000725e+00,5.142067655176776929e-04,8.593217265232648019e-05
8.567000000000000171e+00,5.161879965728693488e-04,8.601444288937937948e-05
8.567999999999999616e+00,5.179415017835854469e-04,8.609481505936657632e-05
8.569000000000000838e+00,5.194659533652706135e-04,8.617317888719791812e-05
8.570000000000000284e+00,5.207601773474009738e-04,8.624942849839631852e-05
8.570999999999999730e+00,5.218231526821788925e-04,8.632346203689122966e-05
8.572000000000000952e+00,5.226540118676905331e-04,8.639518241465387292e-05
8.573000000000000398e+00,5.232520403381484952e-04,8.646449690879102850e-05
8.573999999999999844e+00,5.236166774492299284e-04,8.653131788756422856e-05
8.575000000000001066e+00,5.237475159137789001e-04,8.659556240261321583e-05
8.576000000000000512e+00,5.236443029674294402e-04,8.665715289320213453e-05
8.576999999999999957e+00,5.233069400739630847e-04,8.671601674872351660e-05
8.577999999999999403e+00,5.227354843039252802e-04,8.677208700869948235e-05
8.579000000000000625e+00,5.219301482606431139e-04,8.682530190123595405e-05
8.580000000000000071e+00,5.208913016103143036e-04,8.687560551763895682e-05
8.580999999999999517e+00,5.196194712238414413e-04,8.692294734372304544e-05
8.582000000000000739e+00,5.181153429195885403e-04,8.696728291545658795e-05
8.583000000000000185e+00,5.163797619158595840e-04,8.700857332413441492e-05
8.583999999999999631e+00,5.144137348426355491e-04,8.704678584424813375e-05
8.585000000000000853e+00,5.122184304802345151e-04,8.708189342861436314e-05
8.586000000000000298e+00,5.097951821401866751e-04,8.711387531814248958e-05
8.586999999999999744e+00,5.071454886766778693e-04,8.714271652586607904e-05
8.588000000000000966e+00,5.042710172483139261e-04,8.716840841615007779e-05
8.589000000000000412e+00,5.011736048469189091e-04,8.719094817334993130e-05
8.589999999999999858e+00,4.978552615559932908e-04,8.721033934662167158e-05
8.590999999999999304e+00,4.943181726673363677e-04,8.722659131400494392e-05
8.592000000000000526e+00,4.905647025219150728e-04,8.723971980875025261e-05
8.592999999999999972e+00,4.865973972371810999e-04,8.724974636200779211e-05
8.593999999999999417e+00,4.824189893999051323e-04,8.725669880241780640e-05
8.595000000000000639e+00,4.780324018169544720e-04,8.726061068826414637e-05
8.596000000000000085e+00,4.734407531035953213e-04,8.726152177352109439e-05
8.596999999999999531e+00,4.686473624606394520e-04,8.725947743616685383e-05
8.598000000000000753e+00,4.636557566419445119e-04,8.725452911514098545e-05
8.599000000000000199e+00,4.584696762664846833e-04,8.724673372445754531e-05
8.599999999999999645e+00,4.530930843087535077e-04,8.723615406252097657e-05
8.601000000000000867e+00,4.475301742572918842e-04,8.722285821507739958e-05
8.602000000000000313e+00,4.417853807538409854e-04,8.720691992835432282e-05
8.602999999999999758e+00,4.358633901230496259e-04,8.718841801695865958e-05
8.604000000000000981e+00,4.297691537324596352e-04,8.716743670115882376e-05
8.605000000000000426e+00,4.235079015884680499e-04,8.714406499926971084e-05
8.605999999999999872e+00,4.170851591402982518e-04,8.711839703369933562e-05
8.606999999999999318e+00,4.105067649037982759e-04,8.709053142909960036e-05
8.608000000000000540e+00,4.037788917929834628e-04,8.706057158313464724e-05
8.608999999999999986e+00,3.969080698552187388e-04,8.702862504901152582e-05
8.609999999999999432e+00,3.899012134775507472e-04,8.699480377003611159e-05
8.611000000000000654e+00,3.827656508359878309e-04,8.695922347490805851e-05
8.612000000000000099e+00,3.755091586009905755e-04,8.692200387651055485e-05
8.612999999999999545e+00,3.681400000622567139e-04,8.688326805732731308e-05
8.614000000000000767e+00,3.606669697118828873e-04,8.684314263159794735e-05
8.615000000000000213e+00,3.530994425053237806e-04,8.680175713688985720e-05
8.615999999999999659e+00,3.454474310391524245e-04,8.675924416222880657e-05
8.617000000000000881e+00,3.377216490787987666e-04,8.671573874381324580e-05
8.618000000000000327e+00,3.299335847764813890e-04,8.667137845739810809e-05
8.618999999999999773e+00,3.220955822948841298e-04,8.662630281016123017e-05
8.620000000000000995e+00,3.142209350289332237e-04,8.658065330604901690e-05
8.621000000000000441e+00,3.063239891538259061e-04,8.653457285009733620e-05
8.621999999999999886e+00,2.984202608513214787e-04,8.648820577283239700e-05
8.622999999999999332e+00,2.905265656392031631e-04,8.644169724634656420e-05
8.624000000000000554e+00,2.826611623831724158e-04,8.639519327733120771e-05
8.625000000000000000e+00,2.748439097174333124e-04,8.634884013508578864e-05
8.625999999999999446e+00,2.670964358706306367e-04,8.630278431186114553e-05
8.627000000000000668e+00,2.594423175670882678e-04,8.625717196927541958e-05
8.628000000000000114e+00,2.519072655228330490e-04,8.621214886882255009e-05
8.628999999999999559e+00,2.445193081007872955e-04,8.616785983109787224e-05
8.630000000000000782e+00,2.373089643199113971e-04,8.612444864816963129e-05
8.631000000000000227e+00,2.303093895047736157e-04,8.608205756444491693e-05
8.631999999999999673e+00,2.235564748386799307e-04,8.604082715475493723e-05
8.633000000000000895e+00,2.170888724075919606e-04,8.600089583435647394e-05
8.634000000000000341e+00,2.109479130644020925e-04,8.596239972339830328e-05
8.634999999999999787e+00,2.051773757833273248e-04,8.592547217679660559e-05
8.636000000000001009e+00,1.998230656539042840e-04,8.589024362336534319e-05
8.637000000000000455e+00,1.949321562552744087e-04,8.585684114622893536e-05
8.637999999999999901e+00,1.905522625074101517e-04,8.582538830236645616e-05
8.638999999999999346e+00,1.867302282194758113e-04,8.579600472590561029e-05
8.640000000000000568e+00,1.835106458698189272e-04,8.576880593477198588e-05
8.641000000000000014e+00,1.809341690677184833e-04,8.574390298316391810e-05
8.641999999999999460e+00,1.790357285986914938e-04,8.572140226299162201e-05
8.643000000000000682e+00,1.778428087033536006e-04,8.570140519586359523e-05
8.644000000000000128e+00,1.773739676940973634e-04,8.568400802206379554e-05
8.644999999999999574e+00,1.776377846332580722e-04,8.566930154167472298e-05
8.646000000000000796e+00,1.786323721457020515e-04,8.565737090481442676e-05
8.647000000000000242e+00,1.803455236693482771e-04,8.564829539493982243e-05
8.647999999999999687e+00,1.827554718687620760e-04,8.564214822734498049e-05
8.649000000000000909e+00,1.858321533196339312e-04,8.563899639125153876e-05
8.650000000000000355e+00,1.895388135067840180e-04,8.563890043508660922e-05
8.650999999999999801e+00,1.938337671328350649e-04,8.564191436778149805e-05
8.652000000000001023e+00,1.986721389473642730e-04,8.564808545934380203e-05
8.653000000000000469e+00,2.040074520342430179e-04,8.565745419218452367e-05
8.653999999999999915e+00,2.097929755781912698e-04,8.567005407218630168e-05
8.654999999999999361e+00,2.159827962008772624e-04,8.568591164498436000e-05
8.656000000000000583e+00,2.225326104702773596e-04,8.570504630194856967e-05
8.657000000000000028e+00,2.294002665739734725e-04,8.572747036459682794e-05
8.657999999999999474e+00,2.365460919604950405e-04,8.575318891066867387e-05
8.659000000000000696e+00,2.439330533233189833e-04,8.578219990749596559e-05
8.660000000000000142e+00,2.515267882755405624e-04,8.581449404902970256e-05
8.660999999999999588e+00,2.592955482766162636e-04,8.585005495747926804e-05
8.662000000000000810e+00,2.672100800772337281e-04,8.588885902546171359e-05
8.663000000000000256e+00,2.752434720962006675e-04,8.593087568416488207e-05
8.663999999999999702e+00,2.833709804065593957e-04,8.597606725993391476e-05
8.665000000000000924e+00,2.915698496726204427e-04,8.602438929544158779e-05
8.666000000000000369e+00,2.998191346611750029e-04,8.607579041354188759e-05
8.666999999999999815e+00,3.080995308162477742e-04,8.613021270021080096e-05
8.668000000000001037e+00,3.163932141890836696e-04,8.618759158194186029e-05
8.669000000000000483e+00,3.246836954444873519e-04,8.624785626092815822e-05
8.669999999999999929e+00,3.329556855325384096e-04,8.631092959133760030e-05
8.670999999999999375e+00,3.411949760433054908e-04,8.637672857318867854e-05
8.672000000000000597e+00,3.493883305285983704e-04,8.644516425109941915e-05
8.673000000000000043e+00,3.575233890846892166e-04,8.651614224358803904e-05
8.673999999999999488e+00,3.655885822850368891e-04,8.658956263100109504e-05
8.675000000000000711e+00,3.735730563793177006e-04,8.666532054155676916e-05
8.676000000000000156e+00,3.814666057645305064e-04,8.674330606218225040e-05
8.676999999999999602e+00,3.892596149643541602e-04,8.682340484829043591e-05
8.678000000000000824e+00,3.969430060776153778e-04,8.690549800972874718e-05
8.679000000000000270e+00,4.045081939244606745e-04,8.698946278609468710e-05
8.679999999999999716e+00,4.119470450843179163e-04,8.707517244490255745e-05
8.681000000000000938e+00,4.192518434893556609e-04,8.716249695734119428e-05
8.682000000000000384e+00,4.264152586348572672e-04,8.725130288934077397e-05
8.682999999999999829e+00,4.334303190291265780e-04,8.734145412911531047e-05
8.684000000000001052e+00,4.402903874266384334e-04,8.743281176606087764e-05
8.685000000000000497e+00,4.469891405130813262e-04,8.752523483944729947e-05
8.685999999999999943e+00,4.535205496205274838e-04,8.761858020033868797e-05
8.686999999999999389e+00,4.598788652479588834e-04,8.771270327251254860e-05
8.688000000000000611e+00,4.660586018808948305e-04,8.780745791146716184e-05
8.689000000000000057e+00,4.720545261025421366e-04,8.790269719967216727e-05
8.689999999999999503e+00,4.778616448781911551e-04,8.799827327101696019e-05
8.691000000000000725e+00,4.834751965225984622e-04,8.809403810603337105e-05
8.692000000000000171e+00,4.888906413438464825e-04,8.818984336359473187e-05
8.692999999999999616e+00,4.941036549582460266e-04,8.828554117448693633e-05
8.694000000000000838e+00,4.991101208829654048e-04,8.838098395412422384e-05
8.695000000000000284e+00,5.039061255981529003e-04,8.847602520198042015e-05
8.695999999999999730e+00,5.084879527090075627e-04,8.857051929456663118e-05
8.697000000000000952e+00,5.128520792666749857e-04,8.866432229440690505e-05
8.698000000000000398e+00,5.169951712530064785e-04,8.875729170358328960e-05
8.698999999999999844e+00,5.209140809331600560e-04,8.884928727858591865e-05
8.700000000000001066e+00,5.246058432327105813e-04,8.894017077839207783e-05
8.701000000000000512e+00,5.280676740001536600e-04,8.902980676126001495e-05
8.701999999999999957e+00,5.312969670950636481e-04,8.911806231077048536e-05
8.702999999999999403e+00,5.342912933492551496e-04,8.920480782745333610e-05
8.704000000000000625e+00,5.370483982597525812e-04,8.928991672884563119e-05
8.705000000000000071e+00,5.395662014810402975e-04,8.937326623313079639e-05
8.705999999999999517e+00,5.418427950148049180e-04,8.945473704414952268e-05
8.707000000000000739e+00,5.438764430762106986e-04,8.953421411880332231e-05
8.708000000000000185e+00,5.456655807026636633e-04,8.961158632771896776e-05
8.708999999999999631e+00,5.472088139970993081e-04,8.968674721253576388e-05
8.710000000000000853e+00,5.485049190562559093e-04,8.975959462211857156e-05
8.711000000000000298e+00,5.495528425497910301e-04,8.983003145463301870e-05
8.711999999999999744e+00,5.503517008891849367e-04,8.989796526802737052e-05
8.713000000000000966e+00,5.509007810046938607e-04,8.996330901748136855e-05
8.714000000000000412e+00,5.511995398905555942e-04,9.002598064140102899e-05
8.714999999999999858e+00,5.512476056111312740e-04,9.008590376623065168e-05
8.715999999999999304e+00,5.510447769808130133e-04,9.014300728562878639e-05
8.717000000000000526e+00,5.505910248891348214e-04,9.019722604098434182e-05
8.717999999999999972e+00,5.498864922250785948e-04,9.024850037908412200e-05
8.718999999999999417e+00,5.489314954259998190e-04,9.029677681880982998e-05
8.720000000000000639e+00,5.477265246145888652e-04,9.034200758435469039e-05
8.721000000000000085e+00,5.462722453601189312e-04,9.038415124706907563e-05
8.721999999999999531e+00,5.445694992897866628e-04,9.042317224458889700e-05
8.723000000000000753e+00,5.426193061152582943e-04,9.045904149750129950e-05
8.724000000000000199e+00,5.404228644172007255e-04,9.049173590937209413e-05
8.724999999999999645e+00,5.379815541063841331e-04,9.052123895768581516e-05
8.726000000000000867e+00,5.352969376319117751e-04,9.054754018003961368e-05
8.727000000000000313e+00,5.323707628542681449e-04,9.057063574323510966e-05
8.727999999999999758e+00,5.292049648243842561e-04,9.059052790823073206e-05
8.729000000000000981e+00,5.258016691263116531e-04,9.060722556445231096e-05
8.730000000000000426e+00,5.221631941903586392e-04,9.062074369301355379e-05
8.730999999999999872e+00,5.182920554164271477e-04,9.063110387078682944e-05
8.731999999999999318e+00,5.141909682596913734e-04,9.063833371577020924e-05
8.733000000000000540e+00,5.098628531442038611e-04,9.064246736173818119e-05
8.733999999999999986e+00,5.053108395527503710e-04,9.064354488778656274e-05
8.734999999999999432e+00,5.005382720639474587e-04,9.064161276504762116e-05
8.736000000000000654e+00,4.955487156448956177e-04,9.063672328306735416e-05
8.737000000000000099e+00,4.903459630401328781e-04,9.062893495715299897e-05
8.737999999999999545e+00,4.849340416521570000e-04,9.061831193716135535e-05
8.739000000000000767e+00,4.793172226645837572e-04,9.060492439539822847e-05
8.740000000000000213e+00,4.735000299771231769e-04,9.058884792523307300e-05
8.740999999999999659e+00,4.674872516458980672e-04,9.057016387943470298e-05
8.742000000000000881e+00,4.612839513553234532e-04,9.054895876811686116e-05
8.743000000000000327e+00,4.548954827356635369e-04,9.052532457327792730e-05
8.743999999999999773e+00,4.483275041980434969e-04,9.049935813882839649e-05
8.745000000000000995e+00,4.415859970292655527e-04,9.047116144376555048e-05
8.746000000000000441e+00,4.346772844770031645e-04,9.044084097529552716e-05
8.746999999999999886e+00,4.276080547168414122e-04,9.040850797607565134e-05
8.747999999999999332e+00,4.203853855075002791e-04,9.037427782238540330e-05
8.749000000000000554e+00,4.130167734283841539e-04,9.033827022671269834e-05
8.750000000000000000e+00,4.055101656921623410e-04,9.030060861614127557e-05
8.750999999999999446e+00,3.978739975113119174e-04,9.026142029498441198e-05
8.752000000000000668e+00,3.901172331862440149e-04,9.022083582026002233e-05
8.753000000000000114e+00,3.822494139211876142e-04,9.017898913501701957e-05
8.753999999999999559e+00,3.742807107556464508e-04,9.013601694553692546e-05
8.755000000000000782e+00,3.662219858225693723e-04,9.009205881496933771e-05
8.756000000000000227e+00,3.580848604629639515e-04,9.004725654018049723e-05
8.756999999999999673e+00,3.498817933448265393e-04,9.000175421428447222e-05
8.758000000000000895e+00,3.416261675071335826e-04,8.995569761171535821e-05
8.759000000000000341e+00,3.333323894120909380e-04,8.990923421482698572e-05
8.759999999999999787e+00,3.250159988675449421e-04,8.986251260631847760e-05
8.761000000000001009e+00,3.166937928603231838e-04,8.981568246204020165e-05
8.762000000000000455e+00,3.083839617519809704e-04,8.976889395232638767e-05
8.762999999999999901e+00,3.001062401299609624e-04,8.972229770612344466e-05
8.763999999999999346e+00,2.918820698410792987e-04,8.967604422893704109e-05
8.765000000000000568e+00,2.837347756674780063e-04,8.963028383050301276e-05
8.766000000000000014e+00,2.756897489097441924e-04,8.958516606312834005e-05
8.766999999999999460e+00,2.677746354294351181e-04,8.954083962434189524e-05
8.768000000000000682e+00,2.600195187562037431e-04,8.949745181114440609e-05
8.769000000000000128e+00,2.524570881287605678e-04,8.945514840316228010e-05
8.769999999999999574e+00,2.451227734257037058e-04,8.941407313466036397e-05
8.771000000000000796e+00,2.380548265129195146e-04,8.937436755322672075e-05
8.772000000000000242e+00,2.312943186906638092e-04,8.933617052818190719e-05
8.772999999999999687e+00,2.248850199863590296e-04,8.929961808767575412e-05
8.774000000000000909e+00,2.188731181748453331e-04,8.926484295908655752e-05
8.775000000000000355e+00,2.133067342746146290e-04,8.923197438896144371e-05
8.775999999999999801e+00,2.082351920498918326e-04,8.920113771452358397e-05
8.777000000000001023e+00,2.037080113618635799e-04,8.917245417432108270e-05
8.778000000000000469e+00,1.997736155563333764e-04,8.914604051922762494e-05
8.778999999999999915e+00,1.964777785391041119e-04,8.912200881367119266e-05
8.779999999999999361e+00,1.938618812467830723e-04,8.910046609756211422e-05
8.781000000000000583e+00,1.919610967643473900e-04,8.908151417300424579e-05
8.782000000000000028e+00,1.908026664398877932e-04,8.906524930814021482e-05
8.782999999999999474e+00,1.904044517777861358e-04,8.905176203090045593e-05
8.784000000000000696e+00,1.907739389135203753e-04,8.904113688386705128e-05
8.785000000000000142e+00,1.919078261955222114e-04,8.903345221792648926e-05
8.785999999999999588e+00,1.937922515536850314e-04,8.902877999538937851e-05
8.787000000000000810e+00,1.964036259161829208e-04,8.902718558632998153e-05
8.788000000000000256e+00,1.997099604612400086e-04,8.902872764115733132e-05
8.788999999999999702e+00,2.036725190632651726e-04,8.903345788740516973e-05
8.790000000000000924e+00,2.082476118661008904e-04,8.904142105439736567e-05
8.791000000000000369e+00,2.133883584849846280e-04,8.905265468341727424e-05
8.791999999999999815e+00,2.190462917058193606e-04,8.906718912326468975e-05
8.793000000000001037e+00,2.251727167564494586e-04,8.908504733761367887e-05
8.794000000000000483e+00,2.317197922695656757e-04,8.910624495783313510e-05
8.794999999999999929e+00,2.386413315447218195e-04,8.913079012627172441e-05
8.795999999999999375e+00,2.458933522904901406e-04,8.915868359331197742e-05
8.797000000000000597e+00,2.534344115101877146e-04,8.918991856508859200e-05
8.798000000000000043e+00,2.612257714262134563e-04,8.922448089938999640e-05
8.798999999999999488e+00,2.692314357939594970e-04,8.926234895412423636e-05
8.800000000000000711e+00,2.774180958296659587e-04,8.930349381182611486e-05
8.801000000000000156e+00,2.857550131296620753e-04,8.934787916528107285e-05
8.801999999999999602e+00,2.942138661523112072e-04,8.939546162139464056e-05
8.803000000000000824e+00,3.027685753568855873e-04,8.944619057445466522e-05
8.804000000000000270e+00,3.113951221970378712e-04,8.950000857548191151e-05
8.804999999999999716e+00,3.200713680181905803e-04,8.955685122779543923e-05
8.806000000000000938e+00,3.287768816108009346e-04,8.961664760735583404e-05
8.807000000000000384e+00,3.374927758414067447e-04,8.967932015948733401e-05
8.807999999999999829e+00,3.462015581624928160e-04,8.974478518129258336e-05
8.809000000000001052e+00,3.548869928950325802e-04,8.981295273297099340e-05
8.810000000000000497e+00,3.635339781028090094e-04,8.988372716448298535e-05
8.810999999999999943e+00,3.721284336344826498e-04,8.995700703137136814e-05
8.811999999999999389e+00,3.806572026040150108e-04,9.003268565895990150e-05
8.813000000000000611e+00,3.891079623952789480e-04,9.011065108042155369e-05
8.814000000000000057e+00,3.974691471230680810e-04,9.019078665280644139e-05
8.814999999999999503e+00,4.057298777044819203e-04,9.027297096615737645e-05
8.816000000000000725e+00,4.138799014937629664e-04,9.035707850623275349e-05
8.817000000000000171e+00,4.219095375981176494e-04,9.044297957689365281e-05
8.817999999999999616e+00,4.298096301456156101e-04,9.053054098508958635e-05
8.819000000000000838e+00,4.375715057183993833e-04,9.061962596016685941e-05
8.820000000000000284e+00,4.451869372934282856e-04,9.071009487698482613e-05
8.820999999999999730e+00,4.526481111181658232e-04,9.080180515699869071e-05
8.822000000000000952e+00,4.599475988624894302e-04,9.089461202021884749e-05
8.823000000000000398e+00,4.670783318710372729e-04,9.098836837858230778e-05
8.823999999999999844e+00,4.740335798511967954e-04,9.108292559930747910e-05
8.825000000000001066e+00,4.808069305927458381e-04,9.117813340717823532e-05
8.826000000000000512e+00,4.873922736980518104e-04,9.127384065225538617e-05
8.826999999999999957e+00,4.937837848250003700e-04,9.136989518223417883e-05
8.827999999999999403e+00,4.999759131890461330e-04,9.146614464076446177e-05
8.829000000000000625e+00,5.059633692224409316e-04,9.156243632127789727e-05
8.830000000000000071e+00,5.117411149784112509e-04,9.165861798268318337e-05
8.830999999999999517e+00,5.173043545152933211e-04,9.175453767295355318e-05
8.832000000000000739e+00,5.226485268112264927e-04,9.185004453278586192e-05
8.833000000000000185e+00,5.277692980145062829e-04,9.194498862743326762e-05
8.833999999999999631e+00,5.326625561482739623e-04,9.203922175091886046e-05
8.835000000000000853e+00,5.373244051444607799e-04,9.213259721448196062e-05
8.836000000000000298e+00,5.417511609271567297e-04,9.222497065959167455e-05
8.836999999999999744e+00,5.459393466062877846e-04,9.231619983742116241e-05
8.838000000000000966e+00,5.498856897475065718e-04,9.240614540772035192e-05
8.839000000000000412e+00,5.535871186846089316e-04,9.249467068391098164e-05
8.839999999999999858e+00,5.570407605916599322e-04,9.258164243736186712e-05
8.840999999999999304e+00,5.602439385522866525e-04,9.266693062062039753e-05
8.842000000000000526e+00,5.631941703949615297e-04,9.275040914846424548e-05
8.842999999999999972e+00,5.658891663543907415e-04,9.283195561206993636e-05
8.843999999999999417e+00,5.683268285122537776e-04,9.291145204963931735e-05
8.845000000000000639e+00,5.705052490087812733e-04,9.298878461803709806e-05
8.846000000000000085e+00,5.724227098808551102e-04,9.306384435840430759e-05
8.846999999999999531e+00,5.740776817361278221e-04,9.313652685181130701e-05
8.848000000000000753e+00,5.754688239816081914e-04,9.320673296183190951e-05
8.849000000000000199e+00,5.765949838019079291e-04,9.327436847183967115e-05
8.849999999999999645e+00,5.774551967541954487e-04,9.333934479951147458e-05
8.851000000000000867e+00,5.780486861222863251e-04,9.340157861462615137e-05
8.852000000000000313e+00,5.783748637336276867e-04,9.346099254406149649e-05
8.852999999999999758e+00,5.784333295605959858e-04,9.351751476331744066e-05
8.854000000000000981e+00,5.782238729062541115e-04,9.357107967085098721e-05
8.855000000000000426e+00,5.777464722648026439e-04,9.362162746115508614e-05
8.855999999999999872e+00,5.770012967481315475e-04,9.366910478344301770e-05
8.856999999999999318e+00,5.759887063137775817e-04,9.371346428637986558e-05
8.858000000000000540e+00,5.747092534046096494e-04,9.375466525847975729e-05
8.858999999999999986e+00,5.731636834524263951e-04,9.379267315190690927e-05
8.859999999999999432e+00,5.713529369111655263e-04,9.382746019889821637e-05
8.861000000000000654e+00,5.692781501324584333e-04,9.385900491256264969e-05
8.862000000000000099e+00,5.669406578238220425e-04,9.388729266640957099e-05
8.862999999999999545e+00,5.643419942476686751e-04,9.391231519936539237e-05
8.864000000000000767e+00,5.614838961007672562e-04,9.393407115780608673e-05
8.865000000000000213e+00,5.583683043651421979e-04,9.395256556880555825e-05
8.865999999999999659e+00,5.549973676821164147e-04,9.396781037376105946e-05
8.867000000000000881e+00,5.513734447715789092e-04,9.397982388438221512e-05
8.868000000000000327e+00,5.474991086011172592e-04,9.398863127408428456e-05
8.868999999999999773e+00,5.433771496147417638e-04,9.399426401981238232e-05
8.870000000000000995e+00,5.390105807426695886e-04,9.399676036330210580e-05
8.871000000000000441e+00,5.344026415882217971e-04,9.399616474724113062e-05
8.871999999999999886e+00,5.295568045275553986e-04,9.399252824002564562e-05
8.872999999999999332e+00,5.244767803120886640e-04,9.398590795026327501e-05
8.874000000000000554e+00,5.191665255589738865e-04,9.397636742556884806e-05
8.875000000000000000e+00,5.136302497980449336e-04,9.396397605717197066e-05
8.875999999999999446e+00,5.078724248770167399e-04,9.394880944401515417e-05
8.877000000000000668e+00,5.018977941362921628e-04,9.393094878515568288e-05
8.878000000000000114e+00,4.957113840544710845e-04,9.391048119719710638e-05
8.878999999999999559e+00,4.893185160988612181e-04,9.388749910439660997e-05
8.880000000000000782e+00,4.827248213472713051e-04,9.386210053225308521e-05
8.881000000000000227e+00,4.759362556890646932e-04,9.383438848306185085e-05
8.881999999999999673e+00,4.689591183240849259e-04,9.380447118559225082e-05
8.883000000000000895e+00,4.618000713361647348e-04,9.377246146414992866e-05
8.884000000000000341e+00,4.544661631123307123e-04,9.373847695340651416e-05
8.884999999999999787e+00,4.469648535846926728e-04,9.370263946740154846e-05
8.886000000000001009e+00,4.393040439880979480e-04,9.366507518174635894e-05
8.887000000000000455e+00,4.314921093426049114e-04,9.362591398760453933e-05
8.887999999999999901e+00,4.235379365265531742e-04,9.358528963509321825e-05
8.888999999999999346e+00,4.154509660936352546e-04,9.354333909373998028e-05
8.890000000000000568e+00,4.072412408545742130e-04,9.350020265664653264e-05
8.891000000000000014e+00,3.989194597349226775e-04,9.345602330142707985e-05
8.891999999999999460e+00,3.904970398309437853e-04,9.341094676098498728e-05
8.893000000000000682e+00,3.819861854553103543e-04,9.336512088552774153e-05
8.894000000000000128e+00,3.733999672913102625e-04,9.331869567414498919e-05
8.894999999999999574e+00,3.647524103933859211e-04,9.327182264414019485e-05
8.896000000000000796e+00,3.560585941862575137e-04,9.322465483153162384e-05
8.897000000000000242e+00,3.473347634913178891e-04,9.317734616666796825e-05
8.897999999999999687e+00,3.385984533322959774e-04,9.313005143971825957e-05
8.899000000000000909e+00,3.298686261347041774e-04,9.308292569092669060e-05
8.900000000000000355e+00,3.211658235639906506e-04,9.303612414852377227e-05
8.900999999999999801e+00,3.125123307432532932e-04,9.298980162705263418e-05
8.902000000000001023e+00,3.039323530694581946e-04,9.294411243664426074e-05
8.903000000000000469e+00,2.954522012122716467e-04,9.289920980031585250e-05
8.903999999999999915e+00,2.871004812331613243e-04,9.285524573949608513e-05
8.904999999999999361e+00,2.789082804259102153e-04,9.281237051694099971e-05
8.906000000000000583e+00,2.709093393884341359e-04,9.277073248886846400e-05
8.907000000000000028e+00,2.631401932362415473e-04,9.273047757848134752e-05
8.907999999999999474e+00,2.556402618561272344e-04,9.269174911153275800e-05
8.909000000000000696e+00,2.484518603312487438e-04,9.265468731257107179e-05
8.910000000000000142e+00,2.416200965333220336e-04,9.261942913080662950e-05
8.910999999999999588e+00,2.351926143384540846e-04,9.258610776837031568e-05
8.912000000000000810e+00,2.292191400167661007e-04,9.255485248597073952e-05
8.913000000000000256e+00,2.237507886928059061e-04,9.252578817333623434e-05
8.913999999999999702e+00,2.188390977836232089e-04,9.249903515206818309e-05
8.915000000000000924e+00,2.145347726068150621e-04,9.247470878559451628e-05
8.916000000000000369e+00,2.108861615606162578e-04,9.245291926417336986e-05
8.916999999999999815e+00,2.079375196677028022e-04,9.243377127134143106e-05
8.918000000000001037e+00,2.057271680657423980e-04,9.241736377057039470e-05
8.919000000000000483e+00,2.042857018576777026e-04,9.240378971341719398e-05
8.919999999999999929e+00,2.036344271501300002e-04,9.239313582898748341e-05
8.920999999999999375e+00,2.037842089073209795e-04,9.238548239157562262e-05
8.922000000000000597e+00,2.047348751711047571e-04,9.238090300765226164e-05
8.923000000000000043e+00,2.064752575901404250e-04,9.237946443760736842e-05
8.923999999999999488e+00,2.089838605499650152e-04,9.238122640197572125e-05
8.925000000000000711e+00,2.122300693691768448e-04,9.238624145400646677e-05
8.926000000000000156e+00,2.161757429892869936e-04,9.239455480267348502e-05
8.926999999999999602e+00,2.207770098499455295e-04,9.240620424542251839e-05
8.928000000000000824e+00,2.259860879569578938e-04,9.242121998323921366e-05
8.929000000000000270e+00,2.317529852884423597e-04,9.243962464450261336e-05
8.929999999999999716e+00,2.380269789355289264e-04,9.246143311611871576e-05
8.931000000000000938e+00,2.447578229237575270e-04,9.248665260168515681e-05
8.932000000000000384e+00,2.518966710097531752e-04,9.251528249257900255e-05
8.932999999999999829e+00,2.593967342509170197e-04,9.254731449922304419e-05
8.934000000000001052e+00,2.672137057762020529e-04,9.258273250275478425e-05
8.935000000000000497e+00,2.753059974726944966e-04,9.262151278042385545e-05
8.935999999999999943e+00,2.836348291349948219e-04,9.266362388176827209e-05
8.936999999999999389e+00,2.921642113813532611e-04,9.270902688366147151e-05
8.938000000000000611e+00,3.008608526466689435e-04,9.275767528381511913e-05
8.939000000000000057e+00,3.096940193497860487e-04,9.280951535285729762e-05
8.939999999999999503e+00,3.186353668160768092e-04,9.286448603758466118e-05
8.941000000000000725e+00,3.276587585327090150e-04,9.292251933956679642e-05
8.942000000000000171e+00,3.367400814758765332e-04,9.298354025419027554e-05
8.942999999999999616e+00,3.458570673900295163e-04,9.304746720972380887e-05
8.944000000000000838e+00,3.549891217191631222e-04,9.311421199400987431e-05
8.945000000000000284e+00,3.641171655066587900e-04,9.318368027205112508e-05
8.945999999999999730e+00,3.732234889094315495e-04,9.325577152623462413e-05
8.947000000000000952e+00,3.822916193384250441e-04,9.333037960570653103e-05
8.948000000000000398e+00,3.913062011858700574e-04,9.340739266906501054e-05
8.948999999999999844e+00,4.002528893974978451e-04,9.348669378808184083e-05
8.950000000000001066e+00,4.091182532363805231e-04,9.356816090315365759e-05
8.951000000000000512e+00,4.178896920129465220e-04,9.365166746097704741e-05
8.951999999999999957e+00,4.265553590199944634e-04,9.373708236622743228e-05
8.952999999999999403e+00,4.351040956961830879e-04,9.382427066096528086e-05
8.954000000000000625e+00,4.435253720256720480e-04,9.391309346663936951e-05
8.955000000000000071e+00,4.518092352429607553e-04,9.400340870610265388e-05
8.955999999999999517e+00,4.599462633862375473e-04,9.409507104174202798e-05
8.957000000000000739e+00,4.679275256554562092e-04,9.418793261016340985e-05
8.958000000000000185e+00,4.757445461179846059e-04,9.428184296323761145e-05
8.958999999999999631e+00,4.833892731278674666e-04,9.437664982717697813e-05
8.960000000000000853e+00,4.908540510750842526e-04,9.447219902343850328e-05
8.961000000000000298e+00,4.981315968118805873e-04,9.456833524558174938e-05
8.961999999999999744e+00,5.052149775382014591e-04,9.466490197621198199e-05
8.963000000000000966e+00,5.120975927195757721e-04,9.476174228614468308e-05
8.964000000000000412e+00,5.187731568720798216e-04,9.485869871305646682e-05
8.964999999999999858e+00,5.252356856791916837e-04,9.495561407005514163e-05
8.965999999999999304e+00,5.314794824385689776e-04,9.505233132358992612e-05
8.967000000000000526e+00,5.374991274869583661e-04,9.514869440967519245e-05
8.967999999999999972e+00,5.432894676757754615e-04,9.524454807449623996e-05
8.968999999999999417e+00,5.488456083814301483e-04,9.533973869353987943e-05
8.970000000000000639e+00,5.541629051193561716e-04,9.543411410496512232e-05
8.971000000000000085e+00,5.592369576144526431e-04,9.552752441776844240e-05
8.971999999999999531e+00,5.640636032577280154e-04,9.561982182105296241e-05
8.973000000000000753e+00,5.686389126159259715e-04,9.571086140245821004e-05
8.974000000000000199e+00,5.729591843831203721e-04,9.580050092118449372e-05
8.974999999999999645e+00,5.770209422817526536e-04,9.588860160400699553e-05
8.976000000000000867e+00,5.808209309577347422e-04,9.597502791495654876e-05
8.977000000000000313e+00,5.843561137730985408e-04,9.605964834354052630e-05
8.977999999999999758e+00,5.876236696861778311e-04,9.614233514543113056e-05
8.979000000000000981e+00,5.906209918396149216e-04,9.622296511034214963e-05
8.980000000000000426e+00,5.933456851895921357e-04,9.630141927244891106e-05
8.980999999999999872e+00,5.957955657035743542e-04,9.637758367995994421e-05
8.981999999999999318e+00,5.979686584913794165e-04,9.645134907700695346e-05
8.983000000000000540e+00,5.998631975857511046e-04,9.652261164401819773e-05
8.983999999999999986e+00,6.014776245287526074e-04,9.659127266216052015e-05
8.984999999999999432e+00,6.028105885250732493e-04,9.665723924457089744e-05
8.986000000000000654e+00,6.038609454949283445e-04,9.672042396821918368e-05
8.987000000000000099e+00,6.046277587007752160e-04,9.678074557450490388e-05
8.987999999999999545e+00,6.051102980599533041e-04,9.683812858268940106e-05
8.989000000000000767e+00,6.053080409889325568e-04,9.689250397539758111e-05
8.990000000000000213e+00,6.052206721968992264e-04,9.694380878997152951e-05
8.990999999999999659e+00,6.048480848665181708e-04,9.699198677764605202e-05
8.992000000000000881e+00,6.041903806740790651e-04,9.703698796067450317e-05
8.993000000000000327e+00,6.032478713712835115e-04,9.707876926517367759e-05
8.993999999999999773e+00,6.020210791912251934e-04,9.711729407562085480e-05
8.995000000000000995e+00,6.005107386430668043e-04,9.715253284194548728e-05
8.996000000000000441e+00,5.987177973120640486e-04,9.718446258817349222e-05
8.996999999999999886e+00,5.966434181794803013e-04,9.721306749832887221e-05
8.997999999999999332e+00,5.942889807884930639e-04,9.723833842132455327e-05
8.999000000000000554e+00,5.916560839631817593e-04,9.726027341625757133e-05
9.000000000000000000e+00,5.887465475131527801e-04,9.727887723995619915e-05
9.000999999999999446e+00,5.855624155535395789e-04,9.729416186237236253e-05
9.002000000000000668e+00,5.821059588578550653e-04,9.730614592910318559e-05
9.003000000000000114e+00,5.783796788089482464e-04,9.731485524745018168e-05
9.003999999999999559e+00,5.743863105009199780e-04,9.732032223900450587e-05
9.005000000000000782e+00,5.701288275839484603e-04,9.732258638647461554e-05
9.006000000000000227e+00,5.656104464094654106e-04,9.732169366840711007e-05
9.006999999999999673e+00,5.608346319040478228e-04,9.731769698447645780e-05
9.008000000000000895e+00,5.558051028702428505e-04,9.731065556135144832e-05
9.009000000000000341e+00,5.505258393297710008e-04,9.730063533941041558e-05
9.009999999999999787e+00,5.450010894262184193e-04,9.728770837656182781e-05
9.011000000000001009e+00,5.392353783881995676e-04,9.727195319455473796e-05
9.012000000000000455e+00,5.332335174161698414e-04,9.725345417362863602e-05
9.012999999999999901e+00,5.270006149988622907e-04,9.723230185963697048e-05
9.013999999999999346e+00,5.205420883061984312e-04,9.720859233920731461e-05
9.015000000000000568e+00,5.138636772946776274e-04,9.718242752043465462e-05
9.016000000000000014e+00,5.069714594051300894e-04,9.715391449797533508e-05
9.016999999999999460e+00,4.998718673913055219e-04,9.712316578520694484e-05
9.018000000000000682e+00,4.925717081123602223e-04,9.709029868240149144e-05
9.019000000000000128e+00,4.850781850874738370e-04,9.705543547166512798e-05
9.019999999999999574e+00,4.773989227961208471e-04,9.701870276178198012e-05
9.021000000000000796e+00,4.695419952091018918e-04,9.698023165525596870e-05
9.022000000000000242e+00,4.615159569566073964e-04,9.694015709939698500e-05
9.022999999999999687e+00,4.533298798364954175e-04,9.689861800228308935e-05
9.024000000000000909e+00,4.449933928652734889e-04,9.685575657930451635e-05
9.025000000000000355e+00,4.365167287409140416e-04,9.681171844455525009e-05
9.025999999999999801e+00,4.279107753477088215e-04,9.676665194408706891e-05
9.027000000000001023e+00,4.191871350887782272e-04,9.672070820833314627e-05
9.028000000000000469e+00,4.103581908278312288e-04,9.667404049833630921e-05
9.028999999999999915e+00,4.014371814175799998e-04,9.662680422046753003e-05
9.029999999999999361e+00,3.924382857394676221e-04,9.657915627376690139e-05
9.031000000000000583e+00,3.833767182901321770e-04,9.653125502979377959e-05
9.032000000000000028e+00,3.742688352525912416e-04,9.648325968945807942e-05
9.032999999999999474e+00,3.651322539772883648e-04,9.643533022869522659e-05
9.034000000000000696e+00,3.559859847025408758e-04,9.638762676939675639e-05
9.035000000000000142e+00,3.468505768152225946e-04,9.634030949612878752e-05
9.035999999999999588e+00,3.377482778248771102e-04,9.629353803428542663e-05
9.037000000000000810e+00,3.287032058794050636e-04,9.624747134028788730e-05
9.038000000000000256e+00,3.197415322450036725e-04,9.620226710321173901e-05
9.038999999999999702e+00,3.108916717796375486e-04,9.615808161029795666e-05
9.040000000000000924e+00,3.021844737972040448e-04,9.611506916506662901e-05
9.041000000000000369e+00,2.936534061391561624e-04,9.607338193133023072e-05
9.041999999999999815e+00,2.853347180803388321e-04,9.603316938566367833e-05
9.043000000000001037e+00,2.772675654613928654e-04,9.599457813610957240e-05
9.044000000000000483e+00,2.694940733969431509e-04,9.595775140182912063e-05
9.044999999999999929e+00,2.620593075133731431e-04,9.592282882066548156e-05
9.045999999999999375e+00,2.550111162830643154e-04,9.588994596891812334e-05
9.047000000000000597e+00,2.483998038093109461e-04,9.585923415764342108e-05
9.048000000000000043e+00,2.422775883380866074e-04,9.583081998275114178e-05
9.048999999999999488e+00,2.366978072535652503e-04,9.580482512042823372e-05
9.050000000000000711e+00,2.317138396250680217e-04,9.578136592162596363e-05
9.051000000000000156e+00,2.273777412186607646e-04,9.576055320111564464e-05
9.051999999999999602e+00,2.237386205652213257e-04,9.574249188375206501e-05
9.053000000000000824e+00,2.208408296751072962e-04,9.572728079133514323e-05
9.054000000000000270e+00,2.187220902202151665e-04,9.571501234429306913e-05
9.054999999999999716e+00,2.174117172388506777e-04,9.570577234590545808e-05
9.056000000000000938e+00,2.169291245498400150e-04,9.569963974669106724e-05
9.057000000000000384e+00,2.172827860525797271e-04,9.569668643755951736e-05
9.057999999999999829e+00,2.184697849620410848e-04,9.569697706303259967e-05
9.059000000000001052e+00,2.204760090362304715e-04,9.570056883446613840e-05
9.060000000000000497e+00,2.232769654231022013e-04,9.570751141154470120e-05
9.060999999999999943e+00,2.268391071963208043e-04,9.571784671974785559e-05
9.061999999999999389e+00,2.311215107310684246e-04,9.573160889106734951e-05
9.063000000000000611e+00,2.360777187748739400e-04,9.574882409178852151e-05
9.064000000000000057e+00,2.416575784157144616e-04,9.576951054693285271e-05
9.064999999999999503e+00,2.478089350805056713e-04,9.579367839027359886e-05
9.066000000000000725e+00,2.544790936881004642e-04,9.582132974160556462e-05
9.067000000000000171e+00,2.616160004579157661e-04,9.585245856909997274e-05
9.067999999999999616e+00,2.691691412477352258e-04,9.588705083937667953e-05
9.069000000000000838e+00,2.770901749689602916e-04,9.592508440752315366e-05
9.070000000000000284e+00,2.853333405102343487e-04,9.596652923141739324e-05
9.070999999999999730e+00,2.938556775948562936e-04,9.601134726622613687e-05
9.072000000000000952e+00,3.026171062156354959e-04,9.605949274940857373e-05
9.073000000000000398e+00,3.115804003048976774e-04,9.611091212592048829e-05
9.073999999999999844e+00,3.207110902861881390e-04,9.616554439708676185e-05
9.075000000000001066e+00,3.299773178658439048e-04,9.622332104821546830e-05
9.076000000000000512e+00,3.393496652540494590e-04,9.628416644893868605e-05
9.076999999999999957e+00,3.488009705865442625e-04,9.634799782080420434e-05
9.077999999999999403e+00,3.583061426044877561e-04,9.641472570014133928e-05
9.079000000000000625e+00,3.678419788177955782e-04,9.648425388465934195e-05
9.080000000000000071e+00,3.773869939875472272e-04,9.655647996559746024e-05
9.080999999999999517e+00,3.869212590637370738e-04,9.663129530308227030e-05
9.082000000000000739e+00,3.964262545192547005e-04,9.670858558485660229e-05
9.083000000000000185e+00,4.058847354728657339e-04,9.678823080500323828e-05
9.083999999999999631e+00,4.152806112549830664e-04,9.687010589496358704e-05
9.085000000000000853e+00,4.245988362175336290e-04,9.695408069879868417e-05
9.086000000000000298e+00,4.338253134493244264e-04,9.704002061696461671e-05
9.086999999999999744e+00,4.429468077061435565e-04,9.712778660351434649e-05
9.088000000000000966e+00,4.519508694875729320e-04,9.721723586853377131e-05
9.089000000000000412e+00,4.608257666116989735e-04,9.730822183455686543e-05
9.089999999999999858e+00,4.695604248616009756e-04,9.740059487601722963e-05
9.090999999999999304e+00,4.781443743661929475e-04,9.749420228745616648e-05
9.092000000000000526e+00,4.865677035743171661e-04,9.758888903350847427e-05
9.092999999999999972e+00,4.948210172590826158e-04,9.768449772672526776e-05
9.093999999999999417e+00,5.028954009020498951e-04,9.778086939279717659e-05
9.095000000000000639e+00,5.107823880415979755e-04,9.787784340940284904e-05
9.096000000000000085e+00,5.184739326808809673e-04,9.797525831604132361e-05
9.096999999999999531e+00,5.259623837717615925e-04,9.807295174107653912e-05
9.098000000000000753e+00,5.332404640002639216e-04,9.817076120760812638e-05
9.099000000000000199e+00,5.403012498297062689e-04,9.826852404922296338e-05
9.099999999999999645e+00,5.471381552118755433e-04,9.836607822438138567e-05
9.101000000000000867e+00,5.537449160117331563e-04,9.846326221098856751e-05
9.102000000000000313e+00,5.601155775183002446e-04,9.855991582690158204e-05
9.102999999999999758e+00,5.662444821702700007e-04,9.865588010800390101e-05
9.104000000000000981e+00,5.721262601480934466e-04,9.875099812190541360e-05
9.105000000000000426e+00,5.777558198171351854e-04,9.884511481456106333e-05
9.105999999999999872e+00,5.831283405007387476e-04,9.893807783673356636e-05
9.106999999999999318e+00,5.882392649848178917e-04,9.902973736937367981e-05
9.108000000000000540e+00,5.930842942753670024e-04,9.911994692200146032e-05
9.108999999999999986e+00,5.976593817150646724e-04,9.920856313871883269e-05
9.109999999999999432e+00,6.019607290313510380e-04,9.929544660345650448e-05
9.111000000000000654e+00,6.059847818520205757e-04,9.938046160890297146e-05
9.112000000000000099e+00,6.097282269861718567e-04,9.946347693620634150e-05
9.112999999999999545e+00,6.131879887398830001e-04,9.954436561760915338e-05
9.114000000000000767e+00,6.163612271761771243e-04,9.962300570550935270e-05
9.115000000000000213e+00,6.192453353691447114e-04,9.969927998654971445e-05
9.115999999999999659e+00,6.218379383043759045e-04,9.977307673977646137e-05
9.117000000000000881e+00,6.241368908866337401e-04,9.984428942779982987e-05
9.118000000000000327e+00,6.261402773706910502e-04,9.991281743865279292e-05
9.118999999999999773e+00,6.278464098351010155e-04,9.997856575331204776e-05
9.120000000000000995e+00,6.292538282159316826e-04,1.000414456558874644e-04
9.121000000000000441e+00,6.303612992365293993e-04,1.001013743766479238e-04
9.121999999999999886e+00,6.311678168889904485e-04,1.001582757838338246e-04
9.122999999999999332e+00,6.316726018367648920e-04,1.002120799942826369e-04
9.124000000000000554e+00,6.318751022153539692e-04,1.002627240460762922e-04
9.125000000000000000e+00,6.317749933297542655e-04,1.003101514907563070e-04
9.125999999999999446e+00,6.313721789030017325e-04,1.003543130287645795e-04
9.127000000000000668e+00,6.306667912661723715e-04,1.003951660681656109e-04
9.128000000000000114e+00,6.296591928798217844e-04,1.004326753508490730e-04
9.128999999999999559e+00,6.283499768247241329e-04,1.004668124958273692e-04
9.130000000000000782e+00,6.267399688635269138e-04,1.004975565661184118e-04
9.131000000000000227e+00,6.248302284328353029e-04,1.005248935994382622e-04
9.131999999999999673e+00,6.226220509794946900e-04,1.005488171615830833e-04
9.133000000000000895e+00,6.201169694570582338e-04,1.005693278365438605e-04
9.134000000000000341e+00,6.173167573575782593e-04,1.005864337535787248e-04
9.134999999999999787e+00,6.142234307120357029e-04,1.006001500700678014e-04
9.136000000000001009e+00,6.108392517054443130e-04,1.006104994409520427e-04
9.137000000000000455e+00,6.071667314827096026e-04,1.006175114822122183e-04
9.137999999999999901e+00,6.032086345498209341e-04,1.006212232399047090e-04
9.138999999999999346e+00,5.989679824070762073e-04,1.006216786121469288e-04
9.140000000000000568e+00,5.944480589810486942e-04,1.006189287641708681e-04
9.141000000000000014e+00,5.896524154642664769e-04,1.006130315578548608e-04
9.141999999999999460e+00,5.845848769210229643e-04,1.006040519326533962e-04
9.143000000000000682e+00,5.792495485051104686e-04,1.005920613054439588e-04
9.144000000000000128e+00,5.736508236631292224e-04,1.005771379184624133e-04
9.144999999999999574e+00,5.677933921424021309e-04,1.005593662252439078e-04
9.146000000000000796e+00,5.616822502859502566e-04,1.005388371960624672e-04
9.147000000000000242e+00,5.553227113407213731e-04,1.005156476945274151e-04
9.147999999999999687e+00,5.487204181915435056e-04,1.004899007428596328e-04
9.149000000000000909e+00,5.418813566385361109e-04,1.004617048864173145e-04
9.150000000000000355e+00,5.348118715361994914e-04,1.004311744257387599e-04
9.150999999999999801e+00,5.275186836971648956e-04,1.003984287617365066e-04
9.152000000000001023e+00,5.200089102554430413e-04,1.003635925896814685e-04
9.153000000000000469e+00,5.122900864806301550e-04,1.003267952379569618e-04
9.153999999999999915e+00,5.043701915395455877e-04,1.002881708170137720e-04
9.154999999999999361e+00,4.962576764282990638e-04,1.002478575588685390e-04
9.156000000000000583e+00,4.879614967194571503e-04,1.002059979320196872e-04
9.157000000000000028e+00,4.794911485052077179e-04,1.001627379596555900e-04
9.157999999999999474e+00,4.708567100972691996e-04,1.001182272991703499e-04
9.159000000000000696e+00,4.620688880651799280e-04,1.000726185715748620e-04
9.160000000000000142e+00,4.531390703748906746e-04,1.000260673963187716e-04
9.160999999999999588e+00,4.440793854059399111e-04,9.997873171322391715e-05
9.162000000000000810e+00,4.349027696287589210e-04,9.993077178678640355e-05
9.163000000000000256e+00,4.256230428350930850e-04,9.988234953485525963e-05
9.163999999999999702e+00,4.162549939461941380e-04,9.983362849264702256e-05
9.165000000000000924e+00,4.068144763915139905e-04,9.978477314584230221e-05
9.166000000000000369e+00,3.973185159196181366e-04,9.973594886873550307e-05
9.166999999999999815e+00,3.877854299025341729e-04,9.968732126571071283e-05
9.168000000000001037e+00,3.782349607009052460e-04,9.963905607176986646e-05
9.169000000000000483e+00,3.686884219461466334e-04,9.959131850941064818e-05
9.169999999999999929e+00,3.591688592393909424e-04,9.954427316794423226e-05
9.170999999999999375e+00,3.497012227071390851e-04,9.949808337631724535e-05
9.172000000000000597e+00,3.403125514895184982e-04,9.945291104911627058e-05
9.173000000000000043e+00,3.310321651087349366e-04,9.940891608556163726e-05
9.173999999999999488e+00,3.218918573457339423e-04,9.936625620086030140e-05
9.175000000000000711e+00,3.129260828683625003e-04,9.932508634158701240e-05
9.176000000000000156e+00,3.041721257605875593e-04,9.928555850384594976e-05
9.176999999999999602e+00,2.956702313829580341e-04,9.924782117943694302e-05
9.178000000000000824e+00,2.874636800908997834e-04,9.921201915328424915e-05
9.179000000000000270e+00,2.795987728807018094e-04,9.917829299726454398e-05
9.179999999999999716e+00,2.721246944277803601e-04,9.914677885196947964e-05
9.181000000000000938e+00,2.650932116979823772e-04,9.911760795386950458e-05
9.182000000000000384e+00,2.585581656762776423e-04,9.909090642101852601e-05
9.182999999999999829e+00,2.525747141009572786e-04,9.906679482437212082e-05
9.184000000000001052e+00,2.471982946289577468e-04,9.904538796430225646e-05
9.185000000000000497e+00,2.424832970601230710e-04,9.902679449394328776e-05
9.185999999999999943e+00,2.384814656259298172e-04,9.901111670280887960e-05
9.186999999999999389e+00,2.352400938122224802e-04,9.899845019376684447e-05
9.188000000000000611e+00,2.328001220244745571e-04,9.898888367048682248e-05
9.189000000000000057e+00,2.311942914606707525e-04,9.898249867086077116e-05
9.189999999999999503e+00,2.304455342637053996e-04,9.897936935990546978e-05
9.191000000000000725e+00,2.305657805628992681e-04,9.897956233197506787e-05
9.192000000000000171e+00,2.315553274783767063e-04,9.898313641893385884e-05
9.192999999999999616e+00,2.334028514155189109e-04,9.899014255326160693e-05
9.194000000000000838e+00,2.360860601754973865e-04,9.900062359249382576e-05
9.195000000000000284e+00,2.395729005879825143e-04,9.901461423911315628e-05
9.195999999999999730e+00,2.438231719744679506e-04,9.903214089313882706e-05
9.197000000000000952e+00,2.487903663306071603e-04,9.905322165226001108e-05
9.198000000000000398e+00,2.544235550709864481e-04,9.907786615890221116e-05
9.198999999999999844e+00,2.606691738500461152e-04,9.910607567763840054e-05
9.200000000000001066e+00,2.674725968961404144e-04,9.913784297935901565e-05
9.201000000000000512e+00,2.747794428863426777e-04,9.917315247361124537e-05
9.201999999999999957e+00,2.825365919601956579e-04,9.921198011300724295e-05
9.202999999999999403e+00,2.906929282104740871e-04,9.925429360631636522e-05
9.204000000000000625e+00,2.991998370085952931e-04,9.930005232994306027e-05
9.205000000000000071e+00,3.080115002425014639e-04,9.934920760677461312e-05
9.205999999999999517e+00,3.170850302405778275e-04,9.940170266193913771e-05
9.207000000000000739e+00,3.263804847264877105e-04,9.945747295782200173e-05
9.208000000000000185e+00,3.358607951295727520e-04,9.951644614590272008e-05
9.208999999999999631e+00,3.454916388469273067e-04,9.957854248576576890e-05
9.210000000000000853e+00,3.552412752925452255e-04,9.964367481464784018e-05
9.211000000000000298e+00,3.650803648055075739e-04,9.971174901774212506e-05
9.211999999999999744e+00,3.749817798814254234e-04,9.978266401412798521e-05
9.213000000000000966e+00,3.849204195107824161e-04,9.985631228595475957e-05
9.214000000000000412e+00,3.948730295508940248e-04,9.993257988009173029e-05
9.214999999999999858e+00,4.048180351575772474e-04,1.000113469838212211e-04
9.216000000000001080e+00,4.147353844244028526e-04,1.000924879295953446e-04
9.217000000000000526e+00,4.246064065388570558e-04,1.001758718181249035e-04
9.217999999999999972e+00,4.344136819862164990e-04,1.002613625314635701e-04
9.218999999999999417e+00,4.441409268017258456e-04,1.003488194109482013e-04
9.220000000000000639e+00,4.537728877163181161e-04,1.004380972589467353e-04
9.221000000000000085e+00,4.632952498660164562e-04,1.005290470457861571e-04
9.221999999999999531e+00,4.726945534389062056e-04,1.006215159224657982e-04
9.223000000000000753e+00,4.819581209890317231e-04,1.007153479509098387e-04
9.224000000000000199e+00,4.910739917873045918e-04,1.008103841136070159e-04
9.224999999999999645e+00,5.000308649757277029e-04,1.009064630743167657e-04
9.226000000000000867e+00,5.088180481775933907e-04,1.010034211728618809e-04
9.227000000000000313e+00,5.174254132885702101e-04,1.011010932225081565e-04
9.227999999999999758e+00,5.258433563179255909e-04,1.011993124757704559e-04
9.229000000000000981e+00,5.340627631757464185e-04,1.012979114242906428e-04
9.230000000000000426e+00,5.420749782311172320e-04,1.013967217781245488e-04
9.230999999999999872e+00,5.498717779119029246e-04,1.014955752762058798e-04
9.231999999999999318e+00,5.574453461692515212e-04,1.015943036236769038e-04
9.233000000000000540e+00,5.647882540263696963e-04,1.016927393259522402e-04
9.233999999999999986e+00,5.718934404745476454e-04,1.017907156093790993e-04
9.234999999999999432e+00,5.787541967756613124e-04,1.018880672482180052e-04
9.236000000000000654e+00,5.853641514171164769e-04,1.019846304709607352e-04
9.237000000000000099e+00,5.917172582314591785e-04,1.020802437780560218e-04
9.237999999999999545e+00,5.978077846568100170e-04,1.021747478197793010e-04
9.239000000000000767e+00,6.036303025735474540e-04,1.022679862210882360e-04
9.240000000000000213e+00,6.091796791630239459e-04,1.023598054349620528e-04
9.240999999999999659e+00,6.144510700306270385e-04,1.024500555544247994e-04
9.242000000000000881e+00,6.194399120821703726e-04,1.025385901341952676e-04
9.243000000000000327e+00,6.241419185000709633e-04,1.026252669844557845e-04
9.243999999999999773e+00,6.285530730441527686e-04,1.027099479846424815e-04
9.245000000000000995e+00,6.326696264538879877e-04,1.027924998632030631e-04
9.246000000000000441e+00,6.364880921828667496e-04,1.028727939590917364e-04
9.246999999999999886e+00,6.400052437074780489e-04,1.029507070041311382e-04
9.247999999999999332e+00,6.432181112668522655e-04,1.030261208600315360e-04
9.249000000000000554e+00,6.461239802797839622e-04,1.030989232645685517e-04
9.250000000000000000e+00,6.487203887938801025e-04,1.031690075395403771e-04
9.250999999999999446e+00,6.510051265392557095e-04,1.032362733327423030e-04
9.252000000000000668e+00,6.529762330656403452e-04,1.033006262998454580e-04
9.253000000000000114e+00,6.546319974781687756e-04,1.033619788007496140e-04
9.253999999999999559e+00,6.559709571766256892e-04,1.034202495559056263e-04
9.255000000000000782e+00,6.569918980082419847e-04,1.034753643363958453e-04
9.256000000000000227e+00,6.576938534771170977e-04,1.035272555863049414e-04
9.256999999999999673e+00,6.580761054218116400e-04,1.035758630788972745e-04
9.258000000000000895e+00,6.581381837191662429e-04,1.036211335088292661e-04
9.259000000000000341e+00,6.578798673593438473e-04,1.036630211252670359e-04
9.259999999999999787e+00,6.573011844939001926e-04,1.037014873083655505e-04
9.261000000000001009e+00,6.564024140014007016e-04,1.037365011578284636e-04
9.262000000000000455e+00,6.551840860649792066e-04,1.037680390452508649e-04
9.262999999999999901e+00,6.536469840949250387e-04,1.037960851798812626e-04
9.263999999999999346e+00,6.517921457644202787e-04,1.038206311229079143e-04
9.265000000000000568e+00,6.496208655207843337e-04,1.038416763274243871e-04
9.266000000000000014e+00,6.471346961663543285e-04,1.038592276342318270e-04
9.266999999999999460e+00,6.443354518600027600e-04,1.038732997708377234e-04
9.268000000000000682e+00,6.412252103796294489e-04,1.038839148260186171e-04
9.269000000000000128e+00,6.378063169488305557e-04,1.038911027102289381e-04
9.269999999999999574e+00,6.340813871615571433e-04,1.038949006097743163e-04
9.271000000000000796e+00,6.300533115706644441e-04,1.038953534231299889e-04
9.272000000000000242e+00,6.257252597487356939e-04,1.038925131867491052e-04
9.272999999999999687e+00,6.211006859369113016e-04,1.038864394590703990e-04
9.274000000000000909e+00,6.161833342172272094e-04,1.038771987346336572e-04
9.275000000000000355e+00,6.109772455705867215e-04,1.038648647996737195e-04
9.275999999999999801e+00,6.054867645392666628e-04,1.038495181284216788e-04
9.277000000000001023e+00,5.997165479708022268e-04,1.038312461920773606e-04
9.278000000000000469e+00,5.936715736732688705e-04,1.038101428326816737e-04
9.278999999999999915e+00,5.873571512546738732e-04,1.037863085402935870e-04
9.279999999999999361e+00,5.807789332390798746e-04,1.037598498095909904e-04
9.281000000000000583e+00,5.739429287142238257e-04,1.037308793765962515e-04
9.282000000000000028e+00,5.668555174970704843e-04,1.036995155637379532e-04
9.282999999999999474e+00,5.595234673270440629e-04,1.036658824739322579e-04
9.284000000000000696e+00,5.519539521177808765e-04,1.036301093217093953e-04
9.285000000000000142e+00,5.441545735685916372e-04,1.035923305915934954e-04
9.285999999999999588e+00,5.361333845334275046e-04,1.035526853577471040e-04
9.287000000000000810e+00,5.278989165449200988e-04,1.035113173944964330e-04
9.288000000000000256e+00,5.194602097397681053e-04,1.034683744900779108e-04
9.288999999999999702e+00,5.108268477369065294e-04,1.034240085269388302e-04
9.290000000000000924e+00,5.020089959973142143e-04,1.033783747886243961e-04
9.291000000000000369e+00,4.930174462775599366e-04,1.033316319933873283e-04
9.291999999999999815e+00,4.838636657581226342e-04,1.032839415974950092e-04
9.293000000000001037e+00,4.745598535849026786e-04,1.032354677954364986e-04
9.294000000000000483e+00,4.651190036607113858e-04,1.031863768266767664e-04
9.294999999999999929e+00,4.555549764498713675e-04,1.031368369360636486e-04
9.295999999999999375e+00,4.458825789302907892e-04,1.030870176796589089e-04
9.297000000000000597e+00,4.361176553543469878e-04,1.030370898570929269e-04
9.298000000000000043e+00,4.262771880804201870e-04,1.029872248244729306e-04
9.298999999999999488e+00,4.163794113025244071e-04,1.029375943928080112e-04
9.300000000000000711e+00,4.064439366248371352e-04,1.028883701491993720e-04
9.301000000000000156e+00,3.964918929054767256e-04,1.028397233284853471e-04
9.301999999999999602e+00,3.865460790802381619e-04,1.027918241547002946e-04
9.303000000000000824e+00,3.766311312143887937e-04,1.027448416821517005e-04
9.304000000000000270e+00,3.667737012172985075e-04,1.026989431512567583e-04
9.304999999999999716e+00,3.570026463770882823e-04,1.026542938167329438e-04
9.306000000000000938e+00,3.473492240627666021e-04,1.026110563229752659e-04
9.307000000000000384e+00,3.378472866746070735e-04,1.025693905104988428e-04
9.307999999999999829e+00,3.285334659504384369e-04,1.025294528324349411e-04
9.309000000000001052e+00,3.194473341682183172e-04,1.024913961360616891e-04
9.310000000000000497e+00,3.106315224492152524e-04,1.024553691117636089e-04
9.310999999999999943e+00,3.021317729798699155e-04,1.024215160707810129e-04
9.311999999999999389e+00,2.939968933027038711e-04,1.023899764302430959e-04
9.313000000000000611e+00,2.862785766919490223e-04,1.023608844885522400e-04
9.314000000000000057e+00,2.790310459951186894e-04,1.023343689556841467e-04
9.314999999999999503e+00,2.723104783648192732e-04,1.023105527169193400e-04
9.316000000000000725e+00,2.661741706252523606e-04,1.022895524224565162e-04
9.317000000000000171e+00,2.606794183554055370e-04,1.022714782562215828e-04
9.317999999999999616e+00,2.558821034781169450e-04,1.022564335694409068e-04
9.319000000000000838e+00,2.518350196292682666e-04,1.022445146645414317e-04
9.320000000000000284e+00,2.485860074338217007e-04,1.022358104819929062e-04
9.320999999999999730e+00,2.461760190212625068e-04,1.022304023972691131e-04
9.322000000000000952e+00,2.446372716532112333e-04,1.022283639810070481e-04
9.323000000000000398e+00,2.439916727160061530e-04,1.022297607946293487e-04
9.323999999999999844e+00,2.442496928743594889e-04,1.022346502196280966e-04
9.325000000000001066e+00,2.454098236229794233e-04,1.022430812734001634e-04
9.326000000000000512e+00,2.474586883572100333e-04,1.022550945040223540e-04
9.326999999999999957e+00,2.503717904754885516e-04,1.022707218332622793e-04
9.327999999999999403e+00,2.541148043200409630e-04,1.022899865244101999e-04
9.329000000000000625e+00,2.586452531439943745e-04,1.023129030464383737e-04
9.330000000000000071e+00,2.639143935971531010e-04,1.023394770997367492e-04
9.330999999999999517e+00,2.698691291382804194e-04,1.023697055067614593e-04
9.332000000000000739e+00,2.764538077445336038e-04,1.024035763259654959e-04
9.333000000000000185e+00,2.836118001916148115e-04,1.024410687581485115e-04
9.333999999999999631e+00,2.912868050874321347e-04,1.024821533244875860e-04
9.335000000000000853e+00,2.994238630526238295e-04,1.025267918043718256e-04
9.336000000000000298e+00,3.079700957888968009e-04,1.025749374990883405e-04
9.336999999999999744e+00,3.168752005158261020e-04,1.026265351781305610e-04
9.338000000000000966e+00,3.260917431107267944e-04,1.026815213940308706e-04
9.339000000000000412e+00,3.355752903733901123e-04,1.027398244749243880e-04
9.339999999999999858e+00,3.452844235159334874e-04,1.028013649126657928e-04
9.341000000000001080e+00,3.551806652123815685e-04,1.028660553527992221e-04
9.342000000000000526e+00,3.652283504527034175e-04,1.029338010544914419e-04
9.342999999999999972e+00,3.753944609551728264e-04,1.030044998979087176e-04
9.343999999999999417e+00,3.856484422006118394e-04,1.030780428991287664e-04
9.345000000000000639e+00,3.959620126223742571e-04,1.031543142451285847e-04
9.346000000000000085e+00,4.063089756115680681e-04,1.032331918672292501e-04
9.346999999999999531e+00,4.166650375810054558e-04,1.033145474588882613e-04
9.348000000000000753e+00,4.270076379227424890e-04,1.033982471026612647e-04
9.349000000000000199e+00,4.373157901191004871e-04,1.034841513219853383e-04
9.349999999999999645e+00,4.475699373247250356e-04,1.035721157474715477e-04
9.351000000000000867e+00,4.577518203085807215e-04,1.036619911571557350e-04
9.352000000000000313e+00,4.678443595030428153e-04,1.037536241702616399e-04
9.352999999999999758e+00,4.778315477886450782e-04,1.038468573085786690e-04
9.354000000000000981e+00,4.876983561234516967e-04,1.039415297432895311e-04
9.355000000000000426e+00,4.974306484603615653e-04,1.040374773123483307e-04
9.355999999999999872e+00,5.070151072025612642e-04,1.041345332967582785e-04
9.356999999999999318e+00,5.164391659291069818e-04,1.042325284582053648e-04
9.358000000000000540e+00,5.256909510546030079e-04,1.043312918304420422e-04
9.358999999999999986e+00,5.347592291523299178e-04,1.044306507308943551e-04
9.359999999999999432e+00,5.436333614737151815e-04,1.045304315743314651e-04
9.361000000000000654e+00,5.523032626649655979e-04,1.046304598835243887e-04
9.362000000000000099e+00,5.607593655979454476e-04,1.047305611004874655e-04
9.362999999999999545e+00,5.689925890658786931e-04,1.048305605735759050e-04
9.364000000000000767e+00,5.769943104762917559e-04,1.049302843932106277e-04
9.365000000000000213e+00,5.847563406870174120e-04,1.050295593513754662e-04
9.365999999999999659e+00,5.922709029142363179e-04,1.051282137797767319e-04
9.367000000000000881e+00,5.995306130500273291e-04,1.052260774883479713e-04
9.368000000000000327e+00,6.065284634927469538e-04,1.053229825939363298e-04
9.368999999999999773e+00,6.132578076809714479e-04,1.054187634424750902e-04
9.370000000000000995e+00,6.197123477486975868e-04,1.055132574333329695e-04
9.371000000000000441e+00,6.258861225283660111e-04,1.056063049037259295e-04
9.371999999999999886e+00,6.317734980881767933e-04,1.056977499498769807e-04
9.372999999999999332e+00,6.373691583139067321e-04,1.057874402929570232e-04
9.374000000000000554e+00,6.426680978382389147e-04,1.058752280852075933e-04
9.375000000000000000e+00,6.476656147669211400e-04,1.059609697263051779e-04
9.375999999999999446e+00,6.523573054140536414e-04,1.060445266662113101e-04
9.377000000000000668e+00,6.567390586250795512e-04,1.061257652048265906e-04
9.378000000000000114e+00,6.608070519484777637e-04,1.062045572672933068e-04
9.378999999999999559e+00,6.645577472592720117e-04,1.062807801776392001e-04
9.380000000000000782e+00,6.679878882427982018e-04,1.063543174007085994e-04
9.381000000000000227e+00,6.710944970538102296e-04,1.064250582812153285e-04
9.381999999999999673e+00,6.738748725166190468e-04,1.064928987863407591e-04
9.383000000000000895e+00,6.763265877148724172e-04,1.065577412087696438e-04
9.384000000000000341e+00,6.784474891537240274e-04,1.066194948689377155e-04
9.384999999999999787e+00,6.802356949250948533e-04,1.066780757902239748e-04
9.386000000000001009e+00,6.816895944339912590e-04,1.067334073881908861e-04
9.387000000000000455e+00,6.828078472753620768e-04,1.067854201095474797e-04
9.387999999999999901e+00,6.835893834971418833e-04,1.068340520905489431e-04
9.388999999999999346e+00,6.840334030595038653e-04,1.068792487712946657e-04
9.390000000000000568e+00,6.841393765691559069e-04,1.069209635084016166e-04
9.391000000000000014e+00,6.839070451559926432e-04,1.069591571708695032e-04
9.391999999999999460e+00,6.833364218255212272e-04,1.069937987355904825e-04
9.393000000000000682e+00,6.824277918090889891e-04,1.070248648362549890e-04
9.394000000000000128e+00,6.811817143769075596e-04,1.070523403213084648e-04
9.394999999999999574e+00,6.795990237552687174e-04,1.070762177905732035e-04
9.396000000000000796e+00,6.776808314139314655e-04,1.070964981120677798e-04
9.397000000000000242e+00,6.754285275719092803e-04,1.071131899312126871e-04
9.397999999999999687e+00,6.728437841389843304e-04,1.071263101629696797e-04
9.399000000000000909e+00,6.699285568856314403e-04,1.071358834550712483e-04
9.400000000000000355e+00,6.666850891106339966e-04,1.071419426438240374e-04
9.400999999999999801e+00,6.631159145875770416e-04,1.071445282156711161e-04
9.402000000000001023e+00,6.592238620407425134e-04,1.071436887156054611e-04
9.403000000000000469e+00,6.550120591442838269e-04,1.071394801733166951e-04
9.403999999999999915e+00,6.504839381073713924e-04,1.071319664801832934e-04
9.404999999999999361e+00,6.456432407474741461e-04,1.071212187969593845e-04
9.406000000000000583e+00,6.404940254860926442e-04,1.071073158857291439e-04
9.407000000000000028e+00,6.350406740368827506e-04,1.070903434948958634e-04
9.407999999999999474e+00,6.292878999983930527e-04,1.070703946524841982e-04
9.409000000000000696e+00,6.232407574106112831e-04,1.070475690332543204e-04
9.410000000000000142e+00,6.169046515414577632e-04,1.070219732154249602e-04
9.410999999999999588e+00,6.102853498994931843e-04,1.069937200218254843e-04
9.412000000000000810e+00,6.033889957344565347e-04,1.069629287378949902e-04
9.413000000000000256e+00,5.962221221649314758e-04,1.069297244349572590e-04
9.413999999999999702e+00,5.887916691494837285e-04,1.068942381419239561e-04
9.415000000000000924e+00,5.811050015256756908e-04,1.068566061676277246e-04
9.416000000000000369e+00,5.731699304845416310e-04,1.068169702247434029e-04
9.416999999999999815e+00,5.649947367724760146e-04,1.067754767269029964e-04
9.418000000000001037e+00,5.565881977966334604e-04,1.067322768849831021e-04
9.419000000000000483e+00,5.479596171914736993e-04,1.066875260040783374e-04
9.419999999999999929e+00,5.391188593658247010e-04,1.066413835226639149e-04
9.420999999999999375e+00,5.300763874077654659e-04,1.065940122984699440e-04
9.422000000000000597e+00,5.208433069154645061e-04,1.065455786228597130e-04
9.423000000000000043e+00,5.114314145210394720e-04,1.064962514961239801e-04
9.423999999999999488e+00,5.018532535882425484e-04,1.064462025984113042e-04
9.425000000000000711e+00,4.921221761132784766e-04,1.063956055769251944e-04
9.426000000000000156e+00,4.822524134630144939e-04,1.063446359739753024e-04
9.426999999999999602e+00,4.722591550742634816e-04,1.062934705111955638e-04
9.428000000000000824e+00,4.621586378223493008e-04,1.062422869936841517e-04
9.429000000000000270e+00,4.519682452815588104e-04,1.061912635947431875e-04
9.429999999999999716e+00,4.417066196219185414e-04,1.061405787240509780e-04
9.431000000000000938e+00,4.313937852582336763e-04,1.060904103388496324e-04
9.432000000000000384e+00,4.210512867368030611e-04,1.060409357751570505e-04
9.432999999999999829e+00,4.107023396177345823e-04,1.059923310668042584e-04
9.434000000000001052e+00,4.003719956565061954e-04,1.059447707675474707e-04
9.435000000000000497e+00,3.900873201586719336e-04,1.058984272804931948e-04
9.435999999999999943e+00,3.798775809468514248e-04,1.058534706596663693e-04
9.436999999999999389e+00,3.697744440490698808e-04,1.058100679702857498e-04
9.438000000000000611e+00,3.598121717868925352e-04,1.057683830717254578e-04
9.439000000000000057e+00,3.500278132726037631e-04,1.057285760090852656e-04
9.439999999999999503e+00,3.404613766219372691e-04,1.056908027790436658e-04
9.441000000000000725e+00,3.311559647456519873e-04,1.056552147658984287e-04
9.442000000000000171e+00,3.221578533256933084e-04,1.056219584981858478e-04
9.442999999999999616e+00,3.135164815745908177e-04,1.055911751225461972e-04
9.444000000000000838e+00,3.052843217730809582e-04,1.055630001617273943e-04
9.445000000000000284e+00,2.975165865933254022e-04,1.055375630339967205e-04
9.445999999999999730e+00,2.902707316869506901e-04,1.055149868146548590e-04
9.447000000000000952e+00,2.836057110684342018e-04,1.054953878083450129e-04
9.448000000000000398e+00,2.775809527828734130e-04,1.054788753144152917e-04
9.448999999999999844e+00,2.722550393196186344e-04,1.054655512559958010e-04
9.450000000000001066e+00,2.676841073867521808e-04,1.054555099657433119e-04
9.451000000000000512e+00,2.639200206227285757e-04,1.054488378724865316e-04
9.451999999999999957e+00,2.610084152362048145e-04,1.054456132902390457e-04
9.452999999999999403e+00,2.589867628170566490e-04,1.054459061850977623e-04
9.454000000000000625e+00,2.578826256972080976e-04,1.054497779793842695e-04
9.455000000000000071e+00,2.577122884961261331e-04,1.054572813884842807e-04
9.455999999999999517e+00,2.584799237154798549e-04,1.054684602578623542e-04
9.457000000000000739e+00,2.601773943286130020e-04,1.054833494507308368e-04
9.458000000000000185e+00,2.627847168850924232e-04,1.055019747062876381e-04
9.458999999999999631e+00,2.662711264104358831e-04,1.055243526234415561e-04
9.460000000000000853e+00,2.705966122061665216e-04,1.055504905388213047e-04
9.461000000000000298e+00,2.757137532010611129e-04,1.055803865892920477e-04
9.461999999999999744e+00,2.815696686249890483e-04,1.056140296132525601e-04
9.463000000000000966e+00,2.881079216529508556e-04,1.056513992773795192e-04
9.464000000000000412e+00,2.952702491433731248e-04,1.056924660133432069e-04
9.464999999999999858e+00,3.029980397372847127e-04,1.057371912246768885e-04
9.466000000000001080e+00,3.112335228907291487e-04,1.057855272501280426e-04
9.467000000000000526e+00,3.199206701464534799e-04,1.058374176409080866e-04
9.467999999999999972e+00,3.290058303942695666e-04,1.058927971434276371e-04
9.468999999999999417e+00,3.384381384725784975e-04,1.059515920495356203e-04
9.470000000000000639e+00,3.481697377079944703e-04,1.060137202100663113e-04
9.471000000000000085e+00,3.581558602851078288e-04,1.060790914573454390e-04
9.471999999999999531e+00,3.683548010027798826e-04,1.061476076360953692e-04
9.473000000000000753e+00,3.787278185776522571e-04,1.062191630927401397e-04
9.474000000000000199e+00,3.892389876839084310e-04,1.062936447065261143e-04
9.474999999999999645e+00,3.998550237486821787e-04,1.063709324314622009e-04
9.476000000000000867e+00,4.105450930472020034e-04,1.064508993786503698e-04
9.477000000000000313e+00,4.212806207187593834e-04,1.065334124125207646e-04
9.477999999999999758e+00,4.320351016394934182e-04,1.066183322110705710e-04
9.479000000000000981e+00,4.427839210691934422e-04,1.067055139231156140e-04
9.480000000000000426e+00,4.535041856550562972e-04,1.067948072517607927e-04
9.480999999999999872e+00,4.641745685482617247e-04,1.068860571465228310e-04
9.481999999999999318e+00,4.747751667458645461e-04,1.069791038782374532e-04
9.483000000000000540e+00,4.852873729429786815e-04,1.070737837741515472e-04
9.483999999999999986e+00,4.956937589875677402e-04,1.071699292972311978e-04
9.484999999999999432e+00,5.059779725691623689e-04,1.072673698160158653e-04
9.486000000000000654e+00,5.161246439075012869e-04,1.073659316786606524e-04
9.487000000000000099e+00,5.261193037867844874e-04,1.074654389949102496e-04
9.487999999999999545e+00,5.359483095551037307e-04,1.075657137068154127e-04
9.489000000000000767e+00,5.455987807491052355e-04,1.076665763997106579e-04
9.490000000000000213e+00,5.550585409961593126e-04,1.077678463451902199e-04
9.490999999999999659e+00,5.643160675838540226e-04,1.078693423402782569e-04
9.492000000000000881e+00,5.733604458610691741e-04,1.079708827419843928e-04
9.493000000000000327e+00,5.821813302000375346e-04,1.080722862934421373e-04
9.493999999999999773e+00,5.907689083647142637e-04,1.081733721293441403e-04
9.495000000000000995e+00,5.991138710246606772e-04,1.082739606412762957e-04
9.496000000000000441e+00,6.072073838918382559e-04,1.083738734580996451e-04
9.496999999999999886e+00,6.150410643623671972e-04,1.084729342758642068e-04
9.497999999999999332e+00,6.226069596268708544e-04,1.085709688364828676e-04
9.499000000000000554e+00,6.298975286205955697e-04,1.086678057631587050e-04
9.500000000000000000e+00,6.369056250453328759e-04,1.087632764900772547e-04
9.500999999999999446e+00,6.436244833909131021e-04,1.088572161049397612e-04
9.502000000000000668e+00,6.500477057438220577e-04,1.089494632424016762e-04
9.503000000000000114e+00,6.561692512110921423e-04,1.090398609065925940e-04
9.503999999999999559e+00,6.619834255036267934e-04,1.091282563496855952e-04
9.505000000000000782e+00,6.674848730351761426e-04,1.092145018720941911e-04
9.506000000000000227e+00,6.726685688010387854e-04,1.092984546700763243e-04
9.506999999999999673e+00,6.775298123694666833e-04,1.093799776282266070e-04
9.508000000000000895e+00,6.820642217832340514e-04,1.094589391166951565e-04
9.509000000000000341e+00,6.862677292677940013e-04,1.095352137583226751e-04
9.509999999999999787e+00,6.901365763453932252e-04,1.096086822091091079e-04
9.511000000000001009e+00,6.936673108375343393e-04,1.096792319066839923e-04
9.512000000000000455e+00,6.968567832878124705e-04,1.097467568101977517e-04
9.512999999999999901e+00,6.997021449544155126e-04,1.098111581149477665e-04
9.513999999999999346e+00,7.022008452031224890e-04,1.098723439572676778e-04
9.515000000000000568e+00,7.043506303687037048e-04,1.099302301117442476e-04
9.516000000000000014e+00,7.061495418458917138e-04,1.099847396731583581e-04
9.516999999999999460e+00,7.075959157078447193e-04,1.100358037084863322e-04
9.518000000000000682e+00,7.086883815320138428e-04,1.100833609002482811e-04
9.519000000000000128e+00,7.094258626383120924e-04,1.101273581813611826e-04
9.519999999999999574e+00,7.098075755141389654e-04,1.101677503465077099e-04
9.521000000000000796e+00,7.098330306422721316e-04,1.102045006465504385e-04
9.522000000000000242e+00,7.095020324517008160e-04,1.102375803672713802e-04
9.522999999999999687e+00,7.088146806889783751e-04,1.102669693907468509e-04
9.524000000000000909e+00,7.077713710290164809e-04,1.102926557421474515e-04
9.525000000000000355e+00,7.063727969500447268e-04,1.103146361279878245e-04
9.525999999999999801e+00,7.046199509236077303e-04,1.103329154470390424e-04
9.527000000000001023e+00,7.025141270039759155e-04,1.103475072733624545e-04
9.528000000000000469e+00,7.000569225776914414e-04,1.103584333555140197e-04
9.528999999999999915e+00,6.972502416649968863e-04,1.103657240654714168e-04
9.529999999999999361e+00,6.940962975341266258e-04,1.103694178577388344e-04
9.531000000000000583e+00,6.905976167269944942e-04,1.103695616864604044e-04
9.532000000000000028e+00,6.867570426152302173e-04,1.103662104371952099e-04
9.532999999999999474e+00,6.825777405262044512e-04,1.103594272960979237e-04
9.534000000000000696e+00,6.780632023635201630e-04,1.103492831582833300e-04
9.535000000000000142e+00,6.732172529429390978e-04,1.103358569546881665e-04
9.535999999999999588e+00,6.680440560792984478e-04,1.103192350463408692e-04
9.537000000000000810e+00,6.625481224752492347e-04,1.102995115098539186e-04
9.538000000000000256e+00,6.567343175266495770e-04,1.102767874900897790e-04
9.538999999999999702e+00,6.506078712436763655e-04,1.102511714481636346e-04
9.540000000000000924e+00,6.441743882378640198e-04,1.102227785101338571e-04
9.541000000000000369e+00,6.374398600732640802e-04,1.101917306657353970e-04
9.541999999999999815e+00,6.304106782443312258e-04,1.101581560793892927e-04
9.543000000000001037e+00,6.230936497088826334e-04,1.101221892565328362e-04
9.544000000000000483e+00,6.154960133028393975e-04,1.100839703495600311e-04
9.544999999999999929e+00,6.076254594092279828e-04,1.100436452692729269e-04
9.545999999999999375e+00,5.994901510572383813e-04,1.100013649694329504e-04
9.547000000000000597e+00,5.910987486832436268e-04,1.099572855262003168e-04
9.548000000000000043e+00,5.824604371097358074e-04,1.099115674157429028e-04
9.548999999999999488e+00,5.735849570040932972e-04,1.098643755377066349e-04
9.550000000000000711e+00,5.644826393947643961e-04,1.098158784824247757e-04
9.551000000000000156e+00,5.551644455611330457e-04,1.097662485276131272e-04
9.551999999999999602e+00,5.456420111432120496e-04,1.097156608895685374e-04
9.553000000000000824e+00,5.359276968661965367e-04,1.096642936788979310e-04
9.554000000000000270e+00,5.260346447646819515e-04,1.096123271589627152e-04
9.554999999999999716e+00,5.159768425600107147e-04,1.095599436599079452e-04
9.556000000000000938e+00,5.057691952759357096e-04,1.095073268297045560e-04
9.557000000000000384e+00,4.954276066540906761e-04,1.094546615158947822e-04
9.557999999999999829e+00,4.849690696861258727e-04,1.094021330312821915e-04
9.559000000000001052e+00,4.744117688749510610e-04,1.093499270023553025e-04
9.560000000000000497e+00,4.637751936049586002e-04,1.092982286380545572e-04
9.560999999999999943e+00,4.530802651321432558e-04,1.092472225510131604e-04
9.561999999999999389e+00,4.423494761413469746e-04,1.091970920445353423e-04
9.563000000000000611e+00,4.316070449293837028e-04,1.091480189062733085e-04
9.564000000000000057e+00,4.208790826044786298e-04,1.091001827189199189e-04
9.564999999999999503e+00,4.101937737179179081e-04,1.090537606309767297e-04
9.566000000000000725e+00,3.995815670936308248e-04,1.090089266887677653e-04
9.567000000000000171e+00,3.890753744523258199e-04,1.089658515995394194e-04
9.567999999999999616e+00,3.787107698318700017e-04,1.089247020933703828e-04
9.569000000000000838e+00,3.685261825521192968e-04,1.088856406732135898e-04
9.570000000000000284e+00,3.585630699826207750e-04,1.088488250118576977e-04
9.570999999999999730e+00,3.488660545489438974e-04,1.088144076935689192e-04
9.572000000000000952e+00,3.394830015792936234e-04,1.087825356591381017e-04
9.573000000000000398e+00,3.304650101973289852e-04,1.087533499531646798e-04
9.573999999999999844e+00,3.218662817928432621e-04,1.087269852122758315e-04
9.575000000000001066e+00,3.137438267317821080e-04,1.087035694087127593e-04
9.576000000000000512e+00,3.061569653166918976e-04,1.086832233969090337e-04
9.576999999999999957e+00,2.991665817491086991e-04,1.086660606717337294e-04
9.577999999999999403e+00,2.928340968753953555e-04,1.086521869721750227e-04
9.579000000000000625e+00,2.872201439356551473e-04,1.086417000556222010e-04
9.580000000000000071e+00,2.823829591762775965e-04,1.086346893614504276e-04
9.580999999999999517e+00,2.783765386674029387e-04,1.086312358000329526e-04
9.582000000000000739e+00,2.752486577221666792e-04,1.086314115010686231e-04
9.583000000000000185e+00,2.730388936996784675e-04,1.086352796165903858e-04
9.583999999999999631e+00,2.717768264593730461e-04,1.086428941319787919e-04
9.585000000000000853e+00,2.714805999486247928e-04,1.086542997040529639e-04
9.586000000000000298e+00,2.721560079767723606e-04,1.086695315443632657e-04
9.586999999999999744e+00,2.737962138834123703e-04,1.086886152835942837e-04
9.588000000000000966e+00,2.763821387620115765e-04,1.087115669460176086e-04
9.589000000000000412e+00,2.798834678062229889e-04,1.087383928251975699e-04
9.589999999999999858e+00,2.842601542262284601e-04,1.087690895389782436e-04
9.591000000000001080e+00,2.894642506903493577e-04,1.088036439631720882e-04
9.592000000000000526e+00,2.954418859547224192e-04,1.088420333397735002e-04
9.592999999999999972e+00,3.021352169510167556e-04,1.088842252237615799e-04
9.593999999999999417e+00,3.094842252375343055e-04,1.089301777081773317e-04
9.595000000000000639e+00,3.174282686858995086e-04,1.089798393938118783e-04
9.596000000000000085e+00,3.259073471898272980e-04,1.090331496679016729e-04
9.596999999999999531e+00,3.348630743897983261e-04,1.090900387264097073e-04
9.598000000000000753e+00,3.442393769098861501e-04,1.091504279164620271e-04
9.599000000000000199e+00,3.539829547092450640e-04,1.092142297768400669e-04
9.599999999999999645e+00,3.640435465410536632e-04,1.092813484702526258e-04
9.601000000000000867e+00,3.743740410199609373e-04,1.093516798396181305e-04
9.602000000000000313e+00,3.849304741369132866e-04,1.094251119024948016e-04
9.602999999999999758e+00,3.956719443203715733e-04,1.095015249322278743e-04
9.604000000000000981e+00,4.065604743239992777e-04,1.095807920131080696e-04
9.605000000000000426e+00,4.175608389995830584e-04,1.096627791402538963e-04
9.605999999999999872e+00,4.286403768723740632e-04,1.097473458323029581e-04
9.606999999999999318e+00,4.397687949106021264e-04,1.098343452307293044e-04
9.608000000000000540e+00,4.509179767275299706e-04,1.099236247750785941e-04
9.608999999999999986e+00,4.620617971100872390e-04,1.100150263197613486e-04
9.609999999999999432e+00,4.731759485933280688e-04,1.101083868439357063e-04
9.611000000000000654e+00,4.842377796673168655e-04,1.102035385620687768e-04
9.612000000000000099e+00,4.952261473538444904e-04,1.103003096736228426e-04
9.612999999999999545e+00,5.061212821957857292e-04,1.103985244943373888e-04
9.614000000000000767e+00,5.169046675434053146e-04,1.104980042243037391e-04
9.615000000000000213e+00,5.275589299553658804e-04,1.105985670618989569e-04
9.615999999999999659e+00,5.380677422572637198e-04,1.107000290273014575e-04
9.617000000000000881e+00,5.484157361592905495e-04,1.108022040385066450e-04
9.618000000000000327e+00,5.585884255094769905e-04,1.109049047470197016e-04
9.618999999999999773e+00,5.685721370570599731e-04,1.110079426455886509e-04
9.620000000000000995e+00,5.783539502959534565e-04,1.111111288910037191e-04
9.621000000000000441e+00,5.879216430781307153e-04,1.112142743751012484e-04
9.621999999999999886e+00,5.972636445735836396e-04,1.113171905777842580e-04
9.622999999999999332e+00,6.063689926429547371e-04,1.114196896170246433e-04
9.624000000000000554e+00,6.152272972251615667e-04,1.115215851110753457e-04
9.625000000000000000e+00,6.238287070448052902e-04,1.116226921877717639e-04
9.625999999999999446e+00,6.321638812669798943e-04,1.117228283468907666e-04
9.627000000000000668e+00,6.402239633922974550e-04,1.118218134506668505e-04
9.628000000000000114e+00,6.480005593148208337e-04,1.119194705742265414e-04
9.628999999999999559e+00,6.554857169845541148e-04,1.120156259746381223e-04
9.630000000000000782e+00,6.626719095390188469e-04,1.121101099296844644e-04
9.631000000000000227e+00,6.695520193916923695e-04,1.122027566650477649e-04
9.631999999999999673e+00,6.761193252912087734e-04,1.122934051831564261e-04
9.633000000000000895e+00,6.823674899761405198e-04,1.123818991649543737e-04
9.634000000000000341e+00,6.882905503573018714e-04,1.124680877804820693e-04
9.634999999999999787e+00,6.938829078724637793e-04,1.125518255503812573e-04
9.636000000000001009e+00,6.991393211113102737e-04,1.126329731358699293e-04
9.637000000000000455e+00,7.040548983791884968e-04,1.127113971707116011e-04
9.637999999999999901e+00,7.086250922935478577e-04,1.127869710241346081e-04
9.638999999999999346e+00,7.128456940473589009e-04,1.128595745942477226e-04
9.640000000000000568e+00,7.167128294687199379e-04,1.129290950551261669e-04
9.641000000000000014e+00,7.202229547542431847e-04,1.129954266115591196e-04
9.641999999999999460e+00,7.233728538815740756e-04,1.130584712080265781e-04
9.643000000000000682e+00,7.261596353184528868e-04,1.131181382513089573e-04
9.644000000000000128e+00,7.285807304082065131e-04,1.131743453006953289e-04
9.644999999999999574e+00,7.306338911728470610e-04,1.132270177469049167e-04
9.646000000000000796e+00,7.323171894810717990e-04,1.132760894637540634e-04
9.647000000000000242e+00,7.336290155667430637e-04,1.133215024609350498e-04
9.647999999999999687e+00,7.345680779905187788e-04,1.133632075043145042e-04
9.649000000000000909e+00,7.351334029176924932e-04,1.134011637289912149e-04
9.650000000000000355e+00,7.353243347329851270e-04,1.134353392105199167e-04
9.650999999999999801e+00,7.351405359035577619e-04,1.134657105550697105e-04
9.652000000000001023e+00,7.345819882212301002e-04,1.134922634484025012e-04
9.653000000000000469e+00,7.336489933683440099e-04,1.135149921971427762e-04
9.653999999999999915e+00,7.323421747953555742e-04,1.135339002366648618e-04
9.654999999999999361e+00,7.306624788666557253e-04,1.135489996483092300e-04
9.656000000000000583e+00,7.286111774780337823e-04,1.135603116182450599e-04
9.657000000000000028e+00,7.261898699837792672e-04,1.135678659264402582e-04
9.657999999999999474e+00,7.234004864970024250e-04,1.135717013749677892e-04
9.659000000000000696e+00,7.202452906735375398e-04,1.135718652356627943e-04
9.660000000000000142e+00,7.167268839701695189e-04,1.135684136334132139e-04
9.660999999999999588e+00,7.128482093607881216e-04,1.135614109708838084e-04
9.662000000000000810e+00,7.086125567145590666e-04,1.135509302652893971e-04
9.663000000000000256e+00,7.040235677667844522e-04,1.135370525496305074e-04
9.663999999999999702e+00,6.990852427349106279e-04,1.135198671674894221e-04
9.665000000000000924e+00,6.938019468749890813e-04,1.134994711340524308e-04
9.666000000000000369e+00,6.881784187879158143e-04,1.134759693932779642e-04
9.666999999999999815e+00,6.822197787371774664e-04,1.134494741652253443e-04
9.668000000000001037e+00,6.759315391838030236e-04,1.134201051483314972e-04
9.669000000000000483e+00,6.693196155142443161e-04,1.133879888361561902e-04
9.669999999999999929e+00,6.623903391292960486e-04,1.133532586864843941e-04
9.670999999999999375e+00,6.551504712241967756e-04,1.133160544153032475e-04
9.672000000000000597e+00,6.476072193322928014e-04,1.132765221124795165e-04
9.673000000000000043e+00,6.397682549247361372e-04,1.132348135227703419e-04
9.673999999999999488e+00,6.316417342306909549e-04,1.131910861200557695e-04
9.675000000000000711e+00,6.232363207789624144e-04,1.131455023669911478e-04
9.676000000000000156e+00,6.145612117653015969e-04,1.130982297486868250e-04
9.676999999999999602e+00,6.056261668715852940e-04,1.130494400190369214e-04
9.678000000000000824e+00,5.964415416268404550e-04,1.129993091873761211e-04
9.679000000000000270e+00,5.870183241824990109e-04,1.129480167552746750e-04
9.679999999999999716e+00,5.773681778179930559e-04,1.128957456586352967e-04
9.681000000000000938e+00,5.675034878258180615e-04,1.128426815085216146e-04
9.682000000000000384e+00,5.574374152785551784e-04,1.127890124963499906e-04
9.682999999999999829e+00,5.471839568697638937e-04,1.127349286151506716e-04
9.684000000000001052e+00,5.367580132341737663e-04,1.126806215348810289e-04
9.685000000000000497e+00,5.261754647895912915e-04,1.126262838358416460e-04
9.685999999999999943e+00,5.154532578394898030e-04,1.125721088399875248e-04
9.686999999999999389e+00,5.046095003534091430e-04,1.125182898478423784e-04
9.688000000000000611e+00,4.936635698239620835e-04,1.124650199484688088e-04
9.689000000000000057e+00,4.826362326968159635e-04,1.124124912653927394e-04
9.689999999999999503e+00,4.715497776101495379e-04,1.123608947381926902e-04
9.691000000000000725e+00,4.604281616503313351e-04,1.123104193878924972e-04
9.692000000000000171e+00,4.492971712515670497e-04,1.122612520779679165e-04
9.692999999999999616e+00,4.381845959001041003e-04,1.122135767994931284e-04
9.694000000000000838e+00,4.271204148333699832e-04,1.121675744148618794e-04
9.695000000000000284e+00,4.161369928863398247e-04,1.121234219754320513e-04
9.695999999999999730e+00,4.052692825088136911e-04,1.120812924538930794e-04
9.697000000000000952e+00,3.945550240955290585e-04,1.120413540897362037e-04
9.698000000000000398e+00,3.840349361770820395e-04,1.120037701213859787e-04
9.698999999999999844e+00,3.737528806638752482e-04,1.119686981784829053e-04
9.700000000000001066e+00,3.637559855833384149e-04,1.119362900066429883e-04
9.701000000000000512e+00,3.540947002047730710e-04,1.119066909016171087e-04
9.701999999999999957e+00,3.448227532913114893e-04,1.118800394414555467e-04
9.702999999999999403e+00,3.359969770431551215e-04,1.118564669917527165e-04
9.704000000000000625e+00,3.276769559223580326e-04,1.118360974321798825e-04
9.705000000000000071e+00,3.199244565910548633e-04,1.118190467160135254e-04
9.705999999999999517e+00,3.128025989696775586e-04,1.118054226212629682e-04
9.707000000000000739e+00,3.063747374524204096e-04,1.117953243736322935e-04
9.708000000000000185e+00,3.007030426028961295e-04,1.117888424260705466e-04
9.708999999999999631e+00,2.958468037027337048e-04,1.117860581415053127e-04
9.710000000000000853e+00,2.918605135875004504e-04,1.117870435878458220e-04
9.711000000000000298e+00,2.887918429980144324e-04,1.117918613143967048e-04
9.711999999999999744e+00,2.866796539781404918e-04,1.118005641752224021e-04
9.713000000000000966e+00,2.855522311056925321e-04,1.118131951671379659e-04
9.714000000000000412e+00,2.854259128127380608e-04,1.118297872815408113e-04
9.714999999999999858e+00,2.863042783529170252e-04,1.118503634444963492e-04
9.716000000000001080e+00,2.881779868913235745e-04,1.118749364000983507e-04
9.717000000000000526e+00,2.910252883959324466e-04,1.119035087146202223e-04
9.717999999999999972e+00,2.948131418678468950e-04,1.119360727002032322e-04
9.718999999999999417e+00,2.994988099179533261e-04,1.119726105022914524e-04
9.720000000000000639e+00,3.050317549111070288e-04,1.120130940633495435e-04
9.721000000000000085e+00,3.113556544550326235e-04,1.120574852925045338e-04
9.721999999999999531e+00,3.184103705092460415e-04,1.121057360592882387e-04
9.723000000000000753e+00,3.261337467544730799e-04,1.121577884510630685e-04
9.724000000000000199e+00,3.344631511763802921e-04,1.122135747884936478e-04
9.724999999999999645e+00,3.433367276258225166e-04,1.122730179653756884e-04
9.726000000000000867e+00,3.526943520550401443e-04,1.123360315076901505e-04
9.727000000000000313e+00,3.624783171529977199e-04,1.124025199802354904e-04
9.727999999999999758e+00,3.726337802281742047e-04,1.124723790588425996e-04
9.729000000000000981e+00,3.831090185553512870e-04,1.125454960134732423e-04
9.730000000000000426e+00,3.938555324259575730e-04,1.126217498283181475e-04
9.730999999999999872e+00,4.048280364437430775e-04,1.127010117475635921e-04
9.731999999999999318e+00,4.159843699503473140e-04,1.127831453905094944e-04
9.733000000000000540e+00,4.272853552574390934e-04,1.128680073682286172e-04
9.733999999999999986e+00,4.386946224221076134e-04,1.129554474208293273e-04
9.734999999999999432e+00,4.501784183324122478e-04,1.130453090762234222e-04
9.736000000000000654e+00,4.617054092852438513e-04,1.131374298097266937e-04
9.737000000000000099e+00,4.732464870013146840e-04,1.132316417694629853e-04
9.737999999999999545e+00,4.847745814798135630e-04,1.133277719179343653e-04
9.739000000000000767e+00,4.962644858072734824e-04,1.134256427739167806e-04
9.740000000000000213e+00,5.076926924589086985e-04,1.135250726007274537e-04
9.740999999999999659e+00,5.190372443097185850e-04,1.136258761825583076e-04
9.742000000000000881e+00,5.302775981183040221e-04,1.137278649751413077e-04
9.743000000000000327e+00,5.413945022330463302e-04,1.138308479301859580e-04
9.743999999999999773e+00,5.523698856182869673e-04,1.139346316372920684e-04
9.745000000000000995e+00,5.631867595614997680e-04,1.140390211731528682e-04
9.746000000000000441e+00,5.738291290302841626e-04,1.141438202260173498e-04
9.746999999999999886e+00,5.842819147720347854e-04,1.142488319495853346e-04
9.747999999999999332e+00,5.945308831090713453e-04,1.143538590805053359e-04
9.749000000000000554e+00,6.045625847334634749e-04,1.144587048094935041e-04
9.750000000000000000e+00,6.143642994135310254e-04,1.145631728648348536e-04
9.750999999999999446e+00,6.239239880972074310e-04,1.146670684000554273e-04
9.752000000000000668e+00,6.332302496877593263e-04,1.147701980444289606e-04
9.753000000000000114e+00,6.422722837660423947e-04,1.148723707706875700e-04
9.753999999999999559e+00,6.510398565917941988e-04,1.149733979548948659e-04
9.755000000000000782e+00,6.595232722484228828e-04,1.150730942216029735e-04
9.756000000000000227e+00,6.677133462018431352e-04,1.151712774486882498e-04
9.756999999999999673e+00,6.756013828124041295e-04,1.152677696395932873e-04
9.758000000000000895e+00,6.831791546291849032e-04,1.153623968936413630e-04
9.759000000000000341e+00,6.904388853380216771e-04,1.154549902287530357e-04
9.759999999999999787e+00,6.973732335266426231e-04,1.155453855279022787e-04
9.761000000000001009e+00,7.039752794138936284e-04,1.156334243787473490e-04
9.762000000000000455e+00,7.102385124064389743e-04,1.157189539545872996e-04
9.762999999999999901e+00,7.161568210769618656e-04,1.158018278194517388e-04
9.763999999999999346e+00,7.217244833963465823e-04,1.158819057982785977e-04
9.765000000000000568e+00,7.269361592604010576e-04,1.159590547502230783e-04
9.766000000000000014e+00,7.317868829762523390e-04,1.160331483940912369e-04
9.766999999999999460e+00,7.362720577576842155e-04,1.161040680538112825e-04
9.768000000000000682e+00,7.403874500143698550e-04,1.161717024546236806e-04
9.769000000000000128e+00,7.441291854310545751e-04,1.162359484358909957e-04
9.769999999999999574e+00,7.474937446979784206e-04,1.162967106994781626e-04
9.771000000000000796e+00,7.504779608630216805e-04,1.163539024977323379e-04
9.772000000000000242e+00,7.530790162171342207e-04,1.164074453433675151e-04
9.772999999999999687e+00,7.552944407503784643e-04,1.164572696654048335e-04
9.774000000000000909e+00,7.571221100332065513e-04,1.165033144750677235e-04
9.775000000000000355e+00,7.585602445331832274e-04,1.165455279816997184e-04
9.775999999999999801e+00,7.596074082987000053e-04,1.165838672313888115e-04
9.777000000000001023e+00,7.602625090907499635e-04,1.166182986911715148e-04
9.778000000000000469e+00,7.605247979490854402e-04,1.166487978319318800e-04
9.778999999999999915e+00,7.603938699781216020e-04,1.166753496692456697e-04
9.779999999999999361e+00,7.598696645163633074e-04,1.166979483299239451e-04
9.781000000000000583e+00,7.589524667669170221e-04,1.167165975487679386e-04
9.782000000000000028e+00,7.576429086738913337e-04,1.167313101933613984e-04
9.782999999999999474e+00,7.559419711895673435e-04,1.167421087165097543e-04
9.784000000000000696e+00,7.538509860224599981e-04,1.167490246439712202e-04
9.785000000000000142e+00,7.513716387407954169e-04,1.167520989932666374e-04
9.785999999999999588e+00,7.485059713289317872e-04,1.167513817248168838e-04
9.787000000000000810e+00,7.452563861617871391e-04,1.167469321098211685e-04
9.788000000000000256e+00,7.416256496317283906e-04,1.167388181499693419e-04
9.788999999999999702e+00,7.376168972358374595e-04,1.167271169076079389e-04
9.790000000000000924e+00,7.332336383491033045e-04,1.167119138920337328e-04
9.791000000000000369e+00,7.284797626935028388e-04,1.166933033337884688e-04
9.791999999999999815e+00,7.233595465654667385e-04,1.166713875518413215e-04
9.793000000000001037e+00,7.178776609693183521e-04,1.166462771773951930e-04
9.794000000000000483e+00,7.120391797226263524e-04,1.166180904900733479e-04
9.794999999999999929e+00,7.058495895956050153e-04,1.165869536065068678e-04
9.795999999999999375e+00,6.993148008070115568e-04,1.165529997815399778e-04
9.797000000000000597e+00,6.924411597594804044e-04,1.165163695388354522e-04
9.798000000000000043e+00,6.852354624790448281e-04,1.164772099558636652e-04
9.798999999999999488e+00,6.777049706705531602e-04,1.164356747632553946e-04
9.800000000000000711e+00,6.698574288740993679e-04,1.163919235963961309e-04
9.801000000000000156e+00,6.617010847219126444e-04,1.163461220376379979e-04
9.801999999999999602e+00,6.532447108740363755e-04,1.162984408612077189e-04
9.803000000000000824e+00,6.444976306954365835e-04,1.162490560321052026e-04
9.804000000000000270e+00,6.354697462338180624e-04,1.161981479300489624e-04
9.804999999999999716e+00,6.261715707395588233e-04,1.161459013028285747e-04
9.806000000000000938e+00,6.166142643998917669e-04,1.160925044792818884e-04
9.807000000000000384e+00,6.068096755264410294e-04,1.160381492841752342e-04
9.807999999999999829e+00,5.967703862022063306e-04,1.159830302393696739e-04
9.809000000000001052e+00,5.865097645697135622e-04,1.159273444383650671e-04
9.810000000000000497e+00,5.760420228435870734e-04,1.158712907493854939e-04
9.810999999999999943e+00,5.653822835413288865e-04,1.158150696492384453e-04
9.811999999999999389e+00,5.545466532037464629e-04,1.157588824205631184e-04
9.813000000000000611e+00,5.435523059587777251e-04,1.157029309606724140e-04
9.814000000000000057e+00,5.324175764099805998e-04,1.156474169848534245e-04
9.814999999999999503e+00,5.211620644826357382e-04,1.155925417969911424e-04
9.816000000000000725e+00,5.098067514851979806e-04,1.155385055146696113e-04
9.817000000000000171e+00,4.983741297237471481e-04,1.154855068153013656e-04
9.817999999999999616e+00,4.868883451642859786e-04,1.154337421651952574e-04
9.819000000000000838e+00,4.753753546168873359e-04,1.153834055610808695e-04
9.820000000000000284e+00,4.638630960874056785e-04,1.153346877764487938e-04
9.820999999999999730e+00,4.523816728567888043e-04,1.152877760796773115e-04
9.822000000000000952e+00,4.409635478348166815e-04,1.152428535267386992e-04
9.823000000000000398e+00,4.296437461464727389e-04,1.152000986633220682e-04
9.823999999999999844e+00,4.184600591259357029e-04,1.151596848520231140e-04
9.825000000000001066e+00,4.074532423815418157e-04,1.151217799727538755e-04
9.826000000000000512e+00,3.966671952590485831e-04,1.150865457936257105e-04
9.826999999999999957e+00,3.861491062658587619e-04,1.150541376752452411e-04
9.827999999999999403e+00,3.759495417548076694e-04,1.150247039927491076e-04
9.829000000000000625e+00,3.661224514060575823e-04,1.149983858447329942e-04
9.830000000000000071e+00,3.567250557009365498e-04,1.149753165377027361e-04
9.830999999999999517e+00,3.478175767657524478e-04,1.149556213098053211e-04
9.832000000000000739e+00,3.394627690526316461e-04,1.149394168717445946e-04
9.833000000000000185e+00,3.317252075119172085e-04,1.149268111538779842e-04
9.833999999999999631e+00,3.246702964461642676e-04,1.149179029169526017e-04
9.835000000000000853e+00,3.183629781720430244e-04,1.149127815270667901e-04
9.836000000000000298e+00,3.128661449830303786e-04,1.149115266436521749e-04
9.836999999999999744e+00,3.082387945740788543e-04,1.149142080051099670e-04
9.838000000000000966e+00,3.045340129483189258e-04,1.149208852058513595e-04
9.839000000000000412e+00,3.017969135559397270e-04,1.149316075391561916e-04
9.839999999999999858e+00,3.000626990291583706e-04,1.149464138296185699e-04
9.841000000000001080e+00,2.993550300649873474e-04,1.149653323029366947e-04
9.842000000000000526e+00,2.996848761532324703e-04,1.149883805225975804e-04
9.842999999999999972e+00,3.010499797833604660e-04,1.150155652893897294e-04
9.843999999999999417e+00,3.034349986455936780e-04,1.150468826771708391e-04
9.845000000000000639e+00,3.068123067607894075e-04,1.150823179655452851e-04
9.846000000000000085e+00,3.111433590522095127e-04,1.151218457432393283e-04
9.846999999999999531e+00,3.163804641792929335e-04,1.151654299052519811e-04
9.848000000000000753e+00,3.224687846375424560e-04,1.152130238435736232e-04
9.849000000000000199e+00,3.293483839999905289e-04,1.152645704597031701e-04
9.849999999999999645e+00,3.369561715206035105e-04,1.153200024461773621e-04
9.851000000000000867e+00,3.452276335074303047e-04,1.153792423486659370e-04
9.852000000000000313e+00,3.540982894245078621e-04,1.154422029264488348e-04
9.852999999999999758e+00,3.635048479870645272e-04,1.155087872342471704e-04
9.854000000000000981e+00,3.733860730702796100e-04,1.155788890714054692e-04
9.855000000000000426e+00,3.836833864524326148e-04,1.156523931010734990e-04
9.855999999999999872e+00,3.943412487376679793e-04,1.157291753608521442e-04
9.856999999999999318e+00,4.053073596658860367e-04,1.158091034077862421e-04
9.858000000000000540e+00,4.165327209042630997e-04,1.158920368862342685e-04
9.858999999999999986e+00,4.279715962758835128e-04,1.159778277204556165e-04
9.859999999999999432e+00,4.395814021225588619e-04,1.160663207552296920e-04
9.861000000000000654e+00,4.513225505053085882e-04,1.161573539140480985e-04
9.862000000000000099e+00,4.631582662882552533e-04,1.162507589149361907e-04
9.862999999999999545e+00,4.750543903516167349e-04,1.163463614625019117e-04
9.864000000000000767e+00,4.869791810614604354e-04,1.164439819891579673e-04
9.865000000000000213e+00,4.989031190066348185e-04,1.165434358593586407e-04
9.865999999999999659e+00,5.107987216786178232e-04,1.166445341568061246e-04
9.867000000000000881e+00,5.226403687248347332e-04,1.167470838891503993e-04
9.868000000000000327e+00,5.344041413723250216e-04,1.168508887936188295e-04
9.868999999999999773e+00,5.460676744282643357e-04,1.169557495384387696e-04
9.870000000000000995e+00,5.576100228240879388e-04,1.170614645823849826e-04
9.871000000000000441e+00,5.690115403168994213e-04,1.171678303456902617e-04
9.871999999999999886e+00,5.802537714913693538e-04,1.172746420709035544e-04
9.872999999999999332e+00,5.913193540676677440e-04,1.173816940090733474e-04
9.874000000000000554e+00,6.021919328284602770e-04,1.174887802998617634e-04
9.875000000000000000e+00,6.128560820829620113e-04,1.175956951042050452e-04
9.875999999999999446e+00,6.232972377043137849e-04,1.177022335036665492e-04
9.877000000000000668e+00,6.335016359273526248e-04,1.178081916218308374e-04
9.878000000000000114e+00,6.434562601319480327e-04,1.179133675119672231e-04
9.878999999999999559e+00,6.531487926823016221e-04,1.180175612599657548e-04
9.880000000000000782e+00,6.625675734310906709e-04,1.181205758626764738e-04
9.881000000000000227e+00,6.717015620565917238e-04,1.182222172942979868e-04
9.881999999999999673e+00,6.805403057054290562e-04,1.183222953895893720e-04
9.883000000000000895e+00,6.890739095933453131e-04,1.184206238678578676e-04
9.884000000000000341e+00,6.972930119328672174e-04,1.185170211987089434e-04
9.884999999999999787e+00,7.051887609493072938e-04,1.186113105972549941e-04
9.886000000000001009e+00,7.127527956299137138e-04,1.187033208654689518e-04
9.887000000000000455e+00,7.199772276983608258e-04,1.187928863530213035e-04
9.887999999999999901e+00,7.268546268338955301e-04,1.188798477782409310e-04
9.888999999999999346e+00,7.333780067549106746e-04,1.189640521481666525e-04
9.890000000000000568e+00,7.395408139195426686e-04,1.190453535542371118e-04
9.891000000000000014e+00,7.453369167276233716e-04,1.191236130477731000e-04
9.891999999999999460e+00,7.507605970991472000e-04,1.191986994114465031e-04
9.893000000000000682e+00,7.558065421255243024e-04,1.192704889929498119e-04
9.894000000000000128e+00,7.604698377254571996e-04,1.193388664567427814e-04
9.894999999999999574e+00,7.647459624227756405e-04,1.194037245640908364e-04
9.896000000000000796e+00,7.686307828828749201e-04,1.194649648747240708e-04
9.897000000000000242e+00,7.721205491420379948e-04,1.195224975071975602e-04
9.897999999999999687e+00,7.752118915373844331e-04,1.195762418139455577e-04
9.899000000000000909e+00,7.779018172931405047e-04,1.196261260872470033e-04
9.900000000000000355e+00,7.801877087008901850e-04,1.196720881859698811e-04
9.900999999999999801e+00,7.820673208167519671e-04,1.197140752046704662e-04
9.902000000000001023e+00,7.835387805662597047e-04,1.197520440726785999e-04
9.903000000000000469e+00,7.846005853175966804e-04,1.197859611854643026e-04
9.903999999999999915e+00,7.852516029611428684e-04,1.198158029501322368e-04
9.904999999999999361e+00,7.854910714481994939e-04,1.198415553623681875e-04
9.906000000000000583e+00,7.853185995496834645e-04,1.198632145273988706e-04
9.907000000000000028e+00,7.847341671208988645e-04,1.198807862176125229e-04
9.907999999999999474e+00,7.837381267955513498e-04,1.198942863128019321e-04
9.909000000000000696e+00,7.823312050646404406e-04,1.199037403208080821e-04
9.910000000000000142e+00,7.805145047197306922e-04,1.199091838045748793e-04
9.910999999999999588e+00,7.782895068540389254e-04,1.199106618399947374e-04
9.912000000000000810e+00,7.756580742128775215e-04,1.199082293956175641e-04
9.913000000000000256e+00,7.726224540960771906e-04,1.199019507664305403e-04
9.913999999999999702e+00,7.691852827595670921e-04,1.198918998997938371e-04
9.915000000000000924e+00,7.653495895227575624e-04,1.198781597897584036e-04
9.916000000000000369e+00,7.611188023941527214e-04,1.198608227572512931e-04
9.916999999999999815e+00,7.564967534998757234e-04,1.198399898106245788e-04
9.918000000000001037e+00,7.514876862264040528e-04,1.198157708791353234e-04
9.919000000000000483e+00,7.460962623053533482e-04,1.197882841509762528e-04
9.919999999999999929e+00,7.403275707984027267e-04,1.197576562383830234e-04
9.920999999999999375e+00,7.341871373490370606e-04,1.197240214856869217e-04
9.922000000000000597e+00,7.276809355009495727e-04,1.196875220980097307e-04
9.923000000000000043e+00,7.208153984961120607e-04,1.196483074176469928e-04
9.923999999999999488e+00,7.135974335504190408e-04,1.196065340095109743e-04
9.925000000000000711e+00,7.060344370178939016e-04,1.195623649020910109e-04
9.926000000000000156e+00,6.981343124107157808e-04,1.195159696166192103e-04
9.926999999999999602e+00,6.899054897501782262e-04,1.194675233975081140e-04
9.928000000000000824e+00,6.813569482930894932e-04,1.194172072024551027e-04
9.929000000000000270e+00,6.724982413272887708e-04,1.193652069003524617e-04
9.929999999999999716e+00,6.633395249430310871e-04,1.193117132093609510e-04
9.931000000000000938e+00,6.538915896231063934e-04,1.192569208871275378e-04
9.932000000000000384e+00,6.441658967218585885e-04,1.192010286325683886e-04
9.932999999999999829e+00,6.341746187553839965e-04,1.191442382580032211e-04
9.934000000000001052e+00,6.239306856410000010e-04,1.190867545413140102e-04
9.935000000000000497e+00,6.134478360237175226e-04,1.190287843982738050e-04
9.935999999999999943e+00,6.027406759223638078e-04,1.189705366967850036e-04
9.936999999999999389e+00,5.918247438465775584e-04,1.189122214266406704e-04
9.938000000000000611e+00,5.807165849484296474e-04,1.188540494752041501e-04
9.939000000000000057e+00,5.694338334718512633e-04,1.187962317984112411e-04
9.939999999999999503e+00,5.579953059283479077e-04,1.187389791753581329e-04
9.941000000000000725e+00,5.464211046313033554e-04,1.186825013822943924e-04
9.942000000000000171e+00,5.347327338766229938e-04,1.186270069188715098e-04
9.942999999999999616e+00,5.229532282763733279e-04,1.185727022015408132e-04
9.944000000000000838e+00,5.111072953391037699e-04,1.185197912662521542e-04
9.945000000000000284e+00,4.992214714514966534e-04,1.184684749860790380e-04
9.945999999999999730e+00,4.873242924064422922e-04,1.184189507598768101e-04
9.947000000000000952e+00,4.754464766021053576e-04,1.183714117554541368e-04
9.948000000000000398e+00,4.636211203820761050e-04,1.183260465902851561e-04
9.948999999999999844e+00,4.518839010580419650e-04,1.182830386141310499e-04
9.950000000000001066e+00,4.402732837773164556e-04,1.182425655828678361e-04
9.951000000000000512e+00,4.288307233998400292e-04,1.182047989863477001e-04
9.951999999999999957e+00,4.176008512435009940e-04,1.181699037247224568e-04
9.952999999999999403e+00,4.066316303194126756e-04,1.181380374904525415e-04
9.954000000000000625e+00,3.959744596875445946e-04,1.181093504571092864e-04
9.955000000000000071e+00,3.856842007513091469e-04,1.180839847124771279e-04
9.955999999999999517e+00,3.758190937032278496e-04,1.180620739646874383e-04
9.957000000000000739e+00,3.664405253165015021e-04,1.180437430442062908e-04
9.958000000000000185e+00,3.576126061598032231e-04,1.180291076347192843e-04
9.958999999999999631e+00,3.494015132334754104e-04,1.180182738424276638e-04
9.960000000000000853e+00,3.418745595948643025e-04,1.180113379479826735e-04
9.961000000000000298e+00,3.350989643352658654e-04,1.180083860610672418e-04
9.961999999999999744e+00,3.291403193045393618e-04,1.180094939072274011e-04
9.963000000000000966e+00,3.240607813837986860e-04,1.180147265625478226e-04
9.964000000000000412e+00,3.199170616028102214e-04,1.180241382784410592e-04
9.964999999999999858e+00,3.167583276931687074e-04,1.180377723009379720e-04
9.966000000000001080e+00,3.146241772928768873e-04,1.180556607259319006e-04
9.967000000000000526e+00,3.135428644946474590e-04,1.180778244116105805e-04
9.967999999999999972e+00,3.135299606651677489e-04,1.181042728930953344e-04
9.968999999999999417e+00,3.145875993228829494e-04,1.181350043714293589e-04
9.970000000000000639e+00,3.167043928577171780e-04,1.181700056751372555e-04
9.971000000000000085e+00,3.198560308116184291e-04,1.182092523448539896e-04
9.971999999999999531e+00,3.240064869454090178e-04,1.182527086105778001e-04
9.973000000000000753e+00,3.291096978917446209e-04,1.183003275941754760e-04
9.974000000000000199e+00,3.351115355278641030e-04,1.183520513465864416e-04
9.974999999999999645e+00,3.419518905131892369e-04,1.184078111071361068e-04
9.976000000000000867e+00,3.495667018602554546e-04,1.184675273856708900e-04
9.977000000000000313e+00,3.578898079784698983e-04,1.185311103221024537e-04
9.977999999999999758e+00,3.668545372053300872e-04,1.185984597937427579e-04
9.979000000000000981e+00,3.763950018141173958e-04,1.186694658616935938e-04
9.980000000000000426e+00,3.864470912052925537e-04,1.187440089193584296e-04
9.980999999999999872e+00,3.969491878855250198e-04,1.188219602102837412e-04
9.982000000000001094e+00,4.078426410408086543e-04,1.189031820012326034e-04
9.983000000000000540e+00,4.190720418725970664e-04,1.189875281731614479e-04
9.983999999999999986e+00,4.305853415477589726e-04,1.190748444347968730e-04
9.984999999999999432e+00,4.423338525302983586e-04,1.191649689613413792e-04
9.986000000000000654e+00,4.542721649129622232e-04,1.192577326204362272e-04
9.987000000000000099e+00,4.663580069553326275e-04,1.193529596990363642e-04
9.987999999999999545e+00,4.785520695174348671e-04,1.194504681301910816e-04
9.989000000000000767e+00,4.908178125929925145e-04,1.195500702451418351e-04
9.990000000000000213e+00,5.031212637975322494e-04,1.196515730204240354e-04
9.990999999999999659e+00,5.154308192169147805e-04,1.197547788929160991e-04
9.992000000000000881e+00,5.277170503619705915e-04,1.198594860072804463e-04
9.993000000000000327e+00,5.399525225654463285e-04,1.199654890462905184e-04
9.993999999999999773e+00,5.521116250244907002e-04,1.200725794721124772e-04
9.995000000000000995e+00,5.641704154221445066e-04,1.201805464053990266e-04
9.996000000000000441e+00,5.761064773306837170e-04,1.202891768445835054e-04
9.996999999999999886e+00,5.878987920102800606e-04,1.203982565499934159e-04
9.997999999999999332e+00,5.995276219443189435e-04,1.205075702773403685e-04
9.999000000000000554e+00,6.109744074207361679e-04,1.206169026711939211e-04
1.000000000000000000e+01,6.222216731673384455e-04,1.207260384496411582e-04


==> pics/rotor/csv/ex3_valid_error_freq_1_8.csv <==
time,popinf,fopinf
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000021e-02,3.372075993771145221e-03,9.992174848716364917e-04
2.000000000000000042e-02,5.637839987524705630e-03,4.260061001028461920e-04
2.999999999999999889e-02,7.916489937376567504e-03,5.503065819539162355e-04
4.000000000000000083e-02,8.314747343732980384e-03,2.472919173364347472e-04
5.000000000000000278e-02,9.517035893903650831e-03,3.043057006524091325e-04
5.999999999999999778e-02,9.101377270413867418e-03,2.968015273472361572e-04
7.000000000000000666e-02,9.430249797124817465e-03,2.701291036970630637e-04
8.000000000000000167e-02,8.872610133770305121e-03,3.015094498192478654e-04
8.999999999999999667e-02,8.849851383686838102e-03,2.627535914871153189e-04
1.000000000000000056e-01,8.308770301250408344e-03,2.944708995239616288e-04
1.100000000000000006e-01,8.079172126638150403e-03,2.607455657262930122e-04
1.199999999999999956e-01,7.552089511143495262e-03,2.874075451833830249e-04
1.300000000000000044e-01,7.170897804415983338e-03,2.611887460643467292e-04
1.400000000000000133e-01,6.637863444559645963e-03,2.814237549718083694e-04
1.499999999999999944e-01,6.139782676579140681e-03,2.626199752470086525e-04
1.600000000000000033e-01,5.587031832349651124e-03,2.765302485149787070e-04
1.700000000000000122e-01,4.999642217955965230e-03,2.643540921613543506e-04
1.799999999999999933e-01,4.421591161226636965e-03,2.727619057951399567e-04
1.900000000000000022e-01,3.769640935330107086e-03,2.661380095074603221e-04
2.000000000000000111e-01,3.169071312492305770e-03,2.701497362812981559e-04
2.099999999999999922e-01,2.479796094404207365e-03,2.679039977778822348e-04
2.200000000000000011e-01,1.874890313947253761e-03,2.686532669221018709e-04
2.300000000000000100e-01,1.210295112879010730e-03,2.696370288530178282e-04
2.399999999999999911e-01,7.514547266961299531e-04,2.681413769974284531e-04
2.500000000000000000e-01,7.564202062633671158e-04,2.713131828430661772e-04
2.600000000000000089e-01,1.225601527410057241e-03,2.684044783323495057e-04
2.700000000000000178e-01,1.895506429851702987e-03,2.728768598405669323e-04
2.800000000000000266e-01,2.511535726188356913e-03,2.691809479149224939e-04
2.899999999999999800e-01,3.212205785175390946e-03,2.742389686913113004e-04
2.999999999999999889e-01,3.822790242396001664e-03,2.701872670002909834e-04
3.099999999999999978e-01,4.494631273366508049e-03,2.752864332939671324e-04
3.200000000000000067e-01,5.071042681250526908e-03,2.711461134754427965e-04
3.300000000000000155e-01,5.690768204594331622e-03,2.758973818007262797e-04
3.400000000000000244e-01,6.214297378320350444e-03,2.718098509176618792e-04
3.500000000000000333e-01,6.764354151086168949e-03,2.759584302372117726e-04
3.599999999999999867e-01,7.218752359871197233e-03,2.719787921575602817e-04
3.699999999999999956e-01,7.683960656540884254e-03,2.753816424300575545e-04
3.800000000000000044e-01,8.054590069284403228e-03,2.715145213913577036e-04
3.900000000000000133e-01,8.421707767807862927e-03,2.741194763542887736e-04
4.000000000000000222e-01,8.695703168996199786e-03,2.703487468291719173e-04
4.100000000000000311e-01,8.953585151179842966e-03,2.721764695808409043e-04
4.199999999999999845e-01,9.120234487540922197e-03,2.684879013934218512e-04
4.299999999999999933e-01,9.260153941329087729e-03,2.696166053834537905e-04
4.400000000000000022e-01,9.311317887242728450e-03,2.660132598324078707e-04
4.500000000000000111e-01,9.327324491501653297e-03,2.665653197342948331e-04
4.600000000000000200e-01,9.257834639579213751e-03,2.630758776484900001e-04
4.700000000000000289e-01,9.147096462678534767e-03,2.632050541208240586e-04
4.799999999999999822e-01,8.955102308945934314e-03,2.598853477264992428e-04
4.899999999999999911e-01,8.718200436257072736e-03,2.597633262418008130e-04
5.000000000000000000e-01,8.405445890553106189e-03,2.566914261306769952e-04
5.100000000000000089e-01,8.046601208090918209e-03,2.564927444627146565e-04
5.200000000000000178e-01,7.618618855204749643e-03,2.537582619883221825e-04
5.300000000000000266e-01,7.145841331979620875e-03,2.536435147966584376e-04
5.400000000000000355e-01,6.612066788946879825e-03,2.513324776738943612e-04
5.500000000000000444e-01,6.037242580942572649e-03,2.514308819287331916e-04
5.600000000000000533e-01,5.411095861443115072e-03,2.496085800062247022e-04
5.700000000000000622e-01,4.750117971496471692e-03,2.500022649043422054e-04
5.799999999999999600e-01,4.049296257888777145e-03,2.486974654581131138e-04
5.899999999999999689e-01,3.322826486188600308e-03,2.494106362741477212e-04
5.999999999999999778e-01,2.571400929872260082e-03,2.486049025861861638e-04
6.099999999999999867e-01,1.811426302920087113e-03,2.496007248258963473e-04
6.199999999999999956e-01,1.066762164670341777e-03,2.492257156153445969e-04
6.300000000000000044e-01,5.123537618905470766e-04,2.504122217836060615e-04
6.400000000000000133e-01,8.268628898801594004e-04,2.503558978986684599e-04
6.500000000000000222e-01,1.546845216011087090e-03,2.516000337201599549e-04
6.600000000000000311e-01,2.310021430752881057e-03,2.517204419562367804e-04
6.700000000000000400e-01,3.069961890154510389e-03,2.528675487974345153e-04
6.800000000000000488e-01,3.809891651967279788e-03,2.530112734280412024e-04
6.900000000000000577e-01,4.522623123369709335e-03,2.539065838076782849e-04
7.000000000000000666e-01,5.197756633342621828e-03,2.539285432458865334e-04
7.099999999999999645e-01,5.831686068786539820e-03,2.544376468196662315e-04
7.199999999999999734e-01,6.414440902316172720e-03,2.542194430599473186e-04
7.299999999999999822e-01,6.944191662331584275e-03,2.542456104164325182e-04
7.399999999999999911e-01,7.411201439336993074e-03,2.537105164041843154e-04
7.500000000000000000e-01,7.815190188032858018e-03,2.532076474929465513e-04
7.600000000000000089e-01,8.146938857274394971e-03,2.523310283723037540e-04
7.700000000000000178e-01,8.407721448997759056e-03,2.513114674463418812e-04
7.800000000000000266e-01,8.589164883720848062e-03,2.501257476796998587e-04
7.900000000000000355e-01,8.694152337088137047e-03,2.486622592171059765e-04
8.000000000000000444e-01,8.715451817730875128e-03,2.472555357596116325e-04
8.100000000000000533e-01,8.657612193919935958e-03,2.454765408478394475e-04
8.200000000000000622e-01,8.514781458573485520e-03,2.439838411756010690e-04
8.300000000000000711e-01,8.293208856884318539e-03,2.420609088013353711e-04
8.399999999999999689e-01,7.988594356324310239e-03,2.406473128763914364e-04
8.499999999999999778e-01,7.608886037503445263e-03,2.387743508372055883e-04
8.599999999999999867e-01,7.151436326017020402e-03,2.376102215804164197e-04
8.699999999999999956e-01,6.625847714948434469e-03,2.359753063714154094e-04
8.800000000000000044e-01,6.031159431427235429e-03,2.352060427540131771e-04
8.900000000000000133e-01,5.378553072360308177e-03,2.339594948719348811e-04
9.000000000000000222e-01,4.668765932624781290e-03,2.336751859346332784e-04
9.100000000000000311e-01,3.914554666346430067e-03,2.329005177657745326e-04
9.200000000000000400e-01,3.118639041016627901e-03,2.331131795677874403e-04
9.300000000000000488e-01,2.296374044462775807e-03,2.328090082830246567e-04
9.400000000000000577e-01,1.457289098383849095e-03,2.334446919976313937e-04
9.500000000000000666e-01,6.557314497617722053e-04,2.335237773485946669e-04
9.599999999999999645e-01,5.045891699293409468e-04,2.344328771544878728e-04
9.699999999999999734e-01,1.267650403403695371e-03,2.347392929249128178e-04
9.799999999999999822e-01,2.106161392892616935e-03,2.357225889891637332e-04
9.899999999999999911e-01,2.932828608895824991e-03,2.360623776260029408e-04
1.000000000000000000e+00,3.733955794783981857e-03,2.369059636231928597e-04
1.010000000000000009e+00,4.493057156997601505e-03,2.370835221838819569e-04
1.020000000000000018e+00,5.204925279590872159e-03,2.375947747113185226e-04
1.030000000000000027e+00,5.855954271469464983e-03,2.374475449029097998e-04
1.040000000000000036e+00,6.442459548081217770e-03,2.374860571435589236e-04
1.050000000000000044e+00,6.952492914718535512e-03,2.369123851683731729e-04
1.060000000000000053e+00,7.383768202415125215e-03,2.364123006529125586e-04
1.070000000000000062e+00,7.726200316714371651e-03,2.353896052861775899e-04
1.080000000000000071e+00,7.979193067613594287e-03,2.343714917292925479e-04
1.090000000000000080e+00,8.134838752046565785e-03,2.329630832969680496e-04
1.100000000000000089e+00,8.194531765634833001e-03,2.315340165951603412e-04
1.110000000000000098e+00,8.152810230847804332e-03,2.298831146521700087e-04
1.120000000000000107e+00,8.013290434569678156e-03,2.282235298760580157e-04
1.130000000000000115e+00,7.773134415398880344e-03,2.265330690571381353e-04
1.140000000000000124e+00,7.438311055876175616e-03,2.248692549846494342e-04
1.150000000000000133e+00,7.008672548700207311e-03,2.233671765781124066e-04
1.159999999999999920e+00,6.492555276468048656e-03,2.219303344407397348e-04
1.169999999999999929e+00,5.892449465267352547e-03,2.208234486190879060e-04
1.179999999999999938e+00,5.218963853978479152e-03,2.198008212197654786e-04
1.189999999999999947e+00,4.477087826022430397e-03,2.192259799752632125e-04
1.199999999999999956e+00,3.679592394563331419e-03,2.187155169230257554e-04
1.209999999999999964e+00,2.834035138321697352e-03,2.187020546488944127e-04
1.219999999999999973e+00,1.956335328009742650e-03,2.186853717264170200e-04
1.229999999999999982e+00,1.063351691327720037e-03,2.191426884190932935e-04
1.239999999999999991e+00,3.033241772559259184e-04,2.194872412660129810e-04
1.250000000000000000e+00,8.720726805634014187e-04,2.202234601258461384e-04
1.260000000000000009e+00,1.759277885884748868e-03,2.207142567223835600e-04
1.270000000000000018e+00,2.640339304708472657e-03,2.214800691699918376e-04
1.280000000000000027e+00,3.487209751043501924e-03,2.218704565584891366e-04
1.290000000000000036e+00,4.287889559346130634e-03,2.224142825109776806e-04
1.300000000000000044e+00,5.027366976061787944e-03,2.224809928760376233e-04
1.310000000000000053e+00,5.696903836131095474e-03,2.226012465437053785e-04
1.320000000000000062e+00,6.283810165280095950e-03,2.221914396184202542e-04
1.330000000000000071e+00,6.781406266242968016e-03,2.217763014001087815e-04
1.340000000000000080e+00,7.179463502646469229e-03,2.208394365139041695e-04
1.350000000000000089e+00,7.473791690577449853e-03,2.198892916843614193e-04
1.360000000000000098e+00,7.657104622873625588e-03,2.184903293302471045e-04
1.370000000000000107e+00,7.728165639566002970e-03,2.171204377768036400e-04
1.380000000000000115e+00,7.683031244570754162e-03,2.154321655692377838e-04
1.390000000000000124e+00,7.523750865879137543e-03,2.138536648854060776e-04
1.400000000000000133e+00,7.249960675414513118e-03,2.121263635431256788e-04
1.409999999999999920e+00,6.867145198288619745e-03,2.106046364340409169e-04
1.419999999999999929e+00,6.378559178919981920e-03,2.091135498934067714e-04
1.429999999999999938e+00,5.793065764445808757e-03,2.079070960410136701e-04
1.439999999999999947e+00,5.117372394835013015e-03,2.068846818139491645e-04
1.449999999999999956e+00,4.363477236587835414e-03,2.061762089506295574e-04
1.459999999999999964e+00,3.541245384961965240e-03,2.057461813456269695e-04
1.469999999999999973e+00,2.665635739178887770e-03,2.055871092031921657e-04
1.479999999999999982e+00,1.750310751695128165e-03,2.057241237419836304e-04
1.489999999999999991e+00,8.208432510614829380e-04,2.060151848543223454e-04
1.500000000000000000e+00,2.820975184979169440e-04,2.065484732672943609e-04
1.510000000000000009e+00,1.146391461215880668e-03,2.070664677574155638e-04
1.520000000000000018e+00,2.071777354165998085e-03,2.077274539617514619e-04
1.530000000000000027e+00,2.967564938185467908e-03,2.081881480672148675e-04
1.540000000000000036e+00,3.815464243790477137e-03,2.086837045613657189e-04
1.550000000000000044e+00,4.598454015238254318e-03,2.088180153614363173e-04
1.560000000000000053e+00,5.303937096247547146e-03,2.089051089214858509e-04
1.570000000000000062e+00,5.917935334749091329e-03,2.085266213894173268e-04
1.580000000000000071e+00,6.430670693258292228e-03,2.080701427154148762e-04
1.590000000000000080e+00,6.831393736711235259e-03,2.071204682023670767e-04
1.600000000000000089e+00,7.113788717070877732e-03,2.061249027627313980e-04
1.610000000000000098e+00,7.271026293749743158e-03,2.046906658832560260e-04
1.620000000000000107e+00,7.300886302467304162e-03,2.033015302989793136e-04
1.630000000000000115e+00,7.200982285133600627e-03,2.015998449688723019e-04
1.640000000000000124e+00,6.973585977865398057e-03,2.000726278688252956e-04
1.650000000000000133e+00,6.620998554106981987e-03,1.984034450666468578e-04
1.660000000000000142e+00,6.150076212604895474e-03,1.970404733255857815e-04
1.669999999999999929e+00,5.567732977466811201e-03,1.957092917888498564e-04
1.679999999999999938e+00,4.885179477060463092e-03,1.947734243613555988e-04
1.689999999999999947e+00,4.113561617834879565e-03,1.940000965209499504e-04
1.699999999999999956e+00,3.267974719888658112e-03,1.936287712347987315e-04
1.709999999999999964e+00,2.363417086312968093e-03,1.934730952424836546e-04
1.719999999999999973e+00,1.419649257393510843e-03,1.936270293979943822e-04
1.729999999999999982e+00,4.728008373863570868e-04,1.939648166495323151e-04
1.739999999999999991e+00,5.810447527868746811e-04,1.944372449672724279e-04
1.750000000000000000e+00,1.529469111829483705e-03,1.950005640086928274e-04
1.760000000000000009e+00,2.462531177852628032e-03,1.954846062975653222e-04
1.770000000000000018e+00,3.349442160306995760e-03,1.959486499497902108e-04
1.780000000000000027e+00,4.170121356467181017e-03,1.961338301921371229e-04
1.790000000000000036e+00,4.908449130044518181e-03,1.962153021027345022e-04
1.800000000000000044e+00,5.548491893571984648e-03,1.958786318504837968e-04
1.810000000000000053e+00,6.077756330625375299e-03,1.954151161123703409e-04
1.820000000000000062e+00,6.484374370594196170e-03,1.944834181801327621e-04
1.830000000000000071e+00,6.760325395345302690e-03,1.934771086531346168e-04
1.840000000000000080e+00,6.898731106901197924e-03,1.920498703559899063e-04
1.850000000000000089e+00,6.896866616465730654e-03,1.906689361254106530e-04
1.860000000000000098e+00,6.753496816449064064e-03,1.889972742903377233e-04
1.870000000000000107e+00,6.471647844498972998e-03,1.875323441151701895e-04
1.880000000000000115e+00,6.055959440220406650e-03,1.859531716963110722e-04
1.890000000000000124e+00,5.515210970726515220e-03,1.847318112898942502e-04
1.900000000000000133e+00,4.859681654357740979e-03,1.835654550607434090e-04
1.910000000000000142e+00,4.103450158719680434e-03,1.828417423385845847e-04
1.919999999999999929e+00,3.261805315375982273e-03,1.822804632562611475e-04
1.929999999999999938e+00,2.353513246491464178e-03,1.821377299846112729e-04
1.939999999999999947e+00,1.399309287003912662e-03,1.821710850837410386e-04
1.949999999999999956e+00,4.404451893541074556e-04,1.824843103666525001e-04
1.959999999999999964e+00,6.210978890667721679e-04,1.829009808456361573e-04
1.969999999999999973e+00,1.582411426150339556e-03,1.833813397059637829e-04
1.979999999999999982e+00,2.520317944811660982e-03,1.838488199039745399e-04
1.989999999999999991e+00,3.402517927057435027e-03,1.841491338731539784e-04
2.000000000000000000e+00,4.208105301870825390e-03,1.843327503047818697e-04
2.010000000000000231e+00,4.917841388458208361e-03,1.841665856275980222e-04
2.020000000000000018e+00,5.515646453435679546e-03,1.838397789107626434e-04
2.030000000000000249e+00,5.987039967664486290e-03,1.830732355489581194e-04
2.040000000000000036e+00,6.321203580046595889e-03,1.821873012455489280e-04
2.049999999999999822e+00,6.509549973029356632e-03,1.808820821849517089e-04
2.060000000000000053e+00,6.547622991118109796e-03,1.795817479836310071e-04
2.069999999999999840e+00,6.433627036664035445e-03,1.779814733665860979e-04
2.080000000000000071e+00,6.170102159711772678e-03,1.765621214983683403e-04
2.089999999999999858e+00,5.762377427604664301e-03,1.750205272747920127e-04
2.100000000000000089e+00,5.220006864125418915e-03,1.738306216736952776e-04
2.109999999999999876e+00,4.555141406819816080e-03,1.726919116750183730e-04
2.120000000000000107e+00,3.783752586816573667e-03,1.720022691642441269e-04
2.129999999999999893e+00,2.924009054839871342e-03,1.714686387451230158e-04
2.140000000000000124e+00,1.997672720998297773e-03,1.713576767279396831e-04
2.149999999999999911e+00,1.031215120246304923e-03,1.714033391025156108e-04
2.160000000000000142e+00,1.946495862988103359e-04,1.717179173709019221e-04
2.169999999999999929e+00,9.992506028321237674e-04,1.720990695907264581e-04
2.180000000000000160e+00,1.958447429592631746e-03,1.725164383701972381e-04
2.189999999999999947e+00,2.873184252357897581e-03,1.728739584493756750e-04
2.200000000000000178e+00,3.715395070755822884e-03,1.730320829994233805e-04
2.209999999999999964e+00,4.463000346332490417e-03,1.730332961878223508e-04
2.220000000000000195e+00,5.096252134001630872e-03,1.726673060059858691e-04
2.229999999999999982e+00,5.598860143880555681e-03,1.721264816594983492e-04
2.240000000000000213e+00,5.957307493804208688e-03,1.711623286550207452e-04
2.250000000000000000e+00,6.162204062408156886e-03,1.701038500308802185e-04
2.260000000000000231e+00,6.207592394844725983e-03,1.686862720148588838e-04
2.270000000000000018e+00,6.092097913004477019e-03,1.673369734801940774e-04
2.280000000000000249e+00,5.818098959557165342e-03,1.657848755841638587e-04
2.290000000000000036e+00,5.392622020833685165e-03,1.644943329561215234e-04
2.300000000000000266e+00,4.826351276733868885e-03,1.631881696417587671e-04
2.310000000000000053e+00,4.134276094619124264e-03,1.622917747136885000e-04
2.319999999999999840e+00,3.334593822891605396e-03,1.615210980016441812e-04
2.330000000000000071e+00,2.449333403448151775e-03,1.611919874080416514e-04
2.339999999999999858e+00,1.504310141426545627e-03,1.610262718609688627e-04
2.350000000000000089e+00,5.445966339511824038e-04,1.611897916416381521e-04
2.359999999999999876e+00,5.429765877875201811e-04,1.614454045603833999e-04
2.370000000000000107e+00,1.496682749786251579e-03,1.618100087151342432e-04
2.379999999999999893e+00,2.429551118706816792e-03,1.621366507701463289e-04
2.390000000000000124e+00,3.296018844374115284e-03,1.623250945897241303e-04
2.399999999999999911e+00,4.069622997280593346e-03,1.623617051629558047e-04
2.410000000000000142e+00,4.727712286609594798e-03,1.620708358089591238e-04
2.419999999999999929e+00,5.251430575438427450e-03,1.615930067275017168e-04
2.430000000000000160e+00,5.625435659502646749e-03,1.607132200723298708e-04
2.439999999999999947e+00,5.838878721281913139e-03,1.597180720867581575e-04
2.450000000000000178e+00,5.885182416397061016e-03,1.583765185384453393e-04
2.459999999999999964e+00,5.762817062115224362e-03,1.570833154769284352e-04
2.470000000000000195e+00,5.474879490868969807e-03,1.556000281156197645e-04
2.479999999999999982e+00,5.029578147114027384e-03,1.543643696755019762e-04
2.490000000000000213e+00,4.439582296780043326e-03,1.531274147245846704e-04
2.500000000000000000e+00,3.722239245068255636e-03,1.522880973201764566e-04
2.510000000000000231e+00,2.898822404342889150e-03,1.515833670261086447e-04
2.520000000000000018e+00,1.995049247251296735e-03,1.512992101559558456e-04
2.530000000000000249e+00,1.044245511377044078e-03,1.511721137982981048e-04
2.540000000000000036e+00,2.406279358562430173e-04,1.513369383919674729e-04
2.550000000000000266e+00,9.927958745662454707e-04,1.515700379895133776e-04
2.560000000000000053e+00,1.934580142901313592e-03,1.518632366926742690e-04
2.569999999999999840e+00,2.824588588468212799e-03,1.520874267665811629e-04
2.580000000000000071e+00,3.628086531205871809e-03,1.521299609720703984e-04
2.589999999999999858e+00,4.318867984796266775e-03,1.520008822369840783e-04
2.600000000000000089e+00,4.874885424252819316e-03,1.515276322614535751e-04
2.609999999999999876e+00,5.278586845093358182e-03,1.508762827683379705e-04
2.620000000000000107e+00,5.517018074817249887e-03,1.498487053507912626e-04
2.629999999999999893e+00,5.582525460856941658e-03,1.487499668245746589e-04
2.640000000000000124e+00,5.472744443442688692e-03,1.473740645364150868e-04
2.649999999999999911e+00,5.191011633247645009e-03,1.461143633441869087e-04
2.660000000000000142e+00,4.746063599691448427e-03,1.447577645585594716e-04
2.669999999999999929e+00,4.152110891224529594e-03,1.437079122986981454e-04
2.680000000000000160e+00,3.428288205838746910e-03,1.427358479480723616e-04
2.689999999999999947e+00,2.598630382850005815e-03,1.421694769786735046e-04
2.700000000000000178e+00,1.692444188964739669e-03,1.417637155200692379e-04
2.709999999999999964e+00,7.551042607117763178e-04,1.417091390044679920e-04
2.720000000000000195e+00,3.826019441458166953e-04,1.417717669585869260e-04
2.729999999999999982e+00,1.275239655673681425e-03,1.419923736157959534e-04
2.740000000000000213e+00,2.189690049903556326e-03,1.422016002321842168e-04
2.750000000000000000e+00,3.035710136622529320e-03,1.423217210300718521e-04
2.760000000000000231e+00,3.779950930204063753e-03,1.423034257698634129e-04
2.770000000000000018e+00,4.396070068703347884e-03,1.419986496327474488e-04
2.780000000000000249e+00,4.862795994814360714e-03,1.415096398941447821e-04
2.790000000000000036e+00,5.163991649652377620e-03,1.406592685865442911e-04
2.800000000000000266e+00,5.289244806949706945e-03,1.396965653129553545e-04
2.810000000000000053e+00,5.234096621634180477e-03,1.384385874599215879e-04
2.819999999999999840e+00,5.000368930819852446e-03,1.372383222497900064e-04
2.830000000000000071e+00,4.596055462159674178e-03,1.359100717395394847e-04
2.839999999999999858e+00,4.035259518867684303e-03,1.348353142484274160e-04
2.850000000000000089e+00,3.337777459590401865e-03,1.338147084782820935e-04
2.859999999999999876e+00,2.528939036507550902e-03,1.331685705532651657e-04
2.870000000000000107e+00,1.640369809763102520e-03,1.326775605788998590e-04
2.879999999999999893e+00,7.239606483739995102e-04,1.325314882609202971e-04
2.890000000000000124e+00,4.206260072702474001e-04,1.325122548933309102e-04
2.899999999999999911e+00,1.294054278459915493e-03,1.326606959982591823e-04
2.910000000000000142e+00,2.186764393764936785e-03,1.328122343628098138e-04
2.919999999999999929e+00,3.005980942356744831e-03,1.328896146050902042e-04
2.930000000000000160e+00,3.716322935874101074e-03,1.328403362127286735e-04
2.939999999999999947e+00,4.290497057870241472e-03,1.325203612191364825e-04
2.950000000000000178e+00,4.707017931620920137e-03,1.320241643628080133e-04
2.959999999999999964e+00,4.950371115447952698e-03,1.311849732203351684e-04
2.970000000000000195e+00,5.011497827768912616e-03,1.302401658407568985e-04
2.979999999999999982e+00,4.888103510756229390e-03,1.290237572094521238e-04
2.990000000000000213e+00,4.584820661280094786e-03,1.278707504336992924e-04
3.000000000000000000e+00,4.113109901229482744e-03,1.266166639293018039e-04
3.010000000000000231e+00,3.491001791419939219e-03,1.256146649408746265e-04
3.020000000000000018e+00,2.742769188131791332e-03,1.246877203221995190e-04
3.030000000000000249e+00,1.899236123626543357e-03,1.241159820264980701e-04
3.040000000000000036e+00,1.004299772785691288e-03,1.237029530523610994e-04
3.050000000000000266e+00,3.104318194809690956e-04,1.235917298240224948e-04
3.060000000000000053e+00,9.918483219781353780e-04,1.235910539864642685e-04
3.070000000000000284e+00,1.873748084023333163e-03,1.236995814198375778e-04
3.080000000000000071e+00,2.696046351860939376e-03,1.237869284823679185e-04
3.089999999999999858e+00,3.414778638716311002e-03,1.237481781308805650e-04
3.100000000000000089e+00,3.999389549793965458e-03,1.235704339399369461e-04
3.109999999999999876e+00,4.426181174857549833e-03,1.231004049185938640e-04
3.120000000000000107e+00,4.678073983005162119e-03,1.224696497619885672e-04
3.129999999999999893e+00,4.745065159840818232e-03,1.215184056463928977e-04
3.140000000000000124e+00,4.624555409662828645e-03,1.205067377920458424e-04
3.149999999999999911e+00,4.321539007456643919e-03,1.192855888261641043e-04
3.160000000000000142e+00,3.848461852724313105e-03,1.181849080405893810e-04
3.169999999999999929e+00,3.224975810216843420e-03,1.170591769914126066e-04
3.180000000000000160e+00,2.477622644744053356e-03,1.162193568505066025e-04
3.189999999999999947e+00,1.640905590184779531e-03,1.155057765341042843e-04
3.200000000000000178e+00,7.722086706443944326e-04,1.151233749604587618e-04
3.209999999999999964e+00,4.054386064671445058e-04,1.148981677837985430e-04
3.220000000000000195e+00,1.200312065333072973e-03,1.148868748079681011e-04
3.229999999999999982e+00,2.047335459654390025e-03,1.149386824423450287e-04
3.240000000000000213e+00,2.818407526487723847e-03,1.149819327342397956e-04
3.250000000000000000e+00,3.472835421336068536e-03,1.149491248565731057e-04
3.260000000000000231e+00,3.981223220995758032e-03,1.146967430737094306e-04
3.270000000000000018e+00,4.321578534338577256e-03,1.142866946000101013e-04
3.280000000000000249e+00,4.479430847129812869e-03,1.135590642911373703e-04
3.290000000000000036e+00,4.448168316878652398e-03,1.127116426403663085e-04
3.300000000000000266e+00,4.229389302785066182e-03,1.116003092792574122e-04
3.310000000000000053e+00,3.832825835690310996e-03,1.105187463263292976e-04
3.320000000000000284e+00,3.276195908343313735e-03,1.093413783437548534e-04
3.330000000000000071e+00,2.584809071613851979e-03,1.083776007068167502e-04
3.339999999999999858e+00,1.792219590937404322e-03,1.075009047289372322e-04
3.350000000000000089e+00,9.491813962743394107e-04,1.069409209427011573e-04
3.359999999999999876e+00,3.487690871411359083e-04,1.065540008744643566e-04
3.370000000000000107e+00,9.909537617671035359e-04,1.064253890115130370e-04
3.379999999999999893e+00,1.818152405739092677e-03,1.064130843199120679e-04
3.390000000000000124e+00,2.581315727233243502e-03,1.064597290942111981e-04
3.399999999999999911e+00,3.232152289116582526e-03,1.064801325416823519e-04
3.410000000000000142e+00,3.738674337958489309e-03,1.063298641750151619e-04
3.419999999999999929e+00,4.077353994346542311e-03,1.060364453114662355e-04
3.430000000000000160e+00,4.232860467810539186e-03,1.054346036210235472e-04
3.439999999999999947e+00,4.198323749232752561e-03,1.046857701513410481e-04
3.450000000000000178e+00,3.975711338339847287e-03,1.036483061825116034e-04
3.459999999999999964e+00,3.575706928886303055e-03,1.025898674962288665e-04
3.470000000000000195e+00,3.017570964440568441e-03,1.014026583782563209e-04
3.479999999999999982e+00,2.328806446490078522e-03,1.003857795353870689e-04
3.490000000000000213e+00,1.546718913321906480e-03,9.944379502513975950e-05
3.500000000000000000e+00,7.376437571202171728e-04,9.880621824877409021e-05
3.510000000000000231e+00,4.374819495813300524e-04,9.836100336451285362e-05
3.520000000000000018e+00,1.170944301503195608e-03,9.819021461727041409e-05
3.530000000000000249e+00,1.959178456483699586e-03,9.816971764522831943e-05
3.540000000000000036e+00,2.666911974153410823e-03,9.822871867879038384e-05
3.550000000000000266e+00,3.250525207946382104e-03,9.828299504074861418e-05
3.560000000000000053e+00,3.680027222872408240e-03,9.817082057221220633e-05
3.570000000000000284e+00,3.934367491251334129e-03,9.791115856971620052e-05
3.580000000000000071e+00,4.001479357532074753e-03,9.733010963431237568e-05
3.589999999999999858e+00,3.878483187596349323e-03,9.657974187434130821e-05
3.600000000000000089e+00,3.571953535970503763e-03,9.552750518658999798e-05
3.609999999999999876e+00,3.097634214514869127e-03,9.443479763373027562e-05
3.620000000000000107e+00,2.480303643701562647e-03,9.322113455709882843e-05
3.629999999999999893e+00,1.754219654473116331e-03,9.217834547085252479e-05
3.640000000000000124e+00,9.721938046922365580e-04,9.124615942835314199e-05
3.649999999999999911e+00,3.785467200449997571e-04,9.063432566345713880e-05
3.660000000000000142e+00,8.941756312870737054e-04,9.025769536213625261e-05
3.669999999999999929e+00,1.660655709843835435e-03,9.015920345328675832e-05
3.680000000000000160e+00,2.368386084534666695e-03,9.022686632804158497e-05
3.689999999999999947e+00,2.962069905405167406e-03,9.034311746117519820e-05
3.700000000000000178e+00,3.407963753159454906e-03,9.043022272879542211e-05
3.709999999999999964e+00,3.682698059169018951e-03,9.029493736962630930e-05
3.720000000000000195e+00,3.772347987147499707e-03,8.996827534673006600e-05
3.729999999999999982e+00,3.672830415298072165e-03,8.927580572691478180e-05
3.740000000000000213e+00,3.389915283300062518e-03,8.838925087007106515e-05
3.750000000000000000e+00,2.939239012750516095e-03,8.720748531055589595e-05
3.760000000000000231e+00,2.345927467681173124e-03,8.600946275365796618e-05
3.770000000000000018e+00,1.645604959642289625e-03,8.476296546953496626e-05
3.780000000000000249e+00,8.957416189534878840e-04,8.375324277944224348e-05
3.790000000000000036e+00,3.879795333697514076e-04,8.295686167431527063e-05
3.800000000000000266e+00,9.261441518124828879e-04,8.253070854739062506e-05
3.810000000000000053e+00,1.658353196680931955e-03,8.239614594858714780e-05
3.820000000000000284e+00,2.326367891906435618e-03,8.250743250547526951e-05
3.830000000000000071e+00,2.876183541905073370e-03,8.274586468675020187e-05
3.839999999999999858e+00,3.274901596757305230e-03,8.291742782625233612e-05
3.850000000000000089e+00,3.500441886210303027e-03,8.295713104407890723e-05
3.859999999999999876e+00,3.540943527525134207e-03,8.264830131219176232e-05
3.870000000000000107e+00,3.394816256238090361e-03,8.206494055096226080e-05
3.879999999999999893e+00,3.070953719294193182e-03,8.106910477547509940e-05
3.890000000000000124e+00,2.588391145573633659e-03,7.989033307332445068e-05
3.899999999999999911e+00,1.976468736011827761e-03,7.850186397556371224e-05
3.910000000000000142e+00,1.277779261588289162e-03,7.721850790687785637e-05
3.919999999999999929e+00,5.869307665762908818e-04,7.607317383860154217e-05
3.930000000000000160e+00,5.403297849272927422e-04,7.531339846028014043e-05
3.939999999999999947e+00,1.207308698035885423e-03,7.492123087137736426e-05
3.950000000000000178e+00,1.887208387701362578e-03,7.492627895231095115e-05
3.959999999999999964e+00,2.474624714666570635e-03,7.520699244804846363e-05
3.970000000000000195e+00,2.927441110068586868e-03,7.557489910894797062e-05
3.979999999999999982e+00,3.218177068906388424e-03,7.589492041714883104e-05
3.990000000000000213e+00,3.330327781367500763e-03,7.590913131042053912e-05
4.000000000000000000e+00,3.258064402176043522e-03,7.560529761861964164e-05
4.009999999999999787e+00,3.006502197603485964e-03,7.480708673746954633e-05
4.020000000000000462e+00,2.591431815376978986e-03,7.369097735701731974e-05
4.030000000000000249e+00,2.039386849511663508e-03,7.223092866973905449e-05
4.040000000000000036e+00,1.389375765058757433e-03,7.075285661495244979e-05
4.049999999999999822e+00,7.146843282995956692e-04,6.934241501891932424e-05
4.060000000000000497e+00,4.413199699716936438e-04,6.831620351364183950e-05
4.070000000000000284e+00,1.012540478362097254e-03,6.772327055560740656e-05
4.080000000000000071e+00,1.669060121996841436e-03,6.765164583510773063e-05
4.089999999999999858e+00,2.247571255108966361e-03,6.798690914415031245e-05
4.099999999999999645e+00,2.699679126676669556e-03,6.853043420728576396e-05
4.110000000000000320e+00,2.995689189005032709e-03,6.908721168947252176e-05
4.120000000000000107e+00,3.117754051291438903e-03,6.935220697002211722e-05
4.129999999999999893e+00,3.059157007039157734e-03,6.924369499558213578e-05
4.139999999999999680e+00,2.824524358716937796e-03,6.855579315315885698e-05
4.150000000000000355e+00,2.429563053881387668e-03,6.743079529628678989e-05
4.160000000000000142e+00,1.901221771578324700e-03,6.585888255950864806e-05
4.169999999999999929e+00,1.280046919321788145e-03,6.418711283754525694e-05
4.179999999999999716e+00,6.481504269776123444e-04,6.256541678825491815e-05
4.190000000000000391e+00,4.705453539589712930e-04,6.137085269778532273e-05
4.200000000000000178e+00,1.030100949692659088e-03,6.071524448758474274e-05
4.209999999999999964e+00,1.646899953815554162e-03,6.070955311283599351e-05
4.219999999999999751e+00,2.181405875427716839e-03,6.122343128479556238e-05
4.230000000000000426e+00,2.587524774884007554e-03,6.200607161104977464e-05
4.240000000000000213e+00,2.837367033205939228e-03,6.279305370394585174e-05
4.250000000000000000e+00,2.915281794321405561e-03,6.322312519810142591e-05
4.259999999999999787e+00,2.817157447997004332e-03,6.316774579140599453e-05
4.270000000000000462e+00,2.550556811845022028e-03,6.241570984674342873e-05
4.280000000000000249e+00,2.134437117975471285e-03,6.111421381625956333e-05
4.290000000000000036e+00,1.599782935085441483e-03,5.930729449307827931e-05
4.299999999999999822e+00,9.958742386756908645e-04,5.739760482044466275e-05
4.310000000000000497e+00,4.666314660239071388e-04,5.562667134822235415e-05
4.320000000000000284e+00,6.338228943994750862e-04,5.442967458671893352e-05
4.330000000000000071e+00,1.212470576508376842e-03,5.395753671162858267e-05
4.339999999999999858e+00,1.769728602714114437e-03,5.427464684256892393e-05
4.350000000000000533e+00,2.225669933143308715e-03,5.516955587652335277e-05
4.360000000000000320e+00,2.543325651251161432e-03,5.627532633169997665e-05
4.370000000000000107e+00,2.700640010383251362e-03,5.724432534983100247e-05
4.379999999999999893e+00,2.687806604987596094e-03,5.766840167565505571e-05
4.389999999999999680e+00,2.506851765173046063e-03,5.741648555703956992e-05
4.400000000000000355e+00,2.171692512805759468e-03,5.632433039720021112e-05
4.410000000000000142e+00,1.708090155503447791e-03,5.460731982002254388e-05
4.419999999999999929e+00,1.156826536534962414e-03,5.242561833243770172e-05
4.429999999999999716e+00,6.041347029940650733e-04,5.029032807186577708e-05
4.440000000000000391e+00,4.729226419137112281e-04,4.856448557186808518e-05
4.450000000000000178e+00,9.608937174151429075e-04,4.771168665693852772e-05
4.459999999999999964e+00,1.502248286361287629e-03,4.783463921971869081e-05
4.469999999999999751e+00,1.963917265445027423e-03,4.881343613981776455e-05
4.480000000000000426e+00,2.300883347205032181e-03,5.025390878677666185e-05
4.490000000000000213e+00,2.487596822729672922e-03,5.162901798048200860e-05
4.500000000000000000e+00,2.511376385251156990e-03,5.253810668319023339e-05
4.509999999999999787e+00,2.371810074715722128e-03,5.259114418717836291e-05
4.520000000000000462e+00,2.080453676139800302e-03,5.173938951763573007e-05
4.530000000000000249e+00,1.661073560512570492e-03,4.995491357239042942e-05
4.540000000000000036e+00,1.152037255973791495e-03,4.761126045884286353e-05
4.549999999999999822e+00,6.308997165190350547e-04,4.506926178894694353e-05
4.560000000000000497e+00,4.439488168131050538e-04,4.299957201247787020e-05
4.570000000000000284e+00,8.670526702681643138e-04,4.186212205628215492e-05
4.580000000000000071e+00,1.373750180659765547e-03,4.199153727288567109e-05
4.589999999999999858e+00,1.809976250468132812e-03,4.321247364477373044e-05
4.600000000000000533e+00,2.128210493123830569e-03,4.503629653276594645e-05
4.610000000000000320e+00,2.302583388136170747e-03,4.685345956731019190e-05
4.620000000000000107e+00,2.320750711140187866e-03,4.805928796355151799e-05
4.629999999999999893e+00,2.182676296942093024e-03,4.832820587791616446e-05
4.639999999999999680e+00,1.900587359408953360e-03,4.742251317750950749e-05
4.650000000000000355e+00,1.499057359715492456e-03,4.549903618388718459e-05
4.660000000000000142e+00,1.018866817836240569e-03,4.278897148034106849e-05
4.669999999999999929e+00,5.510147549323533454e-04,3.993889587652005242e-05
4.679999999999999716e+00,4.744955019376252692e-04,3.758990450356727554e-05
4.690000000000000391e+00,8.937649300344076850e-04,3.651099773573426984e-05
4.700000000000000178e+00,1.356437479236460245e-03,3.696703746239463013e-05
4.709999999999999964e+00,1.742909662626169597e-03,3.872837334405837236e-05
4.719999999999999751e+00,2.011052030644596821e-03,4.108837834232105843e-05
4.730000000000000426e+00,2.138504009411689583e-03,4.324748967575482711e-05
4.740000000000000213e+00,2.116161999205198267e-03,4.460614842155203924e-05
4.750000000000000000e+00,1.947411234627675382e-03,4.472337545487224187e-05
4.759999999999999787e+00,1.647814689816065213e-03,4.353584621515353448e-05
4.770000000000000462e+00,1.246157890090814763e-03,4.112183026299086059e-05
4.780000000000000249e+00,7.927727147889031614e-04,3.799585513914703210e-05
4.790000000000000036e+00,4.360610383430967756e-04,3.480703397565247870e-05
4.799999999999999822e+00,5.840153560943787134e-04,3.256661846942389426e-05
4.810000000000000497e+00,1.006454473617176886e-03,3.201305377067800750e-05
4.820000000000000284e+00,1.410390474618925839e-03,3.336493642379969584e-05
4.830000000000000071e+00,1.723514919020969344e-03,3.596646463643001271e-05
4.839999999999999858e+00,1.914054075094855567e-03,3.884717610110373370e-05
4.850000000000000533e+00,1.966227301890206489e-03,4.113702865239455338e-05
4.860000000000000320e+00,1.877168078022442045e-03,4.220572192952399410e-05
4.870000000000000107e+00,1.656220652605332319e-03,4.179656145882816479e-05
4.879999999999999893e+00,1.325323227634600401e-03,3.986192318510279594e-05
4.889999999999999680e+00,9.224694855354792066e-04,3.677885971042177507e-05
4.900000000000000355e+00,5.313356529440494899e-04,3.314222916389347756e-05
4.910000000000000142e+00,4.472083309750639162e-04,3.003707811478519612e-05
4.919999999999999929e+00,7.779797008462376387e-04,2.855517024240790909e-05
4.929999999999999716e+00,1.163742357464202497e-03,2.940777441296965519e-05
4.940000000000000391e+00,1.484791481028968890e-03,3.210634935040865534e-05
4.950000000000000178e+00,1.700061391572419344e-03,3.553096980436170184e-05
4.959999999999999964e+00,1.789373094244807840e-03,3.855271074753219198e-05
4.969999999999999751e+00,1.746163260457248229e-03,4.037805760069568262e-05
4.980000000000000426e+00,1.576109206012182590e-03,4.060137898968043817e-05
4.990000000000000213e+00,1.297249353724230780e-03,3.909675898421247406e-05
5.000000000000000000e+00,9.421996402472214600e-04,3.614780738572258067e-05
5.009999999999999787e+00,5.766050815748797716e-04,3.231829118980722275e-05
5.020000000000000462e+00,4.128765242732665192e-04,2.871174158906259901e-05
5.030000000000000249e+00,6.558450479257820018e-04,2.664209576571970869e-05
5.040000000000000036e+00,1.004730875350821678e-03,2.719009208060621047e-05
5.049999999999999822e+00,1.308108260319370544e-03,3.001835460387397727e-05
5.060000000000000497e+00,1.518644292752321066e-03,3.386540601263911303e-05
5.070000000000000284e+00,1.614374799103655443e-03,3.739036707672642299e-05
5.080000000000000071e+00,1.587554161667710387e-03,3.968992282582877958e-05
5.089999999999999858e+00,1.442618559798994381e-03,4.027079706887490442e-05
5.100000000000000533e+00,1.196188500636979511e-03,3.898651058602626760e-05
5.110000000000000320e+00,8.792386648875281322e-04,3.609262434416139878e-05
5.120000000000000107e+00,5.541429499434988434e-04,3.218692332505120220e-05
5.129999999999999893e+00,4.061386322886956376e-04,2.842672623385136113e-05
5.139999999999999680e+00,6.098268055424992942e-04,2.627414325263155827e-05
5.150000000000000355e+00,9.173807766549510467e-04,2.693990324714808064e-05
5.160000000000000142e+00,1.186271941415118630e-03,3.004937014948760198e-05
5.169999999999999929e+00,1.370252527620478963e-03,3.420290180258563214e-05
5.179999999999999716e+00,1.448700862884418896e-03,3.795257022680233248e-05
5.190000000000000391e+00,1.415130337321601111e-03,4.036982437470458724e-05
5.200000000000000178e+00,1.274978632055799371e-03,4.094839615198341129e-05
5.209999999999999964e+00,1.045722959545668631e-03,3.958585966448929463e-05
5.219999999999999751e+00,7.599947514818550980e-04,3.658795784207048452e-05
5.230000000000000426e+00,4.870243608489461195e-04,3.267050338361651897e-05
5.240000000000000213e+00,4.103928042248708723e-04,2.911605806677675624e-05
5.250000000000000000e+00,6.124401309915943189e-04,2.746427403563372012e-05
5.259999999999999787e+00,8.779814977990676008e-04,2.873652895288397296e-05
5.270000000000000462e+00,1.100442920245152086e-03,3.226843590045568792e-05
5.280000000000000249e+00,1.241903781489389407e-03,3.656315203462166997e-05
5.290000000000000036e+00,1.286100275521889899e-03,4.020370934905518343e-05
5.299999999999999822e+00,1.229996964070445347e-03,4.233334228719434560e-05
5.310000000000000497e+00,1.082013011100755023e-03,4.251611401227701348e-05
5.320000000000000284e+00,8.627107568396363575e-04,4.076838824354053390e-05
5.330000000000000071e+00,6.106470303951803741e-04,3.753850066474604259e-05
5.339999999999999858e+00,4.140930458624669623e-04,3.374995728169140075e-05
5.350000000000000533e+00,4.389042471691231655e-04,3.085001855427730715e-05
5.360000000000000320e+00,6.417717750699607595e-04,3.027227951706529688e-05
5.370000000000000107e+00,8.597896211134264423e-04,3.249685817112142692e-05
5.379999999999999893e+00,1.026005428968145483e-03,3.644525384085240495e-05
5.389999999999999680e+00,1.114042547491020385e-03,4.062537186805698233e-05
5.400000000000000355e+00,1.114141610247126619e-03,4.377323768298862269e-05
5.410000000000000142e+00,1.028442905175732617e-03,4.519597452232219047e-05
5.419999999999999929e+00,8.700705581915368523e-04,4.462117480442216998e-05
5.429999999999999716e+00,6.654229292109018401e-04,4.227550821494673370e-05
5.440000000000000391e+00,4.663964953882826395e-04,3.885519872787584350e-05
5.450000000000000178e+00,3.843303388816378678e-04,3.555224182445683619e-05
5.459999999999999964e+00,4.924965693680488383e-04,3.387725457625780085e-05
5.469999999999999751e+00,6.737392291733788636e-04,3.479349009476188974e-05
5.480000000000000426e+00,8.344067218803461828e-04,3.800991131554824689e-05
5.490000000000000213e+00,9.371390158536442713e-04,4.213578511262592181e-05
5.500000000000000000e+00,9.671331822526256549e-04,4.581902648798512773e-05
5.509999999999999787e+00,9.222615387400949190e-04,4.804437420250790437e-05
5.520000000000000462e+00,8.110481182442172378e-04,4.837424081232331028e-05
5.530000000000000249e+00,6.531713673867669753e-04,4.680831960199730236e-05
5.540000000000000036e+00,4.855689382188082778e-04,4.389069035019836125e-05
5.549999999999999822e+00,3.800763102312610070e-04,4.065221109653809355e-05
5.560000000000000497e+00,4.156763203574021415e-04,3.847876282490986732e-05
5.570000000000000284e+00,5.451014583148039525e-04,3.857831860931288515e-05
5.580000000000000071e+00,6.793572432168685279e-04,4.104667484389678075e-05
5.589999999999999858e+00,7.745737353530483902e-04,4.490654910742034072e-05
5.600000000000000533e+00,8.128334781079363811e-04,4.871329616161134763e-05
5.610000000000000320e+00,7.899049470726679208e-04,5.138942708734635617e-05
5.620000000000000107e+00,7.116645035841395392e-04,5.226211490448947624e-05
5.629999999999999893e+00,5.940126815912699599e-04,5.125444407806481505e-05
5.639999999999999680e+00,4.658441736064349264e-04,4.876118230025373266e-05
5.650000000000000355e+00,3.767681605943422221e-04,4.572965210734960043e-05
5.660000000000000142e+00,3.806657463433813860e-04,4.347201287472384276e-05
5.669999999999999929e+00,4.618289259131427176e-04,4.317743554176585100e-05
5.679999999999999716e+00,5.585246843568144031e-04,4.521453414744957628e-05
5.690000000000000391e+00,6.309814695515282698e-04,4.875813703018911261e-05
5.700000000000000178e+00,6.618632468947411446e-04,5.253506367880011844e-05
5.709999999999999964e+00,6.468587498465765877e-04,5.532459127804535226e-05
5.719999999999999751e+00,5.911390140179515872e-04,5.645373360359513088e-05
5.730000000000000426e+00,5.083707394839920117e-04,5.570726061289027746e-05
5.740000000000000213e+00,4.217941206464885886e-04,5.348837535340608543e-05
5.750000000000000000e+00,3.641512932514621797e-04,5.067844475640183088e-05
5.759999999999999787e+00,3.621920238889926764e-04,4.854374241081440379e-05
5.770000000000000462e+00,4.059657094120346435e-04,4.824918648406570278e-05
5.780000000000000249e+00,4.612412683074750713e-04,5.012795061264147006e-05
5.790000000000000036e+00,5.018969848927839128e-04,5.352414953309757875e-05
5.799999999999999822e+00,5.157636275281545770e-04,5.714220420741701080e-05
5.810000000000000497e+00,5.010786993810081467e-04,5.986913180730445649e-05
5.820000000000000284e+00,4.636595361342085351e-04,6.093837590449312550e-05
5.830000000000000071e+00,4.154241851704893059e-04,6.022016586454092255e-05
5.839999999999999858e+00,3.721209670141259820e-04,5.808612625534767429e-05
5.850000000000000533e+00,3.481283843443617413e-04,5.548246025382928592e-05
5.860000000000000320e+00,3.473992691979053125e-04,5.364126875933927048e-05
5.870000000000000107e+00,3.606262855633344936e-04,5.360577645107003050e-05
5.879999999999999893e+00,3.740935118858503146e-04,5.563963194549500455e-05
5.889999999999999680e+00,3.785868762005896600e-04,5.897254670408455415e-05
5.900000000000000355e+00,3.719808830926733139e-04,6.243046291459243818e-05
5.910000000000000142e+00,3.580368896547398501e-04,6.486366931751022123e-05
5.919999999999999929e+00,3.438565754340759000e-04,6.566658874762118926e-05
5.929999999999999716e+00,3.355560111230082056e-04,6.472096366889887385e-05
5.940000000000000391e+00,3.341511912229225669e-04,6.256536885459916205e-05
5.950000000000000178e+00,3.345988587394293080e-04,6.018395826442974418e-05
5.959999999999999964e+00,3.294267800292623866e-04,5.879692251563416584e-05
5.969999999999999751e+00,3.132025355342350683e-04,5.928902860851923437e-05
5.980000000000000426e+00,2.855730951193680687e-04,6.163808033813637983e-05
5.990000000000000213e+00,2.531219486631846064e-04,6.501574276251089368e-05
6.000000000000000000e+00,2.296807534781147094e-04,6.817521099747406730e-05
6.009999999999999787e+00,2.301685752027454561e-04,7.016509013604218809e-05
6.020000000000000462e+00,2.552236415255005881e-04,7.044046427703892961e-05
6.030000000000000249e+00,2.895002314947620970e-04,6.913851277437973466e-05
6.040000000000000036e+00,3.157335974697604683e-04,6.691110242031549809e-05
6.049999999999999822e+00,3.221958142191960815e-04,6.487980101590802194e-05
6.060000000000000497e+00,3.031480713729754468e-04,6.417623495922302043e-05
6.070000000000000284e+00,2.585009991707474370e-04,6.537055413435277607e-05
6.080000000000000071e+00,1.944004526309541837e-04,6.815859827358324225e-05
6.089999999999999858e+00,1.283450351142319484e-04,7.147371439387867364e-05
6.100000000000000533e+00,1.085831649630216095e-04,7.420431506770026507e-05
6.110000000000000320e+00,1.603072384021043408e-04,7.548262052976158752e-05
6.120000000000000107e+00,2.282393459718916058e-04,7.509137128132824918e-05
6.129999999999999893e+00,2.816257458304665339e-04,7.335461099583208367e-05
6.140000000000000568e+00,3.087177933920929283e-04,7.119657679992395934e-05
6.150000000000000355e+00,3.049231380636449021e-04,6.976852246162917653e-05
6.160000000000000142e+00,2.708489936930464324e-04,6.998521804514093155e-05
6.169999999999999929e+00,2.122788114423284397e-04,7.201620001641296088e-05
6.179999999999999716e+00,1.425770643602202923e-04,7.511933995814577814e-05
6.190000000000000391e+00,9.757142212696207930e-05,7.819514238041006676e-05
6.200000000000000178e+00,1.288734182076263230e-04,8.017707247499122002e-05
6.209999999999999964e+00,1.942675897097967841e-04,8.056575736993410049e-05
6.219999999999999751e+00,2.517649598078326289e-04,7.940011101098635180e-05
6.230000000000000426e+00,2.880428428507411502e-04,7.739402405008899888e-05
6.240000000000000213e+00,2.993644893595344371e-04,7.562041167879875506e-05
6.250000000000000000e+00,2.878744512174210950e-04,7.515390351209980308e-05
6.259999999999999787e+00,2.610079348582192149e-04,7.649804668257738490e-05
6.270000000000000462e+00,2.311735669817769213e-04,7.923995834377767157e-05
6.280000000000000249e+00,2.131986481193009857e-04,8.239344757645317640e-05
6.290000000000000036e+00,2.157792514972008135e-04,8.480270122280939753e-05
6.299999999999999822e+00,2.337948805368786592e-04,8.576809989022747397e-05
6.310000000000000497e+00,2.555307248493097669e-04,8.510497112408519022e-05
6.320000000000000284e+00,2.733166717156714312e-04,8.334527630188710021e-05
6.330000000000000071e+00,2.861127315553532832e-04,8.146167202821429792e-05
6.339999999999999858e+00,2.972739510950360865e-04,8.058570791760244262e-05
6.350000000000000533e+00,3.103792150157343882e-04,8.142268348070736815e-05
6.360000000000000320e+00,3.252787754623120108e-04,8.381574594653816402e-05
6.370000000000000107e+00,3.371481820881792294e-04,8.691406018861547297e-05
6.379999999999999893e+00,3.392768840834886634e-04,8.954253662814475685e-05
6.390000000000000568e+00,3.271410441963471341e-04,9.087631204479994066e-05
6.400000000000000355e+00,3.024043136246479940e-04,9.057596298383997367e-05
6.410000000000000142e+00,2.765320196351139705e-04,8.904134993241681411e-05
6.419999999999999929e+00,2.707959741232979201e-04,8.716382668463514038e-05
6.429999999999999716e+00,3.009087886938288463e-04,8.608721320647960229e-05
6.440000000000000391e+00,3.576885519681404597e-04,8.662172913000823807e-05
6.450000000000000178e+00,4.174319160436897502e-04,8.876925972336131073e-05
6.459999999999999964e+00,4.588045166160375403e-04,9.178121565903004330e-05
6.469999999999999751e+00,4.676447179717187230e-04,9.449084672504170959e-05
6.480000000000000426e+00,4.379035467626189704e-04,9.600724749889775046e-05
6.490000000000000213e+00,3.738613854855460622e-04,9.590521093065591438e-05
6.500000000000000000e+00,2.965020772186084891e-04,9.451359352756891132e-05
6.509999999999999787e+00,2.569849800658415028e-04,9.268258656787054677e-05
6.520000000000000462e+00,3.062722529654035184e-04,9.155666096322896187e-05
6.530000000000000249e+00,4.106559122380910604e-04,9.198329025413506141e-05
6.540000000000000036e+00,5.133707781475234941e-04,9.402594995074093503e-05
6.549999999999999822e+00,5.807649490285024833e-04,9.697754790259250778e-05
6.560000000000000497e+00,5.946703701554630810e-04,9.967773109599637935e-05
6.570000000000000284e+00,5.483762037618391573e-04,1.012145523412246345e-04
6.580000000000000071e+00,4.478146728940543791e-04,1.011442781116282425e-04
6.589999999999999858e+00,3.194525367796280336e-04,9.979176011488639171e-05
6.600000000000000533e+00,2.439548469717771665e-04,9.801531113895036785e-05
6.610000000000000320e+00,3.244760649059380206e-04,9.696124992783978537e-05
6.620000000000000107e+00,4.802256522139683025e-04,9.745936170957950073e-05
6.629999999999999893e+00,6.208153875862244386e-04,9.954180597073837881e-05
6.640000000000000568e+00,7.065367493194120874e-04,1.024743504284210307e-04
6.650000000000000355e+00,7.176853275417846264e-04,1.050901087707501092e-04
6.660000000000000142e+00,6.482688765451873666e-04,1.064962835103459691e-04
6.669999999999999929e+00,5.072054768401436983e-04,1.062990044001190426e-04
6.679999999999999716e+00,3.280352798293346300e-04,1.048889944640781592e-04
6.690000000000000391e+00,2.321338264526968953e-04,1.031813438405020642e-04
6.700000000000000178e+00,3.706550248770872145e-04,1.023206379466984339e-04
6.709999999999999964e+00,5.770665158608869871e-04,1.030593748754685753e-04
6.719999999999999751e+00,7.457242170210143500e-04,1.053070480283557742e-04
6.730000000000000426e+00,8.370619621419467899e-04,1.082401183803780850e-04
6.740000000000000213e+00,8.319834628034725264e-04,1.106803532281821952e-04
6.750000000000000000e+00,7.271327154623146273e-04,1.118020673569475185e-04
6.759999999999999787e+00,5.367504724228683039e-04,1.113354606186597412e-04
6.770000000000000462e+00,3.069582726452526993e-04,1.098063152177823084e-04
6.780000000000000249e+00,2.380270336145725544e-04,1.082228403649070515e-04
6.790000000000000036e+00,4.611202064940367979e-04,1.077015188607765325e-04
6.799999999999999822e+00,7.085493839464489024e-04,1.088389258226228883e-04
6.810000000000000497e+00,8.895296894352311412e-04,1.113329563799276694e-04
6.820000000000000284e+00,9.680489909701707214e-04,1.142302371911790740e-04
6.830000000000000071e+00,9.278843948692652374e-04,1.163626990522210791e-04
6.839999999999999858e+00,7.709654753480598257e-04,1.170389222989569062e-04
6.850000000000000533e+00,5.202746210254416154e-04,1.161954854936301016e-04
6.860000000000000320e+00,2.492763890482040698e-04,1.145534719160716086e-04
6.870000000000000107e+00,3.038857701803183878e-04,1.132207872816615380e-04
6.879999999999999893e+00,6.065258622549679580e-04,1.132176619658301704e-04
6.890000000000000568e+00,8.757124287601733689e-04,1.148811463653140068e-04
6.900000000000000355e+00,1.046359666914606400e-03,1.176235958214018145e-04
6.910000000000000142e+00,1.087501064756999508e-03,1.203627816639396813e-04
6.919999999999999929e+00,9.887526345217147617e-04,1.220042021840650286e-04
6.929999999999999716e+00,7.608974321641655270e-04,1.220828304731338390e-04
6.940000000000000391e+00,4.411675533850814243e-04,1.208265899989575249e-04
6.950000000000000178e+00,1.933289739355448862e-04,1.191849259327283883e-04
6.959999999999999964e+00,4.601093511161787704e-04,1.183168341572411888e-04
6.969999999999999751e+00,8.071390942167089907e-04,1.190218600808254053e-04
6.980000000000000426e+00,1.070092430947096069e-03,1.212614992213267292e-04
6.990000000000000213e+00,1.200172178537793491e-03,1.241327526953762929e-04
7.000000000000000000e+00,1.173708747005490103e-03,1.264893950154924852e-04
7.009999999999999787e+00,9.902347663986530834e-04,1.274239612061828068e-04
7.020000000000000462e+00,6.741028951506052155e-04,1.268093953947774103e-04
7.030000000000000249e+00,2.914967518407625825e-04,1.252327227232299185e-04
7.040000000000000036e+00,2.976415093411959208e-04,1.238445148063520502e-04
7.049999999999999822e+00,7.008291499088258394e-04,1.237222208927921683e-04
7.060000000000000497e+00,1.050579113831250034e-03,1.252700771743517057e-04
7.070000000000000284e+00,1.270286531421816086e-03,1.279880246973188107e-04
7.080000000000000071e+00,1.322319601120914949e-03,1.307133252163519702e-04
7.089999999999999858e+00,1.194566280346423580e-03,1.323792812168945662e-04
7.100000000000000533e+00,9.017400375608858754e-04,1.324218187905292182e-04
7.110000000000000320e+00,4.890409522886088019e-04,1.311584147800731964e-04
7.120000000000000107e+00,1.776997170412419143e-04,1.295438588498692642e-04
7.129999999999999893e+00,5.755017773365438388e-04,1.287959012313404940e-04
7.140000000000000568e+00,1.003148081297566049e-03,1.296827606213489146e-04
7.150000000000000355e+00,1.308422014175347802e-03,1.320406423359631086e-04
7.160000000000000142e+00,1.438903086831939265e-03,1.349233676337507079e-04
7.169999999999999929e+00,1.370825811901976200e-03,1.370831146560707724e-04
7.179999999999999716e+00,1.109729832601878121e-03,1.377468342615279753e-04
7.190000000000000391e+00,6.920930096854762325e-04,1.368607457275790404e-04
7.200000000000000178e+00,2.174197899503358842e-04,1.352351753316287613e-04
7.209999999999999964e+00,4.491824853882920156e-04,1.340757133721392125e-04
7.219999999999999751e+00,9.442724995143136077e-04,1.343909680315920254e-04
7.230000000000000426e+00,1.328114890463428935e-03,1.363682546918125547e-04
7.240000000000000213e+00,1.532342102640276826e-03,1.392151619454882301e-04
7.250000000000000000e+00,1.521825289573229632e-03,1.417244590315148121e-04
7.259999999999999787e+00,1.293515764518732465e-03,1.428525552932244141e-04
7.270000000000000462e+00,8.778753628078874317e-04,1.423599022393555978e-04
7.280000000000000249e+00,3.478605276958949763e-04,1.408114286554825736e-04
7.290000000000000036e+00,3.382497534946666108e-04,1.394114028762128972e-04
7.299999999999999822e+00,8.896847968601409844e-04,1.393067699700851244e-04
7.310000000000000497e+00,1.343660679461406837e-03,1.409195562975971636e-04
7.320000000000000284e+00,1.613430059280842070e-03,1.436919101467660218e-04
7.330000000000000071e+00,1.653404140158802995e-03,1.463779022240395086e-04
7.339999999999999858e+00,1.452839215641997571e-03,1.478706719921919321e-04
7.350000000000000533e+00,1.037854464777068341e-03,1.476704758201139963e-04
7.360000000000000320e+00,4.747140623779443850e-04,1.462443898039515863e-04
7.370000000000000107e+00,2.565207089290913109e-04,1.447096207905553000e-04
7.379999999999999893e+00,8.535667270030483037e-04,1.443171960818235016e-04
7.390000000000000568e+00,1.368536164479747805e-03,1.456765391679813314e-04
7.400000000000000355e+00,1.692984586207193706e-03,1.483412414493446435e-04
7.410000000000000142e+00,1.772082585329056619e-03,1.511502434349438215e-04
7.419999999999999929e+00,1.589004804350515861e-03,1.528454420179248708e-04
7.429999999999999716e+00,1.167295673845844626e-03,1.528643012413757082e-04
7.440000000000000391e+00,5.726269683323585409e-04,1.515113749819064267e-04
7.450000000000000178e+00,2.123119106858857726e-04,1.499160286048647529e-04
7.459999999999999964e+00,8.481997181292697018e-04,1.493662123123791095e-04
7.469999999999999751e+00,1.414530269079321756e-03,1.505699125330682889e-04
7.480000000000000426e+00,1.780286931624472510e-03,1.531970049675068378e-04
7.490000000000000213e+00,1.883288422605723959e-03,1.560433055759565435e-04
7.500000000000000000e+00,1.702718989060918219e-03,1.578601019060048034e-04
7.509999999999999787e+00,1.262054612586616933e-03,1.579487586699645108e-04
7.520000000000000462e+00,6.301692931134250013e-04,1.566316942869547897e-04
7.530000000000000249e+00,2.056202990512675816e-04,1.550008562182577797e-04
7.540000000000000036e+00,8.840557877673588510e-04,1.544042505541159418e-04
7.549999999999999822e+00,1.490997480560528636e-03,1.555956738547307398e-04
7.560000000000000497e+00,1.881952278976334542e-03,1.582233163031402344e-04
7.570000000000000284e+00,1.989730766159079640e-03,1.611071071403354365e-04
7.580000000000000071e+00,1.792461761358270667e-03,1.629017635996022142e-04
7.589999999999999858e+00,1.316636588244434868e-03,1.629647385383174230e-04
7.600000000000000533e+00,6.383864834593873340e-04,1.615899653357999173e-04
7.610000000000000320e+00,2.393435204476181230e-04,1.599606976699336045e-04
7.620000000000000107e+00,9.696775126358988519e-04,1.594328496086390174e-04
7.629999999999999893e+00,1.604250054890259646e-03,1.607274355431481997e-04
7.640000000000000568e+00,2.000726425873065092e-03,1.634502029853104335e-04
7.650000000000000355e+00,2.090098922178633238e-03,1.663047577989653280e-04
7.660000000000000142e+00,1.853032124456741687e-03,1.679955878999184107e-04
7.669999999999999929e+00,1.323050272941012984e-03,1.678754885557955112e-04
7.679999999999999716e+00,5.885688816470105314e-04,1.663990135744862790e-04
7.690000000000000391e+00,3.304092022773687785e-04,1.648013368587863178e-04
7.700000000000000178e+00,1.111304822405506133e-03,1.644632697568535471e-04
7.709999999999999964e+00,1.756545732669890017e-03,1.660069400686007451e-04
7.719999999999999751e+00,2.134337100452538688e-03,1.688502029065223789e-04
7.730000000000000426e+00,2.177734467866236385e-03,1.716490258415407765e-04
7.740000000000000213e+00,1.874584090343091617e-03,1.730730456397753939e-04
7.750000000000000000e+00,1.270169435401698231e-03,1.726747793015310421e-04
7.759999999999999787e+00,4.735404752475927403e-04,1.710381425405269463e-04
7.770000000000000462e+00,4.956813900015059025e-04,1.695564475979956557e-04
7.780000000000000249e+00,1.311687110990764939e-03,1.695578312563785937e-04
7.790000000000000036e+00,1.944795993979599180e-03,1.714506498794853429e-04
7.799999999999999822e+00,2.274044588462080518e-03,1.744514323271366830e-04
7.810000000000000497e+00,2.239608806642309075e-03,1.770608536003021114e-04
7.820000000000000284e+00,1.842025446853327083e-03,1.780988954355870214e-04
7.830000000000000071e+00,1.144150154591794255e-03,1.772919105137947527e-04
7.839999999999999858e+00,2.997952809275494508e-04,1.755273400101874332e-04
7.850000000000000533e+00,7.415774089154402371e-04,1.742875530937374698e-04
7.860000000000000320e+00,1.568266430125896073e-03,1.747854361829617937e-04
7.870000000000000107e+00,2.158667503761237550e-03,1.771274114262079489e-04
7.879999999999999893e+00,2.403269139115702009e-03,1.802002128015794881e-04
7.890000000000000568e+00,2.255542484454677466e-03,1.824907227182254578e-04
7.900000000000000355e+00,1.735379585176494285e-03,1.829512209989844567e-04
7.910000000000000142e+00,9.303872878754336365e-04,1.817039840007071336e-04
7.919999999999999929e+00,2.182036964481111070e-04,1.798946477176904324e-04
7.930000000000000604e+00,1.066422124463358269e-03,1.790975816102206744e-04
7.940000000000000391e+00,1.870480065473171475e-03,1.802633714282848626e-04
7.950000000000000178e+00,2.378522093364776515e-03,1.830410437785518808e-04
7.959999999999999964e+00,2.496337416481539308e-03,1.860590919755598742e-04
7.969999999999999751e+00,2.198383291203040348e-03,1.877821410505201938e-04
7.980000000000000426e+00,1.531412608017337440e-03,1.875514635736701672e-04
7.990000000000000213e+00,6.207296161647261066e-04,1.858785287279977156e-04
8.000000000000000000e+00,5.161503968655872104e-04,1.842455637040711419e-04
8.009999999999999787e+00,1.459806193012790770e-03,1.841429887434195090e-04
8.019999999999999574e+00,2.196696024638052601e-03,1.860729876443835298e-04
8.029999999999999361e+00,2.573371213175751869e-03,1.891936598245836862e-04
8.040000000000000924e+00,2.518237608829920066e-03,1.918619677631674936e-04
8.050000000000000711e+00,2.035582314189246424e-03,1.928010439875497810e-04
8.060000000000000497e+00,1.207942383465553625e-03,1.917897378279597158e-04
8.070000000000000284e+00,2.754860368651322285e-04,1.898904632186714956e-04
8.080000000000000071e+00,9.812532361301224727e-04,1.887559842250225318e-04
8.089999999999999858e+00,1.898590352588347321e-03,1.895910687163445394e-04
8.099999999999999645e+00,2.511083512816846604e-03,1.922819979486434380e-04
8.109999999999999432e+00,2.699953047835041645e-03,1.954376426759934159e-04
8.120000000000000995e+00,2.426063932979579882e-03,1.974265902137967849e-04
8.130000000000000782e+00,1.733491587450489710e-03,1.973503875994294938e-04
8.140000000000000568e+00,7.555096377563165272e-04,1.956795047679016385e-04
8.150000000000000355e+00,5.021657632257182490e-04,1.939091628867142380e-04
8.160000000000000142e+00,1.527461992938379445e-03,1.936773816520622035e-04
8.169999999999999929e+00,2.342191673367059138e-03,1.956006913751737837e-04
8.179999999999999716e+00,2.761779379609149900e-03,1.987933719079709239e-04
8.189999999999999503e+00,2.703935268851960852e-03,2.015552402557936574e-04
8.199999999999999289e+00,2.173699730073367503e-03,2.024625619908585676e-04
8.210000000000000853e+00,1.266251620457277492e-03,2.013531464621013528e-04
8.220000000000000639e+00,2.928777377519800390e-04,1.993530406229797661e-04
8.230000000000000426e+00,1.125060009957005265e-03,1.982579487224957692e-04
8.240000000000000213e+00,2.101869548249069974e-03,1.992831484619770558e-04
8.250000000000000000e+00,2.729419590988767328e-03,2.021638799652465798e-04
8.259999999999999787e+00,2.881765554632867953e-03,2.053745604978235580e-04
8.269999999999999574e+00,2.525166832149102793e-03,2.071594722897688982e-04
8.279999999999999361e+00,1.721278131570831834e-03,2.067740510175992258e-04
8.290000000000000924e+00,6.442388308054481944e-04,2.048700905577410293e-04
8.300000000000000711e+00,7.334054969390350768e-04,2.031827375893829294e-04
8.310000000000000497e+00,1.823697102461356882e-03,2.033411911801424941e-04
8.320000000000000284e+00,2.631349499817900017e-03,2.056977561247370608e-04
8.330000000000000071e+00,2.978864679013134686e-03,2.090653425708683245e-04
8.339999999999999858e+00,2.794896169670584279e-03,2.115442041442288442e-04
8.349999999999999645e+00,2.108707484431558699e-03,2.119083152818609667e-04
8.359999999999999432e+00,1.055437827110783291e-03,2.103130339325628994e-04
8.370000000000000995e+00,4.189220110726684558e-04,2.082916128150172526e-04
8.380000000000000782e+00,1.537357657442951471e-03,2.077100370544184547e-04
8.390000000000000568e+00,2.495456204173589123e-03,2.094585713995563727e-04
8.400000000000000355e+00,3.017488673462815924e-03,2.127662564381405542e-04
8.410000000000000142e+00,2.995936034361945839e-03,2.157398637258021187e-04
8.419999999999999929e+00,2.429232296528312240e-03,2.167893422979143248e-04
8.429999999999999716e+00,1.425587718791258363e-03,2.156063348145665021e-04
8.439999999999999503e+00,3.576716215502076762e-04,2.134522106824433222e-04
8.449999999999999289e+00,1.267764881581899278e-03,2.122925752046606420e-04
8.460000000000000853e+00,2.346946739522925464e-03,2.134462621024799946e-04
8.470000000000000639e+00,3.020040811614781336e-03,2.165645732387988314e-04
8.480000000000000426e+00,3.144162974324230496e-03,2.198585972603735856e-04
8.490000000000000213e+00,2.689295367751464664e-03,2.214831880685065894e-04
8.500000000000000000e+00,1.741055787817519154e-03,2.207292928801275061e-04
8.509999999999999787e+00,5.514494576650588167e-04,2.185725448737637234e-04
8.519999999999999574e+00,1.035055520463329121e-03,2.169907616687956830e-04
8.529999999999999361e+00,2.207300687021313251e-03,2.176238091086560105e-04
8.540000000000000924e+00,3.007209282395495713e-03,2.205030853563671967e-04
8.550000000000000711e+00,3.255853791324268658e-03,2.239878401298575367e-04
8.560000000000000497e+00,2.897881561058217401e-03,2.260632354457665959e-04
8.570000000000000284e+00,1.999953403150101471e-03,2.256944862804567632e-04
8.580000000000000071e+00,7.755026183584823275e-04,2.235976724367515927e-04
8.589999999999999858e+00,8.545357289367547238e-04,2.217221886977168105e-04
8.599999999999999645e+00,2.093972811503433396e-03,2.219401844726474231e-04
8.609999999999999432e+00,2.996869915847644780e-03,2.245940564695079957e-04
8.620000000000000995e+00,3.345934981994513977e-03,2.281885261524932559e-04
8.630000000000000782e+00,3.064268786887798610e-03,2.305951210153969462e-04
8.640000000000000568e+00,2.203728307222616555e-03,2.305288402600347546e-04
8.650000000000000355e+00,9.613162169957659023e-04,2.284993391103211857e-04
8.660000000000000142e+00,7.354511083903333057e-04,2.264253919466209801e-04
8.669999999999999929e+00,2.020569695140171824e-03,2.263463037473736797e-04
8.679999999999999716e+00,3.003528370665686613e-03,2.288338796053604278e-04
8.689999999999999503e+00,3.426768557877641827e-03,2.324996433092600537e-04
8.700000000000001066e+00,3.196348658281640467e-03,2.351295802048319786e-04
8.710000000000000853e+00,2.354273924016628012e-03,2.352597527914536087e-04
8.720000000000000639e+00,1.092168544552024698e-03,2.332645750380610403e-04
8.730000000000000426e+00,6.791232652119259978e-04,2.310588814439336260e-04
8.740000000000000213e+00,1.997281568655701143e-03,2.308044802467447507e-04
8.750000000000000000e+00,3.038069544717152473e-03,2.332151521489208722e-04
8.759999999999999787e+00,3.507307049694058203e-03,2.369446812441209293e-04
8.769999999999999574e+00,3.299368676040781521e-03,2.396999887357988384e-04
8.779999999999999361e+00,2.452251826455207999e-03,2.399060638126676234e-04
8.790000000000000924e+00,1.161244459216365099e-03,2.378863760164261448e-04
8.800000000000000711e+00,6.811518041544931687e-04,2.355981415003316915e-04
8.810000000000000497e+00,2.031382765665903055e-03,2.352934588820915305e-04
8.820000000000000284e+00,3.107602636260544358e-03,2.377350458464956399e-04
8.830000000000000071e+00,3.592455455751873347e-03,2.415370039117516480e-04
8.839999999999999858e+00,3.374990304692121381e-03,2.443217331197358516e-04
8.849999999999999645e+00,2.495998151715539577e-03,2.444727165293832170e-04
8.859999999999999432e+00,1.164175670650431822e-03,2.423578004291313524e-04
8.870000000000000995e+00,7.399407269863710794e-04,2.400334843217886852e-04
8.880000000000000782e+00,2.127582404479079394e-03,2.398111430085138698e-04
8.890000000000000568e+00,3.215225666864216566e-03,2.423998785925860757e-04
8.900000000000000355e+00,3.682510148534200948e-03,2.462823985687699591e-04
8.910000000000000142e+00,3.420591701142713936e-03,2.489914168771916229e-04
8.919999999999999929e+00,2.480891629726570194e-03,2.489480951762132943e-04
8.929999999999999716e+00,1.097978014865883586e-03,2.466700338219740790e-04
8.939999999999999503e+00,8.627031475805532843e-04,2.443704003585975585e-04
8.950000000000001066e+00,2.287969128054608524e-03,2.443763214812904065e-04
8.960000000000000853e+00,3.359582289398822461e-03,2.472258862276143030e-04
8.970000000000000639e+00,3.772599123157611024e-03,2.511778603501129271e-04
8.980000000000000426e+00,3.428796915762349212e-03,2.536849690375031323e-04
8.990000000000000213e+00,2.399214647277911165e-03,2.533037648229173166e-04
9.000000000000000000e+00,9.636081619940584878e-04,2.508148621936554207e-04
9.009999999999999787e+00,1.061523803254440157e-03,2.486330109905313503e-04
9.019999999999999574e+00,2.511362335342211954e-03,2.490294756979014837e-04
9.029999999999999361e+00,3.534151257213661960e-03,2.522357436546772934e-04
9.040000000000000924e+00,3.852122099572361565e-03,2.562062663369092121e-04
9.050000000000000711e+00,3.387287954482476240e-03,2.583549071266125685e-04
9.060000000000000497e+00,2.240678388872326121e-03,2.574973653105576063e-04
9.070000000000000284e+00,7.770992669812338410e-04,2.547920988857617169e-04
9.080000000000000071e+00,1.345181495990930166e-03,2.528701422241034081e-04
9.089999999999999858e+00,2.792058511048052007e-03,2.538313134919887052e-04
9.099999999999999645e+00,3.726298284093891491e-03,2.574498732089502235e-04
9.109999999999999432e+00,3.904282468181340723e-03,2.613273421456226522e-04
9.120000000000000995e+00,3.279053038590329372e-03,2.629283947840415042e-04
9.130000000000000782e+00,1.994061397255536723e-03,2.614804575577153191e-04
9.140000000000000568e+00,6.135413989113337610e-04,2.586222957158967753e-04
9.150000000000000355e+00,1.714561680168233014e-03,2.571620180784210999e-04
9.160000000000000142e+00,3.118122822036382621e-03,2.588562299924187355e-04
9.169999999999999929e+00,3.916230575784634092e-03,2.628715699192346600e-04
9.179999999999999716e+00,3.905915566956988556e-03,2.664666534467247691e-04
9.189999999999999503e+00,3.083352880905236917e-03,2.673093546143492493e-04
9.200000000000001066e+00,1.651332124809243166e-03,2.652137674240621608e-04
9.210000000000000853e+00,6.823672002699339044e-04,2.623638924275049369e-04
9.220000000000000639e+00,2.161449844244561162e-03,2.616233784673364080e-04
9.230000000000000426e+00,3.469464880427429107e-03,2.641769362962673780e-04
9.240000000000000213e+00,4.076125548808607821e-03,2.684661343657720090e-04
9.250000000000000000e+00,3.827948342051075686e-03,2.715065380807246968e-04
9.259999999999999787e+00,2.777897859353988235e-03,2.713894863396175308e-04
9.269999999999999574e+00,1.220299959520398025e-03,2.686917916123605075e-04
9.279999999999999361e+00,1.075454797389064710e-03,2.661311457553299691e-04
9.290000000000000924e+00,2.667443279718390188e-03,2.663962420409050750e-04
9.300000000000000711e+00,3.816022182235666738e-03,2.698370272763851285e-04
9.310000000000000497e+00,4.169857365164512247e-03,2.741371636174162545e-04
9.320000000000000284e+00,3.636976998744210696e-03,2.762858246953937098e-04
9.330000000000000071e+00,2.343294020537359679e-03,2.750738139326548096e-04
9.339999999999999858e+00,7.861984941703441818e-04,2.719759545875335689e-04
9.349999999999999645e+00,1.660032764864120261e-03,2.701044050274683931e-04
9.359999999999999432e+00,3.201970987247291893e-03,2.716239221858568367e-04
9.370000000000000995e+00,4.116529284844541031e-03,2.758116920564743484e-04
9.380000000000000782e+00,4.153913599818350767e-03,2.797080541573885204e-04
9.390000000000000568e+00,3.298661663428853127e-03,2.806179733546979894e-04
9.400000000000000355e+00,1.773447183144578106e-03,2.783247220286316943e-04
9.410000000000000142e+00,7.709230915648225286e-04,2.752290716436853321e-04
9.419999999999999929e+00,2.343857399985854306e-03,2.745186136898001119e-04
9.429999999999999716e+00,3.720152234544914314e-03,2.774000457022801429e-04
9.439999999999999503e+00,4.318574310067395741e-03,2.819641808921533065e-04
9.450000000000001066e+00,3.980271734113876962e-03,2.849226820937976836e-04
9.460000000000000853e+00,2.784181140880539161e-03,2.843378914639552927e-04
9.470000000000000639e+00,1.115693145688614017e-03,2.812218485046559784e-04
9.480000000000000426e+00,1.391781625010003092e-03,2.787333547625526976e-04
9.490000000000000213e+00,3.061571696362249458e-03,2.796132010771887073e-04
9.500000000000000000e+00,4.161712404603380017e-03,2.836956067786506946e-04
9.509999999999999787e+00,4.360883292851572279e-03,2.880163526837970314e-04
9.519999999999999574e+00,3.602230824580577532e-03,2.894834885238361773e-04
9.529999999999999361e+00,2.083767256673942775e-03,2.873825994070285496e-04
9.540000000000000924e+00,7.535128162292335265e-04,2.840210217418480919e-04
9.550000000000000711e+00,2.239801889776585342e-03,2.828628360235496404e-04
9.560000000000000497e+00,3.740486241950243158e-03,2.855340295653124318e-04
9.570000000000000284e+00,4.452345012876001394e-03,2.902846655769444981e-04
9.580000000000000071e+00,4.178972975439250621e-03,2.935618953562823511e-04
9.589999999999999858e+00,2.984886954275293297e-03,2.931431389618305901e-04
9.599999999999999645e+00,1.255431857824620143e-03,2.898952862090146878e-04
9.609999999999999432e+00,1.384726494951870040e-03,2.871739324092228529e-04
9.620000000000000995e+00,3.126660226672725151e-03,2.879794729991547652e-04
9.630000000000000782e+00,4.291633527770104088e-03,2.922026224634181359e-04
9.640000000000000568e+00,4.509047647001515266e-03,2.967102367664352846e-04
9.650000000000000355e+00,3.715545239276176349e-03,2.981537116845208888e-04
9.660000000000000142e+00,2.126588166917586960e-03,2.958507354417495546e-04
9.669999999999999929e+00,8.184785918965381633e-04,2.923121019235205972e-04
9.679999999999999716e+00,2.399510105240521690e-03,2.912516890709606850e-04
9.689999999999999503e+00,3.930254749932835662e-03,2.942475097577165917e-04
9.700000000000001066e+00,4.611936558773468975e-03,2.992065474580516511e-04
9.710000000000000853e+00,4.251019628223459343e-03,3.023442676542115290e-04
9.720000000000000639e+00,2.938262561075686424e-03,3.014833030015343042e-04
9.730000000000000426e+00,1.150255028815330531e-03,2.979172438642546639e-04
9.740000000000000213e+00,1.650428355138140908e-03,2.953515396035258280e-04
9.750000000000000000e+00,3.426002330376922474e-03,2.967275656344727929e-04
9.759999999999999787e+00,4.522167283651638316e-03,3.014216243809154732e-04
9.769999999999999574e+00,4.594855899423722252e-03,3.057973213236232128e-04
9.779999999999999361e+00,3.617961307076852061e-03,3.065846809917079476e-04
9.790000000000000924e+00,1.879954650664982484e-03,3.036289009668810307e-04
9.800000000000000711e+00,1.035081881084427835e-03,3.001048781881767856e-04
9.810000000000000497e+00,2.837409294185306262e-03,2.998092465086753451e-04
9.820000000000000284e+00,4.281956942677480303e-03,3.036508480003139929e-04
9.830000000000000071e+00,4.766640199064399452e-03,3.087356658150719447e-04
9.839999999999999858e+00,4.150196013752661429e-03,3.110792278391485565e-04
9.849999999999999645e+00,2.601536578457151316e-03,3.091851156872771561e-04
9.859999999999999432e+00,9.176098493189721421e-04,3.052710152655629277e-04
9.870000000000000995e+00,2.222106212114016190e-03,3.034879330330336094e-04
9.880000000000000782e+00,3.935548089361850903e-03,3.061317237380977861e-04
9.890000000000000568e+00,4.795100570257997998e-03,3.113734964150230628e-04
9.900000000000000355e+00,4.540105805721750612e-03,3.150409986628561793e-04
9.910000000000000142e+00,3.235681386429236066e-03,3.144143552132020077e-04
9.919999999999999929e+00,1.352690392562648763e-03,3.106166595437210112e-04
9.929999999999999716e+00,1.641811650951955498e-03,3.076727182210520131e-04
9.939999999999999503e+00,3.525342008019070536e-03,3.089675932243831887e-04
9.950000000000001066e+00,4.713023583554983194e-03,3.139366205035220561e-04
9.960000000000000853e+00,4.803782099161968931e-03,3.185753517159121777e-04
9.970000000000000639e+00,3.765385001667343780e-03,3.192716308409947168e-04
9.980000000000000426e+00,1.924105261074386024e-03,3.159477320478555097e-04
9.990000000000000213e+00,1.181945902054892805e-03,3.122156524914920079e-04
1.000000000000000000e+01,3.089510383756672012e-03,3.121949237631785399e-04


==> pics/rotor/csv/ex3_valid_error_freq_2_3.csv <==
time,popinf,fopinf
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000021e-03,1.033572257397209846e-03,9.811667222707613246e-04
2.000000000000000042e-03,2.290423483242613658e-03,1.893374912582935403e-03
3.000000000000000062e-03,2.740057883820452324e-03,1.651929225329894398e-03
4.000000000000000083e-03,3.093406122625214603e-03,1.155591032268478554e-03
5.000000000000000104e-03,3.991944860928065691e-03,9.264594603913794534e-04
6.000000000000000125e-03,5.058070701240879180e-03,7.161826209706331986e-04
7.000000000000000146e-03,6.225695474335181216e-03,5.710437859572408325e-04
8.000000000000000167e-03,7.436206445888755498e-03,4.936954456464353854e-04
9.000000000000001055e-03,8.618949489465985853e-03,4.691736687639147182e-04
1.000000000000000021e-02,9.746996522389878709e-03,4.724305827389608473e-04
1.099999999999999936e-02,1.078646041467645235e-02,5.000941371750245671e-04
1.200000000000000025e-02,1.172048379146898092e-02,5.218966012019753478e-04
1.300000000000000114e-02,1.253545278223025528e-02,5.490603966578400151e-04
1.400000000000000029e-02,1.322316231484089132e-02,5.636688035394164537e-04
1.499999999999999944e-02,1.378159887661709743e-02,5.775652981060550766e-04
1.600000000000000033e-02,1.420968673501183180e-02,5.807864840192953661e-04
1.700000000000000122e-02,1.451239119815484965e-02,5.818393072253560602e-04
1.800000000000000211e-02,1.469391865564003558e-02,5.753206684483393651e-04
1.899999999999999953e-02,1.476333987189896828e-02,5.666572474240745344e-04
2.000000000000000042e-02,1.472836896754165653e-02,5.531041952887964276e-04
2.100000000000000130e-02,1.460021789806456409e-02,5.378804206600807910e-04
2.199999999999999872e-02,1.438859032854891348e-02,5.197919606817147592e-04
2.299999999999999961e-02,1.410544512289145687e-02,5.005892205080718317e-04
2.400000000000000050e-02,1.376126611838719878e-02,4.799695291108299774e-04
2.500000000000000139e-02,1.336776807326059413e-02,4.587392776203969946e-04
2.600000000000000228e-02,1.293530190261606844e-02,4.370920282536701644e-04
2.699999999999999969e-02,1.247464615251291618e-02,4.152421776344695451e-04
2.800000000000000058e-02,1.199535731462335331e-02,3.936436505750384469e-04
2.900000000000000147e-02,1.150680342368066988e-02,3.721500295911969714e-04
2.999999999999999889e-02,1.101727749355016321e-02,3.513359904667556332e-04
3.099999999999999978e-02,1.053441129742871581e-02,3.308446984862625415e-04
3.200000000000000067e-02,1.006489857851986837e-02,3.112900734804826945e-04
3.300000000000000155e-02,9.614405114998057431e-03,2.922022843557557171e-04
3.400000000000000244e-02,9.187783084031725736e-03,2.741878436262568065e-04
3.500000000000000333e-02,8.788580832284967337e-03,2.567268942015626032e-04
3.600000000000000422e-02,8.419664862236031153e-03,2.403925755514863243e-04
3.699999999999999817e-02,8.082430144314761353e-03,2.246556519807562042e-04
3.799999999999999906e-02,7.777772984546457886e-03,2.100419974411430303e-04
3.899999999999999994e-02,7.505097763942529532e-03,1.960391964596772054e-04
4.000000000000000083e-02,7.263587946606333418e-03,1.831188371169286094e-04
4.100000000000000172e-02,7.051080926885572135e-03,1.708021616871949189e-04
4.200000000000000261e-02,6.865561093175080558e-03,1.595032196545047298e-04
4.300000000000000350e-02,6.703933940838987041e-03,1.487876512818311697e-04
4.399999999999999745e-02,6.563638442662976698e-03,1.390106763171257691e-04
4.499999999999999833e-02,6.441323627588968308e-03,1.297890416752479697e-04
4.599999999999999922e-02,6.334480975004293420e-03,1.214188205342422858e-04
4.700000000000000011e-02,6.240030641134607786e-03,1.135718131521458652e-04
4.800000000000000100e-02,6.155910184195000946e-03,1.064851543860340620e-04
4.900000000000000189e-02,6.079598526847963119e-03,9.988762372258149153e-05
5.000000000000000278e-02,6.009637520143750952e-03,9.395807827655285288e-05
5.100000000000000366e-02,5.944134455513081471e-03,8.848258369924181090e-05
5.200000000000000455e-02,5.882216824645177672e-03,8.358302922613917085e-05
5.299999999999999850e-02,5.822551229517399472e-03,7.910166169816968697e-05
5.399999999999999939e-02,5.764738787515127916e-03,7.510571938857844507e-05
5.500000000000000028e-02,5.707876805597475629e-03,7.149123611877844357e-05
5.600000000000000117e-02,5.651901125695860811e-03,6.827448829436642483e-05
5.700000000000000205e-02,5.596205087810198278e-03,6.540172226463807797e-05
5.800000000000000294e-02,5.540932200487444503e-03,6.284349200903215668e-05
5.900000000000000383e-02,5.485658307428174958e-03,6.059162795265148944e-05
5.999999999999999778e-02,5.430635804554279598e-03,5.857758742167752187e-05
6.099999999999999867e-02,5.375539760386000183e-03,5.683326573246207249e-05
6.199999999999999956e-02,5.320663794632458574e-03,5.525851850266809298e-05
6.300000000000000044e-02,5.265728232350889298e-03,5.391912218927392037e-05
6.400000000000000133e-02,5.211027394679153962e-03,5.269098955889488060e-05
6.500000000000000222e-02,5.156296724998902375e-03,5.166724153890227419e-05
6.600000000000000311e-02,5.101811300753118956e-03,5.070701681319039430e-05
6.700000000000000400e-02,5.047308583867004574e-03,4.992426667479864949e-05
6.800000000000000488e-02,4.993038240231387724e-03,4.916760211272105631e-05
6.900000000000000577e-02,4.938737320285820770e-03,4.856568310306016740e-05
7.000000000000000666e-02,4.884631843129198792e-03,4.796174085281413820e-05
7.100000000000000755e-02,4.830461561574362836e-03,4.749370037813134614e-05
7.200000000000000844e-02,4.776434147589324851e-03,4.700348101742972851e-05
7.299999999999999545e-02,4.722297090097328336e-03,4.663366706098093440e-05
7.399999999999999634e-02,4.668245650175601412e-03,4.622797794710838798e-05
7.499999999999999722e-02,4.614039799077811199e-03,4.592992724106453596e-05
7.599999999999999811e-02,4.559867358832288969e-03,4.558735032144350778e-05
7.699999999999999900e-02,4.505504174629051256e-03,4.534178483268598082e-05
7.799999999999999989e-02,4.451134009422962230e-03,4.504685808162505069e-05
7.900000000000000078e-02,4.396550351244974883e-03,4.483995097945458254e-05
8.000000000000000167e-02,4.341934694860486409e-03,4.458165463000444560e-05
8.100000000000000255e-02,4.287098521801005653e-03,4.440361820466585930e-05
8.200000000000000344e-02,4.232221596794322714e-03,4.417417561999913492e-05
8.300000000000000433e-02,4.177132745195995256e-03,4.401815916403828367e-05
8.400000000000000522e-02,4.122009738384471017e-03,4.381212068893324636e-05
8.500000000000000611e-02,4.066697548049341346e-03,4.367337660464666517e-05
8.600000000000000699e-02,4.011371314015056699e-03,4.348693783555539997e-05
8.700000000000000788e-02,3.955890794441588136e-03,4.336220491630694791e-05
8.799999999999999489e-02,3.900427817421015571e-03,4.319270984687682412e-05
8.899999999999999578e-02,3.844855680451672759e-03,4.307976533256248710e-05
8.999999999999999667e-02,3.789342394579117874e-03,4.292535020077277913e-05
9.099999999999999756e-02,3.733773823219755077e-03,4.282268898765776338e-05
9.199999999999999845e-02,3.678313940717006791e-03,4.268203058931764805e-05
9.299999999999999933e-02,3.622860542272645940e-03,4.258863841022459350e-05
9.400000000000000022e-02,3.567573659216212532e-03,4.246077848961592795e-05
9.500000000000000111e-02,3.512362719798916427e-03,4.237597309071046084e-05
9.600000000000000200e-02,3.457384191799702834e-03,4.226019718336388738e-05
9.700000000000000289e-02,3.402559127400827180e-03,4.218351821051162401e-05
9.800000000000000377e-02,3.348041037495674485e-03,4.207927292332996736e-05
9.900000000000000466e-02,3.293762812381787267e-03,4.201040625451169956e-05
1.000000000000000056e-01,3.239875768828360918e-03,4.191724363587513149e-05
1.010000000000000064e-01,3.186324999953833639e-03,4.185596986183804871e-05
1.020000000000000073e-01,3.133260474438609618e-03,4.177351014047450857e-05
1.030000000000000082e-01,3.080639932697850410e-03,4.171966962591207740e-05
1.040000000000000091e-01,3.028612854495943592e-03,4.164757662475859838e-05
1.049999999999999961e-01,2.977150083369798066e-03,4.160104602394853806e-05
1.059999999999999970e-01,2.926401413889924419e-03,4.153901111033099481e-05
1.069999999999999979e-01,2.876351190279662767e-03,4.149968770324065061e-05
1.079999999999999988e-01,2.827150197624606412e-03,4.144741936736225254e-05
1.089999999999999997e-01,2.778796542705365500e-03,4.141521052964393889e-05
1.100000000000000006e-01,2.731442464991156848e-03,4.137242751644921963e-05
1.110000000000000014e-01,2.685099866586774815e-03,4.134724363014230107e-05
1.120000000000000023e-01,2.639922591140605491e-03,4.131367060137742950e-05
1.130000000000000032e-01,2.595936022939877071e-03,4.129542033951576132e-05
1.140000000000000041e-01,2.553295319641071121e-03,4.127078490873468372e-05
1.150000000000000050e-01,2.512038546859859771e-03,4.125937192873747503e-05
1.160000000000000059e-01,2.472321298983767412e-03,4.124340265507324941e-05
1.170000000000000068e-01,2.434192873476693272e-03,4.123872337701979768e-05
1.180000000000000077e-01,2.397807681139556713e-03,4.123114837957156777e-05
1.190000000000000085e-01,2.363223993088742550e-03,4.123309031783034588e-05
1.199999999999999956e-01,2.330592538419196634e-03,4.123363619381975565e-05
1.209999999999999964e-01,2.299977374227680452e-03,4.124207681481258347e-05
1.219999999999999973e-01,2.271522104706511034e-03,4.125046783436448253e-05
1.229999999999999982e-01,2.245292429501662829e-03,4.126527370266038836e-05
1.239999999999999991e-01,2.221420501324814119e-03,4.128123113607436428e-05
1.250000000000000000e-01,2.199968695401767049e-03,4.130225731281361268e-05
1.260000000000000009e-01,2.181052753123129562e-03,4.132549893136543519e-05
1.270000000000000018e-01,2.164726275335706121e-03,4.135258860057516037e-05
1.280000000000000027e-01,2.151083466794300077e-03,4.138282827124047114e-05
1.290000000000000036e-01,2.140163774293990951e-03,4.141581247380858420e-05
1.300000000000000044e-01,2.132035228964464148e-03,4.145275983618765101e-05
1.310000000000000053e-01,2.126718512140157637e-03,4.149145744170088505e-05
1.320000000000000062e-01,2.124252058912294832e-03,4.153481774498072438e-05
1.330000000000000071e-01,2.124634636199313961e-03,4.157903551894678867e-05
1.340000000000000080e-01,2.127873498753725563e-03,4.162850954699075088e-05
1.350000000000000089e-01,2.133944317740526196e-03,4.167804238078982578e-05
1.360000000000000098e-01,2.142823759769252150e-03,4.173332646682993723e-05
1.370000000000000107e-01,2.154465348147554127e-03,4.178795772498171618e-05
1.380000000000000115e-01,2.168817874737852865e-03,4.184874391034646009e-05
1.390000000000000124e-01,2.185815558024569935e-03,4.190824591430054592e-05
1.400000000000000133e-01,2.205383715801106318e-03,4.197422216392460127e-05
1.410000000000000142e-01,2.227441447132808353e-03,4.203835675661091317e-05
1.420000000000000151e-01,2.251896004149385455e-03,4.210920729919986617e-05
1.430000000000000160e-01,2.278656189127384324e-03,4.217772652929625761e-05
1.440000000000000169e-01,2.307616868069590783e-03,4.225313225428102337e-05
1.449999999999999900e-01,2.338681332635766594e-03,4.232577912766199681e-05
1.459999999999999909e-01,2.371737387707061398e-03,4.240541808561820025e-05
1.469999999999999918e-01,2.406687055135202629e-03,4.248192739077591716e-05
1.479999999999999927e-01,2.443415629247959724e-03,4.256547529645446652e-05
1.489999999999999936e-01,2.481827264787938355e-03,4.264557446919295500e-05
1.499999999999999944e-01,2.521808324574362995e-03,4.273270531846083930e-05
1.509999999999999953e-01,2.563267570608841143e-03,4.281611537848412888e-05
1.519999999999999962e-01,2.606095026117970746e-03,4.290650206437734873e-05
1.529999999999999971e-01,2.650205661389813238e-03,4.299293852396391898e-05
1.539999999999999980e-01,2.695494868079868506e-03,4.308625347286254559e-05
1.549999999999999989e-01,2.741884690286060071e-03,4.317542733094185134e-05
1.559999999999999998e-01,2.789276873708181146e-03,4.327134318520472074e-05
1.570000000000000007e-01,2.837600834595578863e-03,4.336296183415065832e-05
1.580000000000000016e-01,2.886765109319624871e-03,4.346115207998208071e-05
1.590000000000000024e-01,2.936706380287456338e-03,4.355492030178067489e-05
1.600000000000000033e-01,2.987340021351222660e-03,4.365505999601510174e-05
1.610000000000000042e-01,3.038609610547120948e-03,4.375068086135027709e-05
1.620000000000000051e-01,3.090437147680276560e-03,4.385244722916267242e-05
1.630000000000000060e-01,3.142772580661833993e-03,4.394962305406192502e-05
1.640000000000000069e-01,3.195544166866530391e-03,4.405269618970108038e-05
1.650000000000000078e-01,3.248707623830768276e-03,4.415112936251475064e-05
1.660000000000000087e-01,3.302197014664692409e-03,4.425519276655412519e-05
1.670000000000000095e-01,3.355973206983384801e-03,4.435458662041231683e-05
1.680000000000000104e-01,3.409975585456326199e-03,4.445932788327734160e-05
1.690000000000000113e-01,3.464169565166390265e-03,4.455938752044712609e-05
1.700000000000000122e-01,3.518499369015953664e-03,4.466449880940516899e-05
1.710000000000000131e-01,3.572934395052376061e-03,4.476493180176311596e-05
1.720000000000000140e-01,3.627423242241764687e-03,4.487011042720147683e-05
1.730000000000000149e-01,3.681938776705081379e-03,4.497062761501284875e-05
1.740000000000000158e-01,3.736433544098745167e-03,4.507557653825021719e-05
1.750000000000000167e-01,3.790883417619227060e-03,4.517589265670995019e-05
1.759999999999999898e-01,3.845244498189527658e-03,4.528032092504479910e-05
1.769999999999999907e-01,3.899495259091364900e-03,4.538015523660729667e-05
1.779999999999999916e-01,3.953595004519778501e-03,4.548377844392554914e-05
1.789999999999999925e-01,4.007524452292142263e-03,4.558285534637770200e-05
1.799999999999999933e-01,4.061245796303897607e-03,4.568539602664959835e-05
1.809999999999999942e-01,4.114741690756340900e-03,4.578344560702350116e-05
1.819999999999999951e-01,4.167976941776036816e-03,4.588463359996552000e-05
1.829999999999999960e-01,4.220935874642075224e-03,4.598139204412109718e-05
1.839999999999999969e-01,4.273585663020247095e-03,4.608096480159760153e-05
1.849999999999999978e-01,4.325912075848884798e-03,4.617617498065766223e-05
1.859999999999999987e-01,4.377884439497528070e-03,4.627387791699620986e-05
1.869999999999999996e-01,4.429489772534241435e-03,4.636728968086266297e-05
1.880000000000000004e-01,4.480699365340666887e-03,4.646287638673723882e-05
1.890000000000000013e-01,4.531501321040186901e-03,4.655424699575128695e-05
1.900000000000000022e-01,4.581868728488119012e-03,4.664747955189177007e-05
1.910000000000000031e-01,4.631790635412954237e-03,4.673657405938912347e-05
1.920000000000000040e-01,4.681241783981108379e-03,4.682722321194259261e-05
1.930000000000000049e-01,4.730212048031375884e-03,4.691381471226306946e-05
1.940000000000000058e-01,4.778677695442342006e-03,4.700166010922629263e-05
1.950000000000000067e-01,4.826629326311864497e-03,4.708553002337159443e-05
1.960000000000000075e-01,4.874044621989472199e-03,4.717036031621070317e-05
1.970000000000000084e-01,4.920914824645433727e-03,4.725129864115288931e-05
1.980000000000000093e-01,4.967218930118180199e-03,4.733291173327779685e-05
1.990000000000000102e-01,5.012948751994307679e-03,4.741071735058291492e-05
2.000000000000000111e-01,5.058084513341055445e-03,4.748892050224978528e-05
2.010000000000000120e-01,5.102618540031313675e-03,4.756340121176393099e-05
2.020000000000000129e-01,5.146532204898543982e-03,4.763801108161022554e-05
2.030000000000000138e-01,5.189818296662726191e-03,4.770898387922491580e-05
2.040000000000000147e-01,5.232459269264667055e-03,4.777982672584398340e-05
2.050000000000000155e-01,5.274448333189121416e-03,4.784711795319815733e-05
2.060000000000000164e-01,5.315768962388542351e-03,4.791402969529953254e-05
2.070000000000000173e-01,5.356414755106646795e-03,4.797747515793817426e-05
2.080000000000000182e-01,5.396370150766711775e-03,4.804030141465777366e-05
2.089999999999999913e-01,5.435629107247170327e-03,4.809974649745209116e-05
2.099999999999999922e-01,5.474176980660932536e-03,4.815834274714998617e-05
2.109999999999999931e-01,5.512008065630954329e-03,4.821364255944570219e-05
2.119999999999999940e-01,5.549108591181320556e-03,4.826787410849191147e-05
2.129999999999999949e-01,5.585473170075991138e-03,4.831889350185402098e-05
2.139999999999999958e-01,5.621088864892347624e-03,4.836863554427816973e-05
2.149999999999999967e-01,5.655950591501428433e-03,4.841524922860589587e-05
2.159999999999999976e-01,5.690046210561571470e-03,4.846038691238186043e-05
2.169999999999999984e-01,5.723370929274573284e-03,4.850247951273280845e-05
2.179999999999999993e-01,5.755913374305050151e-03,4.854290795200614513e-05
2.190000000000000002e-01,5.787669034958925138e-03,4.858037407103088409e-05
2.200000000000000011e-01,5.818627274829146247e-03,4.861599838851761224e-05
2.210000000000000020e-01,5.848783858334450150e-03,4.864874265250789610e-05
2.220000000000000029e-01,5.878128859669611364e-03,4.867947798204592393e-05
2.230000000000000038e-01,5.906658313257488052e-03,4.870741508637606445e-05
2.240000000000000047e-01,5.934362979877742632e-03,4.873318664746616874e-05
2.250000000000000056e-01,5.961239160594615852e-03,4.875624137201723431e-05
2.260000000000000064e-01,5.987278280914770136e-03,4.877698436568479121e-05
2.270000000000000073e-01,6.012476906299592770e-03,4.879509158843739188e-05
2.280000000000000082e-01,6.036827107036764686e-03,4.881075130363319984e-05
2.290000000000000091e-01,6.060325712030045255e-03,4.882385605155957806e-05
2.300000000000000100e-01,6.082965418072417037e-03,4.883438784230747137e-05
2.310000000000000109e-01,6.104743317479725817e-03,4.884244529884472469e-05
2.320000000000000118e-01,6.125652716811452736e-03,4.884781459845622287e-05
2.330000000000000127e-01,6.145690972484203068e-03,4.885079013499337813e-05
2.340000000000000135e-01,6.164851985533682278e-03,4.885097245600037732e-05
2.350000000000000144e-01,6.183133378031635020e-03,4.884884158058668999e-05
2.360000000000000153e-01,6.200529631339225453e-03,4.884382246562547823e-05
2.370000000000000162e-01,6.217038635012174172e-03,4.883657088134958982e-05
2.380000000000000171e-01,6.232655437833004367e-03,4.882634596568600029e-05
2.390000000000000180e-01,6.247378199399836532e-03,4.881396952435190968e-05
2.399999999999999911e-01,6.261202523954074138e-03,4.879854446951279275e-05
2.409999999999999920e-01,6.274126843871358737e-03,4.878104921238624064e-05
2.419999999999999929e-01,6.286147307825021291e-03,4.876043976336244480e-05
2.429999999999999938e-01,6.297262624119681802e-03,4.873784191585449447e-05
2.439999999999999947e-01,6.307469475906783175e-03,4.871207383041293790e-05
2.449999999999999956e-01,6.316766850753324260e-03,4.868439972509497343e-05
2.459999999999999964e-01,6.325151956782987250e-03,4.865350879726246984e-05
2.469999999999999973e-01,6.332624064504654461e-03,4.862079495378962974e-05
2.479999999999999982e-01,6.339180898559552101e-03,4.858482697460806977e-05
2.489999999999999991e-01,6.344822016042181434e-03,4.854712001812430563e-05
2.500000000000000000e-01,6.349545650201755126e-03,4.850613079087135100e-05
2.510000000000000009e-01,6.353351648697995631e-03,4.846348745326657350e-05
2.520000000000000018e-01,6.356238746137277129e-03,4.841754272968423371e-05
2.530000000000000027e-01,6.358207084759280592e-03,4.837002983023754298e-05
2.540000000000000036e-01,6.359255893861129501e-03,4.831920532957273060e-05
2.550000000000000044e-01,6.359385614386035487e-03,4.826689976928547445e-05
2.560000000000000053e-01,6.358595964389308734e-03,4.821128112726478777e-05
2.570000000000000062e-01,6.356887687837746263e-03,4.815426978671071250e-05
2.580000000000000071e-01,6.354260985949431069e-03,4.809395249713307541e-05
2.590000000000000080e-01,6.350716910004247477e-03,4.803233227449301893e-05
2.600000000000000089e-01,6.346256139566834424e-03,4.796742170421899952e-05
2.610000000000000098e-01,6.340880037668695547e-03,4.790129944300353608e-05
2.620000000000000107e-01,6.334589757861735886e-03,4.783191076061537228e-05
2.630000000000000115e-01,6.327386979660244368e-03,4.776140317810774694e-05
2.640000000000000124e-01,6.319273326628637583e-03,4.768766129700729940e-05
2.650000000000000133e-01,6.310250799419361324e-03,4.761289498545361092e-05
2.660000000000000142e-01,6.300321488481972106e-03,4.753493453006133710e-05
2.670000000000000151e-01,6.289487720586434127e-03,4.745604583439664962e-05
2.680000000000000160e-01,6.277752050325967510e-03,4.737401103669793370e-05
2.690000000000000169e-01,6.265117135695620273e-03,4.729114599307268445e-05
2.700000000000000178e-01,6.251585993215751438e-03,4.720519065293328666e-05
2.710000000000000187e-01,6.237161617583645429e-03,4.711850493464956490e-05
2.720000000000000195e-01,6.221847485822569641e-03,4.702879230967534465e-05
2.730000000000000204e-01,6.205646934949449016e-03,4.693845109916577641e-05
2.740000000000000213e-01,6.188563901633819912e-03,4.684515380938169724e-05
2.750000000000000222e-01,6.170602071241259277e-03,4.675133170053430854e-05
2.760000000000000231e-01,6.151765839936690523e-03,4.665463163167480378e-05
2.770000000000000240e-01,6.132059248034001792e-03,4.655751249241472532e-05
2.780000000000000249e-01,6.111487151717546161e-03,4.645760062007015786e-05
2.790000000000000258e-01,6.090053953180464032e-03,4.635737746067331683e-05
2.800000000000000266e-01,6.067764970200573323e-03,4.625445373913760632e-05
2.810000000000000275e-01,6.044624974382612967e-03,4.615132855084545088e-05
2.820000000000000284e-01,6.020639747365065172e-03,4.604560174754721436e-05
2.830000000000000293e-01,5.995814438593365103e-03,4.593978531620148781e-05
2.840000000000000302e-01,5.970155296976872340e-03,4.583147279886049620e-05
2.850000000000000311e-01,5.943667858734297781e-03,4.572318450730163120e-05
2.860000000000000320e-01,5.916358844553239009e-03,4.561251204808052109e-05
2.870000000000000329e-01,5.888234187688749961e-03,4.550197964311516753e-05
2.880000000000000338e-01,5.859301086393486901e-03,4.538918115752632598e-05
2.889999999999999791e-01,5.829565882021298974e-03,4.527664047323060140e-05
2.899999999999999800e-01,5.799036257579560580e-03,4.516195777558667493e-05
2.909999999999999809e-01,5.767718975096938760e-03,4.504765248929520346e-05
2.919999999999999818e-01,5.735622211138037725e-03,4.493133497281229932e-05
2.929999999999999827e-01,5.702753162384484840e-03,4.481551623068151719e-05
2.939999999999999836e-01,5.669120509737950349e-03,4.469782052090872737e-05
2.949999999999999845e-01,5.634731900320791471e-03,4.458074662483190289e-05
2.959999999999999853e-01,5.599596531929959368e-03,4.446193625519061736e-05
2.969999999999999862e-01,5.563722519926679079e-03,4.434387223328747397e-05
2.979999999999999871e-01,5.527119594204923589e-03,4.422421715521764480e-05
2.989999999999999880e-01,5.489796358637233538e-03,4.410543435066950488e-05
2.999999999999999889e-01,5.451763093010202066e-03,4.398521052297564571e-05
3.009999999999999898e-01,5.413028912479206194e-03,4.386598608799640789e-05
3.019999999999999907e-01,5.373604667660409305e-03,4.374547500979889198e-05
3.029999999999999916e-01,5.333500011125998259e-03,4.362609141647110530e-05
3.039999999999999925e-01,5.292726388723076499e-03,4.350557948434023741e-05
3.049999999999999933e-01,5.251294020346864051e-03,4.338632387805743093e-05
3.059999999999999942e-01,5.209214975672057241e-03,4.326610181977542539e-05
3.069999999999999951e-01,5.166500075745994632e-03,4.314726546984440906e-05
3.079999999999999960e-01,5.123162047373394819e-03,4.302762777772778488e-05
3.089999999999999969e-01,5.079212351769242691e-03,4.290950535124963519e-05
3.099999999999999978e-01,5.034664411473979348e-03,4.279074943396379577e-05
3.109999999999999987e-01,4.989530372549819820e-03,4.267363824200782449e-05
3.119999999999999996e-01,4.943824398226221405e-03,4.255606370665500647e-05
3.130000000000000004e-01,4.897559370719694639e-03,4.244026291037251617e-05
3.140000000000000013e-01,4.850750246134074954e-03,4.232417077828143950e-05
3.150000000000000022e-01,4.803410701755661538e-03,4.220998059168391760e-05
3.160000000000000031e-01,4.755556547091300407e-03,4.209567239607616459e-05
3.170000000000000040e-01,4.707202322427243499e-03,4.198339311708550262e-05
3.180000000000000049e-01,4.658364760780002271e-03,4.187116991078403675e-05
3.190000000000000058e-01,4.609059343644530786e-03,4.176110092975300820e-05
3.200000000000000067e-01,4.559303808934378477e-03,4.165126234626997741e-05
3.210000000000000075e-01,4.509114669515788126e-03,4.154370117981108420e-05
3.220000000000000084e-01,4.458510762534188300e-03,4.143654436663076661e-05
3.230000000000000093e-01,4.407509736284461778e-03,4.133178559178720058e-05
3.240000000000000102e-01,4.356131636232985632e-03,4.122760410516232768e-05
3.250000000000000111e-01,4.304395366127921306e-03,4.112593813661926816e-05
3.260000000000000120e-01,4.252322306237475702e-03,4.102502077276096740e-05
3.270000000000000129e-01,4.199932754329991670e-03,4.092673277368311601e-05
3.280000000000000138e-01,4.147249571736722623e-03,4.082936238918765992e-05
3.290000000000000147e-01,4.094294609949681966e-03,4.073473103607434001e-05
3.300000000000000155e-01,4.041092380196915218e-03,4.064118332787851204e-05
3.310000000000000164e-01,3.987666471800921202e-03,4.055047957888904852e-05
3.320000000000000173e-01,3.934043240779257558e-03,4.046102184412107345e-05
3.330000000000000182e-01,3.880248225925057946e-03,4.037450769135405502e-05
3.340000000000000191e-01,3.826309852084809355e-03,4.028939754861269538e-05
3.350000000000000200e-01,3.772255850251544917e-03,4.020732469635373727e-05
3.360000000000000209e-01,3.718116970965574045e-03,4.012680874718229648e-05
3.370000000000000218e-01,3.663923414847902044e-03,4.004941735095514848e-05
3.380000000000000226e-01,3.609708551097914799e-03,3.997372998772847318e-05
3.390000000000000235e-01,3.555505365058505597e-03,3.990124739595699493e-05
3.400000000000000244e-01,3.501350176620485893e-03,3.983060947756921952e-05
3.410000000000000253e-01,3.447279111324402529e-03,3.976324899175121344e-05
3.420000000000000262e-01,3.393331812521144849e-03,3.969786668905091984e-05
3.430000000000000271e-01,3.339547942631195324e-03,3.963582637122438845e-05
3.440000000000000280e-01,3.285970881902626484e-03,3.957588992401073728e-05
3.450000000000000289e-01,3.232644265911779370e-03,3.951935137698015730e-05
3.460000000000000298e-01,3.179615662352512900e-03,3.946503394998298442e-05
3.470000000000000306e-01,3.126933150315888352e-03,3.941416128084173525e-05
3.480000000000000315e-01,3.074648964028237150e-03,3.936561795922836443e-05
3.490000000000000324e-01,3.022816118195400300e-03,3.932055672582120153e-05
3.500000000000000333e-01,2.971492004890335156e-03,3.927792350574889368e-05
3.510000000000000342e-01,2.920735067112052719e-03,3.923879981387321848e-05
3.519999999999999796e-01,2.870608330745439470e-03,3.920219273779972774e-05
3.529999999999999805e-01,2.821176125773502616e-03,3.916911242502948141e-05
3.539999999999999813e-01,2.772507529797254688e-03,3.913862684258568827e-05
3.549999999999999822e-01,2.724673132335495365e-03,3.911167476690945378e-05
3.559999999999999831e-01,2.677748359805821182e-03,3.908738467694986045e-05
3.569999999999999840e-01,2.631810273265838395e-03,3.906662413915315633e-05
3.579999999999999849e-01,2.586940736992548832e-03,3.904858165291244244e-05
3.589999999999999858e-01,2.543223234609294937e-03,3.903405394306552886e-05
3.599999999999999867e-01,2.500745835146527419e-03,3.902228897174686773e-05
3.609999999999999876e-01,2.459598007346750718e-03,3.901401313489581604e-05
3.619999999999999885e-01,2.419873330271893937e-03,3.900853317542323515e-05
3.629999999999999893e-01,2.381666283033341720e-03,3.900650580819566704e-05
3.639999999999999902e-01,2.345074644296936926e-03,3.900729581523038514e-05
3.649999999999999911e-01,2.310196237633670591e-03,3.901149108742262234e-05
3.659999999999999920e-01,2.277130968799578360e-03,3.901851360687550645e-05
3.669999999999999929e-01,2.245977519506479631e-03,3.902888341084940268e-05
3.679999999999999938e-01,2.216834988377346972e-03,3.904207878510649379e-05
3.689999999999999947e-01,2.189799551342185967e-03,3.905855305720453660e-05
3.699999999999999956e-01,2.164965703562184672e-03,3.907783982633312948e-05
3.709999999999999964e-01,2.142422944403108830e-03,3.910032697012151201e-05
3.719999999999999973e-01,2.122256663265808911e-03,3.912560236469448310e-05
3.729999999999999982e-01,2.104544956310041865e-03,3.915398986322241818e-05
3.739999999999999991e-01,2.089359250427458552e-03,3.918513049202569171e-05
3.750000000000000000e-01,2.076761405950458463e-03,3.921928558858833269e-05
3.760000000000000009e-01,2.066804216464390893e-03,3.925614818777144595e-05
3.770000000000000018e-01,2.059528978437552039e-03,3.929591875322998456e-05
3.780000000000000027e-01,2.054966019584013315e-03,3.933834108653330052e-05
3.790000000000000036e-01,2.053132906779844401e-03,3.938355652579332333e-05
3.800000000000000044e-01,2.054035130180323181e-03,3.943135838315929245e-05
3.810000000000000053e-01,2.057665065640979819e-03,3.948183068502906059e-05
3.820000000000000062e-01,2.064002876920576629e-03,3.953481495427695215e-05
3.830000000000000071e-01,2.073016260428328650e-03,3.959033981183769093e-05
3.840000000000000080e-01,2.084661540545317080e-03,3.964829362867086757e-05
3.850000000000000089e-01,2.098884128167246860e-03,3.970865159957352611e-05
3.860000000000000098e-01,2.115619704645225856e-03,3.977134756261952944e-05
3.870000000000000107e-01,2.134795250772660111e-03,3.983630530284581919e-05
3.880000000000000115e-01,2.156330168268016413e-03,3.990350271510705125e-05
3.890000000000000124e-01,2.180137701846724795e-03,3.997281424890566242e-05
3.900000000000000133e-01,2.206125843672896054e-03,4.004426041712723909e-05
3.910000000000000142e-01,2.234198980374052512e-03,4.011766842806268539e-05
3.920000000000000151e-01,2.264258457755625835e-03,4.019309995199668432e-05
3.930000000000000160e-01,2.296204323201213229e-03,4.027033708189992826e-05
3.940000000000000169e-01,2.329935478446029315e-03,4.034948116925703583e-05
3.950000000000000178e-01,2.365351437260455186e-03,4.043027130833645115e-05
3.960000000000000187e-01,2.402352045587115206e-03,4.051284704789371417e-05
3.970000000000000195e-01,2.440839219280877079e-03,4.059690663191604926e-05
3.980000000000000204e-01,2.480716250820251718e-03,4.068262630651326496e-05
3.990000000000000213e-01,2.521889524403358226e-03,4.076966558011386620e-05
4.000000000000000222e-01,2.564267453365209806e-03,4.085823588875532738e-05
4.010000000000000231e-01,2.607762188040692406e-03,4.094796011554769342e-05
4.020000000000000240e-01,2.652288239088003343e-03,4.103908340130266695e-05
4.030000000000000249e-01,2.697764200688444660e-03,4.113119407844620856e-05
4.040000000000000258e-01,2.744111115397027470e-03,4.122456947956215027e-05
4.050000000000000266e-01,2.791254234576808890e-03,4.131876545212151398e-05
4.060000000000000275e-01,2.839121175661341815e-03,4.141409004764865236e-05
4.070000000000000284e-01,2.887643737295088331e-03,4.151006866184595782e-05
4.080000000000000293e-01,2.936755892044640506e-03,4.160703856657334585e-05
4.090000000000000302e-01,2.986395668173786027e-03,4.170449664810346757e-05
4.100000000000000311e-01,3.036503012412618968e-03,4.180280795016217467e-05
4.110000000000000320e-01,3.087021744888202891e-03,4.190144281532371989e-05
4.120000000000000329e-01,3.137897319583030347e-03,4.200079259281818436e-05
4.130000000000000338e-01,3.189078854305126345e-03,4.210030295523189194e-05
4.140000000000000346e-01,3.240516809825757377e-03,4.220039016696486045e-05
4.150000000000000355e-01,3.292165093789315398e-03,4.230047705065245137e-05
4.160000000000000364e-01,3.343978674767052184e-03,4.240100333951409288e-05
4.169999999999999818e-01,3.395915756247811987e-03,4.250137081222987181e-05
4.179999999999999827e-01,3.447935338231527050e-03,4.260204131905070952e-05
4.189999999999999836e-01,3.499999456422148505e-03,4.270239729792550069e-05
4.199999999999999845e-01,3.552070700815505074e-03,4.280292135215461923e-05
4.209999999999999853e-01,3.604114514336796520e-03,4.290297824457904797e-05
4.219999999999999862e-01,3.656096676009878890e-03,4.300307002207410509e-05
4.229999999999999871e-01,3.707985652997274322e-03,4.310254540606795322e-05
4.239999999999999880e-01,3.759750054469289827e-03,4.320192457676838582e-05
4.249999999999999889e-01,3.811361030993242784e-03,4.330054173006727417e-05
4.259999999999999898e-01,3.862789703867905954e-03,4.339893393920734948e-05
4.269999999999999907e-01,3.914009606179540135e-03,4.349642239948231965e-05
4.279999999999999916e-01,3.964994091767382219e-03,4.359355985501154023e-05
4.289999999999999925e-01,4.015718812525022677e-03,4.368965591481025336e-05
4.299999999999999933e-01,4.066159110416243602e-03,4.378527776893293111e-05
4.309999999999999942e-01,4.116292525942545286e-03,4.387972481208677174e-05
4.319999999999999951e-01,4.166096176127434027e-03,4.397357758619393418e-05
4.329999999999999960e-01,4.215549289749840299e-03,4.406612662478661221e-05
4.339999999999999969e-01,4.264630574058642792e-03,4.415796462728347084e-05
4.349999999999999978e-01,4.313320772322964090e-03,4.424837449756792614e-05
4.359999999999999987e-01,4.361600021495141803e-03,4.433796008388066846e-05
4.369999999999999996e-01,4.409450428650561749e-03,4.442599787849403755e-05
4.380000000000000004e-01,4.456853421577518758e-03,4.451310181772172634e-05
4.390000000000000013e-01,4.503792340660472439e-03,4.459854312745268262e-05
4.400000000000000022e-01,4.550249784436537562e-03,4.468294475827618560e-05
4.410000000000000031e-01,4.596210213554865510e-03,4.476557382979044975e-05
4.420000000000000040e-01,4.641657293117188929e-03,4.484706143287679037e-05
4.430000000000000049e-01,4.686576506382081689e-03,4.492667155758271264e-05
4.440000000000000058e-01,4.730952495160092690e-03,4.500504241227910618e-05
4.450000000000000067e-01,4.774771680510788048e-03,4.508143594534710680e-05
4.460000000000000075e-01,4.818019602988077646e-03,4.515649664951520737e-05
4.470000000000000084e-01,4.860683548251251013e-03,4.522948532355343669e-05
4.480000000000000093e-01,4.902749888222535102e-03,4.530105182667285523e-05
4.490000000000000102e-01,4.944206709565848387e-03,4.537045674366568983e-05
4.500000000000000111e-01,4.985041157078999932e-03,4.543835452470564110e-05
4.510000000000000120e-01,5.025242063315350435e-03,4.550400644824951021e-05
4.520000000000000129e-01,5.064797295385555648e-03,4.556807071435382118e-05
4.530000000000000138e-01,5.103696384020034969e-03,4.562981005116455976e-05
4.540000000000000147e-01,5.141927874657051777e-03,4.568988567778409232e-05
4.550000000000000155e-01,5.179481954585200484e-03,4.574756264108763830e-05
4.560000000000000164e-01,5.216347809545652386e-03,4.580350442326928273e-05
4.570000000000000173e-01,5.252516247430808090e-03,4.585697908268370469e-05
4.580000000000000182e-01,5.287977061092646695e-03,4.590865170683703001e-05
4.590000000000000191e-01,5.322721647677127084e-03,4.595779409149054864e-05
4.600000000000000200e-01,5.356740378453043669e-03,4.600507221935667236e-05
4.610000000000000209e-01,5.390025212504867547e-03,4.604976231972803262e-05
4.620000000000000218e-01,5.422567074547807696e-03,4.609253064019762695e-05
4.630000000000000226e-01,5.454358461958666061e-03,4.613265846723819822e-05
4.640000000000000235e-01,5.485390831040221592e-03,4.617081174675694358e-05
4.650000000000000244e-01,5.515657196702980491e-03,4.620627745215297926e-05
4.660000000000000253e-01,5.545149528054315637e-03,4.623972059741442327e-05
4.670000000000000262e-01,5.573861339649888343e-03,4.627043438572845313e-05
4.680000000000000271e-01,5.601785096766940565e-03,4.629908240454091902e-05
4.690000000000000280e-01,5.628914797877484187e-03,4.632496467282916570e-05
4.700000000000000289e-01,5.655243390324105404e-03,4.634874274369067270e-05
4.710000000000000298e-01,5.680765342810084086e-03,4.636972395488552417e-05
4.720000000000000306e-01,5.705474072017289143e-03,4.638856742151927301e-05
4.730000000000000315e-01,5.729364504981218111e-03,4.640458831645848868e-05
4.740000000000000324e-01,5.752430517023727000e-03,4.641844276494057147e-05
4.750000000000000333e-01,5.774667483183083642e-03,4.642945420603108189e-05
4.760000000000000342e-01,5.796069727910387395e-03,4.643827535423946203e-05
4.770000000000000351e-01,5.816633065126013830e-03,4.644423840030985346e-05
4.780000000000000360e-01,5.836352260171435123e-03,4.644799222113372392e-05
4.790000000000000369e-01,5.855223558022729265e-03,4.644887816196183552e-05
4.799999999999999822e-01,5.873242157816100338e-03,4.644754082549155244e-05
4.809999999999999831e-01,5.890404728727705042e-03,4.644333110439507719e-05
4.819999999999999840e-01,5.906706897420572165e-03,4.643688898059288863e-05
4.829999999999999849e-01,5.922145751325298170e-03,4.642757529011973564e-05
4.839999999999999858e-01,5.936717339361467088e-03,4.641602497217920200e-05
4.849999999999999867e-01,5.950419162150027974e-03,4.640160912466963396e-05
4.859999999999999876e-01,5.963247686132342427e-03,4.638495734235775390e-05
4.869999999999999885e-01,5.975200820515602466e-03,4.636545138285877134e-05
4.879999999999999893e-01,5.986275445366198017e-03,4.634371512522364586e-05
4.889999999999999902e-01,5.996469874824376066e-03,4.631914125490163017e-05
4.899999999999999911e-01,6.005781399144156929e-03,4.629234764146273251e-05
4.909999999999999920e-01,6.014208734023317876e-03,4.626273823930307472e-05
4.919999999999999929e-01,6.021749577090755243e-03,4.623092457620330741e-05
4.929999999999999938e-01,6.028403042921764120e-03,4.619632213262005394e-05
4.939999999999999947e-01,6.034167233941345465e-03,4.615953586567368927e-05
4.949999999999999956e-01,6.039041661265676098e-03,4.611999307761320858e-05
4.959999999999999964e-01,6.043024830355406968e-03,4.607829181699746828e-05
4.969999999999999973e-01,6.046116647124321827e-03,4.603387142028724573e-05
4.979999999999999982e-01,6.048316018325890046e-03,4.598732281679797015e-05
4.989999999999999991e-01,6.049623242973206291e-03,4.593809767757896966e-05
5.000000000000000000e-01,6.050037628053962432e-03,4.588677953161224174e-05
5.010000000000000009e-01,6.049559864813218793e-03,4.583283255097894042e-05
5.020000000000000018e-01,6.048189659505007719e-03,4.577683265918783907e-05
5.030000000000000027e-01,6.045928094735491046e-03,4.571825677563262207e-05
5.040000000000000036e-01,6.042775275576467257e-03,4.565767298050517868e-05
5.050000000000000044e-01,6.038732675610077212e-03,4.559457113629031798e-05
5.060000000000000053e-01,6.033800798623000818e-03,4.552951126302880414e-05
5.070000000000000062e-01,6.027981509188382395e-03,4.546199634309846274e-05
5.080000000000000071e-01,6.021275709966018679e-03,4.539257813808881631e-05
5.090000000000000080e-01,6.013685656842316166e-03,4.532077292420688301e-05
5.100000000000000089e-01,6.005212651945029435e-03,4.524712401037801860e-05
5.110000000000000098e-01,5.995859343150688504e-03,4.517116113353207302e-05
5.120000000000000107e-01,5.985627432990627168e-03,4.509341895942059247e-05
5.130000000000000115e-01,5.974519962452110380e-03,4.501344082826113296e-05
5.140000000000000124e-01,5.962539035819019832e-03,4.493175258945980729e-05
5.150000000000000133e-01,5.949688088753296231e-03,4.484791131351094080e-05
5.160000000000000142e-01,5.935969629217169828e-03,4.476243384185346326e-05
5.170000000000000151e-01,5.921387489434885160e-03,4.467489112725744752e-05
5.180000000000000160e-01,5.905944583117893158e-03,4.458579086575142187e-05
5.190000000000000169e-01,5.889645141749754939e-03,4.449471796358253872e-05
5.200000000000000178e-01,5.872492487798509041e-03,4.440217078860224739e-05
5.210000000000000187e-01,5.854491254922016517e-03,4.430774833275136454e-05
5.220000000000000195e-01,5.835645177721628628e-03,4.421193947271857382e-05
5.230000000000000204e-01,5.815959295823868759e-03,4.411435735639179057e-05
5.240000000000000213e-01,5.795437760043521680e-03,4.401548123441301425e-05
5.250000000000000222e-01,5.774086020379575954e-03,4.391493849483864601e-05
5.260000000000000231e-01,5.751908648736842045e-03,4.381319860203496623e-05
5.270000000000000240e-01,5.728911510790699393e-03,4.370990322594122882e-05
5.280000000000000249e-01,5.705099605283264416e-03,4.360551189423690546e-05
5.290000000000000258e-01,5.680479219711351106e-03,4.349968062179706597e-05
5.300000000000000266e-01,5.655055786370174684e-03,4.339285885588596721e-05
5.310000000000000275e-01,5.628836021709091031e-03,4.328471698641768673e-05
5.320000000000000284e-01,5.601825799376916604e-03,4.317569422071034939e-05
5.330000000000000293e-01,5.574032273336763411e-03,4.306547533438522392e-05
5.340000000000000302e-01,5.545461767742237633e-03,4.295448916210646654e-05
5.350000000000000311e-01,5.516121883782004742e-03,4.284243487062535050e-05
5.360000000000000320e-01,5.486019406662416380e-03,4.272973077656782296e-05
5.370000000000000329e-01,5.455162396146636707e-03,4.261609042566146541e-05
5.380000000000000338e-01,5.423558110801588589e-03,4.250192145887245340e-05
5.390000000000000346e-01,5.391215082150140406e-03,4.238695176065111634e-05
5.400000000000000355e-01,5.358141056262901748e-03,4.227157815480958608e-05
5.410000000000000364e-01,5.324345051521866060e-03,4.215554282272310986e-05
5.420000000000000373e-01,5.289835317866782918e-03,4.203923159821132735e-05
5.430000000000000382e-01,5.254621378259462065e-03,4.192240088380906154e-05
5.440000000000000391e-01,5.218712005533726606e-03,4.180542539184421051e-05
5.450000000000000400e-01,5.182117247440798727e-03,4.168807567661255066e-05
5.460000000000000409e-01,5.144846421533376575e-03,4.157071514932780826e-05
5.470000000000000417e-01,5.106910123806805181e-03,4.145312837046665226e-05
5.480000000000000426e-01,5.068318241765627959e-03,4.133566730531876640e-05
5.490000000000000435e-01,5.029081946726481414e-03,4.121813043137935819e-05
5.500000000000000444e-01,4.989211725333723112e-03,4.110085807190715096e-05
5.510000000000000453e-01,4.948719355453211864e-03,4.098366243099821538e-05
5.520000000000000462e-01,4.907615956456974973e-03,4.086687203619933205e-05
5.530000000000000471e-01,4.865913948789275800e-03,4.075031267410113674e-05
5.540000000000000480e-01,4.823625123465771249e-03,4.063430089686948416e-05
5.550000000000000488e-01,4.780762585162773304e-03,4.051867582501307943e-05
5.560000000000000497e-01,4.737338841241326391e-03,4.040374184012764965e-05
5.570000000000000506e-01,4.693367728685092673e-03,4.028935123025495643e-05
5.580000000000000515e-01,4.648862523137513476e-03,4.017579601485591928e-05
5.590000000000000524e-01,4.603837849395346106e-03,4.006294134710301351e-05
5.600000000000000533e-01,4.558307811084479251e-03,3.995106669565433403e-05
5.610000000000000542e-01,4.512287885023646625e-03,3.984004981859796187e-05
5.620000000000000551e-01,4.465793072015770970e-03,3.973015744731199088e-05
5.630000000000000560e-01,4.418839775020286589e-03,3.962127963837046898e-05
5.640000000000000568e-01,4.371443971888941751e-03,3.951367015838950846e-05
5.650000000000000577e-01,4.323623077472910428e-03,3.940723102624433589e-05
5.660000000000000586e-01,4.275394138985188879e-03,3.930220286325004697e-05
5.670000000000000595e-01,4.226775682144482717e-03,3.919849928833271706e-05
5.680000000000000604e-01,4.177785930284060555e-03,3.909634755202854510e-05
5.690000000000000613e-01,4.128444634534419143e-03,3.899567250332130916e-05
5.700000000000000622e-01,4.078771317588755774e-03,3.889668782468454629e-05
5.710000000000000631e-01,4.028787088216531122e-03,3.879932917126953915e-05
5.720000000000000639e-01,3.978512910862980548e-03,3.870379646569766684e-05
5.730000000000000648e-01,3.927971404447275737e-03,3.861003573900000742e-05
5.740000000000000657e-01,3.877185139267055360e-03,3.851823293867321225e-05
5.750000000000000666e-01,3.826178420256911693e-03,3.842834402881524741e-05
5.760000000000000675e-01,3.774975612568599002e-03,3.834054081167440325e-05
5.769999999999999574e-01,3.723602909290624902e-03,3.825478868507102413e-05
5.779999999999999583e-01,3.672086687415253813e-03,3.817124511735897743e-05
5.789999999999999591e-01,3.620455259983531952e-03,3.808988447659655108e-05
5.799999999999999600e-01,3.568737264075590599e-03,3.801084972519092314e-05
5.809999999999999609e-01,3.516963397255209751e-03,3.793412366353892881e-05
5.819999999999999618e-01,3.465164839390527749e-03,3.785983462094348145e-05
5.829999999999999627e-01,3.413374972800208712e-03,3.778797332879046592e-05
5.839999999999999636e-01,3.361627839770973524e-03,3.771865333121712295e-05
5.849999999999999645e-01,3.309959845492730420e-03,3.765187278062163517e-05
5.859999999999999654e-01,3.258408252666180477e-03,3.758773034639076413e-05
5.869999999999999662e-01,3.207012865703139353e-03,3.752623103689367004e-05
5.879999999999999671e-01,3.155814563644469915e-03,3.746745857910379349e-05
5.889999999999999680e-01,3.104856962905289380e-03,3.741142432110377788e-05
5.899999999999999689e-01,3.054184988799848576e-03,3.735819697530606495e-05
5.909999999999999698e-01,3.003846512765036714e-03,3.730779372313943333e-05
5.919999999999999707e-01,2.953890961525944617e-03,3.726026827835624851e-05
5.929999999999999716e-01,2.904370922379256609e-03,3.721564308712611477e-05
5.939999999999999725e-01,2.855340787302206983e-03,3.717395690044063766e-05
5.949999999999999734e-01,2.806858316914025153e-03,3.713523695739731682e-05
5.959999999999999742e-01,2.758983313600637654e-03,3.709950709680938635e-05
5.969999999999999751e-01,2.711779130967509506e-03,3.706679885030892183e-05
5.979999999999999760e-01,2.665311366479516508e-03,3.703712128190328045e-05
5.989999999999999769e-01,2.619649297671305943e-03,3.701050972846875702e-05
5.999999999999999778e-01,2.574864579929276968e-03,3.698695862645417202e-05
6.009999999999999787e-01,2.531032584743135323e-03,3.696650668560623720e-05
6.019999999999999796e-01,2.488231082368117571e-03,3.694913393710015463e-05
6.029999999999999805e-01,2.446541450462454224e-03,3.693488202539140685e-05
6.039999999999999813e-01,2.406047315736503916e-03,3.692371683336178532e-05
6.049999999999999822e-01,2.366835595069458845e-03,3.691568254630101480e-05
6.059999999999999831e-01,2.328995065786116942e-03,3.691073120148276863e-05
6.069999999999999840e-01,2.292617197661236603e-03,3.690890915986723620e-05
6.079999999999999849e-01,2.257794621123277411e-03,3.691015499656815588e-05
6.089999999999999858e-01,2.224621710274475063e-03,3.691451690677404292e-05
6.099999999999999867e-01,2.193192925180516457e-03,3.692192038862245437e-05
6.109999999999999876e-01,2.163603117622625235e-03,3.693241517994832785e-05
6.119999999999999885e-01,2.135945741485616601e-03,3.694591416593751492e-05
6.129999999999999893e-01,2.110312876584005508e-03,3.696246833463083824e-05
6.139999999999999902e-01,2.086793332699469518e-03,3.698197845613970954e-05
6.149999999999999911e-01,2.065472424694787638e-03,3.700449657133122111e-05
6.159999999999999920e-01,2.046430038007002183e-03,3.702991186259581502e-05
6.169999999999999929e-01,2.029740234818431122e-03,3.705827717061739357e-05
6.179999999999999938e-01,2.015469396327294969e-03,3.708947067137781861e-05
6.189999999999999947e-01,2.003675784458279485e-03,3.712354587078678110e-05
6.199999999999999956e-01,1.994407911660503289e-03,3.716037054410000482e-05
6.209999999999999964e-01,1.987704208690704334e-03,3.719999869197411756e-05
6.219999999999999973e-01,1.983591781862796988e-03,3.724228832378429502e-05
6.229999999999999982e-01,1.982086329207295196e-03,3.728729382402220502e-05
6.239999999999999991e-01,1.983191413838760603e-03,3.733486409293300124e-05
6.250000000000000000e-01,1.986898723343794113e-03,3.738505379651218923e-05
6.260000000000000009e-01,1.993187919853597802e-03,3.743770339968187849e-05
6.270000000000000018e-01,2.002027259807059520e-03,3.749286778439889727e-05
6.280000000000000027e-01,2.013373994121142336e-03,3.755037966816420836e-05
6.290000000000000036e-01,2.027175282374607188e-03,3.761029408540214261e-05
6.300000000000000044e-01,2.043369037610638737e-03,3.767243669827501578e-05
6.310000000000000053e-01,2.061885006871435992e-03,3.773686265814625736e-05
6.320000000000000062e-01,2.082645907737484293e-03,3.780339127523577356e-05
6.330000000000000071e-01,2.105568523089622335e-03,3.787207779099007946e-05
6.340000000000000080e-01,2.130564969689713664e-03,3.794273585572537641e-05
6.350000000000000089e-01,2.157543668707532971e-03,3.801542078085051241e-05
6.360000000000000098e-01,2.186410613550412909e-03,3.808994124640575511e-05
6.370000000000000107e-01,2.217070117412144915e-03,3.816635263114003402e-05
6.380000000000000115e-01,2.249425992318266829e-03,3.824445932976966293e-05
6.390000000000000124e-01,2.283382023384860054e-03,3.832431677618175703e-05
6.400000000000000133e-01,2.318843016506917480e-03,3.840572574433603572e-05
6.410000000000000142e-01,2.355714990893840576e-03,3.848874174009732309e-05
6.420000000000000151e-01,2.393906090312391578e-03,3.857316255287820625e-05
6.430000000000000160e-01,2.433326515586301062e-03,3.865904374671317846e-05
6.440000000000000169e-01,2.473889316569969406e-03,3.874618077779269681e-05
6.450000000000000178e-01,2.515510102978378310e-03,3.883462928017785353e-05
6.460000000000000187e-01,2.558107745734604279e-03,3.892418296934836719e-05
6.470000000000000195e-01,2.601603909067627240e-03,3.901489755544682546e-05
6.480000000000000204e-01,2.645923691861187376e-03,3.910656558572070824e-05
6.490000000000000213e-01,2.690995022384935764e-03,3.919924283280007367e-05
6.500000000000000222e-01,2.736749266788129041e-03,3.929272126260340356e-05
6.510000000000000231e-01,2.783120522224462063e-03,3.938705672092453468e-05
6.520000000000000240e-01,2.830046214414083834e-03,3.948204111139736654e-05
6.530000000000000249e-01,2.877466317808499967e-03,3.957773032051259258e-05
6.540000000000000258e-01,2.925323957951760524e-03,3.967391667657372981e-05
6.550000000000000266e-01,2.973564580632413398e-03,3.977065613815986407e-05
6.560000000000000275e-01,3.022136569883780710e-03,3.986774194104176285e-05
6.570000000000000284e-01,3.070990382476036090e-03,3.996523006710197401e-05
6.580000000000000293e-01,3.120079187523708796e-03,4.006291513076327938e-05
6.590000000000000302e-01,3.169357978188586805e-03,4.016085311871922487e-05
6.600000000000000311e-01,3.218784236055221952e-03,4.025884042168521306e-05
6.610000000000000320e-01,3.268317028152096290e-03,4.035693300275578789e-05
6.620000000000000329e-01,3.317917696895349676e-03,4.045492943230900482e-05
6.630000000000000338e-01,3.367548948087030480e-03,4.055288566257054530e-05
6.640000000000000346e-01,3.417175565965473432e-03,4.065060280832528191e-05
6.650000000000000355e-01,3.466763495976378333e-03,4.074813673338448575e-05
6.660000000000000364e-01,3.516280583147408500e-03,4.084529144003767724e-05
6.670000000000000373e-01,3.565695652366967974e-03,4.094212267561223110e-05
6.680000000000000382e-01,3.614979267997020778e-03,4.103843765238729456e-05
6.690000000000000391e-01,3.664102813353338484e-03,4.113429198157737387e-05
6.700000000000000400e-01,3.713039269323663207e-03,4.122949638032969712e-05
6.710000000000000409e-01,3.761762294213641823e-03,4.132410626391085773e-05
6.720000000000000417e-01,3.810247018928412336e-03,4.141793611456859271e-05
6.730000000000000426e-01,3.858469127992499633e-03,4.151104111718101293e-05
6.740000000000000435e-01,3.906405669059353006e-03,4.160323976888522174e-05
6.750000000000000444e-01,3.954034135630799494e-03,4.169458697537014875e-05
6.760000000000000453e-01,4.001333288693155465e-03,4.178490549751945934e-05
6.770000000000000462e-01,4.048282241587433487e-03,4.187424993621724994e-05
6.780000000000000471e-01,4.094861291834556508e-03,4.196244751964725095e-05
6.790000000000000480e-01,4.141051008446909598e-03,4.204955246561533255e-05
6.800000000000000488e-01,4.186833072052449124e-03,4.213539664813456000e-05
6.810000000000000497e-01,4.232189364946155677e-03,4.222003386186505244e-05
6.820000000000000506e-01,4.277102817884770834e-03,4.230330080219726262e-05
6.830000000000000515e-01,4.321556503020564273e-03,4.238525082375789688e-05
6.840000000000000524e-01,4.365534486018804970e-03,4.246572562403897838e-05
6.850000000000000533e-01,4.409020922140270866e-03,4.254477804358803710e-05
6.860000000000000542e-01,4.452000912254388577e-03,4.262225491653343816e-05
6.870000000000000551e-01,4.494459602285698005e-03,4.269820851864635002e-05
6.880000000000000560e-01,4.536383041967314775e-03,4.277249094045250594e-05
6.890000000000000568e-01,4.577757287742911102e-03,4.284515389420103990e-05
6.900000000000000577e-01,4.618569263417134779e-03,4.291605484964785465e-05
6.910000000000000586e-01,4.658805866732574838e-03,4.298524484875397935e-05
6.920000000000000595e-01,4.698454830741038805e-03,4.305258686244974324e-05
6.930000000000000604e-01,4.737503834319082251e-03,4.311813127536417821e-05
6.940000000000000613e-01,4.775941363639534844e-03,4.318174663857338820e-05
6.950000000000000622e-01,4.813755826677171452e-03,4.324348261043361021e-05
6.960000000000000631e-01,4.850936413996330410e-03,4.330321341592929926e-05
6.970000000000000639e-01,4.887472217481727416e-03,4.336098795715763687e-05
6.980000000000000648e-01,4.923353089855933562e-03,4.341668618640314131e-05
6.990000000000000657e-01,4.958568767679209267e-03,4.347035623587419592e-05
7.000000000000000666e-01,4.993109729051640154e-03,4.352188389449630394e-05
7.010000000000000675e-01,5.026966321209149456e-03,4.357131645051838423e-05
7.020000000000000684e-01,5.060129615791828135e-03,4.361854556387517165e-05
7.030000000000000693e-01,5.092590541068560753e-03,4.366361768415057116e-05
7.039999999999999591e-01,5.124340734511375998e-03,4.370643036680229936e-05
7.049999999999999600e-01,5.155371679714956801e-03,4.374702919902352243e-05
7.059999999999999609e-01,5.185675555775886084e-03,4.378531773559171810e-05
7.069999999999999618e-01,5.215244379253821012e-03,4.382134064127498626e-05
7.079999999999999627e-01,5.244070849981393410e-03,4.385500746074895054e-05
7.089999999999999636e-01,5.272147497943032758e-03,4.388636195341462094e-05
7.099999999999999645e-01,5.299467525388555991e-03,4.391531969393120142e-05
7.109999999999999654e-01,5.326023958863415793e-03,4.394192348683832890e-05
7.119999999999999662e-01,5.351810487094415397e-03,4.396609498692787476e-05
7.129999999999999671e-01,5.376820618323676151e-03,4.398787606226141475e-05
7.139999999999999680e-01,5.401048513944582512e-03,4.400719444568259876e-05
7.149999999999999689e-01,5.424488151099715084e-03,4.402409102496820660e-05
7.159999999999999698e-01,5.447134151767349733e-03,4.403849963552772175e-05
7.169999999999999707e-01,5.468980950804363216e-03,4.405046016781396259e-05
7.179999999999999716e-01,5.490023620216099090e-03,4.405991257963111807e-05
7.189999999999999725e-01,5.510257042767446010e-03,4.406689579105629672e-05
7.199999999999999734e-01,5.529676731405072654e-03,4.407135588341330691e-05
7.209999999999999742e-01,5.548278008405138802e-03,4.407333076243272532e-05
7.219999999999999751e-01,5.566056819632024359e-03,4.407277264157334840e-05
7.229999999999999760e-01,5.583008919391393293e-03,4.406971843801747962e-05
7.239999999999999769e-01,5.599130679597321900e-03,4.406412649394929771e-05
7.249999999999999778e-01,5.614418280305686140e-03,4.405603271537457817e-05
7.259999999999999787e-01,5.628868513477650569e-03,4.404540156857248491e-05
7.269999999999999796e-01,5.642477979294630540e-03,4.403226795864207240e-05
7.279999999999999805e-01,5.655243884562435354e-03,4.401660248011374487e-05
7.289999999999999813e-01,5.667163244862256574e-03,4.399843902747235027e-05
7.299999999999999822e-01,5.678233677334096341e-03,4.397775432270587686e-05
7.309999999999999831e-01,5.688452608785821325e-03,4.395458127794166670e-05
7.319999999999999840e-01,5.697818062939619989e-03,4.392890270531237944e-05
7.329999999999999849e-01,5.706327874373190792e-03,4.390075052168957912e-05
7.339999999999999858e-01,5.713980470079365638e-03,4.387011363691683717e-05
7.349999999999999867e-01,5.720774089405761091e-03,4.383702298896151084e-05
7.359999999999999876e-01,5.726707559870926681e-03,4.380147355746146984e-05
7.369999999999999885e-01,5.731779523138990674e-03,4.376349530322543691e-05
7.379999999999999893e-01,5.735989204996238232e-03,4.372308925297625402e-05
7.389999999999999902e-01,5.739335647337534194e-03,4.368028440770131693e-05
7.399999999999999911e-01,5.741818472369479565e-03,4.363508783096485029e-05
7.409999999999999920e-01,5.743437120630909450e-03,4.358752758234220147e-05
7.419999999999999929e-01,5.744191609273478077e-03,4.353761673258781697e-05
7.429999999999999938e-01,5.744081776257975273e-03,4.348538240283949087e-05
7.439999999999999947e-01,5.743108032722873263e-03,4.343084362272428621e-05
7.449999999999999956e-01,5.741270613164847596e-03,4.337402660498389023e-05
7.459999999999999964e-01,5.738570321922535633e-03,4.331495633826817161e-05
7.469999999999999973e-01,5.735007789665231073e-03,4.325365810926470303e-05
7.479999999999999982e-01,5.730584213768829399e-03,4.319016279296126548e-05
7.489999999999999991e-01,5.725300620807786262e-03,4.312449480878387394e-05
7.500000000000000000e-01,5.719158601110405603e-03,4.305669090700204297e-05
7.510000000000000009e-01,5.712159577505021742e-03,4.298677463943976324e-05
7.520000000000000018e-01,5.704305533881928909e-03,4.291478856997962902e-05
7.530000000000000027e-01,5.695598289985587259e-03,4.284075538970115156e-05
7.540000000000000036e-01,5.686040223951035512e-03,4.276472344964715234e-05
7.550000000000000044e-01,5.675633553570516056e-03,4.268671459500810995e-05
7.560000000000000053e-01,5.664381052625161624e-03,4.260678289166419490e-05
7.570000000000000062e-01,5.652285338323695396e-03,4.252494936629337132e-05
7.580000000000000071e-01,5.639349581847051540e-03,4.244127374573762135e-05
7.590000000000000080e-01,5.625576801878034647e-03,4.235577626194560262e-05
7.600000000000000089e-01,5.610970569150668281e-03,4.226852224074531409e-05
7.610000000000000098e-01,5.595534306343836681e-03,4.217953111587459142e-05
7.620000000000000107e-01,5.579271986591731285e-03,4.208887375870476721e-05
7.630000000000000115e-01,5.562187439680761972e-03,4.199656881672675504e-05
7.640000000000000124e-01,5.544285044560524033e-03,4.190269261015278313e-05
7.650000000000000133e-01,5.525569041846812614e-03,4.180726301972692382e-05
7.660000000000000142e-01,5.506044220404491402e-03,4.171036175035816281e-05
7.670000000000000151e-01,5.485715236203692405e-03,4.161200592091725384e-05
7.680000000000000160e-01,5.464587292954022069e-03,4.151228252356054779e-05
7.690000000000000169e-01,5.442665467255070749e-03,4.141120791599739405e-05
7.700000000000000178e-01,5.419955383390140553e-03,4.130887427087310908e-05
7.710000000000000187e-01,5.396462544902615524e-03,4.120529719440737859e-05
7.720000000000000195e-01,5.372193003429637584e-03,4.110057397355844323e-05
7.730000000000000204e-01,5.347152696812751578e-03,4.099471943397451262e-05
7.740000000000000213e-01,5.321348112057530839e-03,4.088783581578218928e-05
7.750000000000000222e-01,5.294785629835076224e-03,4.077993718518436723e-05
7.760000000000000231e-01,5.267472181697828264e-03,4.067113063263947542e-05
7.770000000000000240e-01,5.239414601135450843e-03,4.056142944113675823e-05
7.780000000000000249e-01,5.210620274995412735e-03,4.045094540922761634e-05
7.790000000000000258e-01,5.181096501177852309e-03,4.033969100414760669e-05
7.800000000000000266e-01,5.150851134330476123e-03,4.022778258673725472e-05
7.810000000000000275e-01,5.119891950175622757e-03,4.011523180996751380e-05
7.820000000000000284e-01,5.088227285547208996e-03,4.000215942694868075e-05
7.830000000000000293e-01,5.055865409522466818e-03,3.988857619836546405e-05
7.840000000000000302e-01,5.022815157906080491e-03,3.977460711248471107e-05
7.850000000000000311e-01,4.989085311155846622e-03,3.966026203763112575e-05
7.860000000000000320e-01,4.954685223337344617e-03,3.954566998331960492e-05
7.870000000000000329e-01,4.919624206971695037e-03,3.943083984613675455e-05
7.880000000000000338e-01,4.883912156629758444e-03,3.931590445562641359e-05
7.890000000000000346e-01,4.847558941009288795e-03,3.920087168306050110e-05
7.900000000000000355e-01,4.810575021064082864e-03,3.908587796487424614e-05
7.910000000000000364e-01,4.772970849274273814e-03,3.897093007619842521e-05
7.920000000000000373e-01,4.734757482716968856e-03,3.885616780506911781e-05
7.930000000000000382e-01,4.695945989750314672e-03,3.874159673477197525e-05
7.940000000000000391e-01,4.656548057941615852e-03,3.862735974394353866e-05
7.950000000000000400e-01,4.616575408448976396e-03,3.851346114120328217e-05
7.960000000000000409e-01,4.576040399064712667e-03,3.840004664237014700e-05
7.970000000000000417e-01,4.534955446444509201e-03,3.828711916464398751e-05
7.980000000000000426e-01,4.493333624417518088e-03,3.817482693745957273e-05
7.990000000000000435e-01,4.451188094511818530e-03,3.806317136969849288e-05
8.000000000000000444e-01,4.408532699636207204e-03,3.795230287935790441e-05
8.010000000000000453e-01,4.365381403067164490e-03,3.784222125075954946e-05
8.020000000000000462e-01,4.321748877988898854e-03,3.773307877888702511e-05
8.030000000000000471e-01,4.277649955352038486e-03,3.762487343236829896e-05
8.040000000000000480e-01,4.233100209344117619e-03,3.751775900822100669e-05
8.050000000000000488e-01,4.188115414653266651e-03,3.741173153900941370e-05
8.060000000000000497e-01,4.142712128198191429e-03,3.730694593526766122e-05
8.070000000000000506e-01,4.096907156313887508e-03,3.720339612272967946e-05
8.080000000000000515e-01,4.050718133146108749e-03,3.710123774914344781e-05
8.090000000000000524e-01,4.004162998263375954e-03,3.700046243595143426e-05
8.100000000000000533e-01,3.957260572157215474e-03,3.690122615488465965e-05
8.110000000000000542e-01,3.910030044962957071e-03,3.680351802319282273e-05
8.120000000000000551e-01,3.862491549410865341e-03,3.670749388324439315e-05
8.130000000000000560e-01,3.814665661557273442e-03,3.661314019256168477e-05
8.140000000000000568e-01,3.766573971756101858e-03,3.652061223008664417e-05
8.150000000000000577e-01,3.718238598048358243e-03,3.642989353961080513e-05
8.160000000000000586e-01,3.669682755623310082e-03,3.634113836686907921e-05
8.170000000000000595e-01,3.620930283984562497e-03,3.625432714405147472e-05
8.180000000000000604e-01,3.572006215483897618e-03,3.616961265001164674e-05
8.190000000000000613e-01,3.522936317034058244e-03,3.608697199162286311e-05
8.200000000000000622e-01,3.473747658260652269e-03,3.600655596581785135e-05
8.210000000000000631e-01,3.424468168927455314e-03,3.592833817246386018e-05
8.220000000000000639e-01,3.375127207076513390e-03,3.585246696548541903e-05
8.230000000000000648e-01,3.325755133034148919e-03,3.577891217474334095e-05
8.240000000000000657e-01,3.276383877869333550e-03,3.570781923511199483e-05
8.250000000000000666e-01,3.227046534801299941e-03,3.563915402521077361e-05
8.260000000000000675e-01,3.177777927926416380e-03,3.557305857160801945e-05
8.270000000000000684e-01,3.128614221533843401e-03,3.550949462909767831e-05
8.280000000000000693e-01,3.079593488478869160e-03,3.544860037741691356e-05
8.290000000000000702e-01,3.030755337344712055e-03,3.539033324101825397e-05
8.300000000000000711e-01,2.982141479008777740e-03,3.533482707238013061e-05
8.310000000000000719e-01,2.933795370780522497e-03,3.528203483484478519e-05
8.320000000000000728e-01,2.885762778477891574e-03,3.523208564833787954e-05
8.329999999999999627e-01,2.838091434979341226e-03,3.518492783118154867e-05
8.339999999999999636e-01,2.790831593361576147e-03,3.514068533847736707e-05
8.349999999999999645e-01,2.744035695567166502e-03,3.509930177439327933e-05
8.359999999999999654e-01,2.697758909182264384e-03,3.506089554681159369e-05
8.369999999999999662e-01,2.652058798934681105e-03,3.502540543957850745e-05
8.379999999999999671e-01,2.606995836453712689e-03,3.499294397506403650e-05
8.389999999999999680e-01,2.562633063342932387e-03,3.496344507283460923e-05
8.399999999999999689e-01,2.519036558509317025e-03,3.493701504136774281e-05
8.409999999999999698e-01,2.476275076823699749e-03,3.491358290686668518e-05
8.419999999999999707e-01,2.434420453144001996e-03,3.489324848920074591e-05
8.429999999999999716e-01,2.393547194878224010e-03,3.487593593505246238e-05
8.439999999999999725e-01,2.353732795787471382e-03,3.486173832963635882e-05
8.449999999999999734e-01,2.315057255314570839e-03,3.485057503358185410e-05
8.459999999999999742e-01,2.277603269637771318e-03,3.484253222142435125e-05
8.469999999999999751e-01,2.241455646106723081e-03,3.483752450914093913e-05
8.479999999999999760e-01,2.206701336447089087e-03,3.483563099835299573e-05
8.489999999999999769e-01,2.173428714300240736e-03,3.483676173294997415e-05
8.499999999999999778e-01,2.141727417250814149e-03,3.484098863949753000e-05
8.509999999999999787e-01,2.111687461858695498e-03,3.484821734553974809e-05
8.519999999999999796e-01,2.083398872468640063e-03,3.485851255893308566e-05
8.529999999999999805e-01,2.056950624708747070e-03,3.487177570956306291e-05
8.539999999999999813e-01,2.032430061503349289e-03,3.488806426353719531e-05
8.549999999999999822e-01,2.009921685122726797e-03,3.490727569603903325e-05
8.559999999999999831e-01,1.989506395876849357e-03,3.492946026862988777e-05
8.569999999999999840e-01,1.971260192633272033e-03,3.495451177847705047e-05
8.579999999999999849e-01,1.955253312811515518e-03,3.498247336717495097e-05
8.589999999999999858e-01,1.941548944762011867e-03,3.501323547068521891e-05
8.599999999999999867e-01,1.930202388520454960e-03,3.504683421741068176e-05
8.609999999999999876e-01,1.921259917414139262e-03,3.508315701083809031e-05
8.619999999999999885e-01,1.914758102728078993e-03,3.512223312183359133e-05
8.629999999999999893e-01,1.910722970309848426e-03,3.516394728909859172e-05
8.639999999999999902e-01,1.909169624197191171e-03,3.520832210582713754e-05
8.649999999999999911e-01,1.910101816729079319e-03,3.525524002208616414e-05
8.659999999999999920e-01,1.913511961293452510e-03,3.530471717737290803e-05
8.669999999999999929e-01,1.919381172397870020e-03,3.535663411923754552e-05
8.679999999999999938e-01,1.927679685202559690e-03,3.541100077042769098e-05
8.689999999999999947e-01,1.938367342857377556e-03,3.546769618957814544e-05
8.699999999999999956e-01,1.951394361981788035e-03,3.552672433630801342e-05
8.709999999999999964e-01,1.966702171721964633e-03,3.558796318250679176e-05
8.719999999999999973e-01,1.984224405481859171e-03,3.565141100774818879e-05
8.729999999999999982e-01,2.003887952596815868e-03,3.571694511352430221e-05
8.739999999999999991e-01,2.025614031813087555e-03,3.578455838123200750e-05
8.750000000000000000e-01,2.049319309766338415e-03,3.585412784830378129e-05
8.760000000000000009e-01,2.074916923007102607e-03,3.592564130719442752e-05
8.770000000000000018e-01,2.102317541939189519e-03,3.599897593652997787e-05
8.780000000000000027e-01,2.131430243696507982e-03,3.607411474061409848e-05
8.790000000000000036e-01,2.162163442095271781e-03,3.615093542679788147e-05
8.800000000000000044e-01,2.194425557544598445e-03,3.622941649735703790e-05
8.810000000000000053e-01,2.228125775825280392e-03,3.630943658746098145e-05
8.820000000000000062e-01,2.263174501601640607e-03,3.639097002255183445e-05
8.830000000000000071e-01,2.299483944055284203e-03,3.647389671238469931e-05
8.840000000000000080e-01,2.336968367904768747e-03,3.655818710286127843e-05
8.850000000000000089e-01,2.375544525805069890e-03,3.664372274341050388e-05
8.860000000000000098e-01,2.415131737620893667e-03,3.673047048574621705e-05
8.870000000000000107e-01,2.455652199825843814e-03,3.681831385095469123e-05
8.880000000000000115e-01,2.497030929098342875e-03,3.690721637757884966e-05
8.890000000000000124e-01,2.539195981157115790e-03,3.699706387826657297e-05
8.900000000000000133e-01,2.582078293497648298e-03,3.708781686317253460e-05
8.910000000000000142e-01,2.625611843263580408e-03,3.717936371064922875e-05
8.920000000000000151e-01,2.669733419075883459e-03,3.727166216732961078e-05
8.930000000000000160e-01,2.714382742031491800e-03,3.736460347804742432e-05
8.940000000000000169e-01,2.759502190895323902e-03,3.745814285312447746e-05
8.950000000000000178e-01,2.805036904307453907e-03,3.755217462966781812e-05
8.960000000000000187e-01,2.850934477357620293e-03,3.764665175554026251e-05
8.970000000000000195e-01,2.897145058184532121e-03,3.774147191112617371e-05
8.980000000000000204e-01,2.943621028968222350e-03,3.783658599268649859e-05
8.990000000000000213e-01,2.990317105547923415e-03,3.793189521510513654e-05
9.000000000000000222e-01,3.037190011728517405e-03,3.802734862992661108e-05
9.010000000000000231e-01,3.084198587124267841e-03,3.812285118926971516e-05
9.020000000000000240e-01,3.131303460785449938e-03,3.821835030796346961e-05
9.030000000000000249e-01,3.178467170244655970e-03,3.831375485195762375e-05
9.040000000000000258e-01,3.225653838057350713e-03,3.840901077086856293e-05
9.050000000000000266e-01,3.272829303273714838e-03,3.850403097106894673e-05
9.060000000000000275e-01,3.319960802923810610e-03,3.859876013008515611e-05
9.070000000000000284e-01,3.367017116152964343e-03,3.869311535429303630e-05
9.080000000000000293e-01,3.413968251803357976e-03,3.878704021578395663e-05
9.090000000000000302e-01,3.460785604676445276e-03,3.888045611407117501e-05
9.100000000000000311e-01,3.507441649524624654e-03,3.897330564863909672e-05
9.110000000000000320e-01,3.553910108505011801e-03,3.906551462984070836e-05
9.120000000000000329e-01,3.600165651664753632e-03,3.915702483302204345e-05
9.130000000000000338e-01,3.646184074464802177e-03,3.924776655524617788e-05
9.140000000000000346e-01,3.691942004517020579e-03,3.933768085760994230e-05
9.150000000000000355e-01,3.737417087933853597e-03,3.942670260701828622e-05
9.160000000000000364e-01,3.782587701933057701e-03,3.951477230662825109e-05
9.170000000000000373e-01,3.827433148989659896e-03,3.960182945024777316e-05
9.180000000000000382e-01,3.871933374872682521e-03,3.968781405738190280e-05
9.190000000000000391e-01,3.916069169388897327e-03,3.977267027065717846e-05
9.200000000000000400e-01,3.959821889342128240e-03,3.985633777279830325e-05
9.210000000000000409e-01,4.003173664985115211e-03,3.993876543742069779e-05
9.220000000000000417e-01,4.046107127618486267e-03,4.001989267142862884e-05
9.230000000000000426e-01,4.088605620704485570e-03,4.009967305219320572e-05
9.240000000000000435e-01,4.130652931583220569e-03,4.017804581917538579e-05
9.250000000000000444e-01,4.172233506504912683e-03,4.025496932659156600e-05
9.260000000000000453e-01,4.213332186338161235e-03,4.033038269460019340e-05
9.270000000000000462e-01,4.253934424611711257e-03,4.040424902108290337e-05
9.280000000000000471e-01,4.294026026772240073e-03,4.047650743042286548e-05
9.290000000000000480e-01,4.333593370798656703e-03,4.054712580419060880e-05
9.300000000000000488e-01,4.372623149819500517e-03,4.061604330646963548e-05
9.310000000000000497e-01,4.411102594565672816e-03,4.068323258317670685e-05
9.320000000000000506e-01,4.449019219112095025e-03,4.074863293100378108e-05
9.330000000000000515e-01,4.486361044801841398e-03,4.081222174715406061e-05
9.340000000000000524e-01,4.523116348908090556e-03,4.087393850910263322e-05
9.350000000000000533e-01,4.559273889503999942e-03,4.093376535290775488e-05
9.360000000000000542e-01,4.594822656921172983e-03,4.099164200516325254e-05
9.370000000000000551e-01,4.629752099234105307e-03,4.104755531657020218e-05
9.380000000000000560e-01,4.664051876348595908e-03,4.110144530741315490e-05
9.390000000000000568e-01,4.697712085745147682e-03,4.115330354717273265e-05
9.400000000000000577e-01,4.730723019162951654e-03,4.120307042004378410e-05
9.410000000000000586e-01,4.763075388234239323e-03,4.125074220120664864e-05
9.420000000000000595e-01,4.794760083739551225e-03,4.129625967121433957e-05
9.430000000000000604e-01,4.825768400978426922e-03,4.133962372042627125e-05
9.440000000000000613e-01,4.856091801263307320e-03,4.138077558692032377e-05
9.450000000000000622e-01,4.885722136848253544e-03,4.141972078880514510e-05
9.460000000000000631e-01,4.914651414810290199e-03,4.145640107025447231e-05
9.470000000000000639e-01,4.942872021204673498e-03,4.149082656643311430e-05
9.480000000000000648e-01,4.970376487333639896e-03,4.152293955476086965e-05
9.490000000000000657e-01,4.997157712994987171e-03,4.155275470352853774e-05
9.500000000000000666e-01,5.023208734877584493e-03,4.158021490417942474e-05
9.510000000000000675e-01,5.048522948925032033e-03,4.160533935461195571e-05
9.520000000000000684e-01,5.073093880985818892e-03,4.162807155673602268e-05
9.530000000000000693e-01,5.096915407870604951e-03,4.164843520473952696e-05
9.540000000000000702e-01,5.119981530265574517e-03,4.166637449555885545e-05
9.550000000000000711e-01,5.142286592628439630e-03,4.168191755113046220e-05
9.560000000000000719e-01,5.163825058141455551e-03,4.169500928147491429e-05
9.570000000000000728e-01,5.184591727255593099e-03,4.170568223838159392e-05
9.580000000000000737e-01,5.204581514886901135e-03,4.171388207361552972e-05
9.590000000000000746e-01,5.223789667430135848e-03,4.171964570816146450e-05
9.599999999999999645e-01,5.242211542124569287e-03,4.172291959024170769e-05
9.609999999999999654e-01,5.259842822537037429e-03,4.172374496495506697e-05
9.619999999999999662e-01,5.276679300052329602e-03,4.172206912030415734e-05
9.629999999999999671e-01,5.292717087803997314e-03,4.171793759761770290e-05
9.639999999999999680e-01,5.307952404214884116e-03,4.171129857164805127e-05
9.649999999999999689e-01,5.322381785380319100e-03,4.170220181848723019e-05
9.659999999999999698e-01,5.336001870659678840e-03,4.169059641022717651e-05
9.669999999999999707e-01,5.348809613279909003e-03,4.167653635833490139e-05
9.679999999999999716e-01,5.360802068239464008e-03,4.165997167555450666e-05
9.689999999999999725e-01,5.371976601101486823e-03,4.164096050921291839e-05
9.699999999999999734e-01,5.382330677851183444e-03,4.161945386434183004e-05
9.709999999999999742e-01,5.391862072030850772e-03,4.159551402765951876e-05
9.719999999999999751e-01,5.400568656718052023e-03,4.156909303079503714e-05
9.729999999999999760e-01,5.408448609801387932e-03,4.154025723855483737e-05
9.739999999999999769e-01,5.415500208112344373e-03,4.150895973474824012e-05
9.749999999999999778e-01,5.421722030906323854e-03,4.147527090778808326e-05
9.759999999999999787e-01,5.427112755967575426e-03,4.143914494069609016e-05
9.769999999999999796e-01,5.431671361265873882e-03,4.140065621877549602e-05
9.779999999999999805e-01,5.435396923247037305e-03,4.135976004009191310e-05
9.789999999999999813e-01,5.438288816526956615e-03,4.131653473262497574e-05
9.799999999999999822e-01,5.440346514238423095e-03,4.127093678298670920e-05
9.809999999999999831e-01,5.441569785964234934e-03,4.122304841795814805e-05
9.819999999999999840e-01,5.441958500202559272e-03,4.117282730576617535e-05
9.829999999999999849e-01,5.441512820276417015e-03,4.112035952117424421e-05
9.839999999999999858e-01,5.440233008867599411e-03,4.106560397933510618e-05
9.849999999999999867e-01,5.438119622203978383e-03,4.100865054594762121e-05
9.859999999999999876e-01,5.435173316624935212e-03,4.094945939332186261e-05
9.869999999999999885e-01,5.431395040701264727e-03,4.088812415158328632e-05
9.879999999999999893e-01,5.426785844020066453e-03,4.082460630333102820e-05
9.889999999999999902e-01,5.421347067541289373e-03,4.075900315884348766e-05
9.899999999999999911e-01,5.415080154335894826e-03,4.069127752408193576e-05
9.909999999999999920e-01,5.407986838013168450e-03,4.062153035140157184e-05
9.919999999999999929e-01,5.400068955614092253e-03,4.054972580507352098e-05
9.929999999999999938e-01,5.391328634103248127e-03,4.047596841749867303e-05
9.939999999999999947e-01,5.381768105398711775e-03,4.040022374874497485e-05
9.949999999999999956e-01,5.371389891008918407e-03,4.032259985917492374e-05
9.959999999999999964e-01,5.360196619175710067e-03,4.024306372411208814e-05
9.969999999999999973e-01,5.348191207609881946e-03,4.016172685315869953e-05
9.979999999999999982e-01,5.335376682687995725e-03,4.007855766493378100e-05
9.989999999999999991e-01,5.321756360483838495e-03,3.999367105261328580e-05
1.000000000000000000e+00,5.307333668064048542e-03,3.990703688795516323e-05
1.001000000000000112e+00,5.292112322461486190e-03,3.981877339735621186e-05
1.002000000000000002e+00,5.276096154329496316e-03,3.972885193555532823e-05
1.003000000000000114e+00,5.259289285177753265e-03,3.963739395477926020e-05
1.004000000000000004e+00,5.241695952956055421e-03,3.954437230917381263e-05
1.005000000000000115e+00,5.223320687574563304e-03,3.944991160301575196e-05
1.006000000000000005e+00,5.204168138781399902e-03,3.935398618683623510e-05
1.007000000000000117e+00,5.184243249730981391e-03,3.925672374404201738e-05
1.008000000000000007e+00,5.163551087068872676e-03,3.915810015654671200e-05
1.009000000000000119e+00,5.142097012916580986e-03,3.905824607302345308e-05
1.010000000000000009e+00,5.119886517137716038e-03,3.895713888220492385e-05
1.011000000000000121e+00,5.096925387616453237e-03,3.885491209425008698e-05
1.012000000000000011e+00,5.073219544714149994e-03,3.875154460869350561e-05
1.013000000000000123e+00,5.048775209898315013e-03,3.864717270714555254e-05
1.014000000000000012e+00,5.023598742598177173e-03,3.854177679564404639e-05
1.015000000000000124e+00,4.997696807074777058e-03,3.843549578340027593e-05
1.016000000000000014e+00,4.971076211666960488e-03,3.832831156683690847e-05
1.017000000000000126e+00,4.943744074266992646e-03,3.822036554424371548e-05
1.018000000000000016e+00,4.915707663746970643e-03,3.811164106754840586e-05
1.019000000000000128e+00,4.886974563919597309e-03,3.800228192893845324e-05
1.020000000000000018e+00,4.857552517605421422e-03,3.789227290236490676e-05
1.021000000000000130e+00,4.827449589136296321e-03,3.778175996905050904e-05
1.022000000000000020e+00,4.796674010845986338e-03,3.767072929464229214e-05
1.023000000000000131e+00,4.765234344189244950e-03,3.755932889410536804e-05
1.024000000000000021e+00,4.733139328935721465e-03,3.744754626259713670e-05
1.024999999999999911e+00,4.700398043090985370e-03,3.733553129882188714e-05
1.026000000000000023e+00,4.667019754682369230e-03,3.722327276918214561e-05
1.026999999999999913e+00,4.633014080581195765e-03,3.711092222921322524e-05
1.028000000000000025e+00,4.598390841183521219e-03,3.699846962547742943e-05
1.028999999999999915e+00,4.563160218155783501e-03,3.688606795256675624e-05
1.030000000000000027e+00,4.527332612038677782e-03,3.677370825442377274e-05
1.030999999999999917e+00,4.490918799079290577e-03,3.666154477407117067e-05
1.032000000000000028e+00,4.453929792005118307e-03,3.654956955413222878e-05
1.032999999999999918e+00,4.416376996255178683e-03,3.643793780398249781e-05
1.034000000000000030e+00,4.378272073964200109e-03,3.632664245640600438e-05
1.034999999999999920e+00,4.339627099525813353e-03,3.621583945104349243e-05
1.036000000000000032e+00,4.300454427250286794e-03,3.610552244210099516e-05
1.036999999999999922e+00,4.260766846711908952e-03,3.599584778971102295e-05
1.038000000000000034e+00,4.220577453901690201e-03,3.588680976004986808e-05
1.038999999999999924e+00,4.179899806637936942e-03,3.577856486464290264e-05
1.040000000000000036e+00,4.138747799892445595e-03,3.567110780834169232e-05
1.040999999999999925e+00,4.097135821292216540e-03,3.556459490039898269e-05
1.042000000000000037e+00,4.055078630835279134e-03,3.545902107029003770e-05
1.042999999999999927e+00,4.012591517013028124e-03,3.535454212632774392e-05
1.044000000000000039e+00,3.969690181278962872e-03,3.525115308895097215e-05
1.044999999999999929e+00,3.926390895098638527e-03,3.514900887292509812e-05
1.046000000000000041e+00,3.882710389576934668e-03,3.504810431999992495e-05
1.046999999999999931e+00,3.838666013971466038e-03,3.494859309248936417e-05
1.048000000000000043e+00,3.794275631024960314e-03,3.485046966073539903e-05
1.048999999999999932e+00,3.749557777217623743e-03,3.475388603666496067e-05
1.050000000000000044e+00,3.704531564453336558e-03,3.465883607145272405e-05
1.050999999999999934e+00,3.659216842829565979e-03,3.456546973702144125e-05
1.052000000000000046e+00,3.613634109063593777e-03,3.447378002330846338e-05
1.052999999999999936e+00,3.567804672251784562e-03,3.438391443136478229e-05
1.054000000000000048e+00,3.521750569945482443e-03,3.429586479936296933e-05
1.054999999999999938e+00,3.475494737617226826e-03,3.420977573605094046e-05
1.056000000000000050e+00,3.429060932949555985e-03,3.412563769646152306e-05
1.056999999999999940e+00,3.382473909543299174e-03,3.404359192922458855e-05
1.058000000000000052e+00,3.335759350413213409e-03,3.396362722799568400e-05
1.058999999999999941e+00,3.288944046624163540e-03,3.388588110156243687e-05
1.060000000000000053e+00,3.242055840406701025e-03,3.381034037083496124e-05
1.060999999999999943e+00,3.195123809370403398e-03,3.373713830760060759e-05
1.062000000000000055e+00,3.148178220059004613e-03,3.366625952767032928e-05
1.062999999999999945e+00,3.101250717950268087e-03,3.359783264624024274e-05
1.064000000000000057e+00,3.054374291745094554e-03,3.353183978148052848e-05
1.064999999999999947e+00,3.007583469327053654e-03,3.346840449032553722e-05
1.066000000000000059e+00,2.960914292670840074e-03,3.340750614184774704e-05
1.066999999999999948e+00,2.914404519139238321e-03,3.334926276655752472e-05
1.068000000000000060e+00,2.868093606375765083e-03,3.329365073047586653e-05
1.068999999999999950e+00,2.822022917510553196e-03,3.324078218243929525e-05
1.070000000000000062e+00,2.776235714120852023e-03,3.319063025500872409e-05
1.070999999999999952e+00,2.730777362563343701e-03,3.314330081374934828e-05
1.072000000000000064e+00,2.685695331603035491e-03,3.309876356293976480e-05
1.072999999999999954e+00,2.641039395053189354e-03,3.305711775211458986e-05
1.074000000000000066e+00,2.596861628353203891e-03,3.301832945274909306e-05
1.074999999999999956e+00,2.553216600122522068e-03,3.298249097426465229e-05
1.076000000000000068e+00,2.510161358761538175e-03,3.294956461927997244e-05
1.076999999999999957e+00,2.467755601703949982e-03,3.291963547015126654e-05
1.078000000000000069e+00,2.426061639264121862e-03,3.289266193517074137e-05
1.078999999999999959e+00,2.385144525893606940e-03,3.286872162442641053e-05
1.080000000000000071e+00,2.345071983430690836e-03,3.284776896577359007e-05
1.080999999999999961e+00,2.305914473476042281e-03,3.282987392300906672e-05
1.082000000000000073e+00,2.267745056731371167e-03,3.281498689392729171e-05
1.082999999999999963e+00,2.230639380154266112e-03,3.280317001954712421e-05
1.084000000000000075e+00,2.194675444344841835e-03,3.279436965513398149e-05
1.084999999999999964e+00,2.159933474879757211e-03,3.278864001715138299e-05
1.086000000000000076e+00,2.126495566709144837e-03,3.278592346567245998e-05
1.086999999999999966e+00,2.094445408128847025e-03,3.278626626390024519e-05
1.088000000000000078e+00,2.063867772735550939e-03,3.278960684768971460e-05
1.088999999999999968e+00,2.034848069524589770e-03,3.279598349001140863e-05
1.090000000000000080e+00,2.007471662550391975e-03,3.280533081085373523e-05
1.090999999999999970e+00,1.981823234954512621e-03,3.281767914325561114e-05
1.092000000000000082e+00,1.957985936143536582e-03,3.283295945293380260e-05
1.092999999999999972e+00,1.936040573215684754e-03,3.285119423764510705e-05
1.094000000000000083e+00,1.916064616615843329e-03,3.287231099579509511e-05
1.094999999999999973e+00,1.898131268246068320e-03,3.289632451060534290e-05
1.096000000000000085e+00,1.882308396107053045e-03,3.292315904534850210e-05
1.096999999999999975e+00,1.868657568994249851e-03,3.295282185629914019e-05
1.098000000000000087e+00,1.857233028637562608e-03,3.298523422616716534e-05
1.098999999999999977e+00,1.848080813984727270e-03,3.302039610162958347e-05
1.100000000000000089e+00,1.841237903865866393e-03,3.305822607270267338e-05
1.100999999999999979e+00,1.836731565468931963e-03,3.309871702115681821e-05
1.102000000000000091e+00,1.834578796759260902e-03,3.314178515340100137e-05
1.102999999999999980e+00,1.834786013352810753e-03,3.318741658223576093e-05
1.104000000000000092e+00,1.837348881720402786e-03,3.323552545805393601e-05
1.104999999999999982e+00,1.842252405759321711e-03,3.328609143160159460e-05
1.106000000000000094e+00,1.849471177156500942e-03,3.333902694337988036e-05
1.106999999999999984e+00,1.858969850736523792e-03,3.339430550850497461e-05
1.108000000000000096e+00,1.870703764912728462e-03,3.345183821050601151e-05
1.108999999999999986e+00,1.884619726524118348e-03,3.351159278533467868e-05
1.110000000000000098e+00,1.900656895053629870e-03,3.357347931934234671e-05
1.110999999999999988e+00,1.918747753034377636e-03,3.363746013103733354e-05
1.112000000000000099e+00,1.938819119898180406e-03,3.370344467460230137e-05
1.112999999999999989e+00,1.960793173111266812e-03,3.377139021841098866e-05
1.114000000000000101e+00,1.984588462666937551e-03,3.384120593722447085e-05
1.114999999999999991e+00,2.010120867676503786e-03,3.391284442386357958e-05
1.116000000000000103e+00,2.037304512410890826e-03,3.398621493051905726e-05
1.116999999999999993e+00,2.066052579743953444e-03,3.406126574575048986e-05
1.118000000000000105e+00,2.096278069992279364e-03,3.413790655421712036e-05
1.118999999999999995e+00,2.127894433409287158e-03,3.421608171662197993e-05
1.120000000000000107e+00,2.160816150649995816e-03,3.429570167248707725e-05
1.120999999999999996e+00,2.194959179637841727e-03,3.437670721189512905e-05
1.122000000000000108e+00,2.230241365217754471e-03,3.445900984284325924e-05
1.122999999999999998e+00,2.266582718358309094e-03,3.454254714530337106e-05
1.124000000000000110e+00,2.303905678763768471e-03,3.462723201575306485e-05
1.125000000000000000e+00,2.342135255851026093e-03,3.471299916356603482e-05
1.126000000000000112e+00,2.381199175318478561e-03,3.479976314739344039e-05
1.127000000000000002e+00,2.421027914157428650e-03,3.488745613029321742e-05
1.128000000000000114e+00,2.461554761853205001e-03,3.497599460377144988e-05
1.129000000000000004e+00,2.502715779498066329e-03,3.506530851983640483e-05
1.130000000000000115e+00,2.544449802912511494e-03,3.515531654437710013e-05
1.131000000000000005e+00,2.586698350966038906e-03,3.524594669941718156e-05
1.132000000000000117e+00,2.629405592266023141e-03,3.533712005948801724e-05
1.133000000000000007e+00,2.672518222405985584e-03,3.542876300781142674e-05
1.134000000000000119e+00,2.715985410613905911e-03,3.552079924599845721e-05
1.135000000000000009e+00,2.759758660448305163e-03,3.561315378121164787e-05
1.136000000000000121e+00,2.803791748031447470e-03,3.570575310214741413e-05
1.137000000000000011e+00,2.848040576150213943e-03,3.579852110275207977e-05
1.138000000000000123e+00,2.892463111998984805e-03,3.589138725178042606e-05
1.139000000000000012e+00,2.937019241457978092e-03,3.598427453985686490e-05
1.140000000000000124e+00,2.981670711088435597e-03,3.607711557300072780e-05
1.141000000000000014e+00,3.026380986830380388e-03,3.616983269035561102e-05
1.142000000000000126e+00,3.071115203226880766e-03,3.626236174774018114e-05
1.143000000000000016e+00,3.115840028779738504e-03,3.635462461624674362e-05
1.144000000000000128e+00,3.160523623790848120e-03,3.644656050788861395e-05
1.145000000000000018e+00,3.205135513543543643e-03,3.653809100372444835e-05
1.146000000000000130e+00,3.249646555101591561e-03,3.662915881499276391e-05
1.147000000000000020e+00,3.294028818823662580e-03,3.671968543162595938e-05
1.148000000000000131e+00,3.338255563991219654e-03,3.680961712047050834e-05
1.149000000000000021e+00,3.382301128389946128e-03,3.689887542558155858e-05
1.150000000000000133e+00,3.426140912266236772e-03,3.698741023653269520e-05
1.151000000000000023e+00,3.469751275567008100e-03,3.707514328144646083e-05
1.152000000000000135e+00,3.513109529422881339e-03,3.716202815845990584e-05
1.153000000000000025e+00,3.556193840524861979e-03,3.724798695458493016e-05
1.153999999999999915e+00,3.598983229488320751e-03,3.733297698512938142e-05
1.155000000000000027e+00,3.641457481583432274e-03,3.741692078765363936e-05
1.155999999999999917e+00,3.683597151038701771e-03,3.749977948396157032e-05
1.157000000000000028e+00,3.725383477684356993e-03,3.758147619615988819e-05
1.157999999999999918e+00,3.766798396505608316e-03,3.766197583343211671e-05
1.159000000000000030e+00,3.807824459419119085e-03,3.774120217512021554e-05
1.159999999999999920e+00,3.848444849298832127e-03,3.781912394605171007e-05
1.161000000000000032e+00,3.888643306330842857e-03,3.789566572817968423e-05
1.161999999999999922e+00,3.928404145979173985e-03,3.797080010929823710e-05
1.163000000000000034e+00,3.967712189516610713e-03,3.804445251983753004e-05
1.163999999999999924e+00,4.006552785188056964e-03,3.811659936451621499e-05
1.165000000000000036e+00,4.044911742314141571e-03,3.818716702593094023e-05
1.165999999999999925e+00,4.082775355272093287e-03,3.825613577445838195e-05
1.167000000000000037e+00,4.120130340903973079e-03,3.832343301547448217e-05
1.167999999999999927e+00,4.156963864787904979e-03,3.838904281964918128e-05
1.169000000000000039e+00,4.193263481472742776e-03,3.845289365608763125e-05
1.169999999999999929e+00,4.229017162657775115e-03,3.851497343318472370e-05
1.171000000000000041e+00,4.264213240001343656e-03,3.857521181212916539e-05
1.171999999999999931e+00,4.298840434965268617e-03,3.863360050644582612e-05
1.173000000000000043e+00,4.332887803943736779e-03,3.869007035888790249e-05
1.173999999999999932e+00,4.366344769277210811e-03,3.874461688100194875e-05
1.175000000000000044e+00,4.399201066498667836e-03,3.879717219108329951e-05
1.175999999999999934e+00,4.431446776436771123e-03,3.884773553401244997e-05
1.177000000000000046e+00,4.463072274244219567e-03,3.889624035819660443e-05
1.177999999999999936e+00,4.494068262345325519e-03,3.894268967857398330e-05
1.179000000000000048e+00,4.524425721256653682e-03,3.898701827424793038e-05
1.179999999999999938e+00,4.554135943040094753e-03,3.902923286167630021e-05
1.181000000000000050e+00,4.583190483641680531e-03,3.906926967597466118e-05
1.181999999999999940e+00,4.611581196897846999e-03,3.910713913743326108e-05
1.183000000000000052e+00,4.639300188363621423e-03,3.914277889439516094e-05
1.183999999999999941e+00,4.666339849547628676e-03,3.917620300049034495e-05
1.185000000000000053e+00,4.692692813002516915e-03,3.920735061707529610e-05
1.185999999999999943e+00,4.718351986758704229e-03,3.923623944763900519e-05
1.187000000000000055e+00,4.743310510746494291e-03,3.926281017973490967e-05
1.187999999999999945e+00,4.767561791306315633e-03,3.928708409330452963e-05
1.189000000000000057e+00,4.791099458665220440e-03,3.930900344591443111e-05
1.189999999999999947e+00,4.813917401454159868e-03,3.932859309548082237e-05
1.191000000000000059e+00,4.836009725342677902e-03,3.934579689230408104e-05
1.191999999999999948e+00,4.857370787424051053e-03,3.936064320901739558e-05
1.193000000000000060e+00,4.877995155803751398e-03,3.937307754949755540e-05
1.193999999999999950e+00,4.897877643871777209e-03,3.938313180497507519e-05
1.195000000000000062e+00,4.917013270967048738e-03,3.939075312839010365e-05
1.195999999999999952e+00,4.935397296328580818e-03,3.939597686127214158e-05
1.197000000000000064e+00,4.953025180649147340e-03,3.939875186992258175e-05
1.197999999999999954e+00,4.969892619854652908e-03,3.939911692866887550e-05
1.199000000000000066e+00,4.985995507488256290e-03,3.939702261924294758e-05
1.199999999999999956e+00,5.001329968132750721e-03,3.939251112481652822e-05
1.201000000000000068e+00,5.015892320705585446e-03,3.938553481166863452e-05
1.201999999999999957e+00,5.029679111598204209e-03,3.937613921730416538e-05
1.203000000000000069e+00,5.042687078781516591e-03,3.936427847717724921e-05
1.203999999999999959e+00,5.054913184445951856e-03,3.935000146316941684e-05
1.205000000000000071e+00,5.066354579949600839e-03,3.933326413044230799e-05
1.205999999999999961e+00,5.077008638095617185e-03,3.931411865300058194e-05
1.207000000000000073e+00,5.086872918857398250e-03,3.929252283417408975e-05
1.207999999999999963e+00,5.095945201249957833e-03,3.926853210712778666e-05
1.209000000000000075e+00,5.104223449773168976e-03,3.924210614294980468e-05
1.209999999999999964e+00,5.111705845798368217e-03,3.921330360412340785e-05
1.211000000000000076e+00,5.118390754805091265e-03,3.918208606843481454e-05
1.211999999999999966e+00,5.124276757339148516e-03,3.914851539404365122e-05
1.213000000000000078e+00,5.129362616922148940e-03,3.911255509011887012e-05
1.213999999999999968e+00,5.133647310584910084e-03,3.907427017788370622e-05
1.215000000000000080e+00,5.137129997486241002e-03,3.903362609878574898e-05
1.215999999999999970e+00,5.139810048887167616e-03,3.899069100558644110e-05
1.217000000000000082e+00,5.141687017583052889e-03,3.894543232186632210e-05
1.217999999999999972e+00,5.142760667417618260e-03,3.889792127372243384e-05
1.219000000000000083e+00,5.143030943275363025e-03,3.884812728561301017e-05
1.219999999999999973e+00,5.142498000118151703e-03,3.879612466811295648e-05
1.221000000000000085e+00,5.141162173850776992e-03,3.874188485697110224e-05
1.221999999999999975e+00,5.139024009785539415e-03,3.868548515891853245e-05
1.223000000000000087e+00,5.136084234069267403e-03,3.862689906525181163e-05
1.223999999999999977e+00,5.132343781788633111e-03,3.856620685720932973e-05
1.225000000000000089e+00,5.127803769080668296e-03,3.850338408791782296e-05
1.225999999999999979e+00,5.122465520686222962e-03,3.843851399327220667e-05
1.227000000000000091e+00,5.116330542803696618e-03,3.837157421152356725e-05
1.227999999999999980e+00,5.109400550187908306e-03,3.830265087149002575e-05
1.229000000000000092e+00,5.101677439709117849e-03,3.823172369897462873e-05
1.229999999999999982e+00,5.093163316904300054e-03,3.815888166269017814e-05
1.231000000000000094e+00,5.083860470176346583e-03,3.808410661863097371e-05
1.231999999999999984e+00,5.073771397009408345e-03,3.800749034762481273e-05
1.233000000000000096e+00,5.062898778851516839e-03,3.792901682571967316e-05
1.233999999999999986e+00,5.051245506772438464e-03,3.784878060848876512e-05
1.235000000000000098e+00,5.038814657221765692e-03,3.776676781179034786e-05
1.235999999999999988e+00,5.025609517249942856e-03,3.768307566349369782e-05
1.237000000000000099e+00,5.011633560742362846e-03,3.759769244143253402e-05
1.237999999999999989e+00,4.996890473380099368e-03,3.751071803472579865e-05
1.239000000000000101e+00,4.981384129733881783e-03,3.742214285641551455e-05
1.239999999999999991e+00,4.965118617696638766e-03,3.733206937604028008e-05
1.241000000000000103e+00,4.948098216278922455e-03,3.724049016944196454e-05
1.241999999999999993e+00,4.930327419702671028e-03,3.714751024079424540e-05
1.243000000000000105e+00,4.911810916082784244e-03,3.705312429729556593e-05
1.243999999999999995e+00,4.892553611132615006e-03,3.695743976850728702e-05
1.245000000000000107e+00,4.872560607530339143e-03,3.686045351691345226e-05
1.245999999999999996e+00,4.851837228365844801e-03,3.676227534096136658e-05
1.247000000000000108e+00,4.830388997327021011e-03,3.666290421767414044e-05
1.247999999999999998e+00,4.808221661922268408e-03,3.656245223642763404e-05
1.249000000000000110e+00,4.785341174536036045e-03,3.646092047536135105e-05
1.250000000000000000e+00,4.761753715368409988e-03,3.635842319942583382e-05
1.251000000000000112e+00,4.737465674405249259e-03,3.625496356922471746e-05
1.252000000000000002e+00,4.712483674245811910e-03,3.615065792409916426e-05
1.253000000000000114e+00,4.686814552866665727e-03,3.604551144787106540e-05
1.254000000000000004e+00,4.660465386353293028e-03,3.593964247146551680e-05
1.255000000000000115e+00,4.633443472795609197e-03,3.583305817249151661e-05
1.256000000000000005e+00,4.605756354899532418e-03,3.572587870314549818e-05
1.257000000000000117e+00,4.577411804954256008e-03,3.561811315644554127e-05
1.258000000000000007e+00,4.548417847392832898e-03,3.550988340591176504e-05
1.259000000000000119e+00,4.518782744860425776e-03,3.540120044443734968e-05
1.260000000000000009e+00,4.488515021107320965e-03,3.529218768953826187e-05
1.261000000000000121e+00,4.457623448138382273e-03,3.518285789472227158e-05
1.262000000000000011e+00,4.426117069246565325e-03,3.507333588125194417e-05
1.263000000000000123e+00,4.394005187582836723e-03,3.496363610354094522e-05
1.264000000000000012e+00,4.361297389467838279e-03,3.485388459667438705e-05
1.265000000000000124e+00,4.328003534395569001e-03,3.474409740258006557e-05
1.266000000000000014e+00,4.294133778888032521e-03,3.463440159459883072e-05
1.267000000000000126e+00,4.259698568058637586e-03,3.452481468177972981e-05
1.268000000000000016e+00,4.224708660014473392e-03,3.441546451629170529e-05
1.269000000000000128e+00,4.189175119115357178e-03,3.430636995646873930e-05
1.270000000000000018e+00,4.153109341277656623e-03,3.419765945800850302e-05
1.271000000000000130e+00,4.116523049160903183e-03,3.408935304204484257e-05
1.272000000000000020e+00,4.079428318399938753e-03,3.398157949796925609e-05
1.273000000000000131e+00,4.041837574938937118e-03,3.387435985948518196e-05
1.274000000000000021e+00,4.003763622543346327e-03,3.376782298113505337e-05
1.275000000000000133e+00,3.965219642497154300e-03,3.366199074618028827e-05
1.276000000000000023e+00,3.926219222640068597e-03,3.355699179477988399e-05
1.277000000000000135e+00,3.886776359727047835e-03,3.345284859803227494e-05
1.278000000000000025e+00,3.846905490344903859e-03,3.334968928031854736e-05
1.279000000000000137e+00,3.806621496172540170e-03,3.324753673988357916e-05
1.280000000000000027e+00,3.765939737122023841e-03,3.314651825001375593e-05
1.280999999999999917e+00,3.724876060062345517e-03,3.304665684701257395e-05
1.282000000000000028e+00,3.683446834507645221e-03,3.294807863015174372e-05
1.282999999999999918e+00,3.641668965101679378e-03,3.285080656530841718e-05
1.284000000000000030e+00,3.599559930466129931e-03,3.275496521193141597e-05
1.284999999999999920e+00,3.557137799977948180e-03,3.266057715248085259e-05
1.286000000000000032e+00,3.514421276106800395e-03,3.256776499786457680e-05
1.286999999999999922e+00,3.471429716113535926e-03,3.247655066893978076e-05
1.288000000000000034e+00,3.428183178629878262e-03,3.238705450209221120e-05
1.288999999999999924e+00,3.384702450615941546e-03,3.229929747297269728e-05
1.290000000000000036e+00,3.341009098770083511e-03,3.221339720748894416e-05
1.290999999999999925e+00,3.297125502582854816e-03,3.212937341118234292e-05
1.292000000000000037e+00,3.253074911181880278e-03,3.204734058092953398e-05
1.292999999999999927e+00,3.208881483046354451e-03,3.196731683141771713e-05
1.294000000000000039e+00,3.164570348922505268e-03,3.188941311214742196e-05
1.294999999999999929e+00,3.120167658900851494e-03,3.181364564401632718e-05
1.296000000000000041e+00,3.075700651971225927e-03,3.174012144397457107e-05
1.296999999999999931e+00,3.031197710838187589e-03,3.166885448807062160e-05
1.298000000000000043e+00,2.986688438620566446e-03,3.159994740832631062e-05
1.298999999999999932e+00,2.942203721878415557e-03,3.153341162862824154e-05
1.300000000000000044e+00,2.897775814582691234e-03,3.146934499191687655e-05
1.300999999999999934e+00,2.853438409179777976e-03,3.140775606498421934e-05
1.302000000000000046e+00,2.809226727479602337e-03,3.134873750145049257e-05
1.302999999999999936e+00,2.765177599239254744e-03,3.129229468662905305e-05
1.304000000000000048e+00,2.721329559062520432e-03,3.123851471555614162e-05
1.304999999999999938e+00,2.677722930779179861e-03,3.118739950555214603e-05
1.306000000000000050e+00,2.634399928076221718e-03,3.113903022007962732e-05
1.306999999999999940e+00,2.591404741864218337e-03,3.109340506746687542e-05
1.308000000000000052e+00,2.548783640799788010e-03,3.105059893750712320e-05
1.308999999999999941e+00,2.506585056654811895e-03,3.101060606013329545e-05
1.310000000000000053e+00,2.464859678572381245e-03,3.097349474676857418e-05
1.310999999999999943e+00,2.423660528853551453e-03,3.093925505776605521e-05
1.312000000000000055e+00,2.383043041631480435e-03,3.090794847165456960e-05
1.312999999999999945e+00,2.343065117807957912e-03,3.087956069891098677e-05
1.314000000000000057e+00,2.303787174869579603e-03,3.085414613077881648e-05
1.314999999999999947e+00,2.265272165501432469e-03,3.083168597281743197e-05
1.316000000000000059e+00,2.227585580625021829e-03,3.081222737121075601e-05
1.316999999999999948e+00,2.190795411105146175e-03,3.079574694670032559e-05
1.318000000000000060e+00,2.154972081025180279e-03,3.078228445103555893e-05
1.318999999999999950e+00,2.120188327264922040e-03,3.077181185271377274e-05
1.320000000000000062e+00,2.086519035848082102e-03,3.076436140992746279e-05
1.320999999999999952e+00,2.054041010880397217e-03,3.075990043304577390e-05
1.322000000000000064e+00,2.022832684932212525e-03,3.075845366903494848e-05
1.322999999999999954e+00,1.992973748936768385e-03,3.075998381193935285e-05
1.324000000000000066e+00,1.964544710534721263e-03,3.076450808668536725e-05
1.324999999999999956e+00,1.937626363275803988e-03,3.077198463254764962e-05
1.326000000000000068e+00,1.912299177806933356e-03,3.078242322605010328e-05
1.326999999999999957e+00,1.888642604015562448e-03,3.079577758960624933e-05
1.328000000000000069e+00,1.866734300461744128e-03,3.081205016813153301e-05
1.328999999999999959e+00,1.846649289307463306e-03,3.083119042012874485e-05
1.330000000000000071e+00,1.828459060440528177e-03,3.085319360890831510e-05
1.330999999999999961e+00,1.812230633641946599e-03,3.087800514059772344e-05
1.332000000000000073e+00,1.798025610498808378e-03,3.090561330467590789e-05
1.332999999999999963e+00,1.785899234887758846e-03,3.093595968939665084e-05
1.334000000000000075e+00,1.775899499644919893e-03,3.096902585577291392e-05
1.334999999999999964e+00,1.768066323603039326e-03,3.100474984614472700e-05
1.336000000000000076e+00,1.762430837235059436e-03,3.104310676668511361e-05
1.336999999999999966e+00,1.759014799680625038e-03,3.108403141926680837e-05
1.338000000000000078e+00,1.757830177717994123e-03,3.112749276726344444e-05
1.338999999999999968e+00,1.758878900191376262e-03,3.117342268715829966e-05
1.340000000000000080e+00,1.762152804083901795e-03,3.122178434110746187e-05
1.340999999999999970e+00,1.767633770238266839e-03,3.127250702336501929e-05
1.342000000000000082e+00,1.775294047072116781e-03,3.132554844546281419e-05
1.342999999999999972e+00,1.785096744076874239e-03,3.138083567616593600e-05
1.344000000000000083e+00,1.796996477658271583e-03,3.143832136137410233e-05
1.344999999999999973e+00,1.810940138713247518e-03,3.149793070169941786e-05
1.346000000000000085e+00,1.826867755404309231e-03,3.155961165463367415e-05
1.346999999999999975e+00,1.844713415742744913e-03,3.162328792286528325e-05
1.348000000000000087e+00,1.864406222314042702e-03,3.168890317169462432e-05
1.348999999999999977e+00,1.885871246325040345e-03,3.175637996657113156e-05
1.350000000000000089e+00,1.909030459090313003e-03,3.182565808175755911e-05
1.350999999999999979e+00,1.933803615888936419e-03,3.189665931216484839e-05
1.352000000000000091e+00,1.960109079265577852e-03,3.196931992372841044e-05
1.352999999999999980e+00,1.987864566063330101e-03,3.204356129139228256e-05
1.354000000000000092e+00,2.016987814875561159e-03,3.211931656401461433e-05
1.354999999999999982e+00,2.047397166341439600e-03,3.219650704296269858e-05
1.356000000000000094e+00,2.079012060964210117e-03,3.227506313481377488e-05
1.356999999999999984e+00,2.111753452021207424e-03,3.235490639067824015e-05
1.358000000000000096e+00,2.145544143795887187e-03,3.243596485206072543e-05
1.358999999999999986e+00,2.180309055702674744e-03,3.251816063837020289e-05
1.360000000000000098e+00,2.215975425044713204e-03,3.260141977084657009e-05
1.360999999999999988e+00,2.252472949802827255e-03,3.268566522412214844e-05
1.362000000000000099e+00,2.289733885177835503e-03,3.277082133491723273e-05
1.362999999999999989e+00,2.327693094312608540e-03,3.285681221675602231e-05
1.364000000000000101e+00,2.366288067254718099e-03,3.294356084720441186e-05
1.364999999999999991e+00,2.405458906547000304e-03,3.303099273650640384e-05
1.366000000000000103e+00,2.445148293229007768e-03,3.311902980357887485e-05
1.366999999999999993e+00,2.485301429602931010e-03,3.320759919243452955e-05
1.368000000000000105e+00,2.525865972070894232e-03,3.329662204843993978e-05
1.368999999999999995e+00,2.566791948375748283e-03,3.338602735478906974e-05
1.370000000000000107e+00,2.608031672001103873e-03,3.347573574565572538e-05
1.370999999999999996e+00,2.649539646289554660e-03,3.356567827045794125e-05
1.372000000000000108e+00,2.691272471203231577e-03,3.365577529774429398e-05
1.372999999999999998e+00,2.733188743090467308e-03,3.374596008888079587e-05
1.374000000000000110e+00,2.775248960600387119e-03,3.383615298579944976e-05
1.375000000000000000e+00,2.817415425861770090e-03,3.392628963633540981e-05
1.376000000000000112e+00,2.859652154190287128e-03,3.401629055589115621e-05
1.377000000000000002e+00,2.901924780041453041e-03,3.410609392469137694e-05
1.378000000000000114e+00,2.944200473173006535e-03,3.419562061842131256e-05
1.379000000000000004e+00,2.986447851312489833e-03,3.428481146474691792e-05
1.380000000000000115e+00,3.028636904003292277e-03,3.437358789269655794e-05
1.381000000000000005e+00,3.070738912846798091e-03,3.446189350270926035e-05
1.382000000000000117e+00,3.112726383571231322e-03,3.454965045379400053e-05
1.383000000000000007e+00,3.154572974089820542e-03,3.463680519450004942e-05
1.384000000000000119e+00,3.196253434640176309e-03,3.472328070954646106e-05
1.385000000000000009e+00,3.237743543228015913e-03,3.480902637987223644e-05
1.386000000000000121e+00,3.279020053515512012e-03,3.489396619518728604e-05
1.387000000000000011e+00,3.320060637266421602e-03,3.497805255401691376e-05
1.388000000000000123e+00,3.360843839369893112e-03,3.506121056371373128e-05
1.389000000000000012e+00,3.401349026645618563e-03,3.514339567802691561e-05
1.390000000000000124e+00,3.441556349336500828e-03,3.522453421495727117e-05
1.391000000000000014e+00,3.481446695592752688e-03,3.530458471577116892e-05
1.392000000000000126e+00,3.521001658715243541e-03,3.538347482136486723e-05
1.393000000000000016e+00,3.560203496671636176e-03,3.546116624401640806e-05
1.394000000000000128e+00,3.599035104593949815e-03,3.553758803093870228e-05
1.395000000000000018e+00,3.637479978618400177e-03,3.561270506849586044e-05
1.396000000000000130e+00,3.675522192928745106e-03,3.568644791182155510e-05
1.397000000000000020e+00,3.713146367544776366e-03,3.575878460434562438e-05
1.398000000000000131e+00,3.750337649219436745e-03,3.582964725579952707e-05
1.399000000000000021e+00,3.787081682539217287e-03,3.589900713696472155e-05
1.400000000000000133e+00,3.823364594458336391e-03,3.596679797322626141e-05
1.401000000000000023e+00,3.859172968131874704e-03,3.603299425862000496e-05
1.402000000000000135e+00,3.894493830552592586e-03,3.609753142757004402e-05
1.403000000000000025e+00,3.929314628917738791e-03,3.616038717441459182e-05
1.404000000000000137e+00,3.963623220890712291e-03,3.622149864769493065e-05
1.405000000000000027e+00,3.997407853021449180e-03,3.628084675769780446e-05
1.406000000000000139e+00,4.030657153358593175e-03,3.633837046392078768e-05
1.407000000000000028e+00,4.063360111703202479e-03,3.639405389357053912e-05
1.407999999999999918e+00,4.095506074327328640e-03,3.644783782610113831e-05
1.409000000000000030e+00,4.127084725694639411e-03,3.649970957595989694e-05
1.409999999999999920e+00,4.158086084962851932e-03,3.654961179323198598e-05
1.411000000000000032e+00,4.188500488988934796e-03,3.659753499663138276e-05
1.411999999999999922e+00,4.218318590439741785e-03,3.664342376336426443e-05
1.413000000000000034e+00,4.247531341973336504e-03,3.668727175876444096e-05
1.413999999999999924e+00,4.276129995673568808e-03,3.672902547785934476e-05
1.415000000000000036e+00,4.304106088080370505e-03,3.676868178037501238e-05
1.415999999999999925e+00,4.331451440968773700e-03,3.680618914550883215e-05
1.417000000000000037e+00,4.358158147165658129e-03,3.684154753261675478e-05
1.417999999999999927e+00,4.384218572304854171e-03,3.687470740719084902e-05
1.419000000000000039e+00,4.409625341342569144e-03,3.690567187824317255e-05
1.419999999999999929e+00,4.434371341346691683e-03,3.693439345569533405e-05
1.421000000000000041e+00,4.458449708496030686e-03,3.696087834984397406e-05
1.421999999999999931e+00,4.481853831769255087e-03,3.698508108429074973e-05
1.423000000000000043e+00,4.504577340376655741e-03,3.700701093816911223e-05
1.423999999999999932e+00,4.526614108132188952e-03,3.702662454105027870e-05
1.425000000000000044e+00,4.547958241326540731e-03,3.704393424222014286e-05
1.425999999999999934e+00,4.568604083883462223e-03,3.705889874733002691e-05
1.427000000000000046e+00,4.588546205420169360e-03,3.707153344535489662e-05
1.427999999999999936e+00,4.607779407009863527e-03,3.708179915213940121e-05
1.429000000000000048e+00,4.626298709594310436e-03,3.708971424968021690e-05
1.429999999999999938e+00,4.644099360203770080e-03,3.709524168368142602e-05
1.431000000000000050e+00,4.661176820498919189e-03,3.709840286813993347e-05
1.431999999999999940e+00,4.677526773674440912e-03,3.709916291291414823e-05
1.433000000000000052e+00,4.693145113158263271e-03,3.709754617667609147e-05
1.433999999999999941e+00,4.708027949835687578e-03,3.709351992043376483e-05
1.435000000000000053e+00,4.722171600873123661e-03,3.708711146205098680e-05
1.435999999999999943e+00,4.735572597456076324e-03,3.707829024301045900e-05
1.437000000000000055e+00,4.748227673638697605e-03,3.706708650960074844e-05
1.437999999999999945e+00,4.760133774445546480e-03,3.705347192996828862e-05
1.439000000000000057e+00,4.771288044909698621e-03,3.703747965422507526e-05
1.439999999999999947e+00,4.781687838463700990e-03,3.701908354033855926e-05
1.441000000000000059e+00,4.791330705872518317e-03,3.699831963543718469e-05
1.441999999999999948e+00,4.800214404156175237e-03,3.697516403448403215e-05
1.443000000000000060e+00,4.808336885551491371e-03,3.694965562459943888e-05
1.443999999999999950e+00,4.815696306533615717e-03,3.692177276862614261e-05
1.445000000000000062e+00,4.822291016865815419e-03,3.689155722160661436e-05
1.445999999999999952e+00,4.828119569118306809e-03,3.685898957752310002e-05
1.447000000000000064e+00,4.833180707607982046e-03,3.682411437370889361e-05
1.447999999999999954e+00,4.837473377982220296e-03,3.678691450199670206e-05
1.449000000000000066e+00,4.840996716243907254e-03,3.674743733138869907e-05
1.449999999999999956e+00,4.843750058791587015e-03,3.670566803886957189e-05
1.451000000000000068e+00,4.845732931334474983e-03,3.666165674082587936e-05
1.451999999999999957e+00,4.846945059090125227e-03,3.661539090566158744e-05
1.453000000000000069e+00,4.847386355633120578e-03,3.656692342085941945e-05
1.453999999999999959e+00,4.847056933483571452e-03,3.651624408088250680e-05
1.455000000000000071e+00,4.845957092983687285e-03,3.646340847551956925e-05
1.455999999999999961e+00,4.844087332931699963e-03,3.640840872286526652e-05
1.457000000000000073e+00,4.841448339464140757e-03,3.635130313180285342e-05
1.457999999999999963e+00,4.838040997063646105e-03,3.629208614997887853e-05
1.459000000000000075e+00,4.833866377345313881e-03,3.623081874445334205e-05
1.459999999999999964e+00,4.828925750246089617e-03,3.616749771234973557e-05
1.461000000000000076e+00,4.823220572808113032e-03,3.610218667488635842e-05
1.461999999999999966e+00,4.816752500627243319e-03,3.603488478017993584e-05
1.463000000000000078e+00,4.809523376681794707e-03,3.596565826003454626e-05
1.463999999999999968e+00,4.801535242950067187e-03,3.589450861963182983e-05
1.465000000000000080e+00,4.792790329193938499e-03,3.582150467982869101e-05
1.465999999999999970e+00,4.783291064889188052e-03,3.574665029729470468e-05
1.467000000000000082e+00,4.773040067951333891e-03,3.567001684818621254e-05
1.467999999999999972e+00,4.762040156987210060e-03,3.559161055994307691e-05
1.469000000000000083e+00,4.750294340047021314e-03,3.551150532076622794e-05
1.469999999999999973e+00,4.737805827077323610e-03,3.542970970922552692e-05
1.471000000000000085e+00,4.724578018726365188e-03,3.534630007401394632e-05
1.471999999999999975e+00,4.710614519036687882e-03,3.526128735076952849e-05
1.473000000000000087e+00,4.695919124349008308e-03,3.517475033532047306e-05
1.473999999999999977e+00,4.680495836314878255e-03,3.508670230046997214e-05
1.475000000000000089e+00,4.664348850807622723e-03,3.499722440783269292e-05
1.475999999999999979e+00,4.647482571265618666e-03,3.490633226884041975e-05
1.477000000000000091e+00,4.629901597760674795e-03,3.481410937511148895e-05
1.477999999999999980e+00,4.611610740557263444e-03,3.472057364491390512e-05
1.479000000000000092e+00,4.592615009329904449e-03,3.462581083516848605e-05
1.479999999999999982e+00,4.572919627225827642e-03,3.452984115344571872e-05
1.481000000000000094e+00,4.552530020144553505e-03,3.443275255480006381e-05
1.481999999999999984e+00,4.531451831212791881e-03,3.433456748385494485e-05
1.483000000000000096e+00,4.509690910275881807e-03,3.423537602146410819e-05
1.483999999999999986e+00,4.487253328699389830e-03,3.413520284472147925e-05
1.485000000000000098e+00,4.464145369217570672e-03,3.403414006955846359e-05
1.485999999999999988e+00,4.440373541211138468e-03,3.393221453378687352e-05
1.487000000000000099e+00,4.415944570845232835e-03,3.382952030741903432e-05
1.487999999999999989e+00,4.390865416884453046e-03,3.372608634541186091e-05
1.489000000000000101e+00,4.365143261184754528e-03,3.362200855677932647e-05
1.489999999999999991e+00,4.338785525126741087e-03,3.351731793223235758e-05
1.491000000000000103e+00,4.311799860485430146e-03,3.341211212041117240e-05
1.491999999999999993e+00,4.284194166529749041e-03,3.330642409455331462e-05
1.493000000000000105e+00,4.255976581494946669e-03,3.320035308985972594e-05
1.493999999999999995e+00,4.227155500323865472e-03,3.309393394405347186e-05
1.495000000000000107e+00,4.197739566817750533e-03,3.298726736952720833e-05
1.495999999999999996e+00,4.167737692272745556e-03,3.288038998866053662e-05
1.497000000000000108e+00,4.137159048212605411e-03,3.277340380876779530e-05
1.497999999999999998e+00,4.106013086015009722e-03,3.266634710865476187e-05
1.499000000000000110e+00,4.074309530581181338e-03,3.255932303860442243e-05
1.500000000000000000e+00,4.042058400974716387e-03,3.245237139475312042e-05
1.501000000000000112e+00,4.009270005125120488e-03,3.234559627423147694e-05
1.502000000000000002e+00,3.975954961668480385e-03,3.223903885138916124e-05
1.503000000000000114e+00,3.942124195794758854e-03,3.213280396990983489e-05
1.504000000000000004e+00,3.907788962547111174e-03,3.202693402318319312e-05
1.505000000000000115e+00,3.872960844005961852e-03,3.192153436928984675e-05
1.506000000000000005e+00,3.837651774191477936e-03,3.181664839525291633e-05
1.507000000000000117e+00,3.801874037860140595e-03,3.171238172413520849e-05
1.508000000000000007e+00,3.765640297211647006e-03,3.160877858914343383e-05
1.509000000000000119e+00,3.728963592603521445e-03,3.150594464783260378e-05
1.510000000000000009e+00,3.691857371280377314e-03,3.140392472156066755e-05
1.511000000000000121e+00,3.654335490231154591e-03,3.130282416198820056e-05
1.512000000000000011e+00,3.616412247408343217e-03,3.120268814823158479e-05
1.513000000000000123e+00,3.578102387048567347e-03,3.110362147976636186e-05
1.514000000000000012e+00,3.539421133646891791e-03,3.100566941998000485e-05
1.515000000000000124e+00,3.500384200189745037e-03,3.090893586879995305e-05
1.516000000000000014e+00,3.461007825243952053e-03,3.081346590710809150e-05
1.517000000000000126e+00,3.421308784548516505e-03,3.071936218235498431e-05
1.518000000000000016e+00,3.381304431694317353e-03,3.062666928448289110e-05
1.519000000000000128e+00,3.341012713467279155e-03,3.053548826221390218e-05
1.520000000000000018e+00,3.300452214742993513e-03,3.044586291655497080e-05
1.521000000000000130e+00,3.259642178194768931e-03,3.035789232391066853e-05
1.522000000000000020e+00,3.218602553741721408e-03,3.027161914536937866e-05
1.523000000000000131e+00,3.177354023188294890e-03,3.018714010406298875e-05
1.524000000000000021e+00,3.135918054930088381e-03,3.010449639132258961e-05
1.525000000000000133e+00,3.094316934141204661e-03,3.002378194965424831e-05
1.526000000000000023e+00,3.052573823258085232e-03,2.994503614937120813e-05
1.527000000000000135e+00,3.010712798263935445e-03,2.986834977816262685e-05
1.528000000000000025e+00,2.968758915506171034e-03,2.979376001663207790e-05
1.529000000000000137e+00,2.926738254696142124e-03,2.972135405928155296e-05
1.530000000000000027e+00,2.884677992503319969e-03,2.965116656640353753e-05
1.531000000000000139e+00,2.842606452512735308e-03,2.958328074492076439e-05
1.532000000000000028e+00,2.800553185927330720e-03,2.951772833071367730e-05
1.533000000000000140e+00,2.758549028759096130e-03,2.945458813664711726e-05
1.534000000000000030e+00,2.716626189401486011e-03,2.939388867654547981e-05
1.535000000000000142e+00,2.674818312638554182e-03,2.933570396681829944e-05
1.536000000000000032e+00,2.633160573475359922e-03,2.928005890432664496e-05
1.536999999999999922e+00,2.591689747023166301e-03,2.922702233497892168e-05
1.538000000000000034e+00,2.550444307005801658e-03,2.917661525014225531e-05
1.538999999999999924e+00,2.509464499297241885e-03,2.912890096452658303e-05
1.540000000000000036e+00,2.468792442271452569e-03,2.908389625875332240e-05
1.540999999999999925e+00,2.428472200374358694e-03,2.904165859111374842e-05
1.542000000000000037e+00,2.388549881515399098e-03,2.900220023723424170e-05
1.542999999999999927e+00,2.349073704832006261e-03,2.896557247934669475e-05
1.544000000000000039e+00,2.310094087889062731e-03,2.893178286559104997e-05
1.544999999999999929e+00,2.271663699816085444e-03,2.890087626847328349e-05
1.546000000000000041e+00,2.233837527671250680e-03,2.887285529111781706e-05
1.546999999999999931e+00,2.196672902553075020e-03,2.884775814706348350e-05
1.548000000000000043e+00,2.160229530539735029e-03,2.882558233946550070e-05
1.548999999999999932e+00,2.124569474909666911e-03,2.880635925085193834e-05
1.550000000000000044e+00,2.089757132500558081e-03,2.879008114324650412e-05
1.550999999999999934e+00,2.055859150842915140e-03,2.877677245345004411e-05
1.552000000000000046e+00,2.022944326393943601e-03,2.876642014184929166e-05
1.552999999999999936e+00,1.991083431437716544e-03,2.875904161429614287e-05
1.554000000000000048e+00,1.960349007856093066e-03,2.875461850048202075e-05
1.554999999999999938e+00,1.930815077172709851e-03,2.875316114779049608e-05
1.556000000000000050e+00,1.902556803980756011e-03,2.875464587781745564e-05
1.556999999999999940e+00,1.875650065567682767e-03,2.875907601107612960e-05
1.558000000000000052e+00,1.850170965243090474e-03,2.876642262421753193e-05
1.558999999999999941e+00,1.826195248182989860e-03,2.877668208663380399e-05
1.560000000000000053e+00,1.803797659641705187e-03,2.878982035467040284e-05
1.560999999999999943e+00,1.783051212923283946e-03,2.880582698034727209e-05
1.562000000000000055e+00,1.764026411376742485e-03,2.882466297044496468e-05
1.562999999999999945e+00,1.746790402829017340e-03,2.884631124221369812e-05
1.564000000000000057e+00,1.731406116216281611e-03,2.887072804903695434e-05
1.564999999999999947e+00,1.717931370568022030e-03,2.889788989394867562e-05
1.566000000000000059e+00,1.706418010535625451e-03,2.892774852595049101e-05
1.566999999999999948e+00,1.696911068592298457e-03,2.896027429651255010e-05
1.568000000000000060e+00,1.689448008413539475e-03,2.899541473642999238e-05
1.568999999999999950e+00,1.684058054647166996e-03,2.903313434469852094e-05
1.570000000000000062e+00,1.680761657514871343e-03,2.907337675174811328e-05
1.570999999999999952e+00,1.679570095209290126e-03,2.911610093962356608e-05
1.572000000000000064e+00,1.680485249286840527e-03,2.916124695891865454e-05
1.572999999999999954e+00,1.683499547721835745e-03,2.920876863325706413e-05
1.574000000000000066e+00,1.688596091613695036e-03,2.925860280103327824e-05
1.574999999999999956e+00,1.695748949076658369e-03,2.931069850139704497e-05
1.576000000000000068e+00,1.704923612432758702e-03,2.936498972425975076e-05
1.576999999999999957e+00,1.716077592461825140e-03,2.942142111710315200e-05
1.578000000000000069e+00,1.729161129825402708e-03,2.947992420974452211e-05
1.578999999999999959e+00,1.744117993586167007e-03,2.954043965871810159e-05
1.580000000000000071e+00,1.760886337761029133e-03,2.960289690714616384e-05
1.580999999999999961e+00,1.779399589013141731e-03,2.966723303288732786e-05
1.582000000000000073e+00,1.799587334712754103e-03,2.973337578436235904e-05
1.582999999999999963e+00,1.821376193400318314e-03,2.980125904998403419e-05
1.584000000000000075e+00,1.844690639482036510e-03,2.987080925326784532e-05
1.584999999999999964e+00,1.869453777008824123e-03,2.994195751256720697e-05
1.586000000000000076e+00,1.895588039021918209e-03,3.001462929914951088e-05
1.586999999999999966e+00,1.923015819114765306e-03,3.008875334040866752e-05
1.588000000000000078e+00,1.951660016353841268e-03,3.016425451213219255e-05
1.588999999999999968e+00,1.981444510649930501e-03,3.024105953891180259e-05
1.590000000000000080e+00,2.012294551695544258e-03,3.031909304515517732e-05
1.590999999999999970e+00,2.044137086512857332e-03,3.039828011409510618e-05
1.592000000000000082e+00,2.076901008729627619e-03,3.047854543686033871e-05
1.592999999999999972e+00,2.110517359739022113e-03,3.055981280980047348e-05
1.594000000000000083e+00,2.144919463459943505e-03,3.064200731073178852e-05
1.594999999999999973e+00,2.180043028039944063e-03,3.072505177489350344e-05
1.596000000000000085e+00,2.215826193093909952e-03,3.080887194852149045e-05
1.596999999999999975e+00,2.252209558086185146e-03,3.089339001175171886e-05
1.598000000000000087e+00,2.289136167202355902e-03,3.097853263538969261e-05
1.598999999999999977e+00,2.326551487493808395e-03,3.106422166856618569e-05
1.600000000000000089e+00,2.364403352382673552e-03,3.115038496622470835e-05
1.600999999999999979e+00,2.402641907982697774e-03,3.123694428564831511e-05
1.602000000000000091e+00,2.441219531344381369e-03,3.132382888544201177e-05
1.602999999999999980e+00,2.480090759082639526e-03,3.141096069079584162e-05
1.604000000000000092e+00,2.519212192318979159e-03,3.149827057397527576e-05
1.604999999999999982e+00,2.558542417483228998e-03,3.158568087529994454e-05
1.606000000000000094e+00,2.598041906498771165e-03,3.167312425639262342e-05
1.606999999999999984e+00,2.637672936500289403e-03,3.176052365271055653e-05
1.608000000000000096e+00,2.677399490514477138e-03,3.184781368720161716e-05
1.608999999999999986e+00,2.717187180447340044e-03,3.193491813401609674e-05
1.610000000000000098e+00,2.757003151963811384e-03,3.202177372553081274e-05
1.610999999999999988e+00,2.796816013250168903e-03,3.210830520358201671e-05
1.612000000000000099e+00,2.836595745743406612e-03,3.219445154459882796e-05
1.612999999999999989e+00,2.876313640087232049e-03,3.228013864058549193e-05
1.614000000000000101e+00,2.915942213761524467e-03,3.236530780327048090e-05
1.614999999999999991e+00,2.955455154518888631e-03,3.244988623320731077e-05
1.616000000000000103e+00,2.994827245231253526e-03,3.253381769928225599e-05
1.616999999999999993e+00,3.034034314894375889e-03,3.261703079363087926e-05
1.618000000000000105e+00,3.073053170293590063e-03,3.269947183225562561e-05
1.618999999999999995e+00,3.111861554247924520e-03,3.278107096304885609e-05
1.620000000000000107e+00,3.150438083848529445e-03,3.286177710040791723e-05
1.620999999999999996e+00,3.188762215327315807e-03,3.294152201481735382e-05
1.622000000000000108e+00,3.226814188221269891e-03,3.302025729055756484e-05
1.622999999999999998e+00,3.264574996284645182e-03,3.309791643415885726e-05
1.624000000000000110e+00,3.302026337052492693e-03,3.317445376306095065e-05
1.625000000000000000e+00,3.339150588199319043e-03,3.324980458396976116e-05
1.626000000000000112e+00,3.375930761861104228e-03,3.332392595626589899e-05
1.627000000000000002e+00,3.412350485735177533e-03,3.339675507591850805e-05
1.628000000000000114e+00,3.448393961645459561e-03,3.346825181311828881e-05
1.629000000000000004e+00,3.484045950889559217e-03,3.353835531255971883e-05
1.630000000000000115e+00,3.519291736510951965e-03,3.360702826143331938e-05
1.631000000000000005e+00,3.554117112354733023e-03,3.367421178096341547e-05
1.632000000000000117e+00,3.588508348466754819e-03,3.373987140577884407e-05
1.633000000000000007e+00,3.622452183434232611e-03,3.380395031221463011e-05
1.634000000000000119e+00,3.655935792606285206e-03,3.386641688016403312e-05
1.635000000000000009e+00,3.688946783193063159e-03,3.392721639026841091e-05
1.636000000000000121e+00,3.721473164928061975e-03,3.398632009614915427e-05
1.637000000000000011e+00,3.753503347632947650e-03,3.404367539530947582e-05
1.638000000000000123e+00,3.785026113956288778e-03,3.409925640872422253e-05
1.639000000000000012e+00,3.816030619086988474e-03,3.415301268697925084e-05
1.640000000000000124e+00,3.846506365224363743e-03,3.420492122934576384e-05
1.641000000000000014e+00,3.876443203188207395e-03,3.425493378298565537e-05
1.642000000000000126e+00,3.905831308505025145e-03,3.430303018070042747e-05
1.643000000000000016e+00,3.934661184496632269e-03,3.434916438054181785e-05
1.644000000000000128e+00,3.962923639734156414e-03,3.439331910445318264e-05
1.645000000000000018e+00,3.990609792589507911e-03,3.443545055170451111e-05
1.646000000000000130e+00,4.017711049814359434e-03,3.447554430330397807e-05
1.647000000000000020e+00,4.044219112311083983e-03,3.451355880487374524e-05
1.648000000000000131e+00,4.070125954679653865e-03,3.454948247183729353e-05
1.649000000000000021e+00,4.095423832024084991e-03,3.458327602542612565e-05
1.650000000000000133e+00,4.120105260412216738e-03,3.461493072538928697e-05
1.651000000000000023e+00,4.144163024611948951e-03,3.464440957091006031e-05
1.652000000000000135e+00,4.167590159223768381e-03,3.467170664848715574e-05
1.653000000000000025e+00,4.190379957208312765e-03,3.469678726905533399e-05
1.654000000000000137e+00,4.212525951744277956e-03,3.471964831770378638e-05
1.655000000000000027e+00,4.234021925408694258e-03,3.474025741733785527e-05
1.656000000000000139e+00,4.254861892539456812e-03,3.475861426589050093e-05
1.657000000000000028e+00,4.275040109094301218e-03,3.477468880399109489e-05
1.658000000000000140e+00,4.294551055476529371e-03,3.478848352718478951e-05
1.659000000000000030e+00,4.313389446906899446e-03,3.479997071309165794e-05
1.660000000000000142e+00,4.331550216696480188e-03,3.480915560723395132e-05
1.661000000000000032e+00,4.349028527022178944e-03,3.481601283237684412e-05
1.662000000000000144e+00,4.365819752591401474e-03,3.482055040381054335e-05
1.663000000000000034e+00,4.381919491847624873e-03,3.482274529337431762e-05
1.664000000000000146e+00,4.397323550888660067e-03,3.482260827180440533e-05
1.665000000000000036e+00,4.412027955117211672e-03,3.482011866499456712e-05
1.665999999999999925e+00,4.426028933418974312e-03,3.481528995846447686e-05
1.667000000000000037e+00,4.439322930013184405e-03,3.480810385956422835e-05
1.667999999999999927e+00,4.451906588956714393e-03,3.479857657284631905e-05
1.669000000000000039e+00,4.463776766244764715e-03,3.478669219308257144e-05
1.669999999999999929e+00,4.474930514535718946e-03,3.477246964466851055e-05
1.671000000000000041e+00,4.485365095632040319e-03,3.475589537122995317e-05
1.671999999999999931e+00,4.495077965212625204e-03,3.473699097038224448e-05
1.673000000000000043e+00,4.504066785444129153e-03,3.471574530675296841e-05
1.673999999999999932e+00,4.512329410094833779e-03,3.469218266020863338e-05
1.675000000000000044e+00,4.519863897314309494e-03,3.466629428204487563e-05
1.675999999999999934e+00,4.526668494790988748e-03,3.463810711258968146e-05
1.677000000000000046e+00,4.532741652753292244e-03,3.460761480684803942e-05
1.677999999999999936e+00,4.538082009292148354e-03,3.457484694389856332e-05
1.679000000000000048e+00,4.542688403437393323e-03,3.453979959133251967e-05
1.679999999999999938e+00,4.546559860597605696e-03,3.450250498624740105e-05
1.681000000000000050e+00,4.549695605924820169e-03,3.446296160443650260e-05
1.681999999999999940e+00,4.552095049828473738e-03,3.442120428807990266e-05
1.683000000000000052e+00,4.553757801334270931e-03,3.437723394801280377e-05
1.683999999999999941e+00,4.554683653819554395e-03,3.433108802666137965e-05
1.685000000000000053e+00,4.554872598506511452e-03,3.428276985015844971e-05
1.685999999999999943e+00,4.554324810234648691e-03,3.423231946155409360e-05
1.687000000000000055e+00,4.553040661100511526e-03,3.417974261884159596e-05
1.687999999999999945e+00,4.551020706287912942e-03,3.412508194513043933e-05
1.689000000000000057e+00,4.548265697925987089e-03,3.406834562903730568e-05
1.689999999999999947e+00,4.544776571088131149e-03,3.400957882747950364e-05
1.691000000000000059e+00,4.540554457502042791e-03,3.394879217797356274e-05
1.691999999999999948e+00,4.535600671709718104e-03,3.388603339992175161e-05
1.693000000000000060e+00,4.529916725105755972e-03,3.382131555409002643e-05
1.693999999999999950e+00,4.523504312105379108e-03,3.375468887490315462e-05
1.695000000000000062e+00,4.516365324194856340e-03,3.368616886821050761e-05
1.695999999999999952e+00,4.508501836345961064e-03,3.361580826863689849e-05
1.697000000000000064e+00,4.499916121163877181e-03,3.354362499985451046e-05
1.697999999999999954e+00,4.490610635339065994e-03,3.346967426411750861e-05
1.699000000000000066e+00,4.480588034006988823e-03,3.339397641199500286e-05
1.699999999999999956e+00,4.469851157315639194e-03,3.331658910660559016e-05
1.701000000000000068e+00,4.458403044899431067e-03,3.323753513435550948e-05
1.701999999999999957e+00,4.446246922716933295e-03,3.315687456240556019e-05
1.703000000000000069e+00,4.433386217549835015e-03,3.307463256855783267e-05
1.703999999999999959e+00,4.419824543983822546e-03,3.299087162170687929e-05
1.705000000000000071e+00,4.405565719164052270e-03,3.290561930335615356e-05
1.705999999999999961e+00,4.390613749984533486e-03,3.281894043083853938e-05
1.707000000000000073e+00,4.374972848035615230e-03,3.273086493975773564e-05
1.707999999999999963e+00,4.358647416958508734e-03,3.264145995177911196e-05
1.709000000000000075e+00,4.341642067543385539e-03,3.255075776059289193e-05
1.709999999999999964e+00,4.323961605392248782e-03,3.245882774967521290e-05
1.711000000000000076e+00,4.305611046336465901e-03,3.236570452744802452e-05
1.711999999999999966e+00,4.286595604279339056e-03,3.227145968175087169e-05
1.713000000000000078e+00,4.266920706838853508e-03,3.217613011185917833e-05
1.713999999999999968e+00,4.246591983690049636e-03,3.207978954149594622e-05
1.715000000000000080e+00,4.225615282383078999e-03,3.198247709462798442e-05
1.715999999999999970e+00,4.203996656984874264e-03,3.188426857842475396e-05
1.717000000000000082e+00,4.181742384360928079e-03,3.178520529189038835e-05
1.717999999999999972e+00,4.158858953236722715e-03,3.168536503023097604e-05
1.719000000000000083e+00,4.135353080892438180e-03,3.158479123129324749e-05
1.719999999999999973e+00,4.111231702613800387e-03,3.148356361335712648e-05
1.721000000000000085e+00,4.086501988851260619e-03,3.138172764476388361e-05
1.721999999999999975e+00,4.061171335316643080e-03,3.127936482211456499e-05
1.723000000000000087e+00,4.035247380592759184e-03,3.117652258009382304e-05
1.723999999999999977e+00,4.008737996826429624e-03,3.107328412602314993e-05
1.725000000000000089e+00,3.981651308007486817e-03,3.096969876763136438e-05
1.725999999999999979e+00,3.953995681468196188e-03,3.086585126582175927e-05
1.727000000000000091e+00,3.925779746798824937e-03,3.076179267213449323e-05
1.727999999999999980e+00,3.897012388035789310e-03,3.065760917790418048e-05
1.729000000000000092e+00,3.867702763492561913e-03,3.055335347254613146e-05
1.729999999999999982e+00,3.837860299021597209e-03,3.044911300244169627e-05
1.731000000000000094e+00,3.807494708661670387e-03,3.034494194328289714e-05
1.731999999999999984e+00,3.776615988896009010e-03,3.024092883278648364e-05
1.733000000000000096e+00,3.745234440523801962e-03,3.013712917715898989e-05
1.733999999999999986e+00,3.713360664251600957e-03,3.003363240865140871e-05
1.735000000000000098e+00,3.681005583697249603e-03,2.993049516640408175e-05
1.735999999999999988e+00,3.648180442419893688e-03,2.982780756489300652e-05
1.737000000000000099e+00,3.614896828417347129e-03,2.972562720708989535e-05
1.737999999999999989e+00,3.581166672813115327e-03,2.962404465097408663e-05
1.739000000000000101e+00,3.547002276063236561e-03,2.952311822834028355e-05
1.739999999999999991e+00,3.512416308557898825e-03,2.942293869589302624e-05
1.741000000000000103e+00,3.477421838723883819e-03,2.932356490022397676e-05
1.741999999999999993e+00,3.442032335850212042e-03,2.922508752277921121e-05
1.743000000000000105e+00,3.406261700510691826e-03,2.912756561771248146e-05
1.743999999999999995e+00,3.370124269834523165e-03,2.903108948408653981e-05
1.745000000000000107e+00,3.333634850467653149e-03,2.893571816142914577e-05
1.745999999999999996e+00,3.296808726863599288e-03,2.884154125311629461e-05
1.747000000000000108e+00,3.259661697206980586e-03,2.874861743348840041e-05
1.747999999999999998e+00,3.222210084999984573e-03,2.865703528771011856e-05
1.749000000000000110e+00,3.184470778372072968e-03,2.856685284156618092e-05
1.750000000000000000e+00,3.146461245364512264e-03,2.847815729504935166e-05
1.751000000000000112e+00,3.108199577192124682e-03,2.839100567540237802e-05
1.752000000000000002e+00,3.069704507932026222e-03,2.830548341082621800e-05
1.753000000000000114e+00,3.030995462055620197e-03,2.822164618155051789e-05
1.754000000000000004e+00,2.992092578907714750e-03,2.813957727603306992e-05
1.755000000000000115e+00,2.953016765156305217e-03,2.805933065936616340e-05
1.756000000000000005e+00,2.913789724638955574e-03,2.798098707715476042e-05
1.757000000000000117e+00,2.874434016335443345e-03,2.790459838438893688e-05
1.758000000000000007e+00,2.834973090047089323e-03,2.783024237909515361e-05
1.759000000000000119e+00,2.795431350205576908e-03,2.775796843713697687e-05
1.760000000000000009e+00,2.755834197982000560e-03,2.768785098819974915e-05
1.761000000000000121e+00,2.716208101336878029e-03,2.761993656671855193e-05
1.762000000000000011e+00,2.676580643717629566e-03,2.755429582364677527e-05
1.763000000000000123e+00,2.636980600541440067e-03,2.749097201646141274e-05
1.764000000000000012e+00,2.597437994425216834e-03,2.743003161314215094e-05
1.765000000000000124e+00,2.557984177749474120e-03,2.737151425105313409e-05
1.766000000000000014e+00,2.518651894080499963e-03,2.731548180415265068e-05
1.767000000000000126e+00,2.479475365980649947e-03,2.726196991122166921e-05
1.768000000000000016e+00,2.440490361228121654e-03,2.721103549976486158e-05
1.769000000000000128e+00,2.401734284066784839e-03,2.716270987457001338e-05
1.770000000000000018e+00,2.363246243837279631e-03,2.711704464598989586e-05
1.771000000000000130e+00,2.325067146519240856e-03,2.707406643497619161e-05
1.772000000000000020e+00,2.287239761873781883e-03,2.703382118869102180e-05
1.773000000000000131e+00,2.249808810202600599e-03,2.699633058183920981e-05
1.774000000000000021e+00,2.212821021735707650e-03,2.696163461159326082e-05
1.775000000000000133e+00,2.176325211074138424e-03,2.692974973589243090e-05
1.776000000000000023e+00,2.140372319774495272e-03,2.690070975733478334e-05
1.777000000000000135e+00,2.105015467575737254e-03,2.687452569907372330e-05
1.778000000000000025e+00,2.070309965557537782e-03,2.685122494186950752e-05
1.779000000000000137e+00,2.036313329504769055e-03,2.683081289198884840e-05
1.780000000000000027e+00,2.003085246988897585e-03,2.681331035154501611e-05
1.781000000000000139e+00,1.970687534047417012e-03,2.679871699970252331e-05
1.782000000000000028e+00,1.939184035424809834e-03,2.678704693897847737e-05
1.783000000000000140e+00,1.908640502066953843e-03,2.677829402529760221e-05
1.784000000000000030e+00,1.879124400945349216e-03,2.677246560643674783e-05
1.785000000000000142e+00,1.850704689001370171e-03,2.676954971932912623e-05
1.786000000000000032e+00,1.823451508407137158e-03,2.676954695640138156e-05
1.787000000000000144e+00,1.797435834285495294e-03,2.677243954965660458e-05
1.788000000000000034e+00,1.772729035926664653e-03,2.677822137682131379e-05
1.789000000000000146e+00,1.749402383412962999e-03,2.678686895316344989e-05
1.790000000000000036e+00,1.727526466736012747e-03,2.679836955412535180e-05
1.791000000000000147e+00,1.707170562117452453e-03,2.681269411465892513e-05
1.792000000000000037e+00,1.688401921033450426e-03,2.682982346277676050e-05
1.792999999999999927e+00,1.671285021213653015e-03,2.684972312994065902e-05
1.794000000000000039e+00,1.655880765469109738e-03,2.687236770328482228e-05
1.794999999999999929e+00,1.642245672544457268e-03,2.689771755252147003e-05
1.796000000000000041e+00,1.630431056142582014e-03,2.692574127309335370e-05
1.796999999999999931e+00,1.620482240103924285e-03,2.695639433009196017e-05
1.798000000000000043e+00,1.612437813615593503e-03,2.698963961979434299e-05
1.798999999999999932e+00,1.606328973675063502e-03,2.702542801891063775e-05
1.800000000000000044e+00,1.602178961273909323e-03,2.706371705735236666e-05
1.800999999999999934e+00,1.600002631600095900e-03,2.710445335487858773e-05
1.802000000000000046e+00,1.599806161245627368e-03,2.714758942230852400e-05
1.802999999999999936e+00,1.601586918896892500e-03,2.719306798754635379e-05
1.804000000000000048e+00,1.605333493433964498e-03,2.724083692654862625e-05
1.804999999999999938e+00,1.611025888924374301e-03,2.729083545095897781e-05
1.806000000000000050e+00,1.618635869267849104e-03,2.734300720087114083e-05
1.806999999999999940e+00,1.628127444796396593e-03,2.739728827035191027e-05
1.808000000000000052e+00,1.639457475577071844e-03,2.745361846930235858e-05
1.808999999999999941e+00,1.652576370858763405e-03,2.751193117013056352e-05
1.810000000000000053e+00,1.667428856560062124e-03,2.757216277814792109e-05
1.810999999999999943e+00,1.683954784356784693e-03,2.763424434950977946e-05
1.812000000000000055e+00,1.702089958135946830e-03,2.769810928834893078e-05
1.812999999999999945e+00,1.721766950838117234e-03,2.776368673586406560e-05
1.814000000000000057e+00,1.742915896406362379e-03,2.783090751638200885e-05
1.814999999999999947e+00,1.765465233910239184e-03,2.789969924322835732e-05
1.816000000000000059e+00,1.789342398829442968e-03,2.796999056647288468e-05
1.816999999999999948e+00,1.814474443785657042e-03,2.804170796736393380e-05
1.818000000000000060e+00,1.840788594280163811e-03,2.811477830293206744e-05
1.818999999999999950e+00,1.868212725255759916e-03,2.818912726853683873e-05
1.820000000000000062e+00,1.896675772866125709e-03,2.826468032966065509e-05
1.820999999999999952e+00,1.926108069779054006e-03,2.834136275931634514e-05
1.822000000000000064e+00,1.956441623724445092e-03,2.841909896456827736e-05
1.822999999999999954e+00,1.987610328235880214e-03,2.849781413917766248e-05
1.824000000000000066e+00,2.019550129398709794e-03,2.857743198541388873e-05
1.824999999999999956e+00,2.052199135729357218e-03,2.865787790964537124e-05
1.826000000000000068e+00,2.085497697533905161e-03,2.873907523818103552e-05
1.826999999999999957e+00,2.119388440874008569e-03,2.882094988606419617e-05
1.828000000000000069e+00,2.153816283279162951e-03,2.890342509006012776e-05
1.828999999999999959e+00,2.188728413907999916e-03,2.898642754162578355e-05
1.830000000000000071e+00,2.224074266051710106e-03,2.906988068668692651e-05
1.830999999999999961e+00,2.259805462104110766e-03,2.915371223635307974e-05
1.832000000000000073e+00,2.295875759028623113e-03,2.923784606187050756e-05
1.832999999999999963e+00,2.332240972066467431e-03,2.932221113792782833e-05
1.834000000000000075e+00,2.368858905523304071e-03,2.940673204080710825e-05
1.834999999999999964e+00,2.405689265890942428e-03,2.949133917299146671e-05
1.836000000000000076e+00,2.442693586200921259e-03,2.957595800658957872e-05
1.836999999999999966e+00,2.479835135651075554e-03,2.966052059234308580e-05
1.838000000000000078e+00,2.517078843695870396e-03,2.974495348225329107e-05
1.838999999999999968e+00,2.554391210807171238e-03,2.982919051978687563e-05
1.840000000000000080e+00,2.591740235856572049e-03,2.991315953187054574e-05
1.840999999999999970e+00,2.629095331004444470e-03,2.999679629900732251e-05
1.842000000000000082e+00,2.666427254517980336e-03,3.008003006775663072e-05
1.842999999999999972e+00,2.703708031407435659e-03,3.016279868078689165e-05
1.844000000000000083e+00,2.740910892762278648e-03,3.024503294483871018e-05
1.844999999999999973e+00,2.778010202835627662e-03,3.032667288364092071e-05
1.846000000000000085e+00,2.814981405247526762e-03,3.040765101052606782e-05
1.846999999999999975e+00,2.851800956776640809e-03,3.048790962564665419e-05
1.848000000000000087e+00,2.888446280420906790e-03,3.056738300013884049e-05
1.848999999999999977e+00,2.924895705480181924e-03,3.064601577752561879e-05
1.850000000000000089e+00,2.961128427081830775e-03,3.072374414294531980e-05
1.850999999999999979e+00,2.997124452346171686e-03,3.080051518379040693e-05
1.852000000000000091e+00,3.032864565947340340e-03,3.087626704498708962e-05
1.852999999999999980e+00,3.068330281720561999e-03,3.095094928769506184e-05
1.854000000000000092e+00,3.103503813586427906e-03,3.102450212913727398e-05
1.854999999999999982e+00,3.138368032236085649e-03,3.109687765540651599e-05
1.856000000000000094e+00,3.172906440850528469e-03,3.116801818063522376e-05
1.856999999999999984e+00,3.207103136121587303e-03,3.123787839606999831e-05
1.858000000000000096e+00,3.240942788421434170e-03,3.130640276579417427e-05
1.858999999999999986e+00,3.274410606665978472e-03,3.137354855605211702e-05
1.860000000000000098e+00,3.307492322148880472e-03,3.143926246114885835e-05
1.860999999999999988e+00,3.340174156906288751e-03,3.150350439736540045e-05
1.862000000000000099e+00,3.372442810876105212e-03,3.156622331077554709e-05
1.862999999999999989e+00,3.404285433239658508e-03,3.162738176465129138e-05
1.864000000000000101e+00,3.435689612453445181e-03,3.168693099185081928e-05
1.864999999999999991e+00,3.466643350175364121e-03,3.174483622346450983e-05
1.866000000000000103e+00,3.497135053813784332e-03,3.180105100405896372e-05
1.866999999999999993e+00,3.527153512704951296e-03,3.185554324721399022e-05
1.868000000000000105e+00,3.556687892841880073e-03,3.190826883200951000e-05
1.868999999999999995e+00,3.585727715039787721e-03,3.195919833556871585e-05
1.870000000000000107e+00,3.614262851499676354e-03,3.200828998625183784e-05
1.870999999999999996e+00,3.642283505606214514e-03,3.205551708715471460e-05
1.872000000000000108e+00,3.669780210227479612e-03,3.210084027136609215e-05
1.872999999999999998e+00,3.696743809070065882e-03,3.214423548153479365e-05
1.874000000000000110e+00,3.723165456244317568e-03,3.218566571281696850e-05
1.875000000000000000e+00,3.749036598879548245e-03,3.222510960997156842e-05
1.876000000000000112e+00,3.774348977990350882e-03,3.226253256345710336e-05
1.877000000000000002e+00,3.799094612096795814e-03,3.229791592363971382e-05
1.878000000000000114e+00,3.823265799241739368e-03,3.233122750821668540e-05
1.879000000000000004e+00,3.846855101672187749e-03,3.236245129913011210e-05
1.880000000000000115e+00,3.869855348544015000e-03,3.239155754283099730e-05
1.881000000000000005e+00,3.892259621519711475e-03,3.241853290348673325e-05
1.882000000000000117e+00,3.914061258347078034e-03,3.244335002477834119e-05
1.883000000000000007e+00,3.935253839078107878e-03,3.246599824491550930e-05
1.884000000000000119e+00,3.955831190378215727e-03,3.248645264279816899e-05
1.885000000000000009e+00,3.975787372383219470e-03,3.250470518770589705e-05
1.886000000000000121e+00,3.995116683580541943e-03,3.252073338449436925e-05
1.887000000000000011e+00,4.013813648213771478e-03,3.253453186590425493e-05
1.888000000000000123e+00,4.031873021724646441e-03,3.254608056788113905e-05
1.889000000000000012e+00,4.049289778626286897e-03,3.255537673009686851e-05
1.890000000000000124e+00,4.066059118238956292e-03,3.256240275598842231e-05
1.891000000000000014e+00,4.082176453181650053e-03,3.256715851903895469e-05
1.892000000000000126e+00,4.097637415524700913e-03,3.256962882775900792e-05
1.893000000000000016e+00,4.112437845426437227e-03,3.256981618757541724e-05
1.894000000000000128e+00,4.126573797747066022e-03,3.256770786657778093e-05
1.895000000000000018e+00,4.140041531100836607e-03,3.256330895570486438e-05
1.896000000000000130e+00,4.152837514649996599e-03,3.255660915973552361e-05
1.897000000000000020e+00,4.164958417428591547e-03,3.254761617402458291e-05
1.898000000000000131e+00,4.176401115418624903e-03,3.253632215360967132e-05
1.899000000000000021e+00,4.187162681182708679e-03,3.252273737388354882e-05
1.900000000000000133e+00,4.197240391124768509e-03,3.250685643255757292e-05
1.901000000000000023e+00,4.206631715345241981e-03,3.248869218407172244e-05
1.902000000000000135e+00,4.215334325062563073e-03,3.246824168302788767e-05
1.903000000000000025e+00,4.223346082690726012e-03,3.244552035909970033e-05
1.904000000000000137e+00,4.230665049493498482e-03,3.242052770847604946e-05
1.905000000000000027e+00,4.237289475821069164e-03,3.239328170784448355e-05
1.906000000000000139e+00,4.243217808800422985e-03,3.236378433418236130e-05
1.907000000000000028e+00,4.248448682919419087e-03,3.233205612029679956e-05
1.908000000000000140e+00,4.252980927837435310e-03,3.229810145818448630e-05
1.909000000000000030e+00,4.256813558943538939e-03,3.226194343041086224e-05
1.910000000000000142e+00,4.259945785425789735e-03,3.222358889522536937e-05
1.911000000000000032e+00,4.262377000996242504e-03,3.218306346568737672e-05
1.912000000000000144e+00,4.264106791950321440e-03,3.214037647104911233e-05
1.913000000000000034e+00,4.265134928140516118e-03,3.209555604978682578e-05
1.914000000000000146e+00,4.265461371135400095e-03,3.204861398121511490e-05
1.915000000000000036e+00,4.265086265286065215e-03,3.199958092185322046e-05
1.916000000000000147e+00,4.264009946028922762e-03,3.194847109396800031e-05
1.917000000000000037e+00,4.262232931059720120e-03,3.189531764611471204e-05
1.918000000000000149e+00,4.259755928611591753e-03,3.184013727517906456e-05
1.919000000000000039e+00,4.256579828892165761e-03,3.178296563829336786e-05
1.919999999999999929e+00,4.252705712456190251e-03,3.172382188477485855e-05
1.921000000000000041e+00,4.248134841747719034e-03,3.166274415165766249e-05
1.921999999999999931e+00,4.242868669624423952e-03,3.159975402686861294e-05
1.923000000000000043e+00,4.236908830882521806e-03,3.153489212405304379e-05
1.923999999999999932e+00,4.230257150909435410e-03,3.146818249408960076e-05
1.925000000000000044e+00,4.222915637573757507e-03,3.139966818943155561e-05
1.925999999999999934e+00,4.214886489786362662e-03,3.132937569401085174e-05
1.927000000000000046e+00,4.206172089461032541e-03,3.125735051641645858e-05
1.927999999999999936e+00,4.196775010308660854e-03,3.118362157802705511e-05
1.929000000000000048e+00,4.186698010046834006e-03,3.110823679341651374e-05
1.929999999999999938e+00,4.175944039195385662e-03,3.103122750274118211e-05
1.931000000000000050e+00,4.164516233397566082e-03,3.095264402837145609e-05
1.931999999999999940e+00,4.152417922447807636e-03,3.087252012079326897e-05
1.933000000000000052e+00,4.139652622872093922e-03,3.079090846231485721e-05
1.933999999999999941e+00,4.126224047002874200e-03,3.070784518870041510e-05
1.935000000000000053e+00,4.112136095697135722e-03,3.062338534224768189e-05
1.935999999999999943e+00,4.097392867681097159e-03,3.053756742703594317e-05
1.937000000000000055e+00,4.081998652593584950e-03,3.045044878394685526e-05
1.937999999999999945e+00,4.065957940402253716e-03,3.036207026557459013e-05
1.939000000000000057e+00,4.049275414756934276e-03,3.027249147652176663e-05
1.939999999999999947e+00,4.031955962631588418e-03,3.018175556383207887e-05
1.941000000000000059e+00,4.014004667889281910e-03,3.008992435784824912e-05
1.941999999999999948e+00,3.995426821204887784e-03,2.999704328792288232e-05
1.943000000000000060e+00,3.976227914095225441e-03,2.990317634655513757e-05
1.943999999999999950e+00,3.956413649086071987e-03,2.980837116338005990e-05
1.945000000000000062e+00,3.935989934009664730e-03,2.971269384084898856e-05
1.945999999999999952e+00,3.914962892551497251e-03,2.961619419216935618e-05
1.947000000000000064e+00,3.893338859103170641e-03,2.951894035483940037e-05
1.947999999999999954e+00,3.871124389599724103e-03,2.942098423291506114e-05
1.949000000000000066e+00,3.848326256820889212e-03,2.932239591867847895e-05
1.949999999999999956e+00,3.824951461802396716e-03,2.922322932343243717e-05
1.951000000000000068e+00,3.801007229639084568e-03,2.912355639541398358e-05
1.951999999999999957e+00,3.776501021315303505e-03,2.902343299670509020e-05
1.953000000000000069e+00,3.751440530314647647e-03,2.892293282205188028e-05
1.953999999999999959e+00,3.725833695005231327e-03,2.882211356631431446e-05
1.955000000000000071e+00,3.699688695938921964e-03,2.872105056719467624e-05
1.955999999999999961e+00,3.673013968970155994e-03,2.861980321623928660e-05
1.957000000000000073e+00,3.645818203358595477e-03,2.851844834758784989e-05
1.957999999999999963e+00,3.618110355731723494e-03,2.841704693405570109e-05
1.959000000000000075e+00,3.589899649151660939e-03,2.831567715736329650e-05
1.959999999999999964e+00,3.561195588034415504e-03,2.821440144517914288e-05
1.961000000000000076e+00,3.532007958292559223e-03,2.811329913694433086e-05
1.961999999999999966e+00,3.502346843295840641e-03,2.801243390145618964e-05
1.963000000000000078e+00,3.472222625415554483e-03,2.791188607649013249e-05
1.963999999999999968e+00,3.441646003150099567e-03,2.781172041375775428e-05
1.965000000000000080e+00,3.410627994049298447e-03,2.771201802803162115e-05
1.965999999999999970e+00,3.379179953421500553e-03,2.761284454382415590e-05
1.967000000000000082e+00,3.347313578905061673e-03,2.751428159771345775e-05
1.967999999999999972e+00,3.315040930831809635e-03,2.741639544384338761e-05
1.969000000000000083e+00,3.282374438783674988e-03,2.731926803051384044e-05
1.969999999999999973e+00,3.249326923816558271e-03,2.722296600325029283e-05
1.971000000000000085e+00,3.215911607191195443e-03,2.712757131839358448e-05
1.971999999999999975e+00,3.182142134935962794e-03,2.703315073375411228e-05
1.973000000000000087e+00,3.148032589156265701e-03,2.693978591449725272e-05
1.973999999999999977e+00,3.113597515049888655e-03,2.684754343491078894e-05
1.975000000000000089e+00,3.078851935076884917e-03,2.675650438285284908e-05
1.975999999999999979e+00,3.043811378994072669e-03,2.666673481781523319e-05
1.977000000000000091e+00,3.008491901318758634e-03,2.657831484698629701e-05
1.977999999999999980e+00,2.972910114784798902e-03,2.649130970432683825e-05
1.979000000000000092e+00,2.937083211487717584e-03,2.640579821313132977e-05
1.979999999999999982e+00,2.901029000082053135e-03,2.632184440565462196e-05
1.981000000000000094e+00,2.864765931219019450e-03,2.623952541602444025e-05
1.981999999999999984e+00,2.828313139060453524e-03,2.615890368612255507e-05
1.983000000000000096e+00,2.791690471328360339e-03,2.608005426041980061e-05
1.983999999999999986e+00,2.754918535638101011e-03,2.600303764477807395e-05
1.985000000000000098e+00,2.718018734770890829e-03,2.592792639253144668e-05
1.985999999999999988e+00,2.681013318197254889e-03,2.585477861890959854e-05
1.987000000000000099e+00,2.643925422974493632e-03,2.578366398265732906e-05
1.987999999999999989e+00,2.606779130874421150e-03,2.571463784441802843e-05
1.989000000000000101e+00,2.569599515200636595e-03,2.564776653590206441e-05
1.989999999999999991e+00,2.532412703739766492e-03,2.558310223798266947e-05
1.991000000000000103e+00,2.495245931577074697e-03,2.552070751419629080e-05
1.991999999999999993e+00,2.458127609863723379e-03,2.546063094722598790e-05
1.993000000000000105e+00,2.421087384432807788e-03,2.540293096373123687e-05
1.993999999999999995e+00,2.384156209673781498e-03,2.534765216435149677e-05
1.995000000000000107e+00,2.347366412122697116e-03,2.529484839196252964e-05
1.995999999999999996e+00,2.310751768428168963e-03,2.524455988024063003e-05
1.997000000000000108e+00,2.274347572081712645e-03,2.519683554747528139e-05
1.997999999999999998e+00,2.238190713053050777e-03,2.515171090837265666e-05
1.999000000000000110e+00,2.202319744901537913e-03,2.510922956270271924e-05
2.000000000000000000e+00,2.166774962299073109e-03,2.506942194585215616e-05
2.000999999999999890e+00,2.131598463751593290e-03,2.503232602934293092e-05
2.002000000000000224e+00,2.096834221328946601e-03,2.499796690415005655e-05
2.003000000000000114e+00,2.062528131941949224e-03,2.496637661503657904e-05
2.004000000000000004e+00,2.028728070768909438e-03,2.493757463681138621e-05
2.004999999999999893e+00,1.995483921171433122e-03,2.491158685391358106e-05
2.006000000000000227e+00,1.962847600163670700e-03,2.488842688928943713e-05
2.007000000000000117e+00,1.930873053579072220e-03,2.486811427008287059e-05
2.008000000000000007e+00,1.899616238158471698e-03,2.485065662429848354e-05
2.008999999999999897e+00,1.869135064724720442e-03,2.483606696815229370e-05
2.010000000000000231e+00,1.839489318036407464e-03,2.482434682204260690e-05
2.011000000000000121e+00,1.810740527491325061e-03,2.481550260370914197e-05
2.012000000000000011e+00,1.782951803080653694e-03,2.480952965770570775e-05
2.012999999999999901e+00,1.756187611570026808e-03,2.480642776636876376e-05
2.014000000000000234e+00,1.730513506709162840e-03,2.480618610537781193e-05
2.015000000000000124e+00,1.705995790469030807e-03,2.480879785966934781e-05
2.016000000000000014e+00,1.682701119707883351e-03,2.481424609550130075e-05
2.016999999999999904e+00,1.660696039116779828e-03,2.482251748246807086e-05
2.018000000000000238e+00,1.640046457119181088e-03,2.483358908507331476e-05
2.019000000000000128e+00,1.620817051352347812e-03,2.484744117915281902e-05
2.020000000000000018e+00,1.603070624882595597e-03,2.486404500867649142e-05
2.020999999999999908e+00,1.586867407040205846e-03,2.488337468341657527e-05
2.022000000000000242e+00,1.572264325546824824e-03,2.490539582897589898e-05
2.023000000000000131e+00,1.559314252721092113e-03,2.493007659766283048e-05
2.024000000000000021e+00,1.548065257702498825e-03,2.495737727452847026e-05
2.024999999999999911e+00,1.538559874430987795e-03,2.498726036876313333e-05
2.026000000000000245e+00,1.530834420355383979e-03,2.501968111718571572e-05
2.027000000000000135e+00,1.524918379902021623e-03,2.505459669394055595e-05
2.028000000000000025e+00,1.520833885342653870e-03,2.509195764416928011e-05
2.028999999999999915e+00,1.518595307327200552e-03,2.513171617952023303e-05
2.030000000000000249e+00,1.518208980195272229e-03,2.517381851006980216e-05
2.031000000000000139e+00,1.519673067119678336e-03,2.521821226678992137e-05
2.032000000000000028e+00,1.522977577238640579e-03,2.526483972658108347e-05
2.032999999999999918e+00,1.528104528808463996e-03,2.531364434500934829e-05
2.034000000000000252e+00,1.535028256138065749e-03,2.536456486522959604e-05
2.035000000000000142e+00,1.543715843751644699e-03,2.541754099645615034e-05
2.036000000000000032e+00,1.554127672504313287e-03,2.547250837898105237e-05
2.036999999999999922e+00,1.566218054549601679e-03,2.552940339009525194e-05
2.038000000000000256e+00,1.579935934384919241e-03,2.558815897673400860e-05
2.039000000000000146e+00,1.595225631339724235e-03,2.564870862652908422e-05
2.040000000000000036e+00,1.612027599425797444e-03,2.571098301929454163e-05
2.040999999999999925e+00,1.630279184013969530e-03,2.577491317508725832e-05
2.042000000000000259e+00,1.649915354470440692e-03,2.584042792612055718e-05
2.043000000000000149e+00,1.670869399976106229e-03,2.590745623927862376e-05
2.044000000000000039e+00,1.693073572588773938e-03,2.597592548836334908e-05
2.044999999999999929e+00,1.716459673658749267e-03,2.604576300066404945e-05
2.046000000000000263e+00,1.740959573580465498e-03,2.611689508697299093e-05
2.047000000000000153e+00,1.766505667858376920e-03,2.618924781505688274e-05
2.048000000000000043e+00,1.793031264082242237e-03,2.626274680765405109e-05
2.048999999999999932e+00,1.820470908524627956e-03,2.633731724528028660e-05
2.049999999999999822e+00,1.848760648821626924e-03,2.641288441481883648e-05
2.051000000000000156e+00,1.877838245494754246e-03,2.648937297108444697e-05
2.052000000000000046e+00,1.907643329312544997e-03,2.656670817739305930e-05
2.052999999999999936e+00,1.938117518624797673e-03,2.664481448131267687e-05
2.053999999999999826e+00,1.969204493608350814e-03,2.672361744527551261e-05
2.055000000000000160e+00,2.000850042303024563e-03,2.680304160506537814e-05
2.056000000000000050e+00,2.033002073540126579e-03,2.688301311391559981e-05
2.056999999999999940e+00,2.065610612065519637e-03,2.696345690470585183e-05
2.057999999999999829e+00,2.098627769407952325e-03,2.704429994441931540e-05
2.059000000000000163e+00,2.132007705101273375e-03,2.712546779895839917e-05
2.060000000000000053e+00,2.165706570679519147e-03,2.720688852576417461e-05
2.060999999999999943e+00,2.199682450696237822e-03,2.728848856291455792e-05
2.061999999999999833e+00,2.233895291299697536e-03,2.737019723886283991e-05
2.063000000000000167e+00,2.268306830620954277e-03,2.745194208307890450e-05
2.064000000000000057e+00,2.302880520412634198e-03,2.753365391579219363e-05
2.064999999999999947e+00,2.337581452800574413e-03,2.761526153905086606e-05
2.065999999999999837e+00,2.372376280560434085e-03,2.769669740358187890e-05
2.067000000000000171e+00,2.407233144663153794e-03,2.777789176865356918e-05
2.068000000000000060e+00,2.442121596842008330e-03,2.785877890421373067e-05
2.068999999999999950e+00,2.477012530912526839e-03,2.793929067680451354e-05
2.069999999999999840e+00,2.511878109843543056e-03,2.801936327124619780e-05
2.071000000000000174e+00,2.546691702304296114e-03,2.809893028038065339e-05
2.072000000000000064e+00,2.581427815329420151e-03,2.817792994325426311e-05
2.072999999999999954e+00,2.616062036930725133e-03,2.825629771681119728e-05
2.073999999999999844e+00,2.650570974877946261e-03,2.833397398716222193e-05
2.075000000000000178e+00,2.684932205550407975e-03,2.841089616047060706e-05
2.076000000000000068e+00,2.719124218785373345e-03,2.848700684992892571e-05
2.076999999999999957e+00,2.753126372781031141e-03,2.856224551775058527e-05
2.077999999999999847e+00,2.786918844800655420e-03,2.863655709840367175e-05
2.079000000000000181e+00,2.820482591826448983e-03,2.870988317881284748e-05
2.080000000000000071e+00,2.853799306707572713e-03,2.878217104140731505e-05
2.080999999999999961e+00,2.886851384008187402e-03,2.885336444905616576e-05
2.081999999999999851e+00,2.919621881056256012e-03,2.892341311796733615e-05
2.083000000000000185e+00,2.952094488578750099e-03,2.899226307152680515e-05
2.084000000000000075e+00,2.984253496235396170e-03,2.905986648148516530e-05
2.084999999999999964e+00,3.016083767422984233e-03,2.912617166358650862e-05
2.085999999999999854e+00,3.047570708771245567e-03,2.919113328360682335e-05
2.087000000000000188e+00,3.078700248708338832e-03,2.925470196412263720e-05
2.088000000000000078e+00,3.109458810334387972e-03,2.931683490706221281e-05
2.088999999999999968e+00,3.139833293315547492e-03,2.937748512082145400e-05
2.089999999999999858e+00,3.169811049894741793e-03,2.943661233220081774e-05
2.091000000000000192e+00,3.199379869537700115e-03,2.949417195463762792e-05
2.092000000000000082e+00,3.228527957664261826e-03,2.955012628801924359e-05
2.092999999999999972e+00,3.257243922841744806e-03,2.960443312123937069e-05
2.093999999999999861e+00,3.285516757720383877e-03,2.965705732561107612e-05
2.095000000000000195e+00,3.313335828447548995e-03,2.970795913360138734e-05
2.096000000000000085e+00,3.340690857677683541e-03,2.975710597702271325e-05
2.096999999999999975e+00,3.367571915733417673e-03,2.980446055310453509e-05
2.097999999999999865e+00,3.393969405487430244e-03,2.984999289153784582e-05
2.099000000000000199e+00,3.419874055228999590e-03,2.989366809600014661e-05
2.100000000000000089e+00,3.445276904885209018e-03,2.993545877151477283e-05
2.100999999999999979e+00,3.470169300288574333e-03,2.997533252064060020e-05
2.101999999999999869e+00,3.494542880894548065e-03,3.001326452682613212e-05
2.103000000000000203e+00,3.518389575224324575e-03,3.004922482214889045e-05
2.104000000000000092e+00,3.541701589603009175e-03,3.008319119194102241e-05
2.104999999999999982e+00,3.564471404739695797e-03,3.011513614985134057e-05
2.105999999999999872e+00,3.586691765557458930e-03,3.014504002200083679e-05
2.107000000000000206e+00,3.608355678554184352e-03,3.017287778902666141e-05
2.108000000000000096e+00,3.629456402481261515e-03,3.019863236179067898e-05
2.108999999999999986e+00,3.649987446552027930e-03,3.022228120082945689e-05
2.109999999999999876e+00,3.669942561902880818e-03,3.024380979453162051e-05
2.111000000000000210e+00,3.689315740516909380e-03,3.026319804059704544e-05
2.112000000000000099e+00,3.708101207263829902e-03,3.028043396008897506e-05
2.112999999999999989e+00,3.726293419315319325e-03,3.029549995783606349e-05
2.113999999999999879e+00,3.743887058932641749e-03,3.030838662645368332e-05
2.115000000000000213e+00,3.760877033399128658e-03,3.031907881282918657e-05
2.116000000000000103e+00,3.777258468259216476e-03,3.032756962423204964e-05
2.116999999999999993e+00,3.793026707663638315e-03,3.033384635843092953e-05
2.117999999999999883e+00,3.808177307949669934e-03,3.033790469042196679e-05
2.119000000000000217e+00,3.822706038511938364e-03,3.033973440463401866e-05
2.120000000000000107e+00,3.836608875867114979e-03,3.033933368323072722e-05
2.120999999999999996e+00,3.849882004690716349e-03,3.033669475893403027e-05
2.121999999999999886e+00,3.862521812237150205e-03,3.033181833321961296e-05
2.123000000000000220e+00,3.874524889656806841e-03,3.032469909913975342e-05
2.124000000000000110e+00,3.885888026754260802e-03,3.031534029580972649e-05
2.125000000000000000e+00,3.896608213640725092e-03,3.030373906778460367e-05
2.125999999999999890e+00,3.906682635676953647e-03,3.028990113504793346e-05
2.127000000000000224e+00,3.916108675270646433e-03,3.027382610007349278e-05
2.128000000000000114e+00,3.924883907134176474e-03,3.025552219882018338e-05
2.129000000000000004e+00,3.933006100260413862e-03,3.023499149672444680e-05
2.129999999999999893e+00,3.940473213475032682e-03,3.021224470595034560e-05
2.131000000000000227e+00,3.947283397503861639e-03,3.018728633340689947e-05
2.132000000000000117e+00,3.953434990626528318e-03,3.016012961028313423e-05
2.133000000000000007e+00,3.958926521075660683e-03,3.013078148824972413e-05
2.133999999999999897e+00,3.963756702824948117e-03,3.009925765857908455e-05
2.135000000000000231e+00,3.967924437946902978e-03,3.006556754168987410e-05
2.136000000000000121e+00,3.971428812765590878e-03,3.002972931629236937e-05
2.137000000000000011e+00,3.974269100310703212e-03,2.999175484154857890e-05
2.137999999999999901e+00,3.976444756551306831e-03,2.995166476090399925e-05
2.139000000000000234e+00,3.977955423001860134e-03,2.990947337555012776e-05
2.140000000000000124e+00,3.978800923057494374e-03,2.986520380164578943e-05
2.141000000000000014e+00,3.978981264713593417e-03,2.981887278918190831e-05
2.141999999999999904e+00,3.978496637046108342e-03,2.977050592394438184e-05
2.143000000000000238e+00,3.977347413056349541e-03,2.972012240129154250e-05
2.144000000000000128e+00,3.975534146352706182e-03,2.966775024011942134e-05
2.145000000000000018e+00,3.973057573876020813e-03,2.961341109651109682e-05
2.145999999999999908e+00,3.969918612870637284e-03,2.955713545041399238e-05
2.147000000000000242e+00,3.966118363782372529e-03,2.949894736830175173e-05
2.148000000000000131e+00,3.961658107123794056e-03,2.943887977780657031e-05
2.149000000000000021e+00,3.956539306600157825e-03,2.937695919802355823e-05
2.149999999999999911e+00,3.950763606225079182e-03,2.931322098008078689e-05
2.151000000000000245e+00,3.944332833372527283e-03,2.924769407054219619e-05
2.152000000000000135e+00,3.937248996134454400e-03,2.918041623266287419e-05
2.153000000000000025e+00,3.929514286425534603e-03,2.911141882806052365e-05
2.153999999999999915e+00,3.921131077388054741e-03,2.904074205810037800e-05
2.155000000000000249e+00,3.912101926835770752e-03,2.896841969939882537e-05
2.156000000000000139e+00,3.902429574816788579e-03,2.889449431889736704e-05
2.157000000000000028e+00,3.892116946951216377e-03,2.881900210358688649e-05
2.157999999999999918e+00,3.881167152319687282e-03,2.874198801160365421e-05
2.159000000000000252e+00,3.869583486971552716e-03,2.866349061585994981e-05
2.160000000000000142e+00,3.857369431940184390e-03,2.858355722737760662e-05
2.161000000000000032e+00,3.844528656910733543e-03,2.850222877775250251e-05
2.161999999999999922e+00,3.831065018513753716e-03,2.841955491086302821e-05
2.163000000000000256e+00,3.816982564155383447e-03,2.833557890265808206e-05
2.164000000000000146e+00,3.802285530468043490e-03,2.825035269586109857e-05
2.165000000000000036e+00,3.786978347337393094e-03,2.816392189755784653e-05
2.165999999999999925e+00,3.771065636722979991e-03,2.807634072878691431e-05
2.167000000000000259e+00,3.754552216961156916e-03,2.798765705965996139e-05
2.168000000000000149e+00,3.737443101766797695e-03,2.789792732779230772e-05
2.169000000000000039e+00,3.719743504720287881e-03,2.780720166674341057e-05
2.169999999999999929e+00,3.701458838822569482e-03,2.771553868937139098e-05
2.171000000000000263e+00,3.682594721268436008e-03,2.762299071182834436e-05
2.172000000000000153e+00,3.663156973237569405e-03,2.752961846952008734e-05
2.173000000000000043e+00,3.643151625033719081e-03,2.743547640937373341e-05
2.173999999999999932e+00,3.622584916409196231e-03,2.734062732198706689e-05
2.175000000000000266e+00,3.601463302156874668e-03,2.724512772280719849e-05
2.176000000000000156e+00,3.579793452813325415e-03,2.714904237333192838e-05
2.177000000000000046e+00,3.557582260643499510e-03,2.705242979035674426e-05
2.177999999999999936e+00,3.534836841120679585e-03,2.695535662506859948e-05
2.178999999999999826e+00,3.511564539411258720e-03,2.685788327759200167e-05
2.180000000000000160e+00,3.487772932393099455e-03,2.676007817890267037e-05
2.181000000000000050e+00,3.463469835912045148e-03,2.666200351633581247e-05
2.181999999999999940e+00,3.438663307421473483e-03,2.656372938642651070e-05
2.182999999999999829e+00,3.413361653880563149e-03,2.646531965954738907e-05
2.184000000000000163e+00,3.387573435519139909e-03,2.636684595437659525e-05
2.185000000000000053e+00,3.361307474485085347e-03,2.626837366172299598e-05
2.185999999999999943e+00,3.334572859417492523e-03,2.616997578347929283e-05
2.186999999999999833e+00,3.307378955171587365e-03,2.607171907618021381e-05
2.188000000000000167e+00,3.279735408592708915e-03,2.597367774590587556e-05
2.189000000000000057e+00,3.251652159310355547e-03,2.587591976486345268e-05
2.189999999999999947e+00,3.223139446719934780e-03,2.577852034866296791e-05
2.190999999999999837e+00,3.194207822170584774e-03,2.568154845984312412e-05
2.192000000000000171e+00,3.164868157425424194e-03,2.558508012640965410e-05
2.193000000000000060e+00,3.135131658277654811e-03,2.548918508866315899e-05
2.193999999999999950e+00,3.105009874806244526e-03,2.539393992709605414e-05
2.194999999999999840e+00,3.074514716621007306e-03,2.529941492023294030e-05
2.196000000000000174e+00,3.043658465069218680e-03,2.520568696906524142e-05
2.197000000000000064e+00,3.012453790600315689e-03,2.511282663079531457e-05
2.197999999999999954e+00,2.980913767082597927e-03,2.502091080381516156e-05
2.198999999999999844e+00,2.949051891522470707e-03,2.493001000138581454e-05
2.200000000000000178e+00,2.916882100883764432e-03,2.484020085045653562e-05
2.201000000000000068e+00,2.884418794386376696e-03,2.475155355163831478e-05
2.201999999999999957e+00,2.851676853345789901e-03,2.466414412825266726e-05
2.202999999999999847e+00,2.818671666434674830e-03,2.457804210421150607e-05
2.204000000000000181e+00,2.785419152770291992e-03,2.449332251798225839e-05
2.205000000000000071e+00,2.751935790580851277e-03,2.441005386294093417e-05
2.205999999999999961e+00,2.718238643989514050e-03,2.432830982320312890e-05
2.206999999999999851e+00,2.684345395504052125e-03,2.424815746856733893e-05
2.208000000000000185e+00,2.650274377012894200e-03,2.416966875648376569e-05
2.209000000000000075e+00,2.616044606578476778e-03,2.409290896403436336e-05
2.209999999999999964e+00,2.581675823881847583e-03,2.401794790362069882e-05
2.210999999999999854e+00,2.547188531672316993e-03,2.394484861308452024e-05
2.212000000000000188e+00,2.512604036284235044e-03,2.387367832091076618e-05
2.213000000000000078e+00,2.477944494173205548e-03,2.380449743830770920e-05
2.213999999999999968e+00,2.443232957642557743e-03,2.373737018664181804e-05
2.214999999999999858e+00,2.408493426657557640e-03,2.367235390473310808e-05
2.216000000000000192e+00,2.373750900018063974e-03,2.360950939236880836e-05
2.217000000000000082e+00,2.339031432406235914e-03,2.354889046786281593e-05
2.217999999999999972e+00,2.304362190872806613e-03,2.349055404920856799e-05
2.218999999999999861e+00,2.269771516846517262e-03,2.343455004065469896e-05
2.220000000000000195e+00,2.235288987173976016e-03,2.338093107183744347e-05
2.221000000000000085e+00,2.200945480123412540e-03,2.332974270589732534e-05
2.221999999999999975e+00,2.166773239764554441e-03,2.328103286542223624e-05
2.222999999999999865e+00,2.132805944175788105e-03,2.323484239564722764e-05
2.224000000000000199e+00,2.099078770776027520e-03,2.319121415290446736e-05
2.225000000000000089e+00,2.065628463634224671e-03,2.315018387357856768e-05
2.225999999999999979e+00,2.032493396011724948e-03,2.311178897020300496e-05
2.226999999999999869e+00,1.999713632128833404e-03,2.307605974827691382e-05
2.228000000000000203e+00,1.967330981119773739e-03,2.304302785596696286e-05
2.229000000000000092e+00,1.935389046390211150e-03,2.301271788823923048e-05
2.229999999999999982e+00,1.903933262660228000e-03,2.298515545641961923e-05
2.230999999999999872e+00,1.873010923176563662e-03,2.296035916928803442e-05
2.232000000000000206e+00,1.842671188815364755e-03,2.293834841051695553e-05
2.233000000000000096e+00,1.812965080103199613e-03,2.291913562573542665e-05
2.233999999999999986e+00,1.783945443592777199e-03,2.290273373811318086e-05
2.234999999999999876e+00,1.755666892747277706e-03,2.288914887060712313e-05
2.236000000000000210e+00,1.728185713986406377e-03,2.287838741720666649e-05
2.237000000000000099e+00,1.701559737226689909e-03,2.287044910355702957e-05
2.237999999999999989e+00,1.675848161860273196e-03,2.286533372592860784e-05
2.238999999999999879e+00,1.651111337148263329e-03,2.286303460435571832e-05
2.240000000000000213e+00,1.627410488695450567e-03,2.286354493745111830e-05
2.241000000000000103e+00,1.604807391061570691e-03,2.286685165693975547e-05
2.241999999999999993e+00,1.583363980232262288e-03,2.287294144552768998e-05
2.242999999999999883e+00,1.563141908288157239e-03,2.288179496532696179e-05
2.244000000000000217e+00,1.544202037786965125e-03,2.289339251012113862e-05
2.245000000000000107e+00,1.526603882423227879e-03,2.290770861703791774e-05
2.245999999999999996e+00,1.510404997070583562e-03,2.292471737563926858e-05
2.246999999999999886e+00,1.495660329023264581e-03,2.294438741575736165e-05
2.248000000000000220e+00,1.482421540456209776e-03,2.296668686647718136e-05
2.249000000000000110e+00,1.470736319890545525e-03,2.299157872797017612e-05
2.250000000000000000e+00,1.460647698511661520e-03,2.301902545783222393e-05
2.250999999999999890e+00,1.452193394174034402e-03,2.304898472716345880e-05
2.252000000000000224e+00,1.445405202581868031e-03,2.308141366433055398e-05
2.253000000000000114e+00,1.440308459149234645e-03,2.311626496334552182e-05
2.254000000000000004e+00,1.436921590603305269e-03,2.315349077965984885e-05
2.254999999999999893e+00,1.435255775840962086e-03,2.319303921478652839e-05
2.256000000000000227e+00,1.435314728999529396e-03,2.323485785989239051e-05
2.257000000000000117e+00,1.437094615146938467e-03,2.327889063050696288e-05
2.258000000000000007e+00,1.440584101579068686e-03,2.332508096544891896e-05
2.258999999999999897e+00,1.445764543593521315e-03,2.337336901653241014e-05
2.260000000000000231e+00,1.452610296284171472e-03,2.342369451526622964e-05
2.261000000000000121e+00,1.461089139836409647e-03,2.347599429771450718e-05
2.262000000000000011e+00,1.471162801143157490e-03,2.353020482277304754e-05
2.262999999999999901e+00,1.482787551890114072e-03,2.358626004056460984e-05
2.264000000000000234e+00,1.495914861248616575e-03,2.364409359089060788e-05
2.265000000000000124e+00,1.510492081308283021e-03,2.370363698380420394e-05
2.266000000000000014e+00,1.526463144343701960e-03,2.376482147895801636e-05
2.266999999999999904e+00,1.543769252553310904e-03,2.382757658265497025e-05
2.268000000000000238e+00,1.562349543933442761e-03,2.389183159514396854e-05
2.269000000000000128e+00,1.582141720379200535e-03,2.395751443849749191e-05
2.270000000000000018e+00,1.603082628580280089e-03,2.402455289164617160e-05
2.270999999999999908e+00,1.625108785691408960e-03,2.409287368811230092e-05
2.272000000000000242e+00,1.648156846461724511e-03,2.416240347115498129e-05
2.273000000000000131e+00,1.672164009533319085e-03,2.423306818644814620e-05
2.274000000000000021e+00,1.697068364274094757e-03,2.430479372938048319e-05
2.274999999999999911e+00,1.722809179640285128e-03,2.437750561247171814e-05
2.276000000000000245e+00,1.749327139397254980e-03,2.445112933231054735e-05
2.277000000000000135e+00,1.776564527179054108e-03,2.452559031874115139e-05
2.278000000000000025e+00,1.804465367507854983e-03,2.460081401075286809e-05
2.278999999999999915e+00,1.832975526528502147e-03,2.467672605974524348e-05
2.280000000000000249e+00,1.862042778792500708e-03,2.475325216236615427e-05
2.281000000000000139e+00,1.891616844028195035e-03,2.483031849486289327e-05
2.282000000000000028e+00,1.921649399542584230e-03,2.490785127938929293e-05
2.282999999999999918e+00,1.952094071395176151e-03,2.498577747901598422e-05
2.284000000000000252e+00,1.982906409349559015e-03,2.506402410646717770e-05
2.285000000000000142e+00,2.014043847815619875e-03,2.514251914375737189e-05
2.286000000000000032e+00,2.045465656987460745e-03,2.522119063041347080e-05
2.286999999999999922e+00,2.077132885531818643e-03,2.529996781127746537e-05
2.288000000000000256e+00,2.109008298232787747e-03,2.537877996121671640e-05
2.289000000000000146e+00,2.141056309253170503e-03,2.545755773781024832e-05
2.290000000000000036e+00,2.173242913607406884e-03,2.553623182758626953e-05
2.290999999999999925e+00,2.205535616991795116e-03,2.561473453409242386e-05
2.292000000000000259e+00,2.237903366353238832e-03,2.569299815035703261e-05
2.293000000000000149e+00,2.270316480558998498e-03,2.577095671080068852e-05
2.294000000000000039e+00,2.302746582923207580e-03,2.584854424071447346e-05
2.294999999999999929e+00,2.335166535274955935e-03,2.592569667879426770e-05
2.296000000000000263e+00,2.367550374686781985e-03,2.600234990610807509e-05
2.297000000000000153e+00,2.399873252208739420e-03,2.607844186562309754e-05
2.298000000000000043e+00,2.432111374745868273e-03,2.615391041124315370e-05
2.298999999999999932e+00,2.464241949251408641e-03,2.622869560520906738e-05
2.300000000000000266e+00,2.496243130205958848e-03,2.630273736292955468e-05
2.301000000000000156e+00,2.528093969378352682e-03,2.637597793974282088e-05
2.302000000000000046e+00,2.559774368855200193e-03,2.644835941443926224e-05
2.302999999999999936e+00,2.591265036385557476e-03,2.651982629209848267e-05
2.304000000000000270e+00,2.622547443655789869e-03,2.659032286649596735e-05
2.305000000000000160e+00,2.653603786820939604e-03,2.665979597022610157e-05
2.306000000000000050e+00,2.684416949758159938e-03,2.672819217379590481e-05
2.306999999999999940e+00,2.714970469353683233e-03,2.679546067726414798e-05
2.307999999999999829e+00,2.745248503240488389e-03,2.686155037743241997e-05
2.309000000000000163e+00,2.775235799405912588e-03,2.692641289598301488e-05
2.310000000000000053e+00,2.804917668041407870e-03,2.698999947036186933e-05
2.310999999999999943e+00,2.834279954931849619e-03,2.705226415569289566e-05
2.311999999999999833e+00,2.863309016843821556e-03,2.711316061750715129e-05
2.313000000000000167e+00,2.891991698448289228e-03,2.717264538070855446e-05
2.314000000000000057e+00,2.920315310880636922e-03,2.723067450221020060e-05
2.314999999999999947e+00,2.948267611605640773e-03,2.728720698507258697e-05
2.315999999999999837e+00,2.975836785711729986e-03,2.734220135629552553e-05
2.317000000000000171e+00,3.003011428472414975e-03,2.739561913863428674e-05
2.318000000000000060e+00,3.029780529136733708e-03,2.744742129102366974e-05
2.318999999999999950e+00,3.056133455767344378e-03,2.749757181353375959e-05
2.319999999999999840e+00,3.082059941047011423e-03,2.754603411752251448e-05
2.321000000000000174e+00,3.107550069098212117e-03,2.759277474205095536e-05
2.322000000000000064e+00,3.132594263212761312e-03,2.763775959356217594e-05
2.322999999999999954e+00,3.157183274463292409e-03,2.768095772115688577e-05
2.323999999999999844e+00,3.181308170975949423e-03,2.772233748919982824e-05
2.325000000000000178e+00,3.204960328026234401e-03,2.776187045606200079e-05
2.326000000000000068e+00,3.228131418648664316e-03,2.779952748254580763e-05
2.326999999999999957e+00,3.250813405164359494e-03,2.783528264116620919e-05
2.327999999999999847e+00,3.272998530949375665e-03,2.786910924974685320e-05
2.329000000000000181e+00,3.294679313039154071e-03,2.790098389352264145e-05
2.330000000000000071e+00,3.315848535025011853e-03,2.793088235577615000e-05
2.330999999999999961e+00,3.336499240582998550e-03,2.795878373282349109e-05
2.331999999999999851e+00,3.356624727229530394e-03,2.798466629547891935e-05
2.333000000000000185e+00,3.376218540838080324e-03,2.800851162707769954e-05
2.334000000000000075e+00,3.395274470049477415e-03,2.803030047747057666e-05
2.334999999999999964e+00,3.413786541615438513e-03,2.805001693278010629e-05
2.335999999999999854e+00,3.431749015555071117e-03,2.806764417974811206e-05
2.337000000000000188e+00,3.449156380983032111e-03,2.808316878703736460e-05
2.338000000000000078e+00,3.466003351824743870e-03,2.809657641970412638e-05
2.338999999999999968e+00,3.482284863388114896e-03,2.810785612492198640e-05
2.339999999999999858e+00,3.497996068570784645e-03,2.811699600071263021e-05
2.341000000000000192e+00,3.513132334784318297e-03,2.812398757355697766e-05
2.342000000000000082e+00,3.527689240634761768e-03,2.812882141511639864e-05
2.342999999999999972e+00,3.541662573432901966e-03,2.813149150842039181e-05
2.343999999999999861e+00,3.555048326116600627e-03,2.813199085085908688e-05
2.345000000000000195e+00,3.567842695127658881e-03,2.813031588902974376e-05
2.346000000000000085e+00,3.580042077746161799e-03,2.812646206261036665e-05
2.346999999999999975e+00,3.591643070284348919e-03,2.812042826538828635e-05
2.347999999999999865e+00,3.602642465662306108e-03,2.811221237792223959e-05
2.349000000000000199e+00,3.613037251947985411e-03,2.810181574273672359e-05
2.350000000000000089e+00,3.622824610142357394e-03,2.808923867295355414e-05
2.350999999999999979e+00,3.632001912989610282e-03,2.807448495920962674e-05
2.351999999999999869e+00,3.640566723063377429e-03,2.805755732546330900e-05
2.353000000000000203e+00,3.648516791694590179e-03,2.803846201072423199e-05
2.354000000000000092e+00,3.655850057231452201e-03,2.801720419600003007e-05
2.354999999999999982e+00,3.662564644426589446e-03,2.799379251190055781e-05
2.355999999999999872e+00,3.668658862641037584e-03,2.796823454297479801e-05
2.357000000000000206e+00,3.674131205328279304e-03,2.794054139034636192e-05
2.358000000000000096e+00,3.678980348663579442e-03,2.791072304051692642e-05
2.358999999999999986e+00,3.683205151107772288e-03,2.787879298458532408e-05
2.359999999999999876e+00,3.686804651969002346e-03,2.784476366011487682e-05
2.361000000000000210e+00,3.689778071333853215e-03,2.780865099915557205e-05
2.362000000000000099e+00,3.692124808800133825e-03,2.777046982706040472e-05
2.362999999999999989e+00,3.693844443420559766e-03,2.773023848935650878e-05
2.363999999999999879e+00,3.694936732578247857e-03,2.768797423662175267e-05
2.365000000000000213e+00,3.695401612111944966e-03,2.764369781887555217e-05
2.366000000000000103e+00,3.695239195224120192e-03,2.759742890846573395e-05
2.366999999999999993e+00,3.694449772834501079e-03,2.754919067440159469e-05
2.367999999999999883e+00,3.693033812569307493e-03,2.749900518469427629e-05
2.369000000000000217e+00,3.690991959167145686e-03,2.744689801778996629e-05
2.370000000000000107e+00,3.688325033652373099e-03,2.739289364615092937e-05
2.370999999999999996e+00,3.685034033866664040e-03,2.733702004633738194e-05
2.371999999999999886e+00,3.681120133633308377e-03,2.727930411157416726e-05
2.373000000000000220e+00,3.676584683587271092e-03,2.721977621089993242e-05
2.374000000000000110e+00,3.671429210391814572e-03,2.715846562600753153e-05
2.375000000000000000e+00,3.665655417583695355e-03,2.709540512643480062e-05
2.375999999999999890e+00,3.659265185018265119e-03,2.703062638911432481e-05
2.377000000000000224e+00,3.652260569858118647e-03,2.696416456599249752e-05
2.378000000000000114e+00,3.644643806078404907e-03,2.689605372068535862e-05
2.379000000000000004e+00,3.636417305629626069e-03,2.682633138218820716e-05
2.379999999999999893e+00,3.627583658032084313e-03,2.675503400304291520e-05
2.381000000000000227e+00,3.618145631749876065e-03,2.668220148526787193e-05
2.382000000000000117e+00,3.608106173961379837e-03,2.660787263791529150e-05
2.383000000000000007e+00,3.597468412047729637e-03,2.653208970177637458e-05
2.383999999999999897e+00,3.586235653425113613e-03,2.645489385355263840e-05
2.385000000000000231e+00,3.574411387386747241e-03,2.637632966814139758e-05
2.386000000000000121e+00,3.561999285084917633e-03,2.629644065409499030e-05
2.387000000000000011e+00,3.549003201506922920e-03,2.621527370063252382e-05
2.387999999999999901e+00,3.535427175675016909e-03,2.613287462803727198e-05
2.389000000000000234e+00,3.521275432821321678e-03,2.604929262850134666e-05
2.390000000000000124e+00,3.506552384908947183e-03,2.596457580024392841e-05
2.391000000000000014e+00,3.491262633106311918e-03,2.587877557617262596e-05
2.391999999999999904e+00,3.475410968414033817e-03,2.579194232214635662e-05
2.393000000000000238e+00,3.459002374528017624e-03,2.570412968545934183e-05
2.394000000000000128e+00,3.442042028714640666e-03,2.561539023132578351e-05
2.395000000000000018e+00,3.424535305011189735e-03,2.552577978728529096e-05
2.395999999999999908e+00,3.406487775512877150e-03,2.543535309039491419e-05
2.397000000000000242e+00,3.387905213881060081e-03,2.534416807738186329e-05
2.398000000000000131e+00,3.368793596996611569e-03,2.525228158289298357e-05
2.399000000000000021e+00,3.349159109001545627e-03,2.515975360458083920e-05
2.399999999999999911e+00,3.329008143362075303e-03,2.506664301159512801e-05
2.401000000000000245e+00,3.308347307359151696e-03,2.497301177049721484e-05
2.402000000000000135e+00,3.287183424669290564e-03,2.487892071448229750e-05
2.403000000000000025e+00,3.265523540454789639e-03,2.478443368798014941e-05
2.403999999999999915e+00,3.243374924537712270e-03,2.468961336844066053e-05
2.405000000000000249e+00,3.220745077178276475e-03,2.459452540092897616e-05
2.406000000000000139e+00,3.197641732816525542e-03,2.449923421387721221e-05
2.407000000000000028e+00,3.174072866659546650e-03,2.440380710010623059e-05
2.407999999999999918e+00,3.150046699237512605e-03,2.430831011666426665e-05
2.409000000000000252e+00,3.125571703822094954e-03,2.421281210963667767e-05
2.410000000000000142e+00,3.100656611928809953e-03,2.411738061399430104e-05
2.411000000000000032e+00,3.075310421685809471e-03,2.402208582129477431e-05
2.411999999999999922e+00,3.049542404280259581e-03,2.392699656478655863e-05
2.413000000000000256e+00,3.023362113554546333e-03,2.383218424424133862e-05
2.414000000000000146e+00,2.996779393691147587e-03,2.373771882855618795e-05
2.415000000000000036e+00,2.969804390127108937e-03,2.364367271967049701e-05
2.415999999999999925e+00,2.942447558501764312e-03,2.355011680760930355e-05
2.417000000000000259e+00,2.914719677077649666e-03,2.345712425494913636e-05
2.418000000000000149e+00,2.886631857432419516e-03,2.336476663298341921e-05
2.419000000000000039e+00,2.858195558494217026e-03,2.327311765985332873e-05
2.419999999999999929e+00,2.829422598973285307e-03,2.318224933972464440e-05
2.421000000000000263e+00,2.800325173508289543e-03,2.309223561496929577e-05
2.422000000000000153e+00,2.770915867130085281e-03,2.300314862719213030e-05
2.423000000000000043e+00,2.741207673670035400e-03,2.291506230719238146e-05
2.423999999999999932e+00,2.711214012616587447e-03,2.282804863023925570e-05
2.425000000000000266e+00,2.680948750048830608e-03,2.274218115914833122e-05
2.426000000000000156e+00,2.650426218248098410e-03,2.265753136622548862e-05
2.427000000000000046e+00,2.619661239583505503e-03,2.257417210109303145e-05
2.427999999999999936e+00,2.588669149124261590e-03,2.249217398034463445e-05
2.429000000000000270e+00,2.557465821854633479e-03,2.241160876858074136e-05
2.430000000000000160e+00,2.526067698763251584e-03,2.233254584522082172e-05
2.431000000000000050e+00,2.494491817718817728e-03,2.225505549994327727e-05
2.431999999999999940e+00,2.462755843417414534e-03,2.217920545190907869e-05
2.432999999999999829e+00,2.430878102273719473e-03,2.210506410238279105e-05
2.434000000000000163e+00,2.398877616623423543e-03,2.203269711139065856e-05
2.435000000000000053e+00,2.366774144042079787e-03,2.196217054572129743e-05
2.435999999999999943e+00,2.334588216064630017e-03,2.189354756127599272e-05
2.436999999999999833e+00,2.302341182260440530e-03,2.182689148053119785e-05
2.438000000000000167e+00,2.270055253699380070e-03,2.176226250318411619e-05
2.439000000000000057e+00,2.237753551759215885e-03,2.169972071690309226e-05
2.439999999999999947e+00,2.205460156429743957e-03,2.163932291950790667e-05
2.440999999999999837e+00,2.173200159935332904e-03,2.158112554022884272e-05
2.442000000000000171e+00,2.140999719401612700e-03,2.152518152419457244e-05
2.443000000000000060e+00,2.108886114641491533e-03,2.147154319668598716e-05
2.443999999999999950e+00,2.076887804608326064e-03,2.142025922662667715e-05
2.444999999999999840e+00,2.045034488181394008e-03,2.137137741004028495e-05
2.446000000000000174e+00,2.013357162704231505e-03,2.132494169912666480e-05
2.447000000000000064e+00,1.981888185818246433e-03,2.128099491056217873e-05
2.447999999999999954e+00,1.950661333705302125e-03,2.123957591219378650e-05
2.448999999999999844e+00,1.919711860624620991e-03,2.120072221802445984e-05
2.450000000000000178e+00,1.889076552570103339e-03,2.116446719594375573e-05
2.451000000000000068e+00,1.858793779749200615e-03,2.113084267201024400e-05
2.451999999999999957e+00,1.828903539837857355e-03,2.109987623870602629e-05
2.452999999999999847e+00,1.799447496067292304e-03,2.107159372573907011e-05
2.454000000000000181e+00,1.770469001788035424e-03,2.104601665152503265e-05
2.455000000000000071e+00,1.742013114579002040e-03,2.102316464230818109e-05
2.455999999999999961e+00,1.714126590752547419e-03,2.100305292735840394e-05
2.456999999999999851e+00,1.686857862752242634e-03,2.098569469171461459e-05
2.458000000000000185e+00,1.660256989640756858e-03,2.097109869883434269e-05
2.459000000000000075e+00,1.634375582274248543e-03,2.095927156655143941e-05
2.459999999999999964e+00,1.609266693026728708e-03,2.095021548326941928e-05
2.460999999999999854e+00,1.584984671275595875e-03,2.094393043524335330e-05
2.462000000000000188e+00,1.561584974531916295e-03,2.094041202316574779e-05
2.463000000000000078e+00,1.539123936582108190e-03,2.093965359309682363e-05
2.463999999999999968e+00,1.517658483726775070e-03,2.094164415963081270e-05
2.464999999999999858e+00,1.497245801692718634e-03,2.094637050418183134e-05
2.466000000000000192e+00,1.477942946397608386e-03,2.095381516927267377e-05
2.467000000000000082e+00,1.459806403972199349e-03,2.096395847279722283e-05
2.467999999999999972e+00,1.442891597253604611e-03,2.097677662328300055e-05
2.468999999999999861e+00,1.427252348140994279e-03,2.099224368534852644e-05
2.470000000000000195e+00,1.412940298202749285e-03,2.101032977545265647e-05
2.471000000000000085e+00,1.400004302217728756e-03,2.103100293539175280e-05
2.471999999999999975e+00,1.388489803358104128e-03,2.105422744679006890e-05
2.472999999999999865e+00,1.378438209353101320e-03,2.107996565097880871e-05
2.474000000000000199e+00,1.369886283307340758e-03,2.110817632488619537e-05
2.475000000000000089e+00,1.362865572181589649e-03,2.113881644268134831e-05
2.475999999999999979e+00,1.357401888868048660e-03,2.117183963496202940e-05
2.476999999999999869e+00,1.353514870130596371e-03,2.120719788705302560e-05
2.478000000000000203e+00,1.351217624655835130e-03,2.124484009628339017e-05
2.479000000000000092e+00,1.350516488234308190e-03,2.128471368777801236e-05
2.479999999999999982e+00,1.351410893941854072e-03,2.132676324223970265e-05
2.480999999999999872e+00,1.353893365469037305e-03,2.137093205790273166e-05
2.482000000000000206e+00,1.357949631722787584e-03,2.141716085598226651e-05
2.483000000000000096e+00,1.363558859961366831e-03,2.146538926438102543e-05
2.483999999999999986e+00,1.370693996629729567e-03,2.151555459104064277e-05
2.484999999999999876e+00,1.379322203152550004e-03,2.156759325649067102e-05
2.486000000000000210e+00,1.389405369044977977e-03,2.162143962688285625e-05
2.487000000000000099e+00,1.400900684217174516e-03,2.167702737582797982e-05
2.487999999999999989e+00,1.413761250338099783e-03,2.173428838450865833e-05
2.488999999999999879e+00,1.427936711935276666e-03,2.179315404061214068e-05
2.490000000000000213e+00,1.443373889401212582e-03,2.185355419655074394e-05
2.491000000000000103e+00,1.460017397380998201e-03,2.191541840092740546e-05
2.491999999999999993e+00,1.477810235768128736e-03,2.197867490221374110e-05
2.492999999999999883e+00,1.496694341376368165e-03,2.204325183671466851e-05
2.494000000000000217e+00,1.516611094086157008e-03,2.210907629060383027e-05
2.495000000000000107e+00,1.537501770737628379e-03,2.217607540239538278e-05
2.495999999999999996e+00,1.559307945814678107e-03,2.224417546895889121e-05
2.496999999999999886e+00,1.581971836419979660e-03,2.231330302025646446e-05
2.498000000000000220e+00,1.605436595303467995e-03,2.238338396346004839e-05
2.499000000000000110e+00,1.629646551851531922e-03,2.245434457364342413e-05
2.500000000000000000e+00,1.654547407245675903e-03,2.252611069376212713e-05
2.500999999999999890e+00,1.680086385089435939e-03,2.259860869628473111e-05
2.502000000000000224e+00,1.706212345311457516e-03,2.267176471085277035e-05
2.503000000000000114e+00,1.732875862357368280e-03,2.274550550491147925e-05
2.504000000000000004e+00,1.760029275926692930e-03,2.281975774114624992e-05
2.504999999999999893e+00,1.787626714590061661e-03,2.289444887123794390e-05
2.506000000000000227e+00,1.815624100668571843e-03,2.296950642120844163e-05
2.507000000000000117e+00,1.843979135645240413e-03,2.304485877230474822e-05
2.508000000000000007e+00,1.872651273751185048e-03,2.312043449955347892e-05
2.508999999999999897e+00,1.901601682064374323e-03,2.319616315302446951e-05
2.510000000000000231e+00,1.930793194587464290e-03,2.327197461283053861e-05
2.511000000000000121e+00,1.960190257455480655e-03,2.334779978873866352e-05
2.512000000000000011e+00,1.989758872102698542e-03,2.342357002807269299e-05
2.512999999999999901e+00,2.019466532857856073e-03,2.349921780713323674e-05
2.514000000000000234e+00,2.049282165660460103e-03,2.357467611948335266e-05
2.515000000000000124e+00,2.079176063195809117e-03,2.364987914580270642e-05
2.516000000000000014e+00,2.109119823263661247e-03,2.372476165445282749e-05
2.516999999999999904e+00,2.139086284946298006e-03,2.379925965968887201e-05
2.518000000000000238e+00,2.169049469246821238e-03,2.387330988325695691e-05
2.519000000000000128e+00,2.198984518539213052e-03,2.394685030612263952e-05
2.520000000000000018e+00,2.228867641159114777e-03,2.401981965285896394e-05
2.520999999999999908e+00,2.258676055069142648e-03,2.409215797287567190e-05
2.522000000000000242e+00,2.288387937273989991e-03,2.416380612159054996e-05
2.523000000000000131e+00,2.317982372410476270e-03,2.423470629831260344e-05
2.524000000000000021e+00,2.347439307246803730e-03,2.430480154022771451e-05
2.524999999999999911e+00,2.376739504201093745e-03,2.437403627251026470e-05
2.526000000000000245e+00,2.405864500913812778e-03,2.444235581079595810e-05
2.527000000000000135e+00,2.434796568682883692e-03,2.450970686292679873e-05
2.528000000000000025e+00,2.463518676851974253e-03,2.457603704975868389e-05
2.528999999999999915e+00,2.492014455793793194e-03,2.464129540107114105e-05
2.530000000000000249e+00,2.520268165746788244e-03,2.470543189901873766e-05
2.531000000000000139e+00,2.548264664002012399e-03,2.476839795576447624e-05
2.532000000000000028e+00,2.575989377844811311e-03,2.483014595538944163e-05
2.532999999999999918e+00,2.603428275554777859e-03,2.489062969832694637e-05
2.534000000000000252e+00,2.630567842991665944e-03,2.494980396575636257e-05
2.535000000000000142e+00,2.657395057912093853e-03,2.500762499099365042e-05
2.536000000000000032e+00,2.683897369889441751e-03,2.506404998527205134e-05
2.536999999999999922e+00,2.710062677593101915e-03,2.511903761607653499e-05
2.538000000000000256e+00,2.735879311531009845e-03,2.517254757794694988e-05
2.539000000000000146e+00,2.761336014055096148e-03,2.522454100104441633e-05
2.540000000000000036e+00,2.786421924628025050e-03,2.527498002252329357e-05
2.540999999999999925e+00,2.811126562096979368e-03,2.532382822363644034e-05
2.542000000000000259e+00,2.835439812184234725e-03,2.537105020539974170e-05
2.543000000000000149e+00,2.859351911741911997e-03,2.541661200950429519e-05
2.544000000000000039e+00,2.882853438189220043e-03,2.546048070178614291e-05
2.544999999999999929e+00,2.905935295520802389e-03,2.550262479072810013e-05
2.546000000000000263e+00,2.928588705436243472e-03,2.554301380288214241e-05
2.547000000000000153e+00,2.950805194818337598e-03,2.558161874038548364e-05
2.548000000000000043e+00,2.972576588365617722e-03,2.561841162135982121e-05
2.548999999999999932e+00,2.993894997450776037e-03,2.565336587749382919e-05
2.550000000000000266e+00,3.014752814011719892e-03,2.568645593525392478e-05
2.551000000000000156e+00,3.035142700426650061e-03,2.571765768886466743e-05
2.552000000000000046e+00,3.055057584509397392e-03,2.574694805871857403e-05
2.552999999999999936e+00,3.074490650525111678e-03,2.577430537781544984e-05
2.554000000000000270e+00,3.093435335127146801e-03,2.579970899575813112e-05
2.555000000000000160e+00,3.111885319093311234e-03,2.582313972075487345e-05
2.556000000000000050e+00,3.129834524198059267e-03,2.584457933612817500e-05
2.556999999999999940e+00,3.147277105718084000e-03,2.586401105946839273e-05
2.558000000000000274e+00,3.164207449976789814e-03,2.588141910835950655e-05
2.559000000000000163e+00,3.180620167502132712e-03,2.589678912961011764e-05
2.560000000000000053e+00,3.196510091213348569e-03,2.591010776373472464e-05
2.560999999999999943e+00,3.211872270107567987e-03,2.592136309254185721e-05
2.561999999999999833e+00,3.226701968042719124e-03,2.593054416776838930e-05
2.563000000000000167e+00,3.240994657894643357e-03,2.593764147543527949e-05
2.564000000000000057e+00,3.254746020824837282e-03,2.594264647683336273e-05
2.564999999999999947e+00,3.267951940862602513e-03,2.594555206249201708e-05
2.565999999999999837e+00,3.280608504573143645e-03,2.594635208857448076e-05
2.567000000000000171e+00,3.292711995982177189e-03,2.594504185481742595e-05
2.568000000000000060e+00,3.304258896674420933e-03,2.594161761813751845e-05
2.568999999999999950e+00,3.315245881058372611e-03,2.593607705927064699e-05
2.569999999999999840e+00,3.325669816747468983e-03,2.592841881073712116e-05
2.571000000000000174e+00,3.335527760040048282e-03,2.591864295578570054e-05
2.572000000000000064e+00,3.344816956670387462e-03,2.590675050812491143e-05
2.572999999999999954e+00,3.353534837519757134e-03,2.589274392309656139e-05
2.573999999999999844e+00,3.361679019588710658e-03,2.587662659379710283e-05
2.575000000000000178e+00,3.369247301959717340e-03,2.585840335502299529e-05
2.576000000000000068e+00,3.376237667011379104e-03,2.583807997127078148e-05
2.576999999999999957e+00,3.382648276527876804e-03,2.581566364980298530e-05
2.577999999999999847e+00,3.388477473107287270e-03,2.579116252106073435e-05
2.579000000000000181e+00,3.393723776439169001e-03,2.576458617354065130e-05
2.580000000000000071e+00,3.398385884950329457e-03,2.573594510417040744e-05
2.580999999999999961e+00,3.402462672222569037e-03,2.570525125701747247e-05
2.581999999999999851e+00,3.405953188772424967e-03,2.567251749044563417e-05
2.583000000000000185e+00,3.408856658577145548e-03,2.563775812707547638e-05
2.584000000000000075e+00,3.411172481057862024e-03,2.560098838497597802e-05
2.584999999999999964e+00,3.412900227757274373e-03,2.556222493712294764e-05
2.585999999999999854e+00,3.414039644432432987e-03,2.552148535522824897e-05
2.587000000000000188e+00,3.414590647781138525e-03,2.547878868655316137e-05
2.588000000000000078e+00,3.414553327762079489e-03,2.543415486089385406e-05
2.588999999999999968e+00,3.413927944444465970e-03,2.538760527647900212e-05
2.589999999999999858e+00,3.412714930338292801e-03,2.533916222807142964e-05
2.591000000000000192e+00,3.410914887409690135e-03,2.528884948502046587e-05
2.592000000000000082e+00,3.408528589674532806e-03,2.523669168231418086e-05
2.592999999999999972e+00,3.405556980190746399e-03,2.518271493711667685e-05
2.593999999999999861e+00,3.402001173705414185e-03,2.512694624732475125e-05
2.595000000000000195e+00,3.397862453870000802e-03,2.506941408677782328e-05
2.596000000000000085e+00,3.393142276024070387e-03,2.501014779605018480e-05
2.596999999999999975e+00,3.387842264397242231e-03,2.494917821694788375e-05
2.597999999999999865e+00,3.381964215130079440e-03,2.488653704470176827e-05
2.599000000000000199e+00,3.375510093672628217e-03,2.482225745164588575e-05
2.600000000000000089e+00,3.368482037839703493e-03,2.475637345835474408e-05
2.600999999999999979e+00,3.360882355228692314e-03,2.468892058979260356e-05
2.601999999999999869e+00,3.352713526497966973e-03,2.461993522755474427e-05
2.603000000000000203e+00,3.343978203025931625e-03,2.454945523942636093e-05
2.604000000000000092e+00,3.334679210344306758e-03,2.447751931796461080e-05
2.604999999999999982e+00,3.324819545849199299e-03,2.440416764673224284e-05
2.605999999999999872e+00,3.314402382381214946e-03,2.432944124324388127e-05
2.607000000000000206e+00,3.303431066157738478e-03,2.425338261802199575e-05
2.608000000000000096e+00,3.291909120645107600e-03,2.417603508663498658e-05
2.608999999999999986e+00,3.279840244569722126e-03,2.409744344912962341e-05
2.609999999999999876e+00,3.267228315923638438e-03,2.401765331601776407e-05
2.611000000000000210e+00,3.254077390288465793e-03,2.393671177437791436e-05
2.612000000000000099e+00,3.240391705165858883e-03,2.385466668510227820e-05
2.612999999999999989e+00,3.226175678452787837e-03,2.377156737870471829e-05
2.613999999999999879e+00,3.211433913023461605e-03,2.368746395877571078e-05
2.615000000000000213e+00,3.196171195483600916e-03,2.360240797196855059e-05
2.616000000000000103e+00,3.180392501031902366e-03,2.351645172029410790e-05
2.616999999999999993e+00,3.164102992580418699e-03,2.342964893757988983e-05
2.617999999999999883e+00,3.147308025976981987e-03,2.334205407214806299e-05
2.619000000000000217e+00,3.130013149467800182e-03,2.325372299311059677e-05
2.620000000000000107e+00,3.112224109373316634e-03,2.316471225723136133e-05
2.620999999999999996e+00,3.093946849838663180e-03,2.307507978816220374e-05
2.621999999999999886e+00,3.075187518953909852e-03,2.298488418342141060e-05
2.623000000000000220e+00,3.055952469092420958e-03,2.289418537777016631e-05
2.624000000000000110e+00,3.036248263549793606e-03,2.280304391430258885e-05
2.625000000000000000e+00,3.016081677342059494e-03,2.271152164474039012e-05
2.625999999999999890e+00,2.995459704463551524e-03,2.261968100271638483e-05
2.627000000000000224e+00,2.974389559302121136e-03,2.252758566198329902e-05
2.628000000000000114e+00,2.952878684582136565e-03,2.243529981526994264e-05
2.629000000000000004e+00,2.930934753571280520e-03,2.234288884123480310e-05
2.629999999999999893e+00,2.908565678771405944e-03,2.225041856622065657e-05
2.631000000000000227e+00,2.885779614863922139e-03,2.215795594756781006e-05
2.632000000000000117e+00,2.862584968311232027e-03,2.206556834057047420e-05
2.633000000000000007e+00,2.838990401346302549e-03,2.197332411161674425e-05
2.633999999999999897e+00,2.815004842591166401e-03,2.188129194526523052e-05
2.635000000000000231e+00,2.790637492040145065e-03,2.178954148572588771e-05
2.636000000000000121e+00,2.765897832983402974e-03,2.169814256104605864e-05
2.637000000000000011e+00,2.740795638204931040e-03,2.160716584887315309e-05
2.637999999999999901e+00,2.715340983160825002e-03,2.151668214423376393e-05
2.639000000000000234e+00,2.689544253761191189e-03,2.142676294707400521e-05
2.640000000000000124e+00,2.663416161144241227e-03,2.133747976929084659e-05
2.641000000000000014e+00,2.636967750953486071e-03,2.124890470156727657e-05
2.641999999999999904e+00,2.610210419913546170e-03,2.116110970026098670e-05
2.643000000000000238e+00,2.583155927126695901e-03,2.107416717302506879e-05
2.644000000000000128e+00,2.555816412646522238e-03,2.098814925182776453e-05
2.645000000000000018e+00,2.528204410920629162e-03,2.090312832937663191e-05
2.645999999999999908e+00,2.500332871674863875e-03,2.081917638797071889e-05
2.647000000000000242e+00,2.472215175728596000e-03,2.073636550624181204e-05
2.648000000000000131e+00,2.443865158610696985e-03,2.065476716086579419e-05
2.649000000000000021e+00,2.415297129239538185e-03,2.057445274271979928e-05
2.649999999999999911e+00,2.386525896370934527e-03,2.049549288463677367e-05
2.651000000000000245e+00,2.357566790326904357e-03,2.041795789228517327e-05
2.652000000000000135e+00,2.328435692818217953e-03,2.034191711801571379e-05
2.653000000000000025e+00,2.299149062256577395e-03,2.026743941134847110e-05
2.653999999999999915e+00,2.269723967088200286e-03,2.019459244763034919e-05
2.655000000000000249e+00,2.240178114822693675e-03,2.012344313914449302e-05
2.656000000000000139e+00,2.210529889486721831e-03,2.005405703917369903e-05
2.657000000000000028e+00,2.180798384667196384e-03,1.998649869647655802e-05
2.657999999999999918e+00,2.151003445026719758e-03,1.992083109566530262e-05
2.659000000000000252e+00,2.121165703725458925e-03,1.985711598406480010e-05
2.660000000000000142e+00,2.091306628181447205e-03,1.979541328616782046e-05
2.661000000000000032e+00,2.061448561716305427e-03,1.973578143035957795e-05
2.661999999999999922e+00,2.031614773494218491e-03,1.967827684081366744e-05
2.663000000000000256e+00,2.001829504134988204e-03,1.962295419415193787e-05
2.664000000000000146e+00,1.972118019275270317e-03,1.956986592021269216e-05
2.665000000000000036e+00,1.942506658417652958e-03,1.951906244905431394e-05
2.665999999999999925e+00,1.913022891124940665e-03,1.947059178676472171e-05
2.667000000000000259e+00,1.883695367741471506e-03,1.942449970725621477e-05
2.668000000000000149e+00,1.854553976293733678e-03,1.938082933615627558e-05
2.669000000000000039e+00,1.825629892724675704e-03,1.933962130859454099e-05
2.669999999999999929e+00,1.796955635714773828e-03,1.930091346475983500e-05
2.671000000000000263e+00,1.768565112809570650e-03,1.926474096339485543e-05
2.672000000000000153e+00,1.740493668621144420e-03,1.923113598686303877e-05
2.673000000000000043e+00,1.712778121569515175e-03,1.920012784077277396e-05
2.673999999999999932e+00,1.685456799124503439e-03,1.917174269966995961e-05
2.675000000000000266e+00,1.658569557803996498e-03,1.914600370667398480e-05
2.676000000000000156e+00,1.632157796896967217e-03,1.912293079819321883e-05
2.677000000000000046e+00,1.606264451605605168e-03,1.910254070342532617e-05
2.677999999999999936e+00,1.580933974032958751e-03,1.908484686685993175e-05
2.679000000000000270e+00,1.556212287190918793e-03,1.906985943528491189e-05
2.680000000000000160e+00,1.532146719423799468e-03,1.905758521992586136e-05
2.681000000000000050e+00,1.508785904452066744e-03,1.904802764132978147e-05
2.681999999999999940e+00,1.486179653862992845e-03,1.904118678846633298e-05
2.683000000000000274e+00,1.464378787469280008e-03,1.903705934268105549e-05
2.684000000000000163e+00,1.443434928120682472e-03,1.903563866175853565e-05
2.685000000000000053e+00,1.423400247807611683e-03,1.903691466938464143e-05
2.685999999999999943e+00,1.404327172441868863e-03,1.904087406378234137e-05
2.687000000000000277e+00,1.386268034027256018e-03,1.904750012532181120e-05
2.688000000000000167e+00,1.369274679905523127e-03,1.905677299256062113e-05
2.689000000000000057e+00,1.353398031634908466e-03,1.906866946852123597e-05
2.689999999999999947e+00,1.338687606044918540e-03,1.908316336174743549e-05
2.690999999999999837e+00,1.325190996051002490e-03,1.910022523443588607e-05
2.692000000000000171e+00,1.312953328093003670e-03,1.911982281107723854e-05
2.693000000000000060e+00,1.302016699414767446e-03,1.914192068033419188e-05
2.693999999999999950e+00,1.292419616140440047e-03,1.916648079858491459e-05
2.694999999999999840e+00,1.284196440305922400e-03,1.919346213792294181e-05
2.696000000000000174e+00,1.277376869349484533e-03,1.922282125498993356e-05
2.697000000000000064e+00,1.271985459053257862e-03,1.925451189325736492e-05
2.697999999999999954e+00,1.268041212891064936e-03,1.928848561550375768e-05
2.698999999999999844e+00,1.265557247925102593e-03,1.932469135867483795e-05
2.700000000000000178e+00,1.264540555524007416e-03,1.936307613946261816e-05
2.701000000000000068e+00,1.264991862359493959e-03,1.940358453796197971e-05
2.701999999999999957e+00,1.266905601562921249e-03,1.944615947462528438e-05
2.702999999999999847e+00,1.270269991970850382e-03,1.949074165574458137e-05
2.704000000000000181e+00,1.275067225434934996e-03,1.953727039896583492e-05
2.705000000000000071e+00,1.281273751984452012e-03,1.958568300139609125e-05
2.705999999999999961e+00,1.288860653811226258e-03,1.963591565405280122e-05
2.706999999999999851e+00,1.297794091895124440e-03,1.968790274469015461e-05
2.708000000000000185e+00,1.308035810206910170e-03,1.974157782416343843e-05
2.709000000000000075e+00,1.319543679529239363e-03,1.979687284741291290e-05
2.709999999999999964e+00,1.332272263542624152e-03,1.985371920067045828e-05
2.710999999999999854e+00,1.346173390915281036e-03,1.991204687562823163e-05
2.712000000000000188e+00,1.361196718161789432e-03,1.997178555979504860e-05
2.713000000000000078e+00,1.377290271735303294e-03,2.003286373651159841e-05
2.713999999999999968e+00,1.394400957167719066e-03,2.009520982326508241e-05
2.714999999999999858e+00,1.412475029801391448e-03,2.015875122734086831e-05
2.716000000000000192e+00,1.431458519350648027e-03,2.022341552803005421e-05
2.717000000000000082e+00,1.451297608181578063e-03,2.028912946210815996e-05
2.717999999999999972e+00,1.471938959000863856e-03,2.035582017120657228e-05
2.718999999999999861e+00,1.493329996424754610e-03,2.042341410009332429e-05
2.720000000000000195e+00,1.515419139855005886e-03,2.049183830411191261e-05
2.721000000000000085e+00,1.538155995374292789e-03,2.056101929578139505e-05
2.721999999999999975e+00,1.561491505422845207e-03,2.063088438119544364e-05
2.722999999999999865e+00,1.585378064953114853e-03,2.070136045505131234e-05
2.724000000000000199e+00,1.609769602854494667e-03,2.077237540049877627e-05
2.725000000000000089e+00,1.634621638713712076e-03,2.084385678786764684e-05
2.725999999999999979e+00,1.659891312430820942e-03,2.091573332750558444e-05
2.726999999999999869e+00,1.685537396911649787e-03,2.098793353403337493e-05
2.728000000000000203e+00,1.711520290472597159e-03,2.106038722147498570e-05
2.729000000000000092e+00,1.737801999186070661e-03,2.113302407839971764e-05
2.729999999999999982e+00,1.764346104462521936e-03,2.120577520990621733e-05
2.730999999999999872e+00,1.791117725760584716e-03,2.127857169073141833e-05
2.732000000000000206e+00,1.818083472867020565e-03,2.135134614960266695e-05
2.733000000000000096e+00,1.845211397555923975e-03,2.142403122627359818e-05
2.733999999999999986e+00,1.872470937707114208e-03,2.149656121362474181e-05
2.734999999999999876e+00,1.899832863657806899e-03,2.156887047280882827e-05
2.736000000000000210e+00,1.927269219171766574e-03,2.164089512157395224e-05
2.737000000000000099e+00,1.954753266819800241e-03,2.171257138255982866e-05
2.737999999999999989e+00,1.982259429216572111e-03,2.178383731059357247e-05
2.738999999999999879e+00,2.009763235887064570e-03,2.185463112225233701e-05
2.740000000000000213e+00,2.037241266956621704e-03,2.192489294276751344e-05
2.741000000000000103e+00,2.064671103392110973e-03,2.199456304673467685e-05
2.741999999999999993e+00,2.092031274195390190e-03,2.206358369079014102e-05
2.742999999999999883e+00,2.119301210753067859e-03,2.213189731292904036e-05
2.744000000000000217e+00,2.146461198327211106e-03,2.219944839501762751e-05
2.745000000000000107e+00,2.173492334962282696e-03,2.226618159732614538e-05
2.745999999999999996e+00,2.200376487374999714e-03,2.233204367756579149e-05
2.746999999999999886e+00,2.227096254389957907e-03,2.239698158604973687e-05
2.748000000000000220e+00,2.253634927264082811e-03,2.246094440266458320e-05
2.749000000000000110e+00,2.279976457509272185e-03,2.252388139885651982e-05
2.750000000000000000e+00,2.306105421341572009e-03,2.258574401842465725e-05
2.750999999999999890e+00,2.332006991619363628e-03,2.264648389188359686e-05
2.752000000000000224e+00,2.357666906122205929e-03,2.270605486201107169e-05
2.753000000000000114e+00,2.383071443278252707e-03,2.276441094343359669e-05
2.754000000000000004e+00,2.408207393902467817e-03,2.282150839430171113e-05
2.754999999999999893e+00,2.433062040328363637e-03,2.287730363394216180e-05
2.756000000000000227e+00,2.457623131293248334e-03,2.293175534086058608e-05
2.757000000000000117e+00,2.481878864046711212e-03,2.298482235138300629e-05
2.758000000000000007e+00,2.505817862030081025e-03,2.303646578553277471e-05
2.758999999999999897e+00,2.529429159721091960e-03,2.308664688898875850e-05
2.760000000000000231e+00,2.552702182680862200e-03,2.313532922943899373e-05
2.761000000000000121e+00,2.575626734768754218e-03,2.318247648937726436e-05
2.762000000000000011e+00,2.598192980370063812e-03,2.322805468964066254e-05
2.762999999999999901e+00,2.620391433718707776e-03,2.327202993031593996e-05
2.764000000000000234e+00,2.642212942975259195e-03,2.331437065002639860e-05
2.765000000000000124e+00,2.663648681311847014e-03,2.335504536811501886e-05
2.766000000000000014e+00,2.684690132616856292e-03,2.339402498349034702e-05
2.766999999999999904e+00,2.705329084200431590e-03,2.343128044763897490e-05
2.768000000000000238e+00,2.725557613968524438e-03,2.346678507592984535e-05
2.769000000000000128e+00,2.745368084495575234e-03,2.350051220680758255e-05
2.770000000000000018e+00,2.764753131350240582e-03,2.353243757202900973e-05
2.770999999999999908e+00,2.783705658380943981e-03,2.356253692730345288e-05
2.772000000000000242e+00,2.802218827165900861e-03,2.359078842403006192e-05
2.773000000000000131e+00,2.820286053356183594e-03,2.361717019766628120e-05
2.774000000000000021e+00,2.837900996991316732e-03,2.364166280351935742e-05
2.774999999999999911e+00,2.855057559778577045e-03,2.366424676116680710e-05
2.776000000000000245e+00,2.871749876222314153e-03,2.368490501477429886e-05
2.777000000000000135e+00,2.887972311680764032e-03,2.370362045495764806e-05
2.778000000000000025e+00,2.903719454190288596e-03,2.372037841159233402e-05
2.778999999999999915e+00,2.918986113222952431e-03,2.373516414898591348e-05
2.780000000000000249e+00,2.933767312142314052e-03,2.374796535650898591e-05
2.781000000000000139e+00,2.948058287512250047e-03,2.375876964601764504e-05
2.782000000000000028e+00,2.961854482062863027e-03,2.376756708424371394e-05
2.782999999999999918e+00,2.975151544597853890e-03,2.377434761955866355e-05
2.784000000000000252e+00,2.987945323392415808e-03,2.377910365408260839e-05
2.785000000000000142e+00,3.000231866542392434e-03,2.378182747175037559e-05
2.786000000000000032e+00,3.012007415719005800e-03,2.378251383376906889e-05
2.786999999999999922e+00,3.023268406975927747e-03,2.378115734473107044e-05
2.788000000000000256e+00,3.034011464825085626e-03,2.377775509854096518e-05
2.789000000000000146e+00,3.044233403357854417e-03,2.377230403906680989e-05
2.790000000000000036e+00,3.053931220740408337e-03,2.376480357246332927e-05
2.790999999999999925e+00,3.063102100583948127e-03,2.375525295174689197e-05
2.792000000000000259e+00,3.071743406635556433e-03,2.374365391357473323e-05
2.793000000000000149e+00,3.079852684503461835e-03,2.373000800811558194e-05
2.794000000000000039e+00,3.087427656545650972e-03,2.371431929961071830e-05
2.794999999999999929e+00,3.094466223843233155e-03,2.369659163900750482e-05
2.796000000000000263e+00,3.100966461266702490e-03,2.367683139452773477e-05
2.797000000000000153e+00,3.106926619718668181e-03,2.365504471909055524e-05
2.798000000000000043e+00,3.112345121373174834e-03,2.363124027997278272e-05
2.798999999999999932e+00,3.117220562045405850e-03,2.360542653697741492e-05
2.800000000000000266e+00,3.121551706644655304e-03,2.357761447787770412e-05
2.801000000000000156e+00,3.125337491770581455e-03,2.354781483911815287e-05
2.802000000000000046e+00,3.128577021223963566e-03,2.351604089331154024e-05
2.802999999999999936e+00,3.131269568754405444e-03,2.348230568174229500e-05
2.804000000000000270e+00,3.133414573796907722e-03,2.344662477884114945e-05
2.805000000000000160e+00,3.135011644315025860e-03,2.340901351498279575e-05
2.806000000000000050e+00,3.136060552633716976e-03,2.336948975830654117e-05
2.806999999999999940e+00,3.136561238430777242e-03,2.332807112936688987e-05
2.808000000000000274e+00,3.136513804669798303e-03,2.328477781035975946e-05
2.809000000000000163e+00,3.135918520817007702e-03,2.323962971650265903e-05
2.810000000000000053e+00,3.134775818853789697e-03,2.319264931162155397e-05
2.810999999999999943e+00,3.133086296555816132e-03,2.314385878821219661e-05
2.812000000000000277e+00,3.130850713562422383e-03,2.309328292824824031e-05
2.813000000000000167e+00,3.128069994880907072e-03,2.304094623784258330e-05
2.814000000000000057e+00,3.124745227152271338e-03,2.298687577630231484e-05
2.814999999999999947e+00,3.120877662204677577e-03,2.293109831701385011e-05
2.815999999999999837e+00,3.116468713290882799e-03,2.287364322469134399e-05
2.817000000000000171e+00,3.111519958790334977e-03,2.281453959708517956e-05
2.818000000000000060e+00,3.106033138737104068e-03,2.275381910162533678e-05
2.818999999999999950e+00,3.100010158653991686e-03,2.269151311140289138e-05
2.819999999999999840e+00,3.093453086085384395e-03,2.262765557772107185e-05
2.821000000000000174e+00,3.086364154540925924e-03,2.256228016948208490e-05
2.822000000000000064e+00,3.078745760192329144e-03,2.249542314300566115e-05
2.822999999999999954e+00,3.070600466078363990e-03,2.242712045161147788e-05
2.823999999999999844e+00,3.061930998875994972e-03,2.235741062712055579e-05
2.825000000000000178e+00,3.052740253152914397e-03,2.228633192205929563e-05
2.826000000000000068e+00,3.043031288421291485e-03,2.221392515680174911e-05
2.826999999999999957e+00,3.032807333638489443e-03,2.214023084372462692e-05
2.827999999999999847e+00,3.022071784293654199e-03,2.206529207386412759e-05
2.829000000000000181e+00,3.010828207136946166e-03,2.198915163329727689e-05
2.830000000000000071e+00,2.999080337486557252e-03,2.191185487145315129e-05
2.830999999999999961e+00,2.986832084193810806e-03,2.183344682453786217e-05
2.831999999999999851e+00,2.974087527211134382e-03,2.175397507832710212e-05
2.833000000000000185e+00,2.960850922696873014e-03,2.167348690954899672e-05
2.834000000000000075e+00,2.947126700922805039e-03,2.159203212250378000e-05
2.834999999999999964e+00,2.932919471730103308e-03,2.150966017913526665e-05
2.835999999999999854e+00,2.918234022531991916e-03,2.142642306641080334e-05
2.837000000000000188e+00,2.903075324194391571e-03,2.134237242415522887e-05
2.838000000000000078e+00,2.887448529458718979e-03,2.125756237985731973e-05
2.838999999999999968e+00,2.871358979020562172e-03,2.117204671971613890e-05
2.839999999999999858e+00,2.854812200366202337e-03,2.108588168360330911e-05
2.841000000000000192e+00,2.837813914408329231e-03,2.099912312041391901e-05
2.842000000000000082e+00,2.820370034712040962e-03,2.091182929938652731e-05
2.842999999999999972e+00,2.802486674523543657e-03,2.082405809689180187e-05
2.843999999999999861e+00,2.784170146476257213e-03,2.073586975814289843e-05
2.845000000000000195e+00,2.765426970204824982e-03,2.064732409287954484e-05
2.846000000000000085e+00,2.746263872718513431e-03,2.055848323706443702e-05
2.846999999999999975e+00,2.726687796599762056e-03,2.046940884894552336e-05
2.847999999999999865e+00,2.706705900915965315e-03,2.038016484337636021e-05
2.849000000000000199e+00,2.686325570198907445e-03,2.029081463460493835e-05
2.850000000000000089e+00,2.665554416187286557e-03,2.020142379785579219e-05
2.850999999999999979e+00,2.644400287555657113e-03,2.011205734304225768e-05
2.851999999999999869e+00,2.622871272539783419e-03,2.002278240300920447e-05
2.853000000000000203e+00,2.600975709664497034e-03,1.993366546818143862e-05
2.854000000000000092e+00,2.578722191271294682e-03,1.984477501821112883e-05
2.854999999999999982e+00,2.556119575332332482e-03,1.975617884034450286e-05
2.855999999999999872e+00,2.533176990256375861e-03,1.966794660813089694e-05
2.857000000000000206e+00,2.509903847843719671e-03,1.958014721160958695e-05
2.858000000000000096e+00,2.486309849330858596e-03,1.949285130013464278e-05
2.858999999999999986e+00,2.462404999915935710e-03,1.940612865849270719e-05
2.859999999999999876e+00,2.438199616333840136e-03,1.932005067441465429e-05
2.861000000000000210e+00,2.413704342829845698e-03,1.923468775261416949e-05
2.862000000000000099e+00,2.388930160515259551e-03,1.915011176590748743e-05
2.862999999999999989e+00,2.363888405291510175e-03,1.906639347434267050e-05
2.863999999999999879e+00,2.338590779099011634e-03,1.898360492539695585e-05
2.865000000000000213e+00,2.313049369883123877e-03,1.890181694367808478e-05
2.866000000000000103e+00,2.287276665151028419e-03,1.882110143137591735e-05
2.866999999999999993e+00,2.261285574333900782e-03,1.874152888342071354e-05
2.867999999999999883e+00,2.235089444789523788e-03,1.866317068361376849e-05
2.869000000000000217e+00,2.208702086791279346e-03,1.858609670078952122e-05
2.870000000000000107e+00,2.182137792414450255e-03,1.851037744200043872e-05
2.870999999999999996e+00,2.155411363465203553e-03,1.843608168351378151e-05
2.871999999999999886e+00,2.128538133444862930e-03,1.836327861036203218e-05
2.873000000000000220e+00,2.101533998778448882e-03,1.829203552140396774e-05
2.874000000000000110e+00,2.074415444166119275e-03,1.822241988163264957e-05
2.875000000000000000e+00,2.047199577255862882e-03,1.815449703450771455e-05
2.875999999999999890e+00,2.019904157624901296e-03,1.808833219882387952e-05
2.877000000000000224e+00,1.992547635145401012e-03,1.802398831665376978e-05
2.878000000000000114e+00,1.965149182785384287e-03,1.796152792363089689e-05
2.879000000000000004e+00,1.937728738677116543e-03,1.790101106143628931e-05
2.879999999999999893e+00,1.910307042626858401e-03,1.784249709607751654e-05
2.881000000000000227e+00,1.882905681783033280e-03,1.778604267221825270e-05
2.882000000000000117e+00,1.855547130525922244e-03,1.773170346564139385e-05
2.883000000000000007e+00,1.828254799189954526e-03,1.767953224354696650e-05
2.883999999999999897e+00,1.801053076712839582e-03,1.762958050128241947e-05
2.885000000000000231e+00,1.773967381447261139e-03,1.758189663663814640e-05
2.886000000000000121e+00,1.747024205168101274e-03,1.753652749343387085e-05
2.887000000000000011e+00,1.720251164199446039e-03,1.749351661820383364e-05
2.887999999999999901e+00,1.693677042657371111e-03,1.745290575848171117e-05
2.889000000000000234e+00,1.667331841238805590e-03,1.741473319632684294e-05
2.890000000000000124e+00,1.641246816329826504e-03,1.737903514618327694e-05
2.891000000000000014e+00,1.615454522290248052e-03,1.734584420400495076e-05
2.891999999999999904e+00,1.589988841662241283e-03,1.731519064491808142e-05
2.893000000000000238e+00,1.564885015335125331e-03,1.728710101952410464e-05
2.894000000000000128e+00,1.540179657054421966e-03,1.726159937405807225e-05
2.895000000000000018e+00,1.515910763583455884e-03,1.723870593130970514e-05
2.895999999999999908e+00,1.492117704596612445e-03,1.721843818665550228e-05
2.897000000000000242e+00,1.468841202909579790e-03,1.720080976082673249e-05
2.898000000000000131e+00,1.446123288815033417e-03,1.718583145194282699e-05
2.899000000000000021e+00,1.424007237990363231e-03,1.717351014754180086e-05
2.899999999999999911e+00,1.402537477097000503e-03,1.716384976121080732e-05
2.901000000000000245e+00,1.381759466022177210e-03,1.715685033725877339e-05
2.902000000000000135e+00,1.361719540965520376e-03,1.715250887591759143e-05
2.903000000000000025e+00,1.342464727284451223e-03,1.715081855281265583e-05
2.903999999999999915e+00,1.324042507619258360e-03,1.715176947613301093e-05
2.905000000000000249e+00,1.306500554563998391e-03,1.715534802112011554e-05
2.906000000000000139e+00,1.289886415822016430e-03,1.716153750013468587e-05
2.907000000000000028e+00,1.274247162613510818e-03,1.717031764893409631e-05
2.907999999999999918e+00,1.259628992452630327e-03,1.718166515121819619e-05
2.909000000000000252e+00,1.246076800241757015e-03,1.719555327836292088e-05
2.910000000000000142e+00,1.233633713107788136e-03,1.721195234374681300e-05
2.911000000000000032e+00,1.222340606087701006e-03,1.723082945847446230e-05
2.911999999999999922e+00,1.212235599520598188e-03,1.725214887921628767e-05
2.913000000000000256e+00,1.203353558511723953e-03,1.727587189645433721e-05
2.914000000000000146e+00,1.195725599761407118e-03,1.730195706852552149e-05
2.915000000000000036e+00,1.189378628275487458e-03,1.733036025072297876e-05
2.915999999999999925e+00,1.184334911844310556e-03,1.736103472746739423e-05
2.917000000000000259e+00,1.180611714917006484e-03,1.739393137063179647e-05
2.918000000000000149e+00,1.178220999263272610e-03,1.742899864455584681e-05
2.919000000000000039e+00,1.177169208950372675e-03,1.746618289186602812e-05
2.919999999999999929e+00,1.177457143250059410e-03,1.750542824201565983e-05
2.921000000000000263e+00,1.179079927311700929e-03,1.754667700984106560e-05
2.922000000000000153e+00,1.182027078011776717e-03,1.758986948703156203e-05
2.923000000000000043e+00,1.186282666085247163e-03,1.763494446914309921e-05
2.923999999999999932e+00,1.191825564960496010e-03,1.768183892695792715e-05
2.925000000000000266e+00,1.198629779190902222e-03,1.773048864357317650e-05
2.926000000000000156e+00,1.206664838221966751e-03,1.778082778066211343e-05
2.927000000000000046e+00,1.215896242596122391e-03,1.783278962281101669e-05
2.927999999999999936e+00,1.226285946546756041e-03,1.788630602175696104e-05
2.929000000000000270e+00,1.237792862018230813e-03,1.794130825092001471e-05
2.930000000000000160e+00,1.250373369871144282e-03,1.799772634000948074e-05
2.931000000000000050e+00,1.263981824304463621e-03,1.805549003548593658e-05
2.931999999999999940e+00,1.278571040311961933e-03,1.811452801165837586e-05
2.933000000000000274e+00,1.294092753145438968e-03,1.817476894019558035e-05
2.934000000000000163e+00,1.310498044867540891e-03,1.823614059289730568e-05
2.935000000000000053e+00,1.327737730470872866e-03,1.829857099383930095e-05
2.935999999999999943e+00,1.345762703673892939e-03,1.836198740924384224e-05
2.937000000000000277e+00,1.364524237560076200e-03,1.842631761634622433e-05
2.938000000000000167e+00,1.383974244603247868e-03,1.849148877542878115e-05
2.939000000000000057e+00,1.404065492924217850e-03,1.855742877249917362e-05
2.939999999999999947e+00,1.424751786037709023e-03,1.862406500025666221e-05
2.941000000000000281e+00,1.445988103887679106e-03,1.869132580702534513e-05
2.942000000000000171e+00,1.467730714241425975e-03,1.875913914395052333e-05
2.943000000000000060e+00,1.489937251861697719e-03,1.882743409790257360e-05
2.943999999999999950e+00,1.512566775445911603e-03,1.889613946380376981e-05
2.944999999999999840e+00,1.535579799088624504e-03,1.896518535659605788e-05
2.946000000000000174e+00,1.558938308714787405e-03,1.903450166540670969e-05
2.947000000000000064e+00,1.582605759037116313e-03,1.910401975726614448e-05
2.947999999999999954e+00,1.606547061496635094e-03,1.917367083934654713e-05
2.948999999999999844e+00,1.630728557793698075e-03,1.924338774644999438e-05
2.950000000000000178e+00,1.655117989391248620e-03,1.931310320176512981e-05
2.951000000000000068e+00,1.679684456291320131e-03,1.938275168274914136e-05
2.951999999999999957e+00,1.704398375609413995e-03,1.945226761602481249e-05
2.952999999999999847e+00,1.729231432354835438e-03,1.952158729269286920e-05
2.954000000000000181e+00,1.754156532633518225e-03,1.959064695499262008e-05
2.955000000000000071e+00,1.779147750956657555e-03,1.965938480831085276e-05
2.955999999999999961e+00,1.804180281971151786e-03,1.972773904339819473e-05
2.956999999999999851e+00,1.829230387497672236e-03,1.979564992430152349e-05
2.958000000000000185e+00,1.854275349424510224e-03,1.986305769359848403e-05
2.959000000000000075e+00,1.879293418481779157e-03,1.992990476038094616e-05
2.959999999999999964e+00,1.904263769825232430e-03,1.999613352103413692e-05
2.960999999999999854e+00,1.929166454894288858e-03,2.006168858615292377e-05
2.962000000000000188e+00,1.953982360430668759e-03,2.012651457977112098e-05
2.963000000000000078e+00,1.978693164084230263e-03,2.019055838520636729e-05
2.963999999999999968e+00,2.003281297429920088e-03,2.025376685837014726e-05
2.964999999999999858e+00,2.027729905344437689e-03,2.031608920534370722e-05
2.966000000000000192e+00,2.052022813093400903e-03,2.037747460479894765e-05
2.967000000000000082e+00,2.076144489641426616e-03,2.043787462596039241e-05
2.967999999999999972e+00,2.100080018707953852e-03,2.049724076818002129e-05
2.968999999999999861e+00,2.123815065730560569e-03,2.055552696401502207e-05
2.970000000000000195e+00,2.147335852557245069e-03,2.061268709658155737e-05
2.971000000000000085e+00,2.170629127949106046e-03,2.066867750970589909e-05
2.971999999999999975e+00,2.193682145695885662e-03,2.072345445125544050e-05
2.972999999999999865e+00,2.216482638179077813e-03,2.077697669351989985e-05
2.974000000000000199e+00,2.239018797652658939e-03,2.082920287094526253e-05
2.975000000000000089e+00,2.261279252661736305e-03,2.088009413495507316e-05
2.975999999999999979e+00,2.283253051954455340e-03,2.092961151953593243e-05
2.976999999999999869e+00,2.304929643486451889e-03,2.097771861842204466e-05
2.978000000000000203e+00,2.326298860860558267e-03,2.102437883876029628e-05
2.979000000000000092e+00,2.347350904474461257e-03,2.106955817842545486e-05
2.979999999999999982e+00,2.368076330140548788e-03,2.111322243681619523e-05
2.980999999999999872e+00,2.388466032207294237e-03,2.115534003404711947e-05
2.982000000000000206e+00,2.408511234098547303e-03,2.119587914825216929e-05
2.983000000000000096e+00,2.428203473176670894e-03,2.123481056457576658e-05
2.983999999999999986e+00,2.447534592879577805e-03,2.127210482395309188e-05
2.984999999999999876e+00,2.466496729058385157e-03,2.130773512499619299e-05
2.986000000000000210e+00,2.485082303666452663e-03,2.134167436929182131e-05
2.987000000000000099e+00,2.503284012392983926e-03,2.137389811400982492e-05
2.987999999999999989e+00,2.521094819542225082e-03,2.140438160929088984e-05
2.988999999999999879e+00,2.538507946850227740e-03,2.143310278576832673e-05
2.990000000000000213e+00,2.555516869531883860e-03,2.146003921979274873e-05
2.991000000000000103e+00,2.572115305991325412e-03,2.148517118407107729e-05
2.991999999999999993e+00,2.588297214835397989e-03,2.150847859474443020e-05
2.992999999999999883e+00,2.604056785523485660e-03,2.152994406600494993e-05
2.994000000000000217e+00,2.619388436212002121e-03,2.154954979311542580e-05
2.995000000000000107e+00,2.634286805052007702e-03,2.156728070116331763e-05
2.995999999999999996e+00,2.648746748775810018e-03,2.158312130674820207e-05
2.996999999999999886e+00,2.662763334733304291e-03,2.159705884449526913e-05
2.998000000000000220e+00,2.676331840115524132e-03,2.160908010317757268e-05
2.999000000000000110e+00,2.689447744458600426e-03,2.161917462011282086e-05
3.000000000000000000e+00,2.702106729453245329e-03,2.162733146411534917e-05
3.000999999999999890e+00,2.714304671971258000e-03,2.163354245345767583e-05
3.002000000000000224e+00,2.726037644364956523e-03,2.163779890867258441e-05
3.003000000000000114e+00,2.737301907926104234e-03,2.164009490361767544e-05
3.004000000000000004e+00,2.748093913510470457e-03,2.164042402300660003e-05
3.004999999999999893e+00,2.758410295385297587e-03,2.163878263367869471e-05
3.006000000000000227e+00,2.768247872363300676e-03,2.163516655961395945e-05
3.007000000000000117e+00,2.777603641904507429e-03,2.162957439946825545e-05
3.008000000000000007e+00,2.786474781494916245e-03,2.162200422054064196e-05
3.008999999999999897e+00,2.794858643112592585e-03,2.161245687535400187e-05
3.010000000000000231e+00,2.802752754938685718e-03,2.160093263407819443e-05
3.011000000000000121e+00,2.810154815914044698e-03,2.158743459403433883e-05
3.012000000000000011e+00,2.817062697752531052e-03,2.157196528074572329e-05
3.012999999999999901e+00,2.823474439861000350e-03,2.155453000835740350e-05
3.014000000000000234e+00,2.829388251491397541e-03,2.153513349724886562e-05
3.015000000000000124e+00,2.834802506738514846e-03,2.151378330640014256e-05
3.016000000000000014e+00,2.839715747006423766e-03,2.149048638249477169e-05
3.016999999999999904e+00,2.844126676227034644e-03,2.146525249537741190e-05
3.018000000000000238e+00,2.848034163420994341e-03,2.143809080463087425e-05
3.019000000000000128e+00,2.851437238047046987e-03,2.140901331063986026e-05
3.020000000000000018e+00,2.854335092792578688e-03,2.137803138461534958e-05
3.020999999999999908e+00,2.856727079086954311e-03,2.134515923766967742e-05
3.022000000000000242e+00,2.858612709975054834e-03,2.131041045335285936e-05
3.023000000000000131e+00,2.859991655792213597e-03,2.127380145429545432e-05
3.024000000000000021e+00,2.860863747115959758e-03,2.123534804368083968e-05
3.024999999999999911e+00,2.861228970558433050e-03,2.119506889677466794e-05
3.026000000000000245e+00,2.861087472082370596e-03,2.115298199754955707e-05
3.027000000000000135e+00,2.860439552706239494e-03,2.110910821466498226e-05
3.028000000000000025e+00,2.859285671792659300e-03,2.106346779280990163e-05
3.028999999999999915e+00,2.857626443127514546e-03,2.101608382993091202e-05
3.030000000000000249e+00,2.855462638361417563e-03,2.096697875122506159e-05
3.031000000000000139e+00,2.852795182997738908e-03,2.091617788107871337e-05
3.032000000000000028e+00,2.849625159943297917e-03,2.086370589651800303e-05
3.032999999999999918e+00,2.845953805757369705e-03,2.080959035256211344e-05
3.034000000000000252e+00,2.841782514377017704e-03,2.075385812515988517e-05
3.035000000000000142e+00,2.837112833306643447e-03,2.069653899482601866e-05
3.036000000000000032e+00,2.831946467468152411e-03,2.063766208671028170e-05
3.036999999999999922e+00,2.826285275661765111e-03,2.057725940499136315e-05
3.038000000000000256e+00,2.820131274441866395e-03,2.051536229835708913e-05
3.039000000000000146e+00,2.813486634668493132e-03,2.045200502210449403e-05
3.040000000000000036e+00,2.806353685668692109e-03,2.038722115363320053e-05
3.040999999999999925e+00,2.798734911817224794e-03,2.032104717745746752e-05
3.042000000000000259e+00,2.790632956831184085e-03,2.025351891092191269e-05
3.043000000000000149e+00,2.782050620611944535e-03,2.018467506009314377e-05
3.044000000000000039e+00,2.772990863637796177e-03,2.011455367628875074e-05
3.044999999999999929e+00,2.763456803910032799e-03,2.004319570911740068e-05
3.046000000000000263e+00,2.753451721604524040e-03,1.997064143566137806e-05
3.047000000000000153e+00,2.742979056249680251e-03,1.989693402045694567e-05
3.048000000000000043e+00,2.732042411531284375e-03,1.982211596582440416e-05
3.048999999999999932e+00,2.720645552676779610e-03,1.974623264245549829e-05
3.050000000000000266e+00,2.708792411456678855e-03,1.966932876789244126e-05
3.051000000000000156e+00,2.696487083799147758e-03,1.959145193807070639e-05
3.052000000000000046e+00,2.683733835181409053e-03,1.951264906128207907e-05
3.052999999999999936e+00,2.670537098475180438e-03,1.943296989604708844e-05
3.054000000000000270e+00,2.656901479568481855e-03,1.935246352066923863e-05
3.055000000000000160e+00,2.642831755501288266e-03,1.927118183756868638e-05
3.056000000000000050e+00,2.628332880408223472e-03,1.918917608379634964e-05
3.056999999999999940e+00,2.613409984110623852e-03,1.910650029127312688e-05
3.058000000000000274e+00,2.598068378428857947e-03,1.902320779060011937e-05
3.059000000000000163e+00,2.582313556139244608e-03,1.893935469029099907e-05
3.060000000000000053e+00,2.566151197715456876e-03,1.885499638565273610e-05
3.060999999999999943e+00,2.549587170713400741e-03,1.877019099695817662e-05
3.062000000000000277e+00,2.532627537108519088e-03,1.868499590166320233e-05
3.063000000000000167e+00,2.515278553188603130e-03,1.859947116591162078e-05
3.064000000000000057e+00,2.497546677307471621e-03,1.851367610581660362e-05
3.064999999999999947e+00,2.479438570510584562e-03,1.842767264861762050e-05
3.066000000000000281e+00,2.460961105054930258e-03,1.834152193307144162e-05
3.067000000000000171e+00,2.442121365564658194e-03,1.825528765169790235e-05
3.068000000000000060e+00,2.422926658316735486e-03,1.816903265396156090e-05
3.068999999999999950e+00,2.403384513277058605e-03,1.808282227568528303e-05
3.070000000000000284e+00,2.383502694179793525e-03,1.799672096767912426e-05
3.071000000000000174e+00,2.363289201485843389e-03,1.791079553947375370e-05
3.072000000000000064e+00,2.342752283425651033e-03,1.782511188858098726e-05
3.072999999999999954e+00,2.321900440062123899e-03,1.773973817655099340e-05
3.073999999999999844e+00,2.300742435471417758e-03,1.765474153052855048e-05
3.075000000000000178e+00,2.279287302950753959e-03,1.757019124437221924e-05
3.076000000000000068e+00,2.257544358483307059e-03,1.748615549841916919e-05
3.076999999999999957e+00,2.235523207361528666e-03,1.740270447587307718e-05
3.077999999999999847e+00,2.213233759126106807e-03,1.731990720001438160e-05
3.079000000000000181e+00,2.190686235704271921e-03,1.723783455075489918e-05
3.080000000000000071e+00,2.167891188038405508e-03,1.715655605854726358e-05
3.080999999999999961e+00,2.144859506042763510e-03,1.707614293198218199e-05
3.081999999999999851e+00,2.121602437080647927e-03,1.699666498904855552e-05
3.083000000000000185e+00,2.098131597901320075e-03,1.691819351420608994e-05
3.084000000000000075e+00,2.074458995256556800e-03,1.684079820010693369e-05
3.084999999999999964e+00,2.050597040211376686e-03,1.676455002597805862e-05
3.085999999999999854e+00,2.026558571034924126e-03,1.668951824509446117e-05
3.087000000000000188e+00,2.002356869979522291e-03,1.661577313847886921e-05
3.088000000000000078e+00,1.978005688961829989e-03,1.654338309814755586e-05
3.088999999999999968e+00,1.953519269039400482e-03,1.647241729770148770e-05
3.089999999999999858e+00,1.928912368821728441e-03,1.640294282624282172e-05
3.091000000000000192e+00,1.904200287095180952e-03,1.633502731289096797e-05
3.092000000000000082e+00,1.879398894385259653e-03,1.626873609903765438e-05
3.092999999999999972e+00,1.854524658689767416e-03,1.620413474882994220e-05
3.093999999999999861e+00,1.829594680207083292e-03,1.614128636130129292e-05
3.095000000000000195e+00,1.804626720339104918e-03,1.608025397412700256e-05
3.096000000000000085e+00,1.779639239666101595e-03,1.602109794177349763e-05
3.096999999999999975e+00,1.754651430171414849e-03,1.596387824462359076e-05
3.097999999999999865e+00,1.729683256174555832e-03,1.590865194737698822e-05
3.099000000000000199e+00,1.704755489385123860e-03,1.585547545066330955e-05
3.100000000000000089e+00,1.679889752354616272e-03,1.580440203592910081e-05
3.100999999999999979e+00,1.655108555672089692e-03,1.575548400231168987e-05
3.101999999999999869e+00,1.630435342848047869e-03,1.570877031819484083e-05
3.103000000000000203e+00,1.605894528381351331e-03,1.566430864567162006e-05
3.104000000000000092e+00,1.581511542509676359e-03,1.562214314124746534e-05
3.104999999999999982e+00,1.557312868045799019e-03,1.558231638121906887e-05
3.105999999999999872e+00,1.533326082358153070e-03,1.554486721557890827e-05
3.107000000000000206e+00,1.509579889846567567e-03,1.550983262060194088e-05
3.108000000000000096e+00,1.486104157544240701e-03,1.547724572917199342e-05
3.108999999999999986e+00,1.462929938787990453e-03,1.544713753897791086e-05
3.109999999999999876e+00,1.440089496960499744e-03,1.541953505054111706e-05
3.111000000000000210e+00,1.417616314304549199e-03,1.539446289156833615e-05
3.112000000000000099e+00,1.395545096881702302e-03,1.537194159915412862e-05
3.112999999999999989e+00,1.373911760495519869e-03,1.535198914629816994e-05
3.113999999999999879e+00,1.352753407899810007e-03,1.533461937354644168e-05
3.115000000000000213e+00,1.332108281846576493e-03,1.531984336395230317e-05
3.116000000000000103e+00,1.312015703783643919e-03,1.530766803135816763e-05
3.116999999999999993e+00,1.292515982853375016e-03,1.529809744002992667e-05
3.117999999999999883e+00,1.273650304149395208e-03,1.529113150012784389e-05
3.119000000000000217e+00,1.255460581650465332e-03,1.528676716843966455e-05
3.120000000000000107e+00,1.237989284675803650e-03,1.528499732475957617e-05
3.120999999999999996e+00,1.221279224296168038e-03,1.528581185491556665e-05
3.121999999999999886e+00,1.205373309166498860e-03,1.528919667704795794e-05
3.123000000000000220e+00,1.190314259287908244e-03,1.529513471911020126e-05
3.124000000000000110e+00,1.176144288517770283e-03,1.530360509836006181e-05
3.125000000000000000e+00,1.162904747409546774e-03,1.531458396624364347e-05
3.125999999999999890e+00,1.150635739696009635e-03,1.532804386260716646e-05
3.127000000000000224e+00,1.139375707877201497e-03,1.534395445305249044e-05
3.128000000000000114e+00,1.129161003923693455e-03,1.536228199912024553e-05
3.129000000000000004e+00,1.120025445468442486e-03,1.538299000897427434e-05
3.129999999999999893e+00,1.111999875854593513e-03,1.540603887015699601e-05
3.131000000000000227e+00,1.105111732168390353e-03,1.543138633426813670e-05
3.132000000000000117e+00,1.099384641609885789e-03,1.545898731658370382e-05
3.133000000000000007e+00,1.094838052058993072e-03,1.548879427693499629e-05
3.133999999999999897e+00,1.091486916343923719e-03,1.552075714950030340e-05
3.135000000000000231e+00,1.089341435792244269e-03,1.555482358923081102e-05
3.136000000000000121e+00,1.088406878352314372e-03,1.559093904767068235e-05
3.137000000000000011e+00,1.088683473745242700e-03,1.562904689501565757e-05
3.137999999999999901e+00,1.090166394424790406e-03,1.566908863490967918e-05
3.139000000000000234e+00,1.092845819326675356e-03,1.571100390339072220e-05
3.140000000000000124e+00,1.096707081530504287e-03,1.575473080120431656e-05
3.141000000000000014e+00,1.101730891190256557e-03,1.580020576112119938e-05
3.141999999999999904e+00,1.107893627620067231e-03,1.584736401832761944e-05
3.143000000000000238e+00,1.115167687869397751e-03,1.589613935053721451e-05
3.144000000000000128e+00,1.123521881037379058e-03,1.594646466843721116e-05
3.145000000000000018e+00,1.132921854230661309e-03,1.599827161392272385e-05
3.145999999999999908e+00,1.143330537187593580e-03,1.605149128197937126e-05
3.147000000000000242e+00,1.154708593314552603e-03,1.610605369811260478e-05
3.148000000000000131e+00,1.167014865094200557e-03,1.616188864063312461e-05
3.149000000000000021e+00,1.180206804940652811e-03,1.621892499294120678e-05
3.149999999999999911e+00,1.194240881882829624e-03,1.627709168306762201e-05
3.151000000000000245e+00,1.209072959966680421e-03,1.633631690708526763e-05
3.152000000000000135e+00,1.224658641330558318e-03,1.639652917664538109e-05
3.153000000000000025e+00,1.240953574392309041e-03,1.645765641200794502e-05
3.153999999999999915e+00,1.257913722578571673e-03,1.651962710064972407e-05
3.155000000000000249e+00,1.275495597474385475e-03,1.658236928250311724e-05
3.156000000000000139e+00,1.293656453578577925e-03,1.664581179300449927e-05
3.157000000000000028e+00,1.312354451076041487e-03,1.670988312259339683e-05
3.157999999999999918e+00,1.331548784251290751e-03,1.677451277586561806e-05
3.159000000000000252e+00,1.351199783840304489e-03,1.683963001236901468e-05
3.160000000000000142e+00,1.371268990471258102e-03,1.690516529783264710e-05
3.161000000000000032e+00,1.391719208557053167e-03,1.697104894062861268e-05
3.161999999999999922e+00,1.412514537312298517e-03,1.703721262243765129e-05
3.163000000000000256e+00,1.433620388159583068e-03,1.710358792721867422e-05
3.164000000000000146e+00,1.455003484535295852e-03,1.717010797576080580e-05
3.165000000000000036e+00,1.476631853697118156e-03,1.723670584813070280e-05
3.165999999999999925e+00,1.498474805131638516e-03,1.730331630343662553e-05
3.167000000000000259e+00,1.520502905365898752e-03,1.736987410198907221e-05
3.168000000000000149e+00,1.542687942913775973e-03,1.743631579256047062e-05
3.169000000000000039e+00,1.565002892876365959e-03,1.750257794444758192e-05
3.169999999999999929e+00,1.587421874115589257e-03,1.756859904024859711e-05
3.171000000000000263e+00,1.609920108689827899e-03,1.763431761418969348e-05
3.172000000000000153e+00,1.632473875619954318e-03,1.769967420382043510e-05
3.173000000000000043e+00,1.655060468711884057e-03,1.776460938591723057e-05
3.173999999999999932e+00,1.677658149719900597e-03,1.782906582273390239e-05
3.175000000000000266e+00,1.700246106770379739e-03,1.789298623830552467e-05
3.176000000000000156e+00,1.722804408951079469e-03,1.795631551834769442e-05
3.177000000000000046e+00,1.745313966876327338e-03,1.801899860906015471e-05
3.177999999999999936e+00,1.767756489795038613e-03,1.808098267151408940e-05
3.179000000000000270e+00,1.790114449232142789e-03,1.814221487542967142e-05
3.180000000000000160e+00,1.812371039018822582e-03,1.820264471793191699e-05
3.181000000000000050e+00,1.834510142392224881e-03,1.826222170984528225e-05
3.181999999999999940e+00,1.856516295598318288e-03,1.832089766872132882e-05
3.183000000000000274e+00,1.878374658388419884e-03,1.837862440395542627e-05
3.184000000000000163e+00,1.900070980931401875e-03,1.843535610889931875e-05
3.185000000000000053e+00,1.921591577818095725e-03,1.849104695575143410e-05
3.185999999999999943e+00,1.942923298282472986e-03,1.854565353619249180e-05
3.187000000000000277e+00,1.964053503509860001e-03,1.859913236675947285e-05
3.188000000000000167e+00,1.984970039859629450e-03,1.865144241608748365e-05
3.189000000000000057e+00,2.005661219182192524e-03,1.870254256430538154e-05
3.189999999999999947e+00,2.026115794857504676e-03,1.875239417425442716e-05
3.191000000000000281e+00,2.046322944842944493e-03,1.880095850070625087e-05
3.192000000000000171e+00,2.066272250280587995e-03,1.884819930179889365e-05
3.193000000000000060e+00,2.085953681060268277e-03,1.889408016232698088e-05
3.193999999999999950e+00,2.105357576597182735e-03,1.893856720812955272e-05
3.195000000000000284e+00,2.124474633585429675e-03,1.898162638391875649e-05
3.196000000000000174e+00,2.143295888884502818e-03,1.902322615546812922e-05
3.197000000000000064e+00,2.161812709140750396e-03,1.906333478339328221e-05
3.197999999999999954e+00,2.180016775357464763e-03,1.910192312557655833e-05
3.199000000000000288e+00,2.197900074370982924e-03,1.913896177831414430e-05
3.200000000000000178e+00,2.215454884999092620e-03,1.917442390020295041e-05
3.201000000000000068e+00,2.232673770920541936e-03,1.920828237472382966e-05
3.201999999999999957e+00,2.249549568173095371e-03,1.924051269195359417e-05
3.202999999999999847e+00,2.266075379361991680e-03,1.927109003879469022e-05
3.204000000000000181e+00,2.282244562388742893e-03,1.929999219903669945e-05
3.205000000000000071e+00,2.298050725832520222e-03,1.932719660281765738e-05
3.205999999999999961e+00,2.313487718597948429e-03,1.935268332916602799e-05
3.206999999999999851e+00,2.328549626358192813e-03,1.937643207312697392e-05
3.208000000000000185e+00,2.343230762135547346e-03,1.939842516874921958e-05
3.209000000000000075e+00,2.357525663548172210e-03,1.941864455933441311e-05
3.209999999999999964e+00,2.371429084212373604e-03,1.943707482768305844e-05
3.210999999999999854e+00,2.384935991793286740e-03,1.945370012501263700e-05
3.212000000000000188e+00,2.398041560028044399e-03,1.946850725914970736e-05
3.213000000000000078e+00,2.410741167404061632e-03,1.948148258945417568e-05
3.213999999999999968e+00,2.423030389820905219e-03,1.949261515643694773e-05
3.214999999999999858e+00,2.434904999902919899e-03,1.950189350990671030e-05
3.216000000000000192e+00,2.446360960089050650e-03,1.950930888523366385e-05
3.217000000000000082e+00,2.457394422420317807e-03,1.951485203638442611e-05
3.217999999999999972e+00,2.468001722220500901e-03,1.951851637834458263e-05
3.218999999999999861e+00,2.478179378301773213e-03,1.952029478658301833e-05
3.220000000000000195e+00,2.487924086851966022e-03,1.952018286381678380e-05
3.221000000000000085e+00,2.497232722133681249e-03,1.951817567155468726e-05
3.221999999999999975e+00,2.506102330806150771e-03,1.951427096969790233e-05
3.222999999999999865e+00,2.514530132870648575e-03,1.950846595729165180e-05
3.224000000000000199e+00,2.522513516281230540e-03,1.950076055046156770e-05
3.225000000000000089e+00,2.530050038222828816e-03,1.949115408246997191e-05
3.225999999999999979e+00,2.537137419946911086e-03,1.947964861606392556e-05
3.226999999999999869e+00,2.543773548290231400e-03,1.946624563222190866e-05
3.228000000000000203e+00,2.549956470824212874e-03,1.945094933966314032e-05
3.229000000000000092e+00,2.555684397660498621e-03,1.943376331938572165e-05
3.229999999999999982e+00,2.560955696638752069e-03,1.941469390656686784e-05
3.230999999999999872e+00,2.565768895365669582e-03,1.939374680994609027e-05
3.232000000000000206e+00,2.570122676630522216e-03,1.937093050160811365e-05
3.233000000000000096e+00,2.574015880598389157e-03,1.934625282397653436e-05
3.233999999999999986e+00,2.577447500526255930e-03,1.931972434772699079e-05
3.234999999999999876e+00,2.580416684978268423e-03,1.929135501673895657e-05
3.236000000000000210e+00,2.582922733632116510e-03,1.926115754545281277e-05
3.237000000000000099e+00,2.584965099783486861e-03,1.922914399505452253e-05
3.237999999999999989e+00,2.586543386154410273e-03,1.919532923358679933e-05
3.238999999999999879e+00,2.587657347658463801e-03,1.915972744787570401e-05
3.240000000000000213e+00,2.588306887462894258e-03,1.912235558091627819e-05
3.241000000000000103e+00,2.588492059645474287e-03,1.908322992499934156e-05
3.241999999999999993e+00,2.588213065279815206e-03,1.904236958891824153e-05
3.242999999999999883e+00,2.587470255411065262e-03,1.899979300440491839e-05
3.244000000000000217e+00,2.586264127349565366e-03,1.895552139118867428e-05
3.245000000000000107e+00,2.584595327631394098e-03,1.890957529644659424e-05
3.245999999999999996e+00,2.582464648354004192e-03,1.886197807922557651e-05
3.246999999999999886e+00,2.579873030372647428e-03,1.881275241059802099e-05
3.248000000000000220e+00,2.576821559661882349e-03,1.876192380062146451e-05
3.249000000000000110e+00,2.573311470646160067e-03,1.870951708612383761e-05
3.250000000000000000e+00,2.569344142836859843e-03,1.865555989523673771e-05
3.250999999999999890e+00,2.564921104080843291e-03,1.860007919379836437e-05
3.252000000000000224e+00,2.560044027267702887e-03,1.854310479066791870e-05
3.253000000000000114e+00,2.554714733914334717e-03,1.848466580284093141e-05
3.254000000000000004e+00,2.548935190919446054e-03,1.842479418059949332e-05
3.254999999999999893e+00,2.542707514201705040e-03,1.836352120460714969e-05
3.256000000000000227e+00,2.536033965647239291e-03,1.830088099549275567e-05
3.257000000000000117e+00,2.528916956905811943e-03,1.823690700203117889e-05
3.258000000000000007e+00,2.521359046459587840e-03,1.817163550914507701e-05
3.258999999999999897e+00,2.513362943531899200e-03,1.810510214064772972e-05
3.260000000000000231e+00,2.504931505374299872e-03,1.803734536254149979e-05
3.261000000000000121e+00,2.496067741398468043e-03,1.796840296201318506e-05
3.262000000000000011e+00,2.486774810515269673e-03,1.789831557282456578e-05
3.262999999999999901e+00,2.477056025486473658e-03,1.782712316547293833e-05
3.264000000000000234e+00,2.466914850540462452e-03,1.775486854707159501e-05
3.265000000000000124e+00,2.456354905854082286e-03,1.768159386711719392e-05
3.266000000000000014e+00,2.445379965407040463e-03,1.760734409940491050e-05
3.266999999999999904e+00,2.433993961763462888e-03,1.753216355910932833e-05
3.268000000000000238e+00,2.422200984107098116e-03,1.745609938076784671e-05
3.269000000000000128e+00,2.410005283236328708e-03,1.737919803982479130e-05
3.270000000000000018e+00,2.397411270007295068e-03,1.730150882079781153e-05
3.270999999999999908e+00,2.384423520649988065e-03,1.722308035285618195e-05
3.272000000000000242e+00,2.371046775392848804e-03,1.714396405759267239e-05
3.273000000000000131e+00,2.357285944260484236e-03,1.706421067583629501e-05
3.274000000000000021e+00,2.343146106095042851e-03,1.698387370196946598e-05
3.274999999999999911e+00,2.328632514602489278e-03,1.690300595541240964e-05
3.276000000000000245e+00,2.313750597849533169e-03,1.682166299692041590e-05
3.277000000000000135e+00,2.298505964761025141e-03,1.673989969765282828e-05
3.278000000000000025e+00,2.282904405139328866e-03,1.665777362783531270e-05
3.278999999999999915e+00,2.266951896726890348e-03,1.657534165450182895e-05
3.280000000000000249e+00,2.250654605743457066e-03,1.649266327657696989e-05
3.281000000000000139e+00,2.234018894515769557e-03,1.640979724952683466e-05
3.282000000000000028e+00,2.217051322606202867e-03,1.632680493628590858e-05
3.282999999999999918e+00,2.199758655165650039e-03,1.624374692503809602e-05
3.284000000000000252e+00,2.182147864817292598e-03,1.616068631663599049e-05
3.285000000000000142e+00,2.164226140748429401e-03,1.607768542708264077e-05
3.286000000000000032e+00,2.146000891498192013e-03,1.599480899793507871e-05
3.286999999999999922e+00,2.127479754881691273e-03,1.591212090500785411e-05
3.288000000000000256e+00,2.108670601707080417e-03,1.582968738384063013e-05
3.289000000000000146e+00,2.089581546796942003e-03,1.574757373562161029e-05
3.290000000000000036e+00,2.070220953741610213e-03,1.566584748067930208e-05
3.290999999999999925e+00,2.050597447009591158e-03,1.558457515025824902e-05
3.292000000000000259e+00,2.030719918019962406e-03,1.550382539614420134e-05
3.293000000000000149e+00,2.010597538642653302e-03,1.542366574810570640e-05
3.294000000000000039e+00,1.990239768619206026e-03,1.534416569668282593e-05
3.294999999999999929e+00,1.969656370473138029e-03,1.526539357631038080e-05
3.296000000000000263e+00,1.948857418555873357e-03,1.518741948547304917e-05
3.297000000000000153e+00,1.927853315710099762e-03,1.511031219709143390e-05
3.298000000000000043e+00,1.906654804126914609e-03,1.503414210603579459e-05
3.298999999999999932e+00,1.885272983850533931e-03,1.495897813208697009e-05
3.300000000000000266e+00,1.863719325667934036e-03,1.488489060251258876e-05
3.301000000000000156e+00,1.842005691703542392e-03,1.481194824400387909e-05
3.302000000000000046e+00,1.820144350486136093e-03,1.474022093627408848e-05
3.302999999999999936e+00,1.798147999909862965e-03,1.466977676131161284e-05
3.304000000000000270e+00,1.776029784807821961e-03,1.460068472894282931e-05
3.305000000000000160e+00,1.753803322326861558e-03,1.453301189427020920e-05
3.306000000000000050e+00,1.731482722160301076e-03,1.446682594906770856e-05
3.306999999999999940e+00,1.709082614584849381e-03,1.440219239711097931e-05
3.308000000000000274e+00,1.686618173350105943e-03,1.433917709886072058e-05
3.309000000000000163e+00,1.664105146584306466e-03,1.427784351996915044e-05
3.310000000000000053e+00,1.641559882470040735e-03,1.421825518250750333e-05
3.310999999999999943e+00,1.618999362714400921e-03,1.416047300042821294e-05
3.312000000000000277e+00,1.596441230931975675e-03,1.410455761246714502e-05
3.313000000000000167e+00,1.573903828558945823e-03,1.405056678437742474e-05
3.314000000000000057e+00,1.551406225507948652e-03,1.399855770167674955e-05
3.314999999999999947e+00,1.528968258022108577e-03,1.394858446942761447e-05
3.316000000000000281e+00,1.506610560775472089e-03,1.390070027979106992e-05
3.317000000000000171e+00,1.484354605586405036e-03,1.385495498822073181e-05
3.318000000000000060e+00,1.462222733896512356e-03,1.381139720729801176e-05
3.318999999999999950e+00,1.440238194774106284e-03,1.377007201738409484e-05
3.320000000000000284e+00,1.418425175628737316e-03,1.373102291477015816e-05
3.321000000000000174e+00,1.396808837186267176e-03,1.369428965123102586e-05
3.322000000000000064e+00,1.375415339587940291e-03,1.365991012172646802e-05
3.322999999999999954e+00,1.354271870711424609e-03,1.362791828333245782e-05
3.324000000000000288e+00,1.333406663614791461e-03,1.359834594818030718e-05
3.325000000000000178e+00,1.312849013452036841e-03,1.357122084831310319e-05
3.326000000000000068e+00,1.292629280629650594e-03,1.354656830503035146e-05
3.326999999999999957e+00,1.272778889993057567e-03,1.352440944091600938e-05
3.328000000000000291e+00,1.253330312661169723e-03,1.350476276770329315e-05
3.329000000000000181e+00,1.234317039452882984e-03,1.348764250058077052e-05
3.330000000000000071e+00,1.215773532649655790e-03,1.347306005796773521e-05
3.330999999999999961e+00,1.197735164529725466e-03,1.346102257060734537e-05
3.331999999999999851e+00,1.180238129189831696e-03,1.345153423304973424e-05
3.333000000000000185e+00,1.163319335845550920e-03,1.344459491735935889e-05
3.334000000000000075e+00,1.147016270968206474e-03,1.344020148564563378e-05
3.334999999999999964e+00,1.131366837056472716e-03,1.343834657095637717e-05
3.335999999999999854e+00,1.116409156506271115e-03,1.343901975989651300e-05
3.337000000000000188e+00,1.102181349037879149e-03,1.344220651205143833e-05
3.338000000000000078e+00,1.088721273052703021e-03,1.344788924128512809e-05
3.338999999999999968e+00,1.076066240641935937e-03,1.345604639763831647e-05
3.339999999999999858e+00,1.064252699355355868e-03,1.346665343857961537e-05
3.341000000000000192e+00,1.053315892490669457e-03,1.347968206979198592e-05
3.342000000000000082e+00,1.043289494387270467e-03,1.349510109641503633e-05
3.342999999999999972e+00,1.034205235045911400e-03,1.351287582278941819e-05
3.343999999999999861e+00,1.026092514191299931e-03,1.353296879332273866e-05
3.345000000000000195e+00,1.018978021222139091e-03,1.355533932099396940e-05
3.346000000000000085e+00,1.012885364594941955e-03,1.357994412828873424e-05
3.346999999999999975e+00,1.007834727797787518e-03,1.360673702132130758e-05
3.347999999999999865e+00,1.003842557046519387e-03,1.363566939808539438e-05
3.349000000000000199e+00,1.000921297178484831e-03,1.366669007295486314e-05
3.350000000000000089e+00,9.990791800969112818e-04,1.369974567474996782e-05
3.350999999999999979e+00,9.983200783824654721e-04,1.373478059125300174e-05
3.351999999999999869e+00,9.986434257875681942e-04,1.377173723568549473e-05
3.353000000000000203e+00,1.000044211772362079e-03,1.381055614429074375e-05
3.354000000000000092e+00,1.002513046833974214e-03,1.385117611240509372e-05
3.354999999999999982e+00,1.006036299369124408e-03,1.389353439756266894e-05
3.355999999999999872e+00,1.010596296515569800e-03,1.393756675331437984e-05
3.357000000000000206e+00,1.016171583555894970e-03,1.398320775593740763e-05
3.358000000000000096e+00,1.022737230750737003e-03,1.403039069121103293e-05
3.358999999999999986e+00,1.030265178507014335e-03,1.407904800947135794e-05
3.359999999999999876e+00,1.038724608975059817e-03,1.412911109123385104e-05
3.361000000000000210e+00,1.048082333162228368e-03,1.418051080939017952e-05
3.362000000000000099e+00,1.058303182994642030e-03,1.423317716172159669e-05
3.362999999999999989e+00,1.069350398149129929e-03,1.428703994416008649e-05
3.363999999999999879e+00,1.081186000294876142e-03,1.434202828048191025e-05
3.365000000000000213e+00,1.093771146605368580e-03,1.439807138406433788e-05
3.366000000000000103e+00,1.107066458905061604e-03,1.445509794742109498e-05
3.366999999999999993e+00,1.121032322445239017e-03,1.451303702658335419e-05
3.367999999999999883e+00,1.135629154793510020e-03,1.457181731716780401e-05
3.369000000000000217e+00,1.150817640886181090e-03,1.463136812130475661e-05
3.370000000000000107e+00,1.166558937557233069e-03,1.469161851250356733e-05
3.370999999999999996e+00,1.182814844925826484e-03,1.475249839032962719e-05
3.371999999999999886e+00,1.199547950141789275e-03,1.481393753493261096e-05
3.373000000000000220e+00,1.216721741468173136e-03,1.487586677943632450e-05
3.374000000000000110e+00,1.234300699744341487e-03,1.493821693047406208e-05
3.375000000000000000e+00,1.252250364882278796e-03,1.500091999080421597e-05
3.375999999999999890e+00,1.270537385022958146e-03,1.506390802726497593e-05
3.377000000000000224e+00,1.289129545739551826e-03,1.512711450116858958e-05
3.378000000000000114e+00,1.307995787356208825e-03,1.519047297695343203e-05
3.379000000000000004e+00,1.327106206823784867e-03,1.525391854007955979e-05
3.379999999999999893e+00,1.346432052261350033e-03,1.531738643113936539e-05
3.381000000000000227e+00,1.365945705719727151e-03,1.538081355070626582e-05
3.382000000000000117e+00,1.385620662595988661e-03,1.544413699587027862e-05
3.383000000000000007e+00,1.405431502297324782e-03,1.550729561105712307e-05
3.383999999999999897e+00,1.425353858305613512e-03,1.557022845353090522e-05
3.385000000000000231e+00,1.445364381701486371e-03,1.563287644640114397e-05
3.386000000000000121e+00,1.465440706424051562e-03,1.569518072885795677e-05
3.387000000000000011e+00,1.485561409502437862e-03,1.575708436583934889e-05
3.387999999999999901e+00,1.505705974494601961e-03,1.581853064846072964e-05
3.389000000000000234e+00,1.525854750941190189e-03,1.587946488629841401e-05
3.390000000000000124e+00,1.545988918195425384e-03,1.593983260676519787e-05
3.391000000000000014e+00,1.566090445875643932e-03,1.599958140715438201e-05
3.391999999999999904e+00,1.586142059368169689e-03,1.605865908696826804e-05
3.393000000000000238e+00,1.606127202291747968e-03,1.611701556180152021e-05
3.394000000000000128e+00,1.626030004537409391e-03,1.617460091082004671e-05
3.395000000000000018e+00,1.645835247247329604e-03,1.623136740021348073e-05
3.395999999999999908e+00,1.665528333702229581e-03,1.628726746471759830e-05
3.397000000000000242e+00,1.685095257273893981e-03,1.634225574670998004e-05
3.398000000000000131e+00,1.704522575344938557e-03,1.639628701196808966e-05
3.399000000000000021e+00,1.723797380164830174e-03,1.644931825339185209e-05
3.399999999999999911e+00,1.742907275669040032e-03,1.650130658256279689e-05
3.401000000000000245e+00,1.761840351181108042e-03,1.655221138550780536e-05
3.402000000000000135e+00,1.780585161177530851e-03,1.660199209487034917e-05
3.403000000000000025e+00,1.799130701569467798e-03,1.665061044350993772e-05
3.403999999999999915e+00,1.817466392054310461e-03,1.669802821678094396e-05
3.405000000000000249e+00,1.835582054944697545e-03,1.674420950200710626e-05
3.406000000000000139e+00,1.853467899922543738e-03,1.678911838219503260e-05
3.407000000000000028e+00,1.871114505020855757e-03,1.683272128167317288e-05
3.407999999999999918e+00,1.888512803582917616e-03,1.687498459077773846e-05
3.409000000000000252e+00,1.905654067246919303e-03,1.691587705104042547e-05
3.410000000000000142e+00,1.922529894830861397e-03,1.695536733895933618e-05
3.411000000000000032e+00,1.939132197127633973e-03,1.699342647957090849e-05
3.411999999999999922e+00,1.955453187484264884e-03,1.703002538864744380e-05
3.413000000000000256e+00,1.971485368069586779e-03,1.706513739080935840e-05
3.414000000000000146e+00,1.987221522054586579e-03,1.709873567859989871e-05
3.415000000000000036e+00,2.002654701380145782e-03,1.713079578487966691e-05
3.415999999999999925e+00,2.017778220120343413e-03,1.716129309449010518e-05
3.417000000000000259e+00,2.032585643408390749e-03,1.719020539895961682e-05
3.418000000000000149e+00,2.047070782089866186e-03,1.721751028699521982e-05
3.419000000000000039e+00,2.061227682654894963e-03,1.724318775771487366e-05
3.419999999999999929e+00,2.075050622911793052e-03,1.726721757842013391e-05
3.421000000000000263e+00,2.088534102874996246e-03,1.728958193175138622e-05
3.422000000000000153e+00,2.101672841325578391e-03,1.731026273826831148e-05
3.423000000000000043e+00,2.114461767494596727e-03,1.732924432507189594e-05
3.423999999999999932e+00,2.126896018377131495e-03,1.734651073843676539e-05
3.425000000000000266e+00,2.138970931096702364e-03,1.736204847360632475e-05
3.426000000000000156e+00,2.150682040985461667e-03,1.737584369190035190e-05
3.427000000000000046e+00,2.162025074525323991e-03,1.738788499187150487e-05
3.427999999999999936e+00,2.172995947936216116e-03,1.739816065922672811e-05
3.429000000000000270e+00,2.183590760776741961e-03,1.740666139537474301e-05
3.430000000000000160e+00,2.193805795025124353e-03,1.741337755122980639e-05
3.431000000000000050e+00,2.203637509048915043e-03,1.741830193263914012e-05
3.431999999999999940e+00,2.213082537212465815e-03,1.742142695460006008e-05
3.433000000000000274e+00,2.222137684273019654e-03,1.742274748714569397e-05
3.434000000000000163e+00,2.230799925365480746e-03,1.742225800109415242e-05
3.435000000000000053e+00,2.239066400704432802e-03,1.741995543366359577e-05
3.435999999999999943e+00,2.246934415974344724e-03,1.741583628139106238e-05
3.437000000000000277e+00,2.254401437298572848e-03,1.740989953592428623e-05
3.438000000000000167e+00,2.261465091880623165e-03,1.740214375691661217e-05
3.439000000000000057e+00,2.268123163443337784e-03,1.739256994038285121e-05
3.439999999999999947e+00,2.274373593045434915e-03,1.738117863335668093e-05
3.441000000000000281e+00,2.280214474525413346e-03,1.736797291137317400e-05
3.442000000000000171e+00,2.285644055773386647e-03,1.735295536863121023e-05
3.443000000000000060e+00,2.290660734525182783e-03,1.733613106458198612e-05
3.443999999999999950e+00,2.295263059640942002e-03,1.731750458981090723e-05
3.445000000000000284e+00,2.299449727078249454e-03,1.729708303377916329e-05
3.446000000000000174e+00,2.303219581441836965e-03,1.727487297996218105e-05
3.447000000000000064e+00,2.306571612038797563e-03,1.725088353851262908e-05
3.447999999999999954e+00,2.309504954681347848e-03,1.722512329940539290e-05
3.449000000000000288e+00,2.312018887844152250e-03,1.719760338559501290e-05
3.450000000000000178e+00,2.314112834608634921e-03,1.716833440429459497e-05
3.451000000000000068e+00,2.315786359062842626e-03,1.713732947192726146e-05
3.451999999999999957e+00,2.317039168258579283e-03,1.710460119046550048e-05
3.453000000000000291e+00,2.317871108785183980e-03,1.707016469125113975e-05
3.454000000000000181e+00,2.318282168856197756e-03,1.703403459326805914e-05
3.455000000000000071e+00,2.318272474960062727e-03,1.699622805849481964e-05
3.455999999999999961e+00,2.317842294174020292e-03,1.695676169665336392e-05
3.456999999999999851e+00,2.316992030848630865e-03,1.691565468223352468e-05
3.458000000000000185e+00,2.315722229023486466e-03,1.687292566240304874e-05
3.459000000000000075e+00,2.314033569291835089e-03,1.682859583136407078e-05
3.459999999999999964e+00,2.311926871279619371e-03,1.678268584233602088e-05
3.460999999999999854e+00,2.309403090580840374e-03,1.673521893271976704e-05
3.462000000000000188e+00,2.306463321420067127e-03,1.668621779946121821e-05
3.463000000000000078e+00,2.303108793735660423e-03,1.663570770534540577e-05
3.463999999999999968e+00,2.299340875868589439e-03,1.658371337900865379e-05
3.464999999999999858e+00,2.295161071685993936e-03,1.653026216191251898e-05
3.466000000000000192e+00,2.290571023520908672e-03,1.647538084897432319e-05
3.467000000000000082e+00,2.285572509483440283e-03,1.641909881534776345e-05
3.467999999999999972e+00,2.280167446368708533e-03,1.636144491801231189e-05
3.468999999999999861e+00,2.274357887104148240e-03,1.630245061562755939e-05
3.470000000000000195e+00,2.268146023880221983e-03,1.624214683377250829e-05
3.471000000000000085e+00,2.261534185664685823e-03,1.618056711418144596e-05
3.471999999999999975e+00,2.254524841471222500e-03,1.611774447920440086e-05
3.472999999999999865e+00,2.247120598070763073e-03,1.605371456194411045e-05
3.474000000000000199e+00,2.239324203413587192e-03,1.598851247722809046e-05
3.475000000000000089e+00,2.231138544477232095e-03,1.592217596544288108e-05
3.475999999999999979e+00,2.222566650841822748e-03,1.585474225051552432e-05
3.476999999999999869e+00,2.213611692737173491e-03,1.578625118979041115e-05
3.478000000000000203e+00,2.204276984835111270e-03,1.571674213643044454e-05
3.479000000000000092e+00,2.194565984498998267e-03,1.564625706426146437e-05
3.479999999999999982e+00,2.184482295835348583e-03,1.557483744099579461e-05
3.480999999999999872e+00,2.174029668127118366e-03,1.550252735652356032e-05
3.482000000000000206e+00,2.163212000020235410e-03,1.542937041450732240e-05
3.483000000000000096e+00,2.152033338356877917e-03,1.535541283505919622e-05
3.483999999999999986e+00,2.140497882659828360e-03,1.528070034206026030e-05
3.484999999999999876e+00,2.128609984169562742e-03,1.520528128200482851e-05
3.486000000000000210e+00,2.116374150706963261e-03,1.512920349690662077e-05
3.487000000000000099e+00,2.103795046017732911e-03,1.505251742629582434e-05
3.487999999999999989e+00,2.090877494992894863e-03,1.497527302170066044e-05
3.488999999999999879e+00,2.077626483437127088e-03,1.489752282011921509e-05
3.490000000000000213e+00,2.064047163648863835e-03,1.481931885193229573e-05
3.491000000000000103e+00,2.050144854669003810e-03,1.474071569418421413e-05
3.491999999999999993e+00,2.035925048342893551e-03,1.466176740622412374e-05
3.492999999999999883e+00,2.021393409959697934e-03,1.458253058836472151e-05
3.494000000000000217e+00,2.006555784928029402e-03,1.450306131346531486e-05
3.495000000000000107e+00,1.991418200109248190e-03,1.442341811708181768e-05
3.495999999999999996e+00,1.975986870890492856e-03,1.434365898252259567e-05
3.496999999999999886e+00,1.960268203188050406e-03,1.426384434036969773e-05
3.498000000000000220e+00,1.944268801430842995e-03,1.418403403160397806e-05
3.499000000000000110e+00,1.927995471204368115e-03,1.410429024772799315e-05
3.500000000000000000e+00,1.911455227894955783e-03,1.402467455382548620e-05
3.500999999999999890e+00,1.894655300294409862e-03,1.394525081010230230e-05
3.502000000000000224e+00,1.877603140205992473e-03,1.386608219082210994e-05
3.503000000000000114e+00,1.860306426910103561e-03,1.378723405930801410e-05
3.504000000000000004e+00,1.842773077858889932e-03,1.370877102989192377e-05
3.504999999999999893e+00,1.825011254378265712e-03,1.363075979913880368e-05
3.506000000000000227e+00,1.807029373331456822e-03,1.355326623113733740e-05
3.507000000000000117e+00,1.788836114029450624e-03,1.347635815252538920e-05
3.508000000000000007e+00,1.770440431370081009e-03,1.340010244407079312e-05
3.508999999999999897e+00,1.751851564133429873e-03,1.332456778303596332e-05
3.510000000000000231e+00,1.733079049579038791e-03,1.324982179903361678e-05
3.511000000000000121e+00,1.714132733329985000e-03,1.317593376362257610e-05
3.512000000000000011e+00,1.695022785583736756e-03,1.310297176772131581e-05
3.512999999999999901e+00,1.675759712783944470e-03,1.303100532812105466e-05
3.514000000000000234e+00,1.656354375682490181e-03,1.296010262266352516e-05
3.515000000000000124e+00,1.636818002952274663e-03,1.289033304852078602e-05
3.516000000000000014e+00,1.617162211168454364e-03,1.282176447192188374e-05
3.516999999999999904e+00,1.597399020536736155e-03,1.275446573597366049e-05
3.518000000000000238e+00,1.577540877100244536e-03,1.268850396300334051e-05
3.519000000000000128e+00,1.557600670681823576e-03,1.262394697661556987e-05
3.520000000000000018e+00,1.537591759294138025e-03,1.256086068943835004e-05
3.520999999999999908e+00,1.517527989356920676e-03,1.249931141820576425e-05
3.522000000000000242e+00,1.497423722429865609e-03,1.243936330468395512e-05
3.523000000000000131e+00,1.477293857710037508e-03,1.238108060795551710e-05
3.524000000000000021e+00,1.457153860888844897e-03,1.232452516427118663e-05
3.524999999999999911e+00,1.437019788819364312e-03,1.226975857731249567e-05
3.526000000000000245e+00,1.416908320263772459e-03,1.221683978387287473e-05
3.527000000000000135e+00,1.396836782174772041e-03,1.216582715748887162e-05
3.528000000000000025e+00,1.376823181736710425e-03,1.211677613293590873e-05
3.528999999999999915e+00,1.356886233692689838e-03,1.206974122820914586e-05
3.530000000000000249e+00,1.337045392708781106e-03,1.202477375661649317e-05
3.531000000000000139e+00,1.317320880334227253e-03,1.198192377587665449e-05
3.532000000000000028e+00,1.297733716217836907e-03,1.194123789996801684e-05
3.532999999999999918e+00,1.278305742900240653e-03,1.190276111703344009e-05
3.534000000000000252e+00,1.259059653560532389e-03,1.186653468673589084e-05
3.535000000000000142e+00,1.240019012128111640e-03,1.183259795575848360e-05
3.536000000000000032e+00,1.221208274364888767e-03,1.180098635629716819e-05
3.536999999999999922e+00,1.202652799290776812e-03,1.177173308633496791e-05
3.538000000000000256e+00,1.184378859299842039e-03,1.174486721683437453e-05
3.539000000000000146e+00,1.166413638156572549e-03,1.172041528965740379e-05
3.540000000000000036e+00,1.148785224586169147e-03,1.169839959168371185e-05
3.540999999999999925e+00,1.131522590470979660e-03,1.167883967187066804e-05
3.542000000000000259e+00,1.114655560948723222e-03,1.166175069051942808e-05
3.543000000000000149e+00,1.098214765405133506e-03,1.164714485135160677e-05
3.544000000000000039e+00,1.082231576182833338e-03,1.163502992535581611e-05
3.544999999999999929e+00,1.066738024251431176e-03,1.162541062048905363e-05
3.546000000000000263e+00,1.051766698104315877e-03,1.161828719858104824e-05
3.547000000000000153e+00,1.037350615854925251e-03,1.161365674226938302e-05
3.548000000000000043e+00,1.023523077046117457e-03,1.161151196157464176e-05
3.548999999999999932e+00,1.010317484811468257e-03,1.161184236004978338e-05
3.550000000000000266e+00,9.977671455799401283e-04,1.161463314993663507e-05
3.551000000000000156e+00,9.859050389362611442e-04,1.161986638063551943e-05
3.552000000000000046e+00,9.747635656557094653e-04,1.162752000349465103e-05
3.552999999999999936e+00,9.643742688065923751e-04,1.163756885471627569e-05
3.554000000000000270e+00,9.547675380276680196e-04,1.164998387124634671e-05
3.555000000000000160e+00,9.459722947273961364e-04,1.166473301488019429e-05
3.556000000000000050e+00,9.380156700951053231e-04,1.168178061892088353e-05
3.556999999999999940e+00,9.309226767127266964e-04,1.170108820202155176e-05
3.558000000000000274e+00,9.247158874982414544e-04,1.172261396090373252e-05
3.559000000000000163e+00,9.194151250766810328e-04,1.174631348140016608e-05
3.560000000000000053e+00,9.150371759653359990e-04,1.177213935169994360e-05
3.560999999999999943e+00,9.115955339523391194e-04,1.180004178211183190e-05
3.562000000000000277e+00,9.091001856854630248e-04,1.182996834335508073e-05
3.563000000000000167e+00,9.075574421171290649e-04,1.186186447174987939e-05
3.564000000000000057e+00,9.069698259235118567e-04,1.189567333116913831e-05
3.564999999999999947e+00,9.073360159511428737e-04,1.193133621680503757e-05
3.566000000000000281e+00,9.086508538759311120e-04,1.196879253688243607e-05
3.567000000000000171e+00,9.109054102359245971e-04,1.200798008687714500e-05
3.568000000000000060e+00,9.140871101203931152e-04,1.204883514832432528e-05
3.568999999999999950e+00,9.181799117718050622e-04,1.209129265428717678e-05
3.570000000000000284e+00,9.231645333666176631e-04,1.213528638920051827e-05
3.571000000000000174e+00,9.290187188173410328e-04,1.218074903918365349e-05
3.572000000000000064e+00,9.357175348116847109e-04,1.222761249664908733e-05
3.572999999999999954e+00,9.432336892137150978e-04,1.227580779931692445e-05
3.574000000000000288e+00,9.515378618346362295e-04,1.232526552085700998e-05
3.575000000000000178e+00,9.605990387720192555e-04,1.237591559872646247e-05
3.576000000000000068e+00,9.703848420566068677e-04,1.242768782457318330e-05
3.576999999999999957e+00,9.808618485251752259e-04,1.248051155208289039e-05
3.578000000000000291e+00,9.919958910117271465e-04,1.253431628015971672e-05
3.579000000000000181e+00,1.003752339037555525e-03,1.258903125341569905e-05
3.580000000000000071e+00,1.016096354228343893e-03,1.264458612136134677e-05
3.580999999999999961e+00,1.028993120343612861e-03,1.270091042571512518e-05
3.582000000000000295e+00,1.042408044985981396e-03,1.275793435664708317e-05
3.583000000000000185e+00,1.056306935457004305e-03,1.281558814665734812e-05
3.584000000000000075e+00,1.070656146930514755e-03,1.287380289170285173e-05
3.584999999999999964e+00,1.085422707173222274e-03,1.293250981735931793e-05
3.585999999999999854e+00,1.100574416054073352e-03,1.299164120577607501e-05
3.587000000000000188e+00,1.116079925785119645e-03,1.305112957822939326e-05
3.588000000000000078e+00,1.131908800072484221e-03,1.311090866910037522e-05
3.588999999999999968e+00,1.148031558235075881e-03,1.317091252837592941e-05
3.589999999999999858e+00,1.164419702415375952e-03,1.323107657411434456e-05
3.591000000000000192e+00,1.181045734373876955e-03,1.329133657491391215e-05
3.592000000000000082e+00,1.197883158972892206e-03,1.335162978394126148e-05
3.592999999999999972e+00,1.214906481065729975e-03,1.341189386607238305e-05
3.593999999999999861e+00,1.232091192546179133e-03,1.347206808076963318e-05
3.595000000000000195e+00,1.249413755937830777e-03,1.353209209378193128e-05
3.596000000000000085e+00,1.266851580458222765e-03,1.359190727534439393e-05
3.596999999999999975e+00,1.284382997298425628e-03,1.365145544542594293e-05
3.597999999999999865e+00,1.301987229433973882e-03,1.371068017857571873e-05
3.599000000000000199e+00,1.319644362370283978e-03,1.376952548353110009e-05
3.600000000000000089e+00,1.337335310712086311e-03,1.382793719199154535e-05
3.600999999999999979e+00,1.355041787067936404e-03,1.388586157845218480e-05
3.601999999999999869e+00,1.372746267751301808e-03,1.394324681290207627e-05
3.603000000000000203e+00,1.390431961858613072e-03,1.400004146138858753e-05
3.604000000000000092e+00,1.408082777460247827e-03,1.405619603768774852e-05
3.604999999999999982e+00,1.425683291905725575e-03,1.411166145864949860e-05
3.605999999999999872e+00,1.443218719748810266e-03,1.416639059381062798e-05
3.607000000000000206e+00,1.460674884993404428e-03,1.422033667176630115e-05
3.608000000000000096e+00,1.478038191026465791e-03,1.427345493087571136e-05
3.608999999999999986e+00,1.495295595232380963e-03,1.432570097469820105e-05
3.609999999999999876e+00,1.512434581442909012e-03,1.437703241333113006e-05
3.611000000000000210e+00,1.529443137046595548e-03,1.442740716518093108e-05
3.612000000000000099e+00,1.546309727809666535e-03,1.447678519351860609e-05
3.612999999999999989e+00,1.563023277548911995e-03,1.452512673085812679e-05
3.613999999999999879e+00,1.579573145320194378e-03,1.457239408637648280e-05
3.615000000000000213e+00,1.595949107498484875e-03,1.461854981686957182e-05
3.616000000000000103e+00,1.612141337313217600e-03,1.466355853771328595e-05
3.616999999999999993e+00,1.628140389153556527e-03,1.470738506723863389e-05
3.617999999999999883e+00,1.643937180142605523e-03,1.474999632330953011e-05
3.619000000000000217e+00,1.659522976569236148e-03,1.479135937994819715e-05
3.620000000000000107e+00,1.674889377393948926e-03,1.483144340408693300e-05
3.620999999999999996e+00,1.690028302506588892e-03,1.487021769556239756e-05
3.621999999999999886e+00,1.704931977964367715e-03,1.490765366172438591e-05
3.623000000000000220e+00,1.719592925907948442e-03,1.494372282611876436e-05
3.624000000000000110e+00,1.734003951400868481e-03,1.497839881188027015e-05
3.625000000000000000e+00,1.748158133866573299e-03,1.501165528970701894e-05
3.625999999999999890e+00,1.762048815204399861e-03,1.504346805188306349e-05
3.627000000000000224e+00,1.775669592557755803e-03,1.507381291893276883e-05
3.628000000000000114e+00,1.789014307674385981e-03,1.510266783032394672e-05
3.629000000000000004e+00,1.802077040790065789e-03,1.513001073934684483e-05
3.629999999999999893e+00,1.814852101109445297e-03,1.515582169796560660e-05
3.631000000000000227e+00,1.827334021730340954e-03,1.518008071657880691e-05
3.632000000000000117e+00,1.839517550960637722e-03,1.520276993756353361e-05
3.633000000000000007e+00,1.851397648142171296e-03,1.522387145347519283e-05
3.633999999999999897e+00,1.862969475808909326e-03,1.524336949824285253e-05
3.635000000000000231e+00,1.874228396399436848e-03,1.526124817672264695e-05
3.636000000000000121e+00,1.885169965051968584e-03,1.527749372880632958e-05
3.637000000000000011e+00,1.895789926861743326e-03,1.529209230062698915e-05
3.637999999999999901e+00,1.906084210430929789e-03,1.530503217406331998e-05
3.639000000000000234e+00,1.916048925811206834e-03,1.531630145764692808e-05
3.640000000000000124e+00,1.925680358478543000e-03,1.532589040220738225e-05
3.641000000000000014e+00,1.934974967728749894e-03,1.533378911574092857e-05
3.641999999999999904e+00,1.943929381229945238e-03,1.533998984745231877e-05
3.643000000000000238e+00,1.952540393941008942e-03,1.534448463012133296e-05
3.644000000000000128e+00,1.960804962951582207e-03,1.534726765948321461e-05
3.645000000000000018e+00,1.968720206799143106e-03,1.534833291640963577e-05
3.645999999999999908e+00,1.976283400760620555e-03,1.534767653156547340e-05
3.647000000000000242e+00,1.983491976497381206e-03,1.534529439601814923e-05
3.648000000000000131e+00,1.990343517574757245e-03,1.534118457083918720e-05
3.649000000000000021e+00,1.996835759431819270e-03,1.533534487787829482e-05
3.649999999999999911e+00,2.002966585308920810e-03,1.532777528424886563e-05
3.651000000000000245e+00,2.008734026454839488e-03,1.531847547806943144e-05
3.652000000000000135e+00,2.014136258154821009e-03,1.530744733486821146e-05
3.653000000000000025e+00,2.019171600219123695e-03,1.529469245354019941e-05
3.653999999999999915e+00,2.023838513369309762e-03,1.528021458917578064e-05
3.655000000000000249e+00,2.028135599858091071e-03,1.526401719579705430e-05
3.656000000000000139e+00,2.032061599960134027e-03,1.524610592447163845e-05
3.657000000000000028e+00,2.035615392869851402e-03,1.522648610904625662e-05
3.657999999999999918e+00,2.038795993297773390e-03,1.520516529345628131e-05
3.659000000000000252e+00,2.041602552590646418e-03,1.518215069027498898e-05
3.660000000000000142e+00,2.044034355560939761e-03,1.515745169829605670e-05
3.661000000000000032e+00,2.046090821588113923e-03,1.513107740526442500e-05
3.661999999999999922e+00,2.047771501634490336e-03,1.510303910758103723e-05
3.663000000000000256e+00,2.049076079673014215e-03,1.507334772253175739e-05
3.664000000000000146e+00,2.050004369636640542e-03,1.504201639668445166e-05
3.665000000000000036e+00,2.050556316844134516e-03,1.500905796250682024e-05
3.665999999999999925e+00,2.050731995305232844e-03,1.497448746100406289e-05
3.667000000000000259e+00,2.050531609246268420e-03,1.493831958724084173e-05
3.668000000000000149e+00,2.049955490414404405e-03,1.490057128331378613e-05
3.669000000000000039e+00,2.049004099859667947e-03,1.486125911291259608e-05
3.669999999999999929e+00,2.047678025270739319e-03,1.482040189203689601e-05
3.671000000000000263e+00,2.045977982781001583e-03,1.477801809116712583e-05
3.672000000000000153e+00,2.043904814579508480e-03,1.473412841246443011e-05
3.673000000000000043e+00,2.041459490710139865e-03,1.468875322235445853e-05
3.673999999999999932e+00,2.038643106759487240e-03,1.464191514859269674e-05
3.675000000000000266e+00,2.035456885852208152e-03,1.459363646618082910e-05
3.676000000000000156e+00,2.031902176365434336e-03,1.454394174192643329e-05
3.677000000000000046e+00,2.027980454125462469e-03,1.449285518065547160e-05
3.677999999999999936e+00,2.023693320220135584e-03,1.444040328187537657e-05
3.679000000000000270e+00,2.019042503294949525e-03,1.438661218265840969e-05
3.680000000000000160e+00,2.014029857473383176e-03,1.433151032019165145e-05
3.681000000000000050e+00,2.008657364686758286e-03,1.427512580630820113e-05
3.681999999999999940e+00,2.002927132823780886e-03,1.421748905975874591e-05
3.683000000000000274e+00,1.996841398219795748e-03,1.415863015512408151e-05
3.684000000000000163e+00,1.990402523914107900e-03,1.409858149020299016e-05
3.685000000000000053e+00,1.983613002256630169e-03,1.403737514197140447e-05
3.685999999999999943e+00,1.976475453249014382e-03,1.397504553148300034e-05
3.687000000000000277e+00,1.968992627437956330e-03,1.391162674456941997e-05
3.688000000000000167e+00,1.961167404446456999e-03,1.384715520804041988e-05
3.689000000000000057e+00,1.953002795875836495e-03,1.378166705611420169e-05
3.689999999999999947e+00,1.944501944117552322e-03,1.371520076519657317e-05
3.691000000000000281e+00,1.935668125513031806e-03,1.364779449543037411e-05
3.692000000000000171e+00,1.926504749231502467e-03,1.357948879528234432e-05
3.693000000000000060e+00,1.917015360701354414e-03,1.351032391892562553e-05
3.693999999999999950e+00,1.907203640867479203e-03,1.344034246883043807e-05
3.695000000000000284e+00,1.897073409769346915e-03,1.336958677079103554e-05
3.696000000000000174e+00,1.886628625966802267e-03,1.329810152717772099e-05
3.697000000000000064e+00,1.875873390494368301e-03,1.322593114879424902e-05
3.697999999999999954e+00,1.864811946587798886e-03,1.315312243072593662e-05
3.699000000000000288e+00,1.853448683927765494e-03,1.307972190292569895e-05
3.700000000000000178e+00,1.841788138777195700e-03,1.300577845459274861e-05
3.701000000000000068e+00,1.829834998576882876e-03,1.293134069196032750e-05
3.701999999999999957e+00,1.817594102405679056e-03,1.285645959332172167e-05
3.703000000000000291e+00,1.805070445970677253e-03,1.278118587417872472e-05
3.704000000000000181e+00,1.792269182631439899e-03,1.270557258535697264e-05
3.705000000000000071e+00,1.779195628897242351e-03,1.262967248686617833e-05
3.705999999999999961e+00,1.765855265808997194e-03,1.255354066901136061e-05
3.707000000000000295e+00,1.752253744937393512e-03,1.247723193788883642e-05
3.708000000000000185e+00,1.738396890481840951e-03,1.240080339478171586e-05
3.709000000000000075e+00,1.724290705907943278e-03,1.232431182463041656e-05
3.709999999999999964e+00,1.709941376629978702e-03,1.224781625309168989e-05
3.711000000000000298e+00,1.695355277374987514e-03,1.217137535495089974e-05
3.712000000000000188e+00,1.680538975600918061e-03,1.209505001992195777e-05
3.713000000000000078e+00,1.665499239542293309e-03,1.201890076235152570e-05
3.713999999999999968e+00,1.650243042635619667e-03,1.194299021122051656e-05
3.714999999999999858e+00,1.634777572511337618e-03,1.186738054698846249e-05
3.716000000000000192e+00,1.619110236219160545e-03,1.179213599739868926e-05
3.717000000000000082e+00,1.603248670278382320e-03,1.171732028698029212e-05
3.717999999999999972e+00,1.587200747056456826e-03,1.164299908019629587e-05
3.718999999999999861e+00,1.570974585895787770e-03,1.156923744628686614e-05
3.720000000000000195e+00,1.554578560714784969e-03,1.149610225687503380e-05
3.721000000000000085e+00,1.538021312447102355e-03,1.142365968926139033e-05
3.721999999999999975e+00,1.521311757990556407e-03,1.135197758656858920e-05
3.722999999999999865e+00,1.504459104035258147e-03,1.128112294533615348e-05
3.724000000000000199e+00,1.487472857494186651e-03,1.121116425556040288e-05
3.725000000000000089e+00,1.470362840882711132e-03,1.114216904260495088e-05
3.725999999999999979e+00,1.453139204416110117e-03,1.107420610421414931e-05
3.726999999999999869e+00,1.435812443055505981e-03,1.100734308120121304e-05
3.728000000000000203e+00,1.418393410363333372e-03,1.094164866746789848e-05
3.729000000000000092e+00,1.400893337307337286e-03,1.087719020478450016e-05
3.729999999999999982e+00,1.383323847931631264e-03,1.081403584172425724e-05
3.730999999999999872e+00,1.365696980007218616e-03,1.075225214765859068e-05
3.732000000000000206e+00,1.348025202594054254e-03,1.069190618038241678e-05
3.733000000000000096e+00,1.330321438493321492e-03,1.063306316286566078e-05
3.733999999999999986e+00,1.312599083554217812e-03,1.057578852489612943e-05
3.734999999999999876e+00,1.294872030764900690e-03,1.052014559834897408e-05
3.736000000000000210e+00,1.277154691182558633e-03,1.046619756312969557e-05
3.737000000000000099e+00,1.259462019410670592e-03,1.041400522357044931e-05
3.737999999999999989e+00,1.241809535557413489e-03,1.036362886960661596e-05
3.738999999999999879e+00,1.224213351429949848e-03,1.031512608726747522e-05
3.740000000000000213e+00,1.206690193003282039e-03,1.026855360170657452e-05
3.741000000000000103e+00,1.189257426441515117e-03,1.022396514128506337e-05
3.741999999999999993e+00,1.171933079671936368e-03,1.018141317488352755e-05
3.742999999999999883e+00,1.154735866769178833e-03,1.014094685577457012e-05
3.744000000000000217e+00,1.137685207111331599e-03,1.010261370266907429e-05
3.745000000000000107e+00,1.120801246123281306e-03,1.006645764632718763e-05
3.745999999999999996e+00,1.104104869430079646e-03,1.003252062732738718e-05
3.746999999999999886e+00,1.087617716968913417e-03,1.000084068161217157e-05
3.748000000000000220e+00,1.071362188964296433e-03,9.971453497994621162e-06
3.749000000000000110e+00,1.055361449735518244e-03,9.944390649346192837e-06
3.750000000000000000e+00,1.039639421106628488e-03,9.919681061880478772e-06
3.750999999999999890e+00,1.024220771007526435e-03,9.897349317129196399e-06
3.752000000000000224e+00,1.009130889005384508e-03,9.877417075114161273e-06
3.753000000000000114e+00,9.943958539545504332e-04,9.859901500837713224e-06
3.754000000000000004e+00,9.800423854552315142e-04,9.844816614876803276e-06
3.754999999999999893e+00,9.660977840722618322e-04,9.832171862543199120e-06
3.756000000000000227e+00,9.525898520238028529e-04,9.821973375928407215e-06
3.757000000000000117e+00,9.395467992897449383e-04,9.814222662121216588e-06
3.758000000000000007e+00,9.269971274216774184e-04,9.808917831966994203e-06
3.758999999999999897e+00,9.149694959372286357e-04,9.806052402071618266e-06
3.760000000000000231e+00,9.034925646424674280e-04,9.805616460876178262e-06
3.761000000000000121e+00,8.925948172945306902e-04,9.807595597210024292e-06
3.762000000000000011e+00,8.823043614320188500e-04,9.811972012689971803e-06
3.762999999999999901e+00,8.726487107751657859e-04,9.818723584279721311e-06
3.764000000000000234e+00,8.636545469896316982e-04,9.827824900552063319e-06
3.765000000000000124e+00,8.553474686824767345e-04,9.839246450261425182e-06
3.766000000000000014e+00,8.477517266492594220e-04,9.852955573600309224e-06
3.766999999999999904e+00,8.408899551625652986e-04,9.868915817941579358e-06
3.768000000000000238e+00,8.347829002442873781e-04,9.887087791125919952e-06
3.769000000000000128e+00,8.294491559663810928e-04,9.907428609707250613e-06
3.770000000000000018e+00,8.249049120055726263e-04,9.929892721132632400e-06
3.770999999999999908e+00,8.211637232966778393e-04,9.954431450840356090e-06
3.772000000000000242e+00,8.182363057448847768e-04,9.980993723372173592e-06
3.773000000000000131e+00,8.161303680039802425e-04,1.000952573283908037e-05
3.774000000000000021e+00,8.148504822679366244e-04,1.003997157022790396e-05
3.774999999999999911e+00,8.143980016994543025e-04,1.007227301200323740e-05
3.776000000000000245e+00,8.147710248871915329e-04,1.010637003173068762e-05
3.777000000000000135e+00,8.159644112983232764e-04,1.014220069782098621e-05
3.778000000000000025e+00,8.179698451655507052e-04,1.017970159057293581e-05
3.778999999999999915e+00,8.207759475123333924e-04,1.021880778116576144e-05
3.780000000000000249e+00,8.243684308558798558e-04,1.025945315985450442e-05
3.781000000000000139e+00,8.287302923608726689e-04,1.030157050251212428e-05
3.782000000000000028e+00,8.338420382003081544e-04,1.034509169092860771e-05
3.782999999999999918e+00,8.396819328284604173e-04,1.038994786442690145e-05
3.784000000000000252e+00,8.462262650075365843e-04,1.043606953328000393e-05
3.785000000000000142e+00,8.534496233269644192e-04,1.048338681411549559e-05
3.786000000000000032e+00,8.613251744806050105e-04,1.053182944176239749e-05
3.786999999999999922e+00,8.698249376516111386e-04,1.058132707226024894e-05
3.788000000000000256e+00,8.789200496605194517e-04,1.063180919874071773e-05
3.789000000000000146e+00,8.885810158321273255e-04,1.068320553245541891e-05
3.790000000000000036e+00,8.987779442357780174e-04,1.073544580297553682e-05
3.790999999999999925e+00,9.094807590969362964e-04,1.078846021431539443e-05
3.792000000000000259e+00,9.206593935316447668e-04,1.084217916319759250e-05
3.793000000000000149e+00,9.322839593046217468e-04,1.089653374581013841e-05
3.794000000000000039e+00,9.443248952310311995e-04,1.095145538351487885e-05
3.794999999999999929e+00,9.567530929051870896e-04,1.100687640670286348e-05
3.796000000000000263e+00,9.695400028925931380e-04,1.106272957833246415e-05
3.797000000000000153e+00,9.826577205104857545e-04,1.111894873577689167e-05
3.798000000000000043e+00,9.960790552334946191e-04,1.117546824255405503e-05
3.798999999999999932e+00,1.009777582675441213e-03,1.123222368109432605e-05
3.800000000000000266e+00,1.023727683878583638e-03,1.128915120840822444e-05
3.801000000000000156e+00,1.037904570541686462e-03,1.134618835406216099e-05
3.802000000000000046e+00,1.052284301161681649e-03,1.140327327060256862e-05
3.802999999999999936e+00,1.066843786228654925e-03,1.146034556161062244e-05
3.804000000000000270e+00,1.081560787423725255e-03,1.151734549441692476e-05
3.805000000000000160e+00,1.096413908591096966e-03,1.157421487457554664e-05
3.806000000000000050e+00,1.111382583362610340e-03,1.163089617890063087e-05
3.806999999999999940e+00,1.126447056672784126e-03,1.168733350475325654e-05
3.808000000000000274e+00,1.141588365030776677e-03,1.174347162506276194e-05
3.809000000000000163e+00,1.156788312297024786e-03,1.179925697321197289e-05
3.810000000000000053e+00,1.172029445782943758e-03,1.185463664628242209e-05
3.810999999999999943e+00,1.187295029046140163e-03,1.190955945638934776e-05
3.812000000000000277e+00,1.202569016160839497e-03,1.196397486971969629e-05
3.813000000000000167e+00,1.217836023430800838e-03,1.201783411094321673e-05
3.814000000000000057e+00,1.233081303497589928e-03,1.207108901631891839e-05
3.814999999999999947e+00,1.248290717343472590e-03,1.212369320446790691e-05
3.816000000000000281e+00,1.263450709200844698e-03,1.217560089475345106e-05
3.817000000000000171e+00,1.278548279774007791e-03,1.222676809313795092e-05
3.818000000000000060e+00,1.293570962591684493e-03,1.227715137756456956e-05
3.818999999999999950e+00,1.308506798857727660e-03,1.232670914670394622e-05
3.820000000000000284e+00,1.323344315757448786e-03,1.237540031958314080e-05
3.821000000000000174e+00,1.338072503201042296e-03,1.242318563356336224e-05
3.822000000000000064e+00,1.352680794141233661e-03,1.247002631010820505e-05
3.822999999999999954e+00,1.367159043278079206e-03,1.251588541814272435e-05
3.824000000000000288e+00,1.381497509434140682e-03,1.256072648610612605e-05
3.825000000000000178e+00,1.395686836367169680e-03,1.260451484750394093e-05
3.826000000000000068e+00,1.409718037062079659e-03,1.264721625711719189e-05
3.826999999999999957e+00,1.423582476344245791e-03,1.268879832496853286e-05
3.828000000000000291e+00,1.437271857173211482e-03,1.272922901773092140e-05
3.829000000000000181e+00,1.450778205007871146e-03,1.276847814542248525e-05
3.830000000000000071e+00,1.464093855779019342e-03,1.280651585724246524e-05
3.830999999999999961e+00,1.477211441900893891e-03,1.284331414500507573e-05
3.832000000000000295e+00,1.490123881818104529e-03,1.287884530531612007e-05
3.833000000000000185e+00,1.502824367571864916e-03,1.291308343025889849e-05
3.834000000000000075e+00,1.515306355699909315e-03,1.294600286900204764e-05
3.834999999999999964e+00,1.527563555973121285e-03,1.297757984269176799e-05
3.836000000000000298e+00,1.539589923707462794e-03,1.300779078686981351e-05
3.837000000000000188e+00,1.551379649719412035e-03,1.303661396612178035e-05
3.838000000000000078e+00,1.562927153692579910e-03,1.306402783211343205e-05
3.838999999999999968e+00,1.574227075167367431e-03,1.309001267620771943e-05
3.839999999999999858e+00,1.585274267914657705e-03,1.311454893603068973e-05
3.841000000000000192e+00,1.596063791846009548e-03,1.313761887683531391e-05
3.842000000000000082e+00,1.606590908221128267e-03,1.315920490880089565e-05
3.842999999999999972e+00,1.616851072410760643e-03,1.317929125628320103e-05
3.843999999999999861e+00,1.626839929912653540e-03,1.319786222060313325e-05
3.845000000000000195e+00,1.636553309717767067e-03,1.321490395147065209e-05
3.846000000000000085e+00,1.645987221002989144e-03,1.323040267174189291e-05
3.846999999999999975e+00,1.655137847224334409e-03,1.324434641548461963e-05
3.847999999999999865e+00,1.664001543374680125e-03,1.325672324223479657e-05
3.849000000000000199e+00,1.672574830518017011e-03,1.326752305868456782e-05
3.850000000000000089e+00,1.680854393583229448e-03,1.327673580348003627e-05
3.850999999999999979e+00,1.688837076463480403e-03,1.328435322581131216e-05
3.851999999999999869e+00,1.696519880273777113e-03,1.329036705135775439e-05
3.853000000000000203e+00,1.703899958762639198e-03,1.329477085190101308e-05
3.854000000000000092e+00,1.710974616982975649e-03,1.329755816254229339e-05
3.854999999999999982e+00,1.717741307109088003e-03,1.329872435273694966e-05
3.855999999999999872e+00,1.724197627450942995e-03,1.329826473609780202e-05
3.857000000000000206e+00,1.730341318574483674e-03,1.329617646525680973e-05
3.858000000000000096e+00,1.736170262645897206e-03,1.329245660938613081e-05
3.858999999999999986e+00,1.741682479832119173e-03,1.328710406898389585e-05
3.859999999999999876e+00,1.746876127783457498e-03,1.328011768391227905e-05
3.861000000000000210e+00,1.751749498396869059e-03,1.327149812978045976e-05
3.862000000000000099e+00,1.756301017655164699e-03,1.326124594818461464e-05
3.862999999999999989e+00,1.760529242428412891e-03,1.324936353962000580e-05
3.863999999999999879e+00,1.764432860502216597e-03,1.323585319558489438e-05
3.865000000000000213e+00,1.768010687687388352e-03,1.322071904603971924e-05
3.866000000000000103e+00,1.771261667996894230e-03,1.320396508338348378e-05
3.866999999999999993e+00,1.774184870850900120e-03,1.318559718343296180e-05
3.867999999999999883e+00,1.776779491503320497e-03,1.316562106802219435e-05
3.869000000000000217e+00,1.779044848443965500e-03,1.314404430708955231e-05
3.870000000000000107e+00,1.780980383906662469e-03,1.312087431267615677e-05
3.870999999999999996e+00,1.782585661364844126e-03,1.309612038436128253e-05
3.871999999999999886e+00,1.783860366199766434e-03,1.306979165878086932e-05
3.873000000000000220e+00,1.784804303382079085e-03,1.304189914722251047e-05
3.874000000000000110e+00,1.785417398259761838e-03,1.301245368553086514e-05
3.875000000000000000e+00,1.785699694334837422e-03,1.298146799345391265e-05
3.875999999999999890e+00,1.785651354113768118e-03,1.294895462347550594e-05
3.877000000000000224e+00,1.785272657025530193e-03,1.291492802279817356e-05
3.878000000000000114e+00,1.784564000443325266e-03,1.287940245295568598e-05
3.879000000000000004e+00,1.783525897643642357e-03,1.284239409132657516e-05
3.879999999999999893e+00,1.782158978914829455e-03,1.280391893471317019e-05
3.881000000000000227e+00,1.780463989666435315e-03,1.276399490092150898e-05
3.882000000000000117e+00,1.778441791666753166e-03,1.272263970965549837e-05
3.883000000000000007e+00,1.776093361164058151e-03,1.267987302885950161e-05
3.883999999999999897e+00,1.773419790254486452e-03,1.263571433766145291e-05
3.885000000000000231e+00,1.770422285211728378e-03,1.259018504854216815e-05
3.886000000000000121e+00,1.767102167775898205e-03,1.254330642411588538e-05
3.887000000000000011e+00,1.763460873653602051e-03,1.249510167448600967e-05
3.887999999999999901e+00,1.759499954083509551e-03,1.244559380695307860e-05
3.889000000000000234e+00,1.755221074236450272e-03,1.239480782410068332e-05
3.890000000000000124e+00,1.750626014899855790e-03,1.234276855336179866e-05
3.891000000000000014e+00,1.745716671111528350e-03,1.228950280829426502e-05
3.891999999999999904e+00,1.740495053873996516e-03,1.223503724588640565e-05
3.893000000000000238e+00,1.734963288930376759e-03,1.217940052869407153e-05
3.894000000000000128e+00,1.729123618667833704e-03,1.212262115670857003e-05
3.895000000000000018e+00,1.722978401018957200e-03,1.206472963851642500e-05
3.895999999999999908e+00,1.716530111373855633e-03,1.200575636256728527e-05
3.897000000000000242e+00,1.709781341672874950e-03,1.194573376654624193e-05
3.898000000000000131e+00,1.702734802650960905e-03,1.188469413562143198e-05
3.899000000000000021e+00,1.695393323049745275e-03,1.182267179692574102e-05
3.899999999999999911e+00,1.687759851900521310e-03,1.175970094864769209e-05
3.901000000000000245e+00,1.679837457846796063e-03,1.169581789941818326e-05
3.902000000000000135e+00,1.671629331759363034e-03,1.163105885992579797e-05
3.903000000000000025e+00,1.663138786419996167e-03,1.156546210378349184e-05
3.903999999999999915e+00,1.654369259220138779e-03,1.149906580632496122e-05
3.905000000000000249e+00,1.645324312002398618e-03,1.143191024738642679e-05
3.906000000000000139e+00,1.636007634097024106e-03,1.136403561976583096e-05
3.907000000000000028e+00,1.626423042322915459e-03,1.129548426538409777e-05
3.907999999999999918e+00,1.616574484340898296e-03,1.122629845004407756e-05
3.909000000000000252e+00,1.606466039153391220e-03,1.115652255464265502e-05
3.910000000000000142e+00,1.596101920574877122e-03,1.108620091748905024e-05
3.911000000000000032e+00,1.585486478024365200e-03,1.101538002712898289e-05
3.911999999999999922e+00,1.574624200531709456e-03,1.094410632594388601e-05
3.913000000000000256e+00,1.563519717866249494e-03,1.087242839598221523e-05
3.914000000000000146e+00,1.552177804862733173e-03,1.080039478032342183e-05
3.915000000000000036e+00,1.540603383036397937e-03,1.072805619064010231e-05
3.915999999999999925e+00,1.528801525452193246e-03,1.065546329129308252e-05
3.917000000000000259e+00,1.516777458788447089e-03,1.058266887459023954e-05
3.918000000000000149e+00,1.504536568708505096e-03,1.050972569248525751e-05
3.919000000000000039e+00,1.492084402499189869e-03,1.043668865517317969e-05
3.919999999999999929e+00,1.479426675004765455e-03,1.036361261616348180e-05
3.921000000000000263e+00,1.466569272002502585e-03,1.029055450781932357e-05
3.922000000000000153e+00,1.453518256728326095e-03,1.021757121375359154e-05
3.923000000000000043e+00,1.440279873970624425e-03,1.014472169897230846e-05
3.923999999999999932e+00,1.426860557525040088e-03,1.007206480623257588e-05
3.925000000000000266e+00,1.413266934938086847e-03,9.999661405626788946e-06
3.926000000000000156e+00,1.399505835795058486e-03,9.927572205752359553e-06
3.927000000000000046e+00,1.385584297534823636e-03,9.855859862156469254e-06
3.927999999999999936e+00,1.371509574499412158e-03,9.784586847503231300e-06
3.929000000000000270e+00,1.357289144847606370e-03,9.713817472593098319e-06
3.930000000000000160e+00,1.342930720832569624e-03,9.643615736097272201e-06
3.931000000000000050e+00,1.328442256613496502e-03,9.574047400653045611e-06
3.931999999999999940e+00,1.313831959698047924e-03,9.505177829798000755e-06
3.933000000000000274e+00,1.299108300150698773e-03,9.437073989384124587e-06
3.934000000000000163e+00,1.284280023168305656e-03,9.369802307324405635e-06
3.935000000000000053e+00,1.269356159627712871e-03,9.303430643863844888e-06
3.935999999999999943e+00,1.254346040144206902e-03,9.238026165763314166e-06
3.937000000000000277e+00,1.239259306855300651e-03,9.173657260635980617e-06
3.938000000000000167e+00,1.224105928827472472e-03,9.110391442440001565e-06
3.939000000000000057e+00,1.208896215462810673e-03,9.048297230114553321e-06
3.939999999999999947e+00,1.193640833302256777e-03,8.987442017796133016e-06
3.941000000000000281e+00,1.178350820695986531e-03,8.927893920024809244e-06
3.942000000000000171e+00,1.163037606041177757e-03,8.869719694421949931e-06
3.943000000000000060e+00,1.147713023845779376e-03,8.812986509185650379e-06
3.943999999999999950e+00,1.132389333941580039e-03,8.757759865004037620e-06
3.945000000000000284e+00,1.117079238587239580e-03,8.704105331107117675e-06
3.946000000000000174e+00,1.101795902682091216e-03,8.652086524810387295e-06
3.947000000000000064e+00,1.086552971423665427e-03,8.601766754058865250e-06
3.947999999999999954e+00,1.071364590660057970e-03,8.553206999477611588e-06
3.949000000000000288e+00,1.056245424446024478e-03,8.506467525431910185e-06
3.950000000000000178e+00,1.041210674779077111e-03,8.461605924945317047e-06
3.951000000000000068e+00,1.026276097921280904e-03,8.418678654919587497e-06
3.951999999999999957e+00,1.011458022168272011e-03,8.377739136521993309e-06
3.953000000000000291e+00,9.967733614459530888e-04,8.338839234611609792e-06
3.954000000000000181e+00,9.822396292175170508e-04,8.302027384864085104e-06
3.955000000000000071e+00,9.678749471740776380e-04,8.267350036182524855e-06
3.955999999999999961e+00,9.536980529000330976e-04,8.234849853897177106e-06
3.957000000000000295e+00,9.397283007863957080e-04,8.204567115600985556e-06
3.958000000000000185e+00,9.259856601716472124e-04,8.176537999280485505e-06
3.959000000000000075e+00,9.124907048494704156e-04,8.150795893766436267e-06
3.959999999999999964e+00,8.992645977153174413e-04,8.127369770406052060e-06
3.961000000000000298e+00,8.863290646191139240e-04,8.106285491041731399e-06
3.962000000000000188e+00,8.737063608144963632e-04,8.087564285822208330e-06
3.963000000000000078e+00,8.614192241755862841e-04,8.071224001817428340e-06
3.963999999999999968e+00,8.494908182987361174e-04,8.057277660630301553e-06
3.965000000000000302e+00,8.379446600142311744e-04,8.045734679387365969e-06
3.966000000000000192e+00,8.268045343987365193e-04,8.036599580838959893e-06
3.967000000000000082e+00,8.160943920017751799e-04,8.029873151542802105e-06
3.967999999999999972e+00,8.058382317868576297e-04,8.025551263185844744e-06
3.968999999999999861e+00,7.960599653493286888e-04,8.023626015378057657e-06
3.970000000000000195e+00,7.867832662561265135e-04,8.024084656950655780e-06
3.971000000000000085e+00,7.780314013717257778e-04,8.026910692591266688e-06
3.971999999999999975e+00,7.698270489463104925e-04,8.032082944993044170e-06
3.972999999999999865e+00,7.621921018162769500e-04,8.039576624946577932e-06
3.974000000000000199e+00,7.551474615699864000e-04,8.049362504754677450e-06
3.975000000000000089e+00,7.487128238381965655e-04,8.061407926434723323e-06
3.975999999999999979e+00,7.429064618797278155e-04,8.075676097290028778e-06
3.976999999999999869e+00,7.377450101700991835e-04,8.092127047708189380e-06
3.978000000000000203e+00,7.332432562070193179e-04,8.110717061177666077e-06
3.979000000000000092e+00,7.294139431264130575e-04,8.131399554078273101e-06
3.979999999999999982e+00,7.262675915699677662e-04,8.154124597156050324e-06
3.980999999999999872e+00,7.238123440004087805e-04,8.178839752530225407e-06
3.982000000000000206e+00,7.220538385491587739e-04,8.205489676702994856e-06
3.983000000000000096e+00,7.209951148546336073e-04,8.234016879528522503e-06
3.983999999999999986e+00,7.206365571333497389e-04,8.264361437389260555e-06
3.984999999999999876e+00,7.209758748777689730e-04,8.296461662942820672e-06
3.986000000000000210e+00,7.220081236079117781e-04,8.330253894968490201e-06
3.987000000000000099e+00,7.237257635628254219e-04,8.365673079454317634e-06
3.987999999999999989e+00,7.261187557672468427e-04,8.402652646038710670e-06
3.988999999999999879e+00,7.291746913502215053e-04,8.441124992208104541e-06
3.990000000000000213e+00,7.328789504882822232e-04,8.481021429371942655e-06
3.991000000000000103e+00,7.372148852977286051e-04,8.522272583922985424e-06
3.991999999999999993e+00,7.421640219028973742e-04,8.564808398253094193e-06
3.992999999999999883e+00,7.477062753425376155e-04,8.608558431872942546e-06
3.994000000000000217e+00,7.538201717224138386e-04,8.653451936284892288e-06
3.995000000000000107e+00,7.604830723161691694e-04,8.699418056034230663e-06
3.995999999999999996e+00,7.676713945850186741e-04,8.746385959764084933e-06
3.996999999999999886e+00,7.753608260955302013e-04,8.794284954956277402e-06
3.998000000000000220e+00,7.835265272424885930e-04,8.843044671877870686e-06
3.999000000000000110e+00,7.921433207322345349e-04,8.892595079461073740e-06
4.000000000000000000e+00,8.011858651886531908e-04,8.942866722827704239e-06
4.001000000000000334e+00,8.106288123384342362e-04,8.993790650984902744e-06
4.001999999999999780e+00,8.204469460269191942e-04,9.045298713926008097e-06
4.003000000000000114e+00,8.306153043810495960e-04,9.097323413252321198e-06
4.004000000000000448e+00,8.411092841152974101e-04,9.149798226611770570e-06
4.004999999999999893e+00,8.519047291004702184e-04,9.202657386078618422e-06
4.006000000000000227e+00,8.629780027684617058e-04,9.255836267186965497e-06
4.006999999999999673e+00,8.743060470682154691e-04,9.309271064074977690e-06
4.008000000000000007e+00,8.858664275858700501e-04,9.362899245831462236e-06
4.009000000000000341e+00,8.976373681840487447e-04,9.416659152877424527e-06
4.009999999999999787e+00,9.095977742518551734e-04,9.470490493379943753e-06
4.011000000000000121e+00,9.217272481418313079e-04,9.524333896944167031e-06
4.012000000000000455e+00,9.340060959803619250e-04,9.578131434859265089e-06
4.012999999999999901e+00,9.464153290012254985e-04,9.631826106871408318e-06
4.014000000000000234e+00,9.589366582914982118e-04,9.685362424204379427e-06
4.014999999999999680e+00,9.715524863427238899e-04,9.738685813796620644e-06
4.016000000000000014e+00,9.842458936988925794e-04,9.791743250431168326e-06
4.017000000000000348e+00,9.970006240034522647e-04,9.844482641775474297e-06
4.017999999999999794e+00,1.009801065635033924e-03,9.896853471442705524e-06
4.019000000000000128e+00,1.022632232960819136e-03,9.948806094929366051e-06
4.020000000000000462e+00,1.035479745047046367e-03,1.000029250480592020e-05
4.020999999999999908e+00,1.048329805199734767e-03,1.005126554830574054e-05
4.022000000000000242e+00,1.061169178540698980e-03,1.010167969335041596e-05
4.022999999999999687e+00,1.073985171014349123e-03,1.015149022156514390e-05
4.024000000000000021e+00,1.086765606954910113e-03,1.020065405386557079e-05
4.025000000000000355e+00,1.099498808477364017e-03,1.024912891137471149e-05
4.025999999999999801e+00,1.112173573952321371e-03,1.029687411634888288e-05
4.027000000000000135e+00,1.124779158425893728e-03,1.034384972644885391e-05
4.028000000000000469e+00,1.137305253081281973e-03,1.039001745271951197e-05
4.028999999999999915e+00,1.149741967199288239e-03,1.043533969863317118e-05
4.030000000000000249e+00,1.162079809147429938e-03,1.047978049567559951e-05
4.030999999999999694e+00,1.174309669815751592e-03,1.052330452336609368e-05
4.032000000000000028e+00,1.186422805216233011e-03,1.056587806211594120e-05
4.033000000000000362e+00,1.198410821482308840e-03,1.060746800887242326e-05
4.033999999999999808e+00,1.210265659021196420e-03,1.064804288436160649e-05
4.035000000000000142e+00,1.221979579194181972e-03,1.068757175194649206e-05
4.036000000000000476e+00,1.233545149963877858e-03,1.072602527838091060e-05
4.036999999999999922e+00,1.244955234019059186e-03,1.076337466434502165e-05
4.038000000000000256e+00,1.256202975935198423e-03,1.079959269154153418e-05
4.038999999999999702e+00,1.267281791732628553e-03,1.083465260370256038e-05
4.040000000000000036e+00,1.278185357293132188e-03,1.086852922963768986e-05
4.041000000000000369e+00,1.288907599177268291e-03,1.090119785050413236e-05
4.041999999999999815e+00,1.299442684326828973e-03,1.093263530843571959e-05
4.043000000000000149e+00,1.309785012089947909e-03,1.096281882163101739e-05
4.044000000000000483e+00,1.319929204934367937e-03,1.099172717400589942e-05
4.044999999999999929e+00,1.329870101485817503e-03,1.101933951943964101e-05
4.046000000000000263e+00,1.339602748243085614e-03,1.104563658469281652e-05
4.046999999999999709e+00,1.349122393637987131e-03,1.107059939805527576e-05
4.048000000000000043e+00,1.358424480604732447e-03,1.109421052778378349e-05
4.049000000000000377e+00,1.367504641380427790e-03,1.111645283542016763e-05
4.049999999999999822e+00,1.376358690886344931e-03,1.113731071740485961e-05
4.051000000000000156e+00,1.384982622280499578e-03,1.115676882549848519e-05
4.052000000000000490e+00,1.393372600965028752e-03,1.117481336375889792e-05
4.052999999999999936e+00,1.401524960846946190e-03,1.119143074549588882e-05
4.054000000000000270e+00,1.409436198973465330e-03,1.120660889664836695e-05
4.054999999999999716e+00,1.417102972252673714e-03,1.122033595338354016e-05
4.056000000000000050e+00,1.424522092629895622e-03,1.123260159113579398e-05
4.057000000000000384e+00,1.431690524408365910e-03,1.124339563609056524e-05
4.057999999999999829e+00,1.438605379840625451e-03,1.125270943469866325e-05
4.059000000000000163e+00,1.445263916807429253e-03,1.126053449598083482e-05
4.060000000000000497e+00,1.451663534910958364e-03,1.126686383719564817e-05
4.060999999999999943e+00,1.457801773583313832e-03,1.127169056993586129e-05
4.062000000000000277e+00,1.463676308363682154e-03,1.127500936466308717e-05
4.062999999999999723e+00,1.469284949411682906e-03,1.127681498244704758e-05
4.064000000000000057e+00,1.474625638240097732e-03,1.127710367094844732e-05
4.065000000000000391e+00,1.479696446393400072e-03,1.127587176548824914e-05
4.065999999999999837e+00,1.484495572380904130e-03,1.127311714396170823e-05
4.067000000000000171e+00,1.489021340706406758e-03,1.126883774331618619e-05
4.068000000000000504e+00,1.493272199127803138e-03,1.126303300287668890e-05
4.068999999999999950e+00,1.497246717864470812e-03,1.125570239301496133e-05
4.070000000000000284e+00,1.500943586997705026e-03,1.124684690668714123e-05
4.070999999999999730e+00,1.504361615892267157e-03,1.123646756395875244e-05
4.072000000000000064e+00,1.507499730772230307e-03,1.122456693465524074e-05
4.073000000000000398e+00,1.510356974390091207e-03,1.121114759024833837e-05
4.073999999999999844e+00,1.512932503849824962e-03,1.119621360467350243e-05
4.075000000000000178e+00,1.515225590316228660e-03,1.117976905363870812e-05
4.076000000000000512e+00,1.517235616904805693e-03,1.116181957855053593e-05
4.076999999999999957e+00,1.518962078626172416e-03,1.114237080756159970e-05
4.078000000000000291e+00,1.520404580518234551e-03,1.112142988387959461e-05
4.078999999999999737e+00,1.521562837702099269e-03,1.109900390341766033e-05
4.080000000000000071e+00,1.522436673477195294e-03,1.107510153003671750e-05
4.081000000000000405e+00,1.523026019493618332e-03,1.104973141214712145e-05
4.081999999999999851e+00,1.523330914108587692e-03,1.102290374152580234e-05
4.083000000000000185e+00,1.523351502646109025e-03,1.099462866485554685e-05
4.084000000000000519e+00,1.523088035807223638e-03,1.096491789454412353e-05
4.084999999999999964e+00,1.522540870039720568e-03,1.093378310464374159e-05
4.086000000000000298e+00,1.521710466067603467e-03,1.090123753789487085e-05
4.086999999999999744e+00,1.520597389407432349e-03,1.086729436067784573e-05
4.088000000000000078e+00,1.519202308932141032e-03,1.083196832947642935e-05
4.089000000000000412e+00,1.517525997372146497e-03,1.079527417586262410e-05
4.089999999999999858e+00,1.515569330098620127e-03,1.075722822409881486e-05
4.091000000000000192e+00,1.513333285812321462e-03,1.071784672887611349e-05
4.092000000000000526e+00,1.510818945297955291e-03,1.067714755884932476e-05
4.092999999999999972e+00,1.508027492214092727e-03,1.063514852465200815e-05
4.094000000000000306e+00,1.504960211984709799e-03,1.059186905721019722e-05
4.094999999999999751e+00,1.501618492608086186e-03,1.054732854932099999e-05
4.096000000000000085e+00,1.498003823657181443e-03,1.050154804995532556e-05
4.097000000000000419e+00,1.494117797294080468e-03,1.045454854643402322e-05
4.097999999999999865e+00,1.489962107406440353e-03,1.040635266304433448e-05
4.099000000000000199e+00,1.485538550574721671e-03,1.035698299549400268e-05
4.099999999999999645e+00,1.480849025272003685e-03,1.030646382992876940e-05
4.100999999999999979e+00,1.475895533103660246e-03,1.025481942076607204e-05
4.102000000000000313e+00,1.470680178171545911e-03,1.020207570310861733e-05
4.102999999999999758e+00,1.465205168302563315e-03,1.014825859835025643e-05
4.104000000000000092e+00,1.459472814517525112e-03,1.009339575865935063e-05
4.105000000000000426e+00,1.453485532510462828e-03,1.003751482380972635e-05
4.105999999999999872e+00,1.447245842255862709e-03,9.980645166548148412e-06
4.107000000000000206e+00,1.440756369592414467e-03,9.922816158881064670e-06
4.107999999999999652e+00,1.434019846020133642e-03,9.864058939504256873e-06
4.108999999999999986e+00,1.427039110400203040e-03,9.804404682198180653e-06
4.110000000000000320e+00,1.419817108950482401e-03,9.743886346070316674e-06
4.110999999999999766e+00,1.412356897140471749e-03,9.682536942882273340e-06
4.112000000000000099e+00,1.404661639903557850e-03,9.620391298884605448e-06
4.113000000000000433e+00,1.396734613832549196e-03,9.557484283861717350e-06
4.113999999999999879e+00,1.388579207528926798e-03,9.493852620910826740e-06
4.115000000000000213e+00,1.380198923918206496e-03,9.429533136358720166e-06
4.115999999999999659e+00,1.371597381016206657e-03,9.364564506229151086e-06
4.116999999999999993e+00,1.362778314572212933e-03,9.298985501087950032e-06
4.118000000000000327e+00,1.353745578947728682e-03,9.232836812434833739e-06
4.118999999999999773e+00,1.344503150108901368e-03,9.166159255409471517e-06
4.120000000000000107e+00,1.335055126900374462e-03,9.098995581609432159e-06
4.121000000000000441e+00,1.325405734381764154e-03,9.031388681943169878e-06
4.121999999999999886e+00,1.315559325488524153e-03,8.963383384264253412e-06
4.123000000000000220e+00,1.305520384621419684e-03,8.895024707665469225e-06
4.123999999999999666e+00,1.295293529771274037e-03,8.826359650244860978e-06
4.125000000000000000e+00,1.284883516690473728e-03,8.757435390934950785e-06
4.126000000000000334e+00,1.274295241418401704e-03,8.688301108466316725e-06
4.126999999999999780e+00,1.263533744876035479e-03,8.619006176261867372e-06
4.128000000000000114e+00,1.252604215968066391e-03,8.549601965755066862e-06
4.129000000000000448e+00,1.241511996696519201e-03,8.480140076791388418e-06
4.129999999999999893e+00,1.230262585908253100e-03,8.410674124779617963e-06
4.131000000000000227e+00,1.218861645095317128e-03,8.341257928215027714e-06
4.131999999999999673e+00,1.207315002715017918e-03,8.271947310286152546e-06
4.133000000000000007e+00,1.195628660633605558e-03,8.202798311385806526e-06
4.134000000000000341e+00,1.183808799270620127e-03,8.133868948526744985e-06
4.134999999999999787e+00,1.171861784790537413e-03,8.065217424276467298e-06
4.136000000000000121e+00,1.159794175050917137e-03,7.996903900226004272e-06
4.137000000000000455e+00,1.147612727725655672e-03,7.928988672275517170e-06
4.137999999999999901e+00,1.135324407027069656e-03,7.861533916502353884e-06
4.139000000000000234e+00,1.122936392744945232e-03,7.794601883297071432e-06
4.139999999999999680e+00,1.110456087982858095e-03,7.728256659725170094e-06
4.141000000000000014e+00,1.097891129110293565e-03,7.662562336916165106e-06
4.142000000000000348e+00,1.085249394599702676e-03,7.597584672855893113e-06
4.142999999999999794e+00,1.072539015946766218e-03,7.533389301559196534e-06
4.144000000000000128e+00,1.059768387500379001e-03,7.470043431451884611e-06
4.145000000000000462e+00,1.046946178497157147e-03,7.407613991182132896e-06
4.145999999999999908e+00,1.034081343882795349e-03,7.346169276432140967e-06
4.147000000000000242e+00,1.021183137342151267e-03,7.285777114792492042e-06
4.147999999999999687e+00,1.008261123144780494e-03,7.226506464622213376e-06
4.149000000000000021e+00,9.953251900187644243e-04,7.168425596905423104e-06
4.150000000000000355e+00,9.823855637912650915e-04,7.111603632608693401e-06
4.150999999999999801e+00,9.694528219416061274e-04,7.056108703190750124e-06
4.152000000000000135e+00,9.565379068640311689e-04,7.002009497234272457e-06
4.153000000000000469e+00,9.436521407227716624e-04,6.949373402193855119e-06
4.153999999999999915e+00,9.308072387007366609e-04,6.898267945085155358e-06
4.155000000000000249e+00,9.180153236861787703e-04,6.848758982335244673e-06
4.155999999999999694e+00,9.052889389465531818e-04,6.800912102469379534e-06
4.157000000000000028e+00,8.926410617329635835e-04,6.754790801956184245e-06
4.158000000000000362e+00,8.800851144048130572e-04,6.710457844530611433e-06
4.158999999999999808e+00,8.676349758028374529e-04,6.667973448667226248e-06
4.160000000000000142e+00,8.553049894842389925e-04,6.627396630585842838e-06
4.161000000000000476e+00,8.431099712073613674e-04,6.588783390558375571e-06
4.161999999999999922e+00,8.310652123639253536e-04,6.552187945372256078e-06
4.163000000000000256e+00,8.191864816982493899e-04,6.517661043366890319e-06
4.163999999999999702e+00,8.074900217094222463e-04,6.485251174687888689e-06
4.165000000000000036e+00,7.959925417819117919e-04,6.455002861639039064e-06
4.166000000000000369e+00,7.847112045810262755e-04,6.426957854432111579e-06
4.166999999999999815e+00,7.736636075864159216e-04,6.401153489455033682e-06
4.168000000000000149e+00,7.628677561486305525e-04,6.377623856675114767e-06
4.169000000000000483e+00,7.523420298698009967e-04,6.356398263683699565e-06
4.169999999999999929e+00,7.421051387238870433e-04,6.337502370588819836e-06
4.171000000000000263e+00,7.321760704960127457e-04,6.320956722881949813e-06
4.171999999999999709e+00,7.225740263352749141e-04,6.306777880668550112e-06
4.173000000000000043e+00,7.133183461075443205e-04,6.294977087587800498e-06
4.174000000000000377e+00,7.044284204513719594e-04,6.285561366604355727e-06
4.174999999999999822e+00,6.959235916488014416e-04,6.278532295011619651e-06
4.176000000000000156e+00,6.878230409661228052e-04,6.273887126987240904e-06
4.177000000000000490e+00,6.801456648227638445e-04,6.271617674668174071e-06
4.177999999999999936e+00,6.729099383868725106e-04,6.271711403373508061e-06
4.179000000000000270e+00,6.661337699095225967e-04,6.274150465509510847e-06
4.179999999999999716e+00,6.598343453345241992e-04,6.278912794225994073e-06
4.181000000000000050e+00,6.540279673298487681e-04,6.285971252156294461e-06
4.182000000000000384e+00,6.487298895368106546e-04,6.295294690475650192e-06
4.182999999999999829e+00,6.439541511338585421e-04,6.306847214622964645e-06
4.184000000000000163e+00,6.397134136481144378e-04,6.320589255732094578e-06
4.185000000000000497e+00,6.360188053621767092e-04,6.336476935692097173e-06
4.185999999999999943e+00,6.328797761150109459e-04,6.354463083658078444e-06
4.187000000000000277e+00,6.303039679743535845e-04,6.374496715385218474e-06
4.187999999999999723e+00,6.282971043281211122e-04,6.396524015896129576e-06
4.189000000000000057e+00,6.268629020958522849e-04,6.420487899468091606e-06
4.190000000000000391e+00,6.260030089178024535e-04,6.446328912580070467e-06
4.190999999999999837e+00,6.257169686817937518e-04,6.473984899541087760e-06
4.192000000000000171e+00,6.260022154908269658e-04,6.503391840630046301e-06
4.193000000000000504e+00,6.268540973832603495e-04,6.534483569597661235e-06
4.193999999999999950e+00,6.282659284094076505e-04,6.567192537155857368e-06
4.195000000000000284e+00,6.302290679861134292e-04,6.601449595324446265e-06
4.195999999999999730e+00,6.327330247125440921e-04,6.637184681859684627e-06
4.197000000000000064e+00,6.357655818290818169e-04,6.674326644981088060e-06
4.198000000000000398e+00,6.393129399997584316e-04,6.712803832473299830e-06
4.198999999999999844e+00,6.433598739332156485e-04,6.752543979048609224e-06
4.200000000000000178e+00,6.478898983252007020e-04,6.793474703422263372e-06
4.201000000000000512e+00,6.528854390964523077e-04,6.835523425300144202e-06
4.201999999999999957e+00,6.583280059504053325e-04,6.878617769943687098e-06
4.203000000000000291e+00,6.641983625255154251e-04,6.922685540165679088e-06
4.203999999999999737e+00,6.704766912860893888e-04,6.967655022993712702e-06
4.205000000000000071e+00,6.771427503196687445e-04,7.013454995013253703e-06
4.206000000000000405e+00,6.841760202631557266e-04,7.060014937911634915e-06
4.206999999999999851e+00,6.915558394066077547e-04,7.107265079218513084e-06
4.208000000000000185e+00,6.992615265153075479e-04,7.155136542719237806e-06
4.209000000000000519e+00,7.072724902849401429e-04,7.203561420872415316e-06
4.209999999999999964e+00,7.155683260255061564e-04,7.252472823379046193e-06
4.211000000000000298e+00,7.241288989767721363e-04,7.301804991931674531e-06
4.211999999999999744e+00,7.329344154395636907e-04,7.351493284860810396e-06
4.213000000000000078e+00,7.419654817875159444e-04,7.401474327890162947e-06
4.214000000000000412e+00,7.512031529894098612e-04,7.451685933748971792e-06
4.214999999999999858e+00,7.606289706822529561e-04,7.502067282525792562e-06
4.216000000000000192e+00,7.702249926940966463e-04,7.552558761376264872e-06
4.217000000000000526e+00,7.799738140223766263e-04,7.603102194127304194e-06
4.217999999999999972e+00,7.898585813197593099e-04,7.653640630964678285e-06
4.219000000000000306e+00,7.998630006511560451e-04,7.704118616716246234e-06
4.219999999999999751e+00,8.099713406806535428e-04,7.754481902091619989e-06
4.221000000000000085e+00,8.201684307596834823e-04,7.804677756275076693e-06
4.222000000000000419e+00,8.304396559153969567e-04,7.854654653571398353e-06
4.222999999999999865e+00,8.407709482700163450e-04,7.904362596282967795e-06
4.224000000000000199e+00,8.511487766638606419e-04,7.953752725033462367e-06
4.224999999999999645e+00,8.615601335606701576e-04,8.002777729625635322e-06
4.225999999999999979e+00,8.719925213392698592e-04,8.051391404564051368e-06
4.227000000000000313e+00,8.824339367335692517e-04,8.099549065847304547e-06
4.227999999999999758e+00,8.928728551601517426e-04,8.147207115483128301e-06
4.229000000000000092e+00,9.032982140132561968e-04,8.194323469079048451e-06
4.230000000000000426e+00,9.136993964259420078e-04,8.240857037614324258e-06
4.230999999999999872e+00,9.240662141498066917e-04,8.286768248541907141e-06
4.232000000000000206e+00,9.343888914906348661e-04,8.332018469805624886e-06
4.232999999999999652e+00,9.446580485988107607e-04,8.376570557851618156e-06
4.233999999999999986e+00,9.548646859492748501e-04,8.420388265561712423e-06
4.235000000000000320e+00,9.650001684751611597e-04,8.463436792050269491e-06
4.235999999999999766e+00,9.750562109520038816e-04,8.505682191117159931e-06
4.237000000000000099e+00,9.850248631447372505e-04,8.547091966657345587e-06
4.238000000000000433e+00,9.948984964150810531e-04,8.587634383472432257e-06
4.238999999999999879e+00,1.004669789965123615e-03,8.627279119581523408e-06
4.240000000000000213e+00,1.014331718559405380e-03,8.665996594431834175e-06
4.240999999999999659e+00,1.023877539994850127e-03,8.703758631297737973e-06
4.241999999999999993e+00,1.033300784077522110e-03,8.740537718379752215e-06
4.243000000000000327e+00,1.042595241259251185e-03,8.776307704869859783e-06
4.243999999999999773e+00,1.051754952695633334e-03,8.811043077234275220e-06
4.245000000000000107e+00,1.060774199994444621e-03,8.844719685196088485e-06
4.246000000000000441e+00,1.069647496418885341e-03,8.877313954276735104e-06
4.246999999999999886e+00,1.078369577692341041e-03,8.908803635811116101e-06
4.248000000000000220e+00,1.086935394155733904e-03,8.939167028876051594e-06
4.248999999999999666e+00,1.095340102573316363e-03,8.968383725258138070e-06
4.250000000000000000e+00,1.103579059222095475e-03,8.996433801066655632e-06
4.251000000000000334e+00,1.111647812444974256e-03,9.023298665897192751e-06
4.251999999999999780e+00,1.119542096672009220e-03,9.048960166513453392e-06
4.253000000000000114e+00,1.127257825808736062e-03,9.073401433176958559e-06
4.254000000000000448e+00,1.134791087910299928e-03,9.096606019198206759e-06
4.254999999999999893e+00,1.142138139326226778e-03,9.118558734031524714e-06
4.256000000000000227e+00,1.149295400042474888e-03,9.139244755933058806e-06
4.256999999999999673e+00,1.156259448358374058e-03,9.158650558944757345e-06
4.258000000000000007e+00,1.163027016902029543e-03,9.176762950465389997e-06
4.259000000000000341e+00,1.169594987946744307e-03,9.193569956670231993e-06
4.259999999999999787e+00,1.175960389812155194e-03,9.209059936891503861e-06
4.261000000000000121e+00,1.182120392666752891e-03,9.223222492325859411e-06
4.262000000000000455e+00,1.188072305465860375e-03,9.236047507219096744e-06
4.262999999999999901e+00,1.193813572163527443e-03,9.247526102116005402e-06
4.264000000000000234e+00,1.199341769075093793e-03,9.257649646683957913e-06
4.264999999999999680e+00,1.204654601434591030e-03,9.266410750628301246e-06
4.266000000000000014e+00,1.209749901126218330e-03,9.273802252049950548e-06
4.267000000000000348e+00,1.214625623628818500e-03,9.279818198992963825e-06
4.267999999999999794e+00,1.219279846021541214e-03,9.284452842896642435e-06
4.269000000000000128e+00,1.223710764188992283e-03,9.287701663517543724e-06
4.270000000000000462e+00,1.227916691138454964e-03,9.289560327216032939e-06
4.270999999999999908e+00,1.231896054515286935e-03,9.290025702126812108e-06
4.272000000000000242e+00,1.235647395136821140e-03,9.289094810701597547e-06
4.272999999999999687e+00,1.239169364664419138e-03,9.286765913006661153e-06
4.274000000000000021e+00,1.242460724394602381e-03,9.283037417106362340e-06
4.275000000000000355e+00,1.245520343212743993e-03,9.277908926161601303e-06
4.275999999999999801e+00,1.248347196524602926e-03,9.271380174439333276e-06
4.277000000000000135e+00,1.250940364353516406e-03,9.263452112538771659e-06
4.278000000000000469e+00,1.253299030489814919e-03,9.254125789767846696e-06
4.278999999999999915e+00,1.255422480753523107e-03,9.243403465193090115e-06
4.280000000000000249e+00,1.257310102228741729e-03,9.231287508252377733e-06
4.280999999999999694e+00,1.258961381683430369e-03,9.217781514845991664e-06
4.282000000000000028e+00,1.260375905028337639e-03,9.202889148361567483e-06
4.283000000000000362e+00,1.261553355877127356e-03,9.186615272990086414e-06
4.283999999999999808e+00,1.262493515022743802e-03,9.168964826570787444e-06
4.285000000000000142e+00,1.263196259066661420e-03,9.149943989792128760e-06
4.286000000000000476e+00,1.263661560129283141e-03,9.129558994386371455e-06
4.286999999999999922e+00,1.263889484684825940e-03,9.107817263948403213e-06
4.288000000000000256e+00,1.263880193144808085e-03,9.084726303303974546e-06
4.288999999999999702e+00,1.263633938766947108e-03,9.060294875108388491e-06
4.290000000000000036e+00,1.263151067619003396e-03,9.034531744859851542e-06
4.291000000000000369e+00,1.262432017451378848e-03,9.007446923915173785e-06
4.291999999999999815e+00,1.261477317627619950e-03,8.979050468101770619e-06
4.293000000000000149e+00,1.260287588245658039e-03,8.949353665561494094e-06
4.294000000000000483e+00,1.258863540070973225e-03,8.918367844289492840e-06
4.294999999999999929e+00,1.257205973727816648e-03,8.886105586986522409e-06
4.296000000000000263e+00,1.255315779833843888e-03,8.852579488116233970e-06
4.296999999999999709e+00,1.253193938161643959e-03,8.817803432984411787e-06
4.298000000000000043e+00,1.250841517860158333e-03,8.781791329082145811e-06
4.299000000000000377e+00,1.248259676811783745e-03,8.744558347736504345e-06
4.299999999999999822e+00,1.245449661884890247e-03,8.706119674758520932e-06
4.301000000000000156e+00,1.242412808297096386e-03,8.666491813330916928e-06
4.302000000000000490e+00,1.239150539993373644e-03,8.625691299241329158e-06
4.302999999999999936e+00,1.235664369269211379e-03,8.583735934643716017e-06
4.304000000000000270e+00,1.231955897066273767e-03,8.540643570934231910e-06
4.304999999999999716e+00,1.228026812610318996e-03,8.496433408579168666e-06
4.306000000000000050e+00,1.223878894035615146e-03,8.451124656150449082e-06
4.307000000000000384e+00,1.219514008040542509e-03,8.404737876989399641e-06
4.307999999999999829e+00,1.214934110560519486e-03,8.357293673421260650e-06
4.309000000000000163e+00,1.210141246593943480e-03,8.308814014777559498e-06
4.310000000000000497e+00,1.205137550960424641e-03,8.259320925265435824e-06
4.310999999999999943e+00,1.199925248292139576e-03,8.208837812202579386e-06
4.312000000000000277e+00,1.194506653882667973e-03,8.157388153876805878e-06
4.312999999999999723e+00,1.188884173812831827e-03,8.104996841867108672e-06
4.314000000000000057e+00,1.183060306009937326e-03,8.051688836482430239e-06
4.315000000000000391e+00,1.177037640440791247e-03,7.997490559942702179e-06
4.315999999999999837e+00,1.170818860299239518e-03,7.942428541617122429e-06
4.317000000000000171e+00,1.164406742527681043e-03,7.886530759181952934e-06
4.318000000000000504e+00,1.157804159064167344e-03,7.829825330483434063e-06
4.318999999999999950e+00,1.151014077533163383e-03,7.772341875847506087e-06
4.320000000000000284e+00,1.144039562807137823e-03,7.714110143457360969e-06
4.320999999999999730e+00,1.136883777776128866e-03,7.655161445096197320e-06
4.322000000000000064e+00,1.129549985175261340e-03,7.595527256441776955e-06
4.323000000000000398e+00,1.122041548627520204e-03,7.535240650647993913e-06
4.323999999999999844e+00,1.114361934644405184e-03,7.474334907156155023e-06
4.325000000000000178e+00,1.106514714040832169e-03,7.412844927408738729e-06
4.326000000000000512e+00,1.098503564237745525e-03,7.350805832036260605e-06
4.326999999999999957e+00,1.090332270836198150e-03,7.288254419653298824e-06
4.328000000000000291e+00,1.082004730230541525e-03,7.225227774011614554e-06
4.328999999999999737e+00,1.073524951658980748e-03,7.161764687170946598e-06
4.330000000000000071e+00,1.064897060110105891e-03,7.097904275639906068e-06
4.331000000000000405e+00,1.056125298644740871e-03,7.033687434799815138e-06
4.331999999999999851e+00,1.047214031795606166e-03,6.969155403612364399e-06
4.333000000000000185e+00,1.038167748427276747e-03,6.904351218016884105e-06
4.334000000000000519e+00,1.028991065407566666e-03,6.839318306373649119e-06
4.334999999999999964e+00,1.019688730825288455e-03,6.774101991428369330e-06
4.336000000000000298e+00,1.010265628351434243e-03,6.708748011106223459e-06
4.336999999999999744e+00,1.000726780963867319e-03,6.643304014210908602e-06
4.338000000000000078e+00,9.910773556598047058e-04,6.577818146969256744e-06
4.339000000000000412e+00,9.813226678683747203e-04,6.512340496909514160e-06
4.339999999999999858e+00,9.714681867991388367e-04,6.446921654534217796e-06
4.341000000000000192e+00,9.615195403349590482e-04,6.381614219012079575e-06
4.342000000000000526e+00,9.514825210414298590e-04,6.316471313547838059e-06
4.342999999999999972e+00,9.413630917923825796e-04,6.251548061090904370e-06
4.344000000000000306e+00,9.311673923439547397e-04,6.186900145454497553e-06
4.344999999999999751e+00,9.209017455729487682e-04,6.122585294453397953e-06
4.346000000000000085e+00,9.105726648660101294e-04,6.058661761988776075e-06
4.347000000000000419e+00,9.001868611246480190e-04,5.995189815606075588e-06
4.347999999999999865e+00,8.897512506672582578e-04,5.932230270469549792e-06
4.349000000000000199e+00,8.792729628959463067e-04,5.869845925336578438e-06
4.350000000000000533e+00,8.687593490691735039e-04,5.808100008105408543e-06
4.350999999999999979e+00,8.582179904764674315e-04,5.747057677009119259e-06
4.352000000000000313e+00,8.476567076803195270e-04,5.686784500384994702e-06
4.352999999999999758e+00,8.370835694859074007e-04,5.627347813861676462e-06
4.354000000000000092e+00,8.265069025366647256e-04,5.568815176536877371e-06
4.355000000000000426e+00,8.159353004489038746e-04,5.511255804473271452e-06
4.355999999999999872e+00,8.053776337338154493e-04,5.454738980245974131e-06
4.357000000000000206e+00,7.948430590237228052e-04,5.399335381940229904e-06
4.357999999999999652e+00,7.843410288214708488e-04,5.345115489670506665e-06
4.358999999999999986e+00,7.738813003825494811e-04,5.292150901599128854e-06
4.360000000000000320e+00,7.634739447243094968e-04,5.240512689592069069e-06
4.360999999999999766e+00,7.531293544168636469e-04,5.190272667845488112e-06
4.362000000000000099e+00,7.428582512401154039e-04,5.141501741078228672e-06
4.363000000000000433e+00,7.326716921848098552e-04,5.094271095468919501e-06
4.363999999999999879e+00,7.225810746194216705e-04,5.048650507188117309e-06
4.365000000000000213e+00,7.125981392323756797e-04,5.004709523180048337e-06
4.365999999999999659e+00,7.027349715083797089e-04,4.962515756885281892e-06
4.366999999999999993e+00,6.930040002290644829e-04,4.922135953314866008e-06
4.368000000000000327e+00,6.834179935722918976e-04,4.883634282277157417e-06
4.368999999999999773e+00,6.739900512771130519e-04,4.847073405028878445e-06
4.370000000000000107e+00,6.647335933922490000e-04,4.812512743701953398e-06
4.371000000000000441e+00,6.556623440409740933e-04,4.780009482674833967e-06
4.371999999999999886e+00,6.467903105639825770e-04,4.749616884054285563e-06
4.373000000000000220e+00,6.381317564673452594e-04,4.721385260682441441e-06
4.373999999999999666e+00,6.297011685624532553e-04,4.695360327866259484e-06
4.375000000000000000e+00,6.215132166273004861e-04,4.671584136383180270e-06
4.376000000000000334e+00,6.135827061725213864e-04,4.650093498823841696e-06
4.376999999999999780e+00,6.059245228430083438e-04,4.630920950952714678e-06
4.378000000000000114e+00,5.985535689324000385e-04,4.614093249736515449e-06
4.379000000000000448e+00,5.914846910267134751e-04,4.599632352977910989e-06
4.379999999999999893e+00,5.847325994672948396e-04,4.587554013736531431e-06
4.381000000000000227e+00,5.783117791452409198e-04,4.577868801737694171e-06
4.381999999999999673e+00,5.722363927977141152e-04,4.570580851993345195e-06
4.383000000000000007e+00,5.665201767758702451e-04,4.565688900276440362e-06
4.384000000000000341e+00,5.611763311441896876e-04,4.563185178474129245e-06
4.384999999999999787e+00,5.562174048208824544e-04,4.563056511198096325e-06
4.386000000000000121e+00,5.516551781132073050e-04,4.565283343428443212e-06
4.387000000000000455e+00,5.475005442186086811e-04,4.569840886110157629e-06
4.387999999999999901e+00,5.437633926101302292e-04,4.576698313197679565e-06
4.389000000000000234e+00,5.404524961567689582e-04,4.585819907067578511e-06
4.389999999999999680e+00,5.375754054010708832e-04,4.597164391045162003e-06
4.391000000000000014e+00,5.351383521842822781e-04,4.610686100986667748e-06
4.392000000000000348e+00,5.331461657712592084e-04,4.626334436180957630e-06
4.392999999999999794e+00,5.316022035555535404e-04,4.644055033991259759e-06
4.394000000000000128e+00,5.305082986680280908e-04,4.663789312538274522e-06
4.395000000000000462e+00,5.298647260099742604e-04,4.685475606857207607e-06
4.395999999999999908e+00,5.296701881670586379e-04,4.709048804482385839e-06
4.397000000000000242e+00,5.299218214325751011e-04,4.734441430080106110e-06
4.397999999999999687e+00,5.306152222062752045e-04,4.761583343461867269e-06
4.399000000000000021e+00,5.317444925836266757e-04,4.790402738070902898e-06
4.400000000000000355e+00,5.333023043389798368e-04,4.820825891603333601e-06
4.400999999999999801e+00,5.352799792163140955e-04,4.852778096398464306e-06
4.402000000000000135e+00,5.376675833358019992e-04,4.886183428405938353e-06
4.403000000000000469e+00,5.404540330244198953e-04,4.920965570794703486e-06
4.403999999999999915e+00,5.436272094073952644e-04,4.957047622372800685e-06
4.405000000000000249e+00,5.471740790499487594e-04,4.994352819526478457e-06
4.405999999999999694e+00,5.510808177199667335e-04,5.032804348381349067e-06
4.407000000000000028e+00,5.553329346688213588e-04,5.072325974278107286e-06
4.408000000000000362e+00,5.599153951983137662e-04,5.112841863055659716e-06
4.408999999999999808e+00,5.648127392865259170e-04,5.154277110970470330e-06
4.410000000000000142e+00,5.700091945008940253e-04,5.196557600113016929e-06
4.411000000000000476e+00,5.754887822527850931e-04,5.239610405226799992e-06
4.411999999999999922e+00,5.812354158209266696e-04,5.283363658090027093e-06
4.413000000000000256e+00,5.872329896196236930e-04,5.327746902271432479e-06
4.413999999999999702e+00,5.934654595615581306e-04,5.372690959698015454e-06
4.415000000000000036e+00,5.999169142897108151e-04,5.418128176586780789e-06
4.416000000000000369e+00,6.065716371294512790e-04,5.463992333767321792e-06
4.416999999999999815e+00,6.134141594128957042e-04,5.510218824737851968e-06
4.418000000000000149e+00,6.204293054332006823e-04,5.556744581565283029e-06
4.419000000000000483e+00,6.276022296600578974e-04,5.603508187281203036e-06
4.419999999999999929e+00,6.349184466440120807e-04,5.650449829443138367e-06
4.421000000000000263e+00,6.423638546339791077e-04,5.697511342924236546e-06
4.421999999999999709e+00,6.499247531830484479e-04,5.744636174785135333e-06
4.423000000000000043e+00,6.575878556177095543e-04,5.791769376955692081e-06
4.424000000000000377e+00,6.653402968183517400e-04,5.838857651871816201e-06
4.424999999999999822e+00,6.731696373015422057e-04,5.885849271992767662e-06
4.426000000000000156e+00,6.810638636865561741e-04,5.932694119178921649e-06
4.427000000000000490e+00,6.890113865095563554e-04,5.979343582693468828e-06
4.427999999999999936e+00,6.970010355446067986e-04,6.025750633982484463e-06
4.429000000000000270e+00,7.050220532637639778e-04,6.071869685073145831e-06
4.429999999999999716e+00,7.130640866203435090e-04,6.117656686323631488e-06
4.431000000000000050e+00,7.211171776958341358e-04,6.163068938461693197e-06
4.432000000000000384e+00,7.291717532247584191e-04,6.208065264718785491e-06
4.432999999999999829e+00,7.372186137803769888e-04,6.252605749653589748e-06
4.434000000000000163e+00,7.452489221345216320e-04,6.296651918876311980e-06
4.435000000000000497e+00,7.532541914924185695e-04,6.340166496507515350e-06
4.435999999999999943e+00,7.612262734603974937e-04,6.383113641398532138e-06
4.437000000000000277e+00,7.691573462430870665e-04,6.425458617221454916e-06
4.437999999999999723e+00,7.770399027229210305e-04,6.467168026081636559e-06
4.439000000000000057e+00,7.848667388104235958e-04,6.508209516917193540e-06
4.440000000000000391e+00,7.926309419473235316e-04,6.548552056335615641e-06
4.440999999999999837e+00,8.003258800964745991e-04,6.588165566257232585e-06
4.442000000000000171e+00,8.079451908253591124e-04,6.627021245788128710e-06
4.443000000000000504e+00,8.154827710030122714e-04,6.665091179438888656e-06
4.443999999999999950e+00,8.229327666968499566e-04,6.702348681243322138e-06
4.445000000000000284e+00,8.302895636476142647e-04,6.738767887184106683e-06
4.445999999999999730e+00,8.375477779419724603e-04,6.774324132522793355e-06
4.447000000000000064e+00,8.447022473484716923e-04,6.808993502397808902e-06
4.448000000000000398e+00,8.517480228344117069e-04,6.842753229750032011e-06
4.448999999999999844e+00,8.586803606436412646e-04,6.875581268401466614e-06
4.450000000000000178e+00,8.654947146194503843e-04,6.907456714481914140e-06
4.451000000000000512e+00,8.721867291930096317e-04,6.938359277181736753e-06
4.451999999999999957e+00,8.787522324405060842e-04,6.968269741820395542e-06
4.453000000000000291e+00,8.851872296071447736e-04,6.997169530702748412e-06
4.453999999999999737e+00,8.914878969959218191e-04,7.025041124681781233e-06
4.455000000000000071e+00,8.976505762796333334e-04,7.051867540649314041e-06
4.456000000000000405e+00,9.036717688736047461e-04,7.077632866175556269e-06
4.456999999999999851e+00,9.095481309198431494e-04,7.102321687639453294e-06
4.458000000000000185e+00,9.152764683366357724e-04,7.125919600214435481e-06
4.459000000000000519e+00,9.208537322708044461e-04,7.148412669848943997e-06
4.459999999999999964e+00,9.262770147020430583e-04,7.169787953137469398e-06
4.461000000000000298e+00,9.315435443889672363e-04,7.190032944445962689e-06
4.461999999999999744e+00,9.366506829091704282e-04,7.209136142239057434e-06
4.463000000000000078e+00,9.415959211293748561e-04,7.227086435741771147e-06
4.464000000000000412e+00,9.463768757020467586e-04,7.243873673631202927e-06
4.464999999999999858e+00,9.509912858949605809e-04,7.259488057885566908e-06
4.466000000000000192e+00,9.554370104315237618e-04,7.273920754944108472e-06
4.467000000000000526e+00,9.597120246857806982e-04,7.287163266789732679e-06
4.467999999999999972e+00,9.638144178823811626e-04,7.299208050257712856e-06
4.469000000000000306e+00,9.677423906082506652e-04,7.310047865176663742e-06
4.469999999999999751e+00,9.714942523452546564e-04,7.319676393350047172e-06
4.471000000000000085e+00,9.750684192388355378e-04,7.328087589501170719e-06
4.472000000000000419e+00,9.784634117999250515e-04,7.335276375937857169e-06
4.472999999999999865e+00,9.816778529987992257e-04,7.341237927100435399e-06
4.474000000000000199e+00,9.847104663466893157e-04,7.345968294981368164e-06
4.475000000000000533e+00,9.875600740525891045e-04,7.349463770946944056e-06
4.475999999999999979e+00,9.902255952318141010e-04,7.351721580349940006e-06
4.477000000000000313e+00,9.927060443684456500e-04,7.352739161548555473e-06
4.477999999999999758e+00,9.950005297082566494e-04,7.352514874627668220e-06
4.479000000000000092e+00,9.971082519384881059e-04,7.351047241622851445e-06
4.480000000000000426e+00,9.990285027010898516e-04,7.348335697053919381e-06
4.480999999999999872e+00,1.000760663321725733e-03,7.344379873445966745e-06
4.482000000000000206e+00,1.002304203621475452e-03,7.339180283406517918e-06
4.482999999999999652e+00,1.003658680768226667e-03,7.332737593034481446e-06
4.483999999999999986e+00,1.004823738107553117e-03,7.325053382668593654e-06
4.485000000000000320e+00,1.005799104216168393e-03,7.316129368202503499e-06
4.485999999999999766e+00,1.006584591874066289e-03,7.305968167402311270e-06
4.487000000000000099e+00,1.007180097175423405e-03,7.294572525122412962e-06
4.488000000000000433e+00,1.007585598625767740e-03,7.281946088046696084e-06
4.488999999999999879e+00,1.007801156392082020e-03,7.268092600969521716e-06
4.490000000000000213e+00,1.007826911442229927e-03,7.253016725443859086e-06
4.490999999999999659e+00,1.007663084866089638e-03,7.236723230185397178e-06
4.491999999999999993e+00,1.007309977203334379e-03,7.219217771722512793e-06
4.493000000000000327e+00,1.006767967825958040e-03,7.200506091522629594e-06
4.493999999999999773e+00,1.006037514298126429e-03,7.180594836255652144e-06
4.495000000000000107e+00,1.005119151827531948e-03,7.159490741346605031e-06
4.496000000000000441e+00,1.004013492742778652e-03,7.137201453819626470e-06
4.496999999999999886e+00,1.002721226075745618e-03,7.113734676756044849e-06
4.498000000000000220e+00,1.001243117072147300e-03,7.089099027943117389e-06
4.498999999999999666e+00,9.995800068303241966e-04,7.063303173677764597e-06
4.500000000000000000e+00,9.977328118861619050e-04,7.036356707212932075e-06
4.501000000000000334e+00,9.957025239189295097e-04,7.008269282459789440e-06
4.501999999999999780e+00,9.934902094835456124e-04,6.979051461610709717e-06
4.503000000000000114e+00,9.910970097169941647e-04,6.948713870094175432e-06
4.504000000000000448e+00,9.885241401288537896e-04,6.917268077101886165e-06
4.504999999999999893e+00,9.857728905003403444e-04,6.884725673396066441e-06
4.506000000000000227e+00,9.828446247442401435e-04,6.851099171882827707e-06
4.506999999999999673e+00,9.797407807550476307e-04,6.816401143548022788e-06
4.508000000000000007e+00,9.764628703615403161e-04,6.780645123445437080e-06
4.509000000000000341e+00,9.730124793894659365e-04,6.743844666729662716e-06
4.509999999999999787e+00,9.693912676805909118e-04,6.706014282468911267e-06
4.511000000000000121e+00,9.656009691568266749e-04,6.667168522124208319e-06
4.512000000000000455e+00,9.616433919515195074e-04,6.627322921808069097e-06
4.512999999999999901e+00,9.575204185866714084e-04,6.586493070462271637e-06
4.514000000000000234e+00,9.532340062375155645e-04,6.544695542378471601e-06
4.514999999999999680e+00,9.487861870414542303e-04,6.501946943304428816e-06
4.516000000000000014e+00,9.441790684144031175e-04,6.458264896041114338e-06
4.517000000000000348e+00,9.394148334362209312e-04,6.413667090467366466e-06
4.517999999999999794e+00,9.344957414069949642e-04,6.368172222423414513e-06
4.519000000000000128e+00,9.294241283742391739e-04,6.321799025548367793e-06
4.520000000000000462e+00,9.242024076614439344e-04,6.274567313079235210e-06
4.520999999999999908e+00,9.188330705152685136e-04,6.226496995273483031e-06
4.522000000000000242e+00,9.133186869770201777e-04,6.177609042860626475e-06
4.522999999999999687e+00,9.076619066961757500e-04,6.127924504747140839e-06
4.524000000000000021e+00,9.018654598180387465e-04,6.077465553827400973e-06
4.525000000000000355e+00,8.959321580091695507e-04,6.026254462005351124e-06
4.525999999999999801e+00,8.898648955850583468e-04,5.974314634967058423e-06
4.527000000000000135e+00,8.836666506808743809e-04,5.921669617572837999e-06
4.528000000000000469e+00,8.773404865944123320e-04,5.868344141989832674e-06
4.528999999999999915e+00,8.708895531753916858e-04,5.814363092765233413e-06
4.530000000000000249e+00,8.643170883909061112e-04,5.759752582089746997e-06
4.530999999999999694e+00,8.576264199444393619e-04,5.704538925862516535e-06
4.532000000000000028e+00,8.508209671580236602e-04,5.648749684482900299e-06
4.533000000000000362e+00,8.439042428138932624e-04,5.592412653239096301e-06
4.533999999999999808e+00,8.368798552470041929e-04,5.535556960994951722e-06
4.535000000000000142e+00,8.297515104978174039e-04,5.478212023708714595e-06
4.536000000000000476e+00,8.225230147583658877e-04,5.420408647339337854e-06
4.536999999999999922e+00,8.151982768768938591e-04,5.362177943088673569e-06
4.538000000000000256e+00,8.077813110359809709e-04,5.303552486650114032e-06
4.538999999999999702e+00,8.002762396400284629e-04,5.244565231976282045e-06
4.540000000000000036e+00,7.926872964183454169e-04,5.185250641960356773e-06
4.541000000000000369e+00,7.850188294845461111e-04,5.125643653997808578e-06
4.541999999999999815e+00,7.772753049000077083e-04,5.065780822049364180e-06
4.543000000000000149e+00,7.694613103009576016e-04,5.005699205433553567e-06
4.544000000000000483e+00,7.615815586907010142e-04,4.945437567473901931e-06
4.544999999999999929e+00,7.536408924153854870e-04,4.885035264339513509e-06
4.546000000000000263e+00,7.456442874761455954e-04,4.824533433850883323e-06
4.546999999999999709e+00,7.375968577744223230e-04,4.763973946155542966e-06
4.548000000000000043e+00,7.295038599242406998e-04,4.703400539925937547e-06
4.549000000000000377e+00,7.213706980295366651e-04,4.642857701990289754e-06
4.549999999999999822e+00,7.132029285945075143e-04,4.582391966866801245e-06
4.551000000000000156e+00,7.050062656867707531e-04,4.522050731381877580e-06
4.552000000000000490e+00,6.967865863677021347e-04,4.461883479292497737e-06
4.552999999999999936e+00,6.885499359803543083e-04,4.401940691520054150e-06
4.554000000000000270e+00,6.803025338108724916e-04,4.342275046295482598e-06
4.554999999999999716e+00,6.720507786165645517e-04,4.282940255324561129e-06
4.556000000000000050e+00,6.638012542957120879e-04,4.223992354890630292e-06
4.557000000000000384e+00,6.555607354193287517e-04,4.165488524183730398e-06
4.557999999999999829e+00,6.473361928292307565e-04,4.107488312106023975e-06
4.559000000000000163e+00,6.391347988233781830e-04,4.050052455744919305e-06
4.560000000000000497e+00,6.309639323150421268e-04,3.993244128176934311e-06
4.560999999999999943e+00,6.228311834341463587e-04,3.937127710464099413e-06
4.562000000000000277e+00,6.147443577788122950e-04,3.881770029172786525e-06
4.562999999999999723e+00,6.067114799095306389e-04,3.827239087683296801e-06
4.564000000000000057e+00,5.987407962146400675e-04,3.773605263942103391e-06
4.565000000000000391e+00,5.908407765936312273e-04,3.720940013357720238e-06
4.565999999999999837e+00,5.830201151964917346e-04,3.669317048700326175e-06
4.567000000000000171e+00,5.752877295330205377e-04,3.618810972248726536e-06
4.568000000000000504e+00,5.676527581126722269e-04,3.569498377721624025e-06
4.568999999999999950e+00,5.601245560302695221e-04,3.521456434043694000e-06
4.570000000000000284e+00,5.527126885131818145e-04,3.474763941165877555e-06
4.570999999999999730e+00,5.454269216584972484e-04,3.429499830547287009e-06
4.572000000000000064e+00,5.382772105387311802e-04,3.385744128413241568e-06
4.573000000000000398e+00,5.312736839082240732e-04,3.343576358962732199e-06
4.573999999999999844e+00,5.244266255685517495e-04,3.303076423817040678e-06
4.575000000000000178e+00,5.177464515812378164e-04,3.264322935065306773e-06
4.576000000000000512e+00,5.112436834251645346e-04,3.227394015212025267e-06
4.576999999999999957e+00,5.049289164593534756e-04,3.192365543788796226e-06
4.578000000000000291e+00,4.988127837152092191e-04,3.159311822693871897e-06
4.578999999999999737e+00,4.929059144753434023e-04,3.128303768896926454e-06
4.580000000000000071e+00,4.872188880100490485e-04,3.099409565320356114e-06
4.581000000000000405e+00,4.817621818658057264e-04,3.072692789369075363e-06
4.581999999999999851e+00,4.765461152992906779e-04,3.048212986096766932e-06
4.583000000000000185e+00,4.715807877770565137e-04,3.026023859997214599e-06
4.584000000000000519e+00,4.668760132302098085e-04,3.006173853495978904e-06
4.584999999999999964e+00,4.624412502200442960e-04,2.988704382656056116e-06
4.586000000000000298e+00,4.582855293034383262e-04,2.973650473332572052e-06
4.586999999999999744e+00,4.544173781143028717e-04,2.961039147477599448e-06
4.588000000000000078e+00,4.508447455764022613e-04,2.950890158630659300e-06
4.589000000000000412e+00,4.475749263428578976e-04,2.943214573900865141e-06
4.589999999999999858e+00,4.446144871248575636e-04,2.938015657311143592e-06
4.591000000000000192e+00,4.419691960887939751e-04,2.935287671483752735e-06
4.592000000000000526e+00,4.396439574761385003e-04,2.935016949561564027e-06
4.592999999999999972e+00,4.376427524202498257e-04,2.937180959540557453e-06
4.594000000000000306e+00,4.359685879591190653e-04,2.941749531971352748e-06
4.594999999999999751e+00,4.346234553361876755e-04,2.948684186545725807e-06
4.596000000000000085e+00,4.336082989199416824e-04,2.957939487385784406e-06
4.597000000000000419e+00,4.329229966706921303e-04,2.969462601149340248e-06
4.597999999999999865e+00,4.325663528523703743e-04,2.983194757480135562e-06
4.599000000000000199e+00,4.325361029921154536e-04,2.999070958318268086e-06
4.600000000000000533e+00,4.328289314681752257e-04,3.017021480567987334e-06
4.600999999999999979e+00,4.334405009442428443e-04,3.036971703032977798e-06
4.602000000000000313e+00,4.343654932971051830e-04,3.058843587793444218e-06
4.602999999999999758e+00,4.355976606108396556e-04,3.082555564795751976e-06
4.604000000000000092e+00,4.371298850819625497e-04,3.108023927669900793e-06
4.605000000000000426e+00,4.389542465493981652e-04,3.135162737857506403e-06
4.605999999999999872e+00,4.410620958607390919e-04,3.163885103074378560e-06
4.607000000000000206e+00,4.434441324091987092e-04,3.194103060807845527e-06
4.608000000000000540e+00,4.460904843797159768e-04,3.225728710719223351e-06
4.608999999999999986e+00,4.489907899101272938e-04,3.258674060098076416e-06
4.610000000000000320e+00,4.521342777868394072e-04,3.292852012523042257e-06
4.610999999999999766e+00,4.555098464146764038e-04,3.328176169052501657e-06
4.612000000000000099e+00,4.591061399125556945e-04,3.364561658735332998e-06
4.613000000000000433e+00,4.629116203614215617e-04,3.401924900581241736e-06
4.613999999999999879e+00,4.669146354763940225e-04,3.440184287937007300e-06
4.615000000000000213e+00,4.711034811992616494e-04,3.479259923843274106e-06
4.615999999999999659e+00,4.754664587772934625e-04,3.519074184814496991e-06
4.616999999999999993e+00,4.799919262432489082e-04,3.559551432766599738e-06
4.618000000000000327e+00,4.846683441177485128e-04,3.600618463616155953e-06
4.618999999999999773e+00,4.894843156192751725e-04,3.642204203009185797e-06
4.620000000000000107e+00,4.944286213144995137e-04,3.684240069923402073e-06
4.621000000000000441e+00,4.994902487127502681e-04,3.726659677033118974e-06
4.621999999999999886e+00,5.046584168368925365e-04,3.769399111465578140e-06
4.623000000000000220e+00,5.099225964644793713e-04,3.812396662704332969e-06
4.623999999999999666e+00,5.152725262003650690e-04,3.855593001972606750e-06
4.625000000000000000e+00,5.206982248725683686e-04,3.898930931141453366e-06
4.626000000000000334e+00,5.261900004607635364e-04,3.942355548366936204e-06
4.626999999999999780e+00,5.317384562458783411e-04,3.985814006736297161e-06
4.628000000000000114e+00,5.373344942660096199e-04,4.029255613257354375e-06
4.629000000000000448e+00,5.429693167887017415e-04,4.072631604388531110e-06
4.629999999999999893e+00,5.486344254888340455e-04,4.115895225064053260e-06
4.631000000000000227e+00,5.543216192346382644e-04,4.159001584134102402e-06
4.631999999999999673e+00,5.600229905656611525e-04,4.201907626042336276e-06
4.633000000000000007e+00,5.657309210836753343e-04,4.244571988890721651e-06
4.634000000000000341e+00,5.714380756329154711e-04,4.286955050048808571e-06
4.634999999999999787e+00,5.771373961959633259e-04,4.329018798611895095e-06
4.636000000000000121e+00,5.828220949643085364e-04,4.370726775288831211e-06
4.637000000000000455e+00,5.884856472245511083e-04,4.412044013870439596e-06
4.637999999999999901e+00,5.941217836885651863e-04,4.452936988092579101e-06
4.639000000000000234e+00,5.997244829632843209e-04,4.493373568604562864e-06
4.639999999999999680e+00,6.052879636476215857e-04,4.533322941547799467e-06
4.641000000000000014e+00,6.108066767163220639e-04,4.572755600319413113e-06
4.642000000000000348e+00,6.162752977493304038e-04,4.611643209592115379e-06
4.642999999999999794e+00,6.216887194293866303e-04,4.649958643035747712e-06
4.644000000000000128e+00,6.270420438564207376e-04,4.687675886792816073e-06
4.645000000000000462e+00,6.323305755333939043e-04,4.724770059469024990e-06
4.645999999999999908e+00,6.375498141536059191e-04,4.761217262911681448e-06
4.647000000000000242e+00,6.426954478556416630e-04,4.796994681264159569e-06
4.647999999999999687e+00,6.477633464777095718e-04,4.832080403808678482e-06
4.649000000000000021e+00,6.527495554167167362e-04,4.866453516721859536e-06
4.650000000000000355e+00,6.576502893197160460e-04,4.900093929977941252e-06
4.650999999999999801e+00,6.624619263798019013e-04,4.932982525133230725e-06
4.652000000000000135e+00,6.671810025937490894e-04,4.965100931690530269e-06
4.653000000000000469e+00,6.718042066080648789e-04,4.996431675110968041e-06
4.653999999999999915e+00,6.763283744313768747e-04,5.026957967814750821e-06
4.655000000000000249e+00,6.807504847653431416e-04,5.056663882349893499e-06
4.655999999999999694e+00,6.850676541704691291e-04,5.085534121012478758e-06
4.657000000000000028e+00,6.892771328456764835e-04,5.113554231909428930e-06
4.658000000000000362e+00,6.933763002980315553e-04,5.140710334419777008e-06
4.658999999999999808e+00,6.973626615920471873e-04,5.166989320428904499e-06
4.660000000000000142e+00,7.012338433167822913e-04,5.192378629371790628e-06
4.661000000000000476e+00,7.049875902663750755e-04,5.216866457344119582e-06
4.661999999999999922e+00,7.086217618492220453e-04,5.240441483463919594e-06
4.663000000000000256e+00,7.121343290999710253e-04,5.263093114954566176e-06
4.663999999999999702e+00,7.155233714033651209e-04,5.284811196251514737e-06
4.665000000000000036e+00,7.187870737873218755e-04,5.305586317178002165e-06
4.666000000000000369e+00,7.219237240151592065e-04,5.325409478824200060e-06
4.666999999999999815e+00,7.249317102587713411e-04,5.344272358211696947e-06
4.668000000000000149e+00,7.278095183804046252e-04,5.362167008817690724e-06
4.669000000000000483e+00,7.305557298317339214e-04,5.379086173735072571e-06
4.669999999999999929e+00,7.331690192308124585e-04,5.395022946785627324e-06
4.671000000000000263e+00,7.356481525630681776e-04,5.409971057729519215e-06
4.671999999999999709e+00,7.379919849152809675e-04,5.423924559632459709e-06
4.673000000000000043e+00,7.401994587995492205e-04,5.436878191868736227e-06
4.674000000000000377e+00,7.422696022229876688e-04,5.448826962730455385e-06
4.674999999999999822e+00,7.442015272413278525e-04,5.459766503252844363e-06
4.676000000000000156e+00,7.459944280683355935e-04,5.469692727198194589e-06
4.677000000000000490e+00,7.476475798292439101e-04,5.478602179396004750e-06
4.677999999999999936e+00,7.491603368570324108e-04,5.486491661348842935e-06
4.679000000000000270e+00,7.505321316325770610e-04,5.493358573468808347e-06
4.679999999999999716e+00,7.517624731605138111e-04,5.499200569584631942e-06
4.681000000000000050e+00,7.528509460664238812e-04,5.504015901644321156e-06
4.682000000000000384e+00,7.537972091701474094e-04,5.507803008900129127e-06
4.682999999999999829e+00,7.546009945874329388e-04,5.510560953706307253e-06
4.684000000000000163e+00,7.552621064478816848e-04,5.512288982200650024e-06
4.685000000000000497e+00,7.557804201619807869e-04,5.512986936637304656e-06
4.685999999999999943e+00,7.561558811633644966e-04,5.512654851312316699e-06
4.687000000000000277e+00,7.563885042905601390e-04,5.511293370869832059e-06
4.687999999999999723e+00,7.564783727160369516e-04,5.508903273232466721e-06
4.689000000000000057e+00,7.564256374309464822e-04,5.505485891048306095e-06
4.690000000000000391e+00,7.562305161154444242e-04,5.501042717652249449e-06
4.690999999999999837e+00,7.558932926975810108e-04,5.495575848466808334e-06
4.692000000000000171e+00,7.554143163903745536e-04,5.489087512994945342e-06
4.693000000000000504e+00,7.547940013714192920e-04,5.481580504105284252e-06
4.693999999999999950e+00,7.540328258283322252e-04,5.473057739156946170e-06
4.695000000000000284e+00,7.531313316652543796e-04,5.463522731858257672e-06
4.695999999999999730e+00,7.520901237235866777e-04,5.452979072503399758e-06
4.697000000000000064e+00,7.509098695697116093e-04,5.441430902138749692e-06
4.698000000000000398e+00,7.495912986259813376e-04,5.428882486562577277e-06
4.698999999999999844e+00,7.481352020740638948e-04,5.415338668276989657e-06
4.700000000000000178e+00,7.465424321701968685e-04,5.400804350002845109e-06
4.701000000000000512e+00,7.448139021333708126e-04,5.385285011377842628e-06
4.701999999999999957e+00,7.429505854597075491e-04,5.368786219599452248e-06
4.703000000000000291e+00,7.409535160132779295e-04,5.351314075014787751e-06
4.703999999999999737e+00,7.388237873332104523e-04,5.332874752140052775e-06
4.705000000000000071e+00,7.365625526846509338e-04,5.313475022039146745e-06
4.706000000000000405e+00,7.341710246122677783e-04,5.293121671725593548e-06
4.706999999999999851e+00,7.316504750029331761e-04,5.271822067895571086e-06
4.708000000000000185e+00,7.290022346271243401e-04,5.249583614740002454e-06
4.709000000000000519e+00,7.262276933833705476e-04,5.226414259877802058e-06
4.709999999999999964e+00,7.233282997881491363e-04,5.202322019373454793e-06
4.711000000000000298e+00,7.203055613307219988e-04,5.177315472465767086e-06
4.711999999999999744e+00,7.171610441243657418e-04,5.151403213167163686e-06
4.713000000000000078e+00,7.138963733114934767e-04,5.124594375728467452e-06
4.714000000000000412e+00,7.105132327198651534e-04,5.096898122210361509e-06
4.714999999999999858e+00,7.070133652580853217e-04,5.068324237806383805e-06
4.716000000000000192e+00,7.033985728360677954e-04,5.038882496152103587e-06
4.717000000000000526e+00,6.996707169242328715e-04,5.008583213077654904e-06
4.717999999999999972e+00,6.958317183659685438e-04,4.977436728576521345e-06
4.719000000000000306e+00,6.918835580283044621e-04,4.945453977435960808e-06
4.719999999999999751e+00,6.878282768225570934e-04,4.912645886584508631e-06
4.721000000000000085e+00,6.836679764997456461e-04,4.879023934221569420e-06
4.722000000000000419e+00,6.794048196809842092e-04,4.844599599974785935e-06
4.722999999999999865e+00,6.750410306901238671e-04,4.809384976702218889e-06
4.724000000000000199e+00,6.705788958041054978e-04,4.773392146595391316e-06
4.725000000000000533e+00,6.660207642603874212e-04,4.736633777622735784e-06
4.725999999999999979e+00,6.613690485658374170e-04,4.699122526133333374e-06
4.727000000000000313e+00,6.566262256123931319e-04,4.660871659379630348e-06
4.727999999999999758e+00,6.517948370888851069e-04,4.621894466789663191e-06
4.729000000000000092e+00,6.468774908515894295e-04,4.582204829639668678e-06
4.730000000000000426e+00,6.418768615350953178e-04,4.541816599796939464e-06
4.730999999999999872e+00,6.367956918939875286e-04,4.500744280310930192e-06
4.732000000000000206e+00,6.316367935836861595e-04,4.459002382475792339e-06
4.733000000000000540e+00,6.264030488137571672e-04,4.416606048764284722e-06
4.733999999999999986e+00,6.210974112135716910e-04,4.373570443594699687e-06
4.735000000000000320e+00,6.157229076464991631e-04,4.329911378115933632e-06
4.735999999999999766e+00,6.102826393196163126e-04,4.285644667882109033e-06
4.737000000000000099e+00,6.047797837116716813e-04,4.240786817851276635e-06
4.738000000000000433e+00,5.992175958218124397e-04,4.195354385982568927e-06
4.738999999999999879e+00,5.935994103675641415e-04,4.149364635191023047e-06
4.740000000000000213e+00,5.879286432606667780e-04,4.102834861585727581e-06
4.740999999999999659e+00,5.822087939132595353e-04,4.055783109036124916e-06
4.741999999999999993e+00,5.764434468980727437e-04,4.008227486129744250e-06
4.743000000000000327e+00,5.706362744782845185e-04,3.960186863165438342e-06
4.743999999999999773e+00,5.647910383704757764e-04,3.911680233803502167e-06
4.745000000000000107e+00,5.589115924594175062e-04,3.862727404638682509e-06
4.746000000000000441e+00,5.530018847680783682e-04,3.813348309112898260e-06
4.746999999999999886e+00,5.470659602895525282e-04,3.763563732573729294e-06
4.748000000000000220e+00,5.411079629843831883e-04,3.713394651074347964e-06
4.748999999999999666e+00,5.351321387200211593e-04,3.662862974763492899e-06
4.750000000000000000e+00,5.291428374069503384e-04,3.611990834532036105e-06
4.751000000000000334e+00,5.231445159187854670e-04,3.560801343582329398e-06
4.751999999999999780e+00,5.171417401613683266e-04,3.509317897343024231e-06
4.753000000000000114e+00,5.111391878389569265e-04,3.457564978888443069e-06
4.754000000000000448e+00,5.051416504179926520e-04,3.405567447381504299e-06
4.754999999999999893e+00,4.991540357472326736e-04,3.353351337516822156e-06
4.756000000000000227e+00,4.931813695783747193e-04,3.300943164613440642e-06
4.756999999999999673e+00,4.872287978361864716e-04,3.248370698651796836e-06
4.758000000000000007e+00,4.813015877103660558e-04,3.195662245949219327e-06
4.759000000000000341e+00,4.754051290667655550e-04,3.142847551913877418e-06
4.759999999999999787e+00,4.695449346620237372e-04,3.089957082589079246e-06
4.761000000000000121e+00,4.637266407697021348e-04,3.037022870429768055e-06
4.762000000000000455e+00,4.579560062516642026e-04,2.984077797069796970e-06
4.762999999999999901e+00,4.522389116633586718e-04,2.931156486377352657e-06
4.764000000000000234e+00,4.465813567323911166e-04,2.878294632372340485e-06
4.764999999999999680e+00,4.409894577492092806e-04,2.825529881633979771e-06
4.766000000000000014e+00,4.354694429411607609e-04,2.772901100771834554e-06
4.767000000000000348e+00,4.300276473479567414e-04,2.720449402755932105e-06
4.767999999999999794e+00,4.246705055609161406e-04,2.668217391239324300e-06
4.769000000000000128e+00,4.194045436673609251e-04,2.616250153891344381e-06
4.770000000000000462e+00,4.142363686807066332e-04,2.564594567775331887e-06
4.770999999999999908e+00,4.091726568586428006e-04,2.513300305833687395e-06
4.772000000000000242e+00,4.042201391035412966e-04,2.462419100750359132e-06
4.772999999999999687e+00,3.993855850607640895e-04,2.412005832926338874e-06
4.774000000000000021e+00,3.946757841298173227e-04,2.362117825639539074e-06
4.775000000000000355e+00,3.900975247568697415e-04,2.312815886434827684e-06
4.775999999999999801e+00,3.856575704726223448e-04,2.264163561514749248e-06
4.777000000000000135e+00,3.813626340827129839e-04,2.216228267365448765e-06
4.778000000000000469e+00,3.772193486167665661e-04,2.169080488242544987e-06
4.778999999999999915e+00,3.732342365433111544e-04,2.122794853646974453e-06
4.780000000000000249e+00,3.694136758548424368e-04,2.077449312911645418e-06
4.780999999999999694e+00,3.657638646727662908e-04,2.033126175991986797e-06
4.782000000000000028e+00,3.622907832121373731e-04,1.989911179136222166e-06
4.783000000000000362e+00,3.590001549010051070e-04,1.947894427528314168e-06
4.783999999999999808e+00,3.558974056624488748e-04,1.907169300328243213e-06
4.785000000000000142e+00,3.529876231942446628e-04,1.867833258630611877e-06
4.786000000000000476e+00,3.502755156006617104e-04,1.829986520453368528e-06
4.786999999999999922e+00,3.477653711470919434e-04,1.793732633478707424e-06
4.788000000000000256e+00,3.454610187228319648e-04,1.759176862367757095e-06
4.788999999999999702e+00,3.433657909701537305e-04,1.726426452055216942e-06
4.790000000000000036e+00,3.414824895695747070e-04,1.695588652315755074e-06
4.791000000000000369e+00,3.398133545957716440e-04,1.666770617232702083e-06
4.791999999999999815e+00,3.383600376083472695e-04,1.640077044990436396e-06
4.793000000000000149e+00,3.371235800609649093e-04,1.615609709955439614e-06
4.794000000000000483e+00,3.361043967041110682e-04,1.593464780695799242e-06
4.794999999999999929e+00,3.353022653212314524e-04,1.573732097346108390e-06
4.796000000000000263e+00,3.347163222229250848e-04,1.556492301057167913e-06
4.796999999999999709e+00,3.343450645795681452e-04,1.541816065809066116e-06
4.798000000000000043e+00,3.341863586551981936e-04,1.529761334883782825e-06
4.799000000000000377e+00,3.342374546313341306e-04,1.520372799951113805e-06
4.799999999999999822e+00,3.344950071268477519e-04,1.513679599458012539e-06
4.801000000000000156e+00,3.349551015447644123e-04,1.509695367193542530e-06
4.802000000000000490e+00,3.356132850574907551e-04,1.508416681454304091e-06
4.802999999999999936e+00,3.364646020910359056e-04,1.509823923987820192e-06
4.804000000000000270e+00,3.375036332716422759e-04,1.513880637156416263e-06
4.804999999999999716e+00,3.387245373386248669e-04,1.520535218491679915e-06
4.806000000000000050e+00,3.401210949532342182e-04,1.529721128741465674e-06
4.807000000000000384e+00,3.416867537679267727e-04,1.541359251726205036e-06
4.807999999999999829e+00,3.434146738545415588e-04,1.555358719221565857e-06
4.809000000000000163e+00,3.452977731109303067e-04,1.571619608298332516e-06
4.810000000000000497e+00,3.473287716897711583e-04,1.590034026738362853e-06
4.810999999999999943e+00,3.495002350231189519e-04,1.610488817191312410e-06
4.812000000000000277e+00,3.518046149289409869e-04,1.632866603242679752e-06
4.812999999999999723e+00,3.542342884490783540e-04,1.657048222172492530e-06
4.814000000000000057e+00,3.567815941546326371e-04,1.682913514695029617e-06
4.815000000000000391e+00,3.594388656946568661e-04,1.710343325649698933e-06
4.815999999999999837e+00,3.621984623636591229e-04,1.739219957924514103e-06
4.817000000000000171e+00,3.650527966291086408e-04,1.769428743597876858e-06
4.818000000000000504e+00,3.679943590571912201e-04,1.800858103071698739e-06
4.818999999999999950e+00,3.710157398544094379e-04,1.833400709204860871e-06
4.820000000000000284e+00,3.741096479746571315e-04,1.866953305086074002e-06
4.820999999999999730e+00,3.772689273677595637e-04,1.901417472835430267e-06
4.822000000000000064e+00,3.804865707576928738e-04,1.936699277756662839e-06
4.823000000000000398e+00,3.837557309541234562e-04,1.972709817746023539e-06
4.823999999999999844e+00,3.870697303195953570e-04,2.009364694881172844e-06
4.825000000000000178e+00,3.904220678734260873e-04,2.046584382669670932e-06
4.826000000000000512e+00,3.938064250000774115e-04,2.084293665948826711e-06
4.826999999999999957e+00,3.972166692458812469e-04,2.122421878888925667e-06
4.828000000000000291e+00,4.006468569362047752e-04,2.160902339857114805e-06
4.828999999999999737e+00,4.040912342613822966e-04,2.199672524552796307e-06
4.830000000000000071e+00,4.075442378372116491e-04,2.238673469451267025e-06
4.831000000000000405e+00,4.110004936565452905e-04,2.277849927746255487e-06
4.831999999999999851e+00,4.144548158348858400e-04,2.317149842253659662e-06
4.833000000000000185e+00,4.179022042354239809e-04,2.356524423867052132e-06
4.834000000000000519e+00,4.213378419565741028e-04,2.395927672912496537e-06
4.834999999999999964e+00,4.247570919464019345e-04,2.435316465123719022e-06
4.836000000000000298e+00,4.281554937126753392e-04,2.474650119464338593e-06
4.836999999999999744e+00,4.315287592362609709e-04,2.513890461375524220e-06
4.838000000000000078e+00,4.348727692123118948e-04,2.553001446009278725e-06
4.839000000000000412e+00,4.381835686274708225e-04,2.591949220302027327e-06
4.839999999999999858e+00,4.414573628314697558e-04,2.630701760968694086e-06
4.841000000000000192e+00,4.446905128130724692e-04,2.669228945635107916e-06
4.842000000000000526e+00,4.478795311994639584e-04,2.707502256894321575e-06
4.842999999999999972e+00,4.510210776563016539e-04,2.745494838066860893e-06
4.844000000000000306e+00,4.541119548655419311e-04,2.783181242284036217e-06
4.844999999999999751e+00,4.571491039507832128e-04,2.820537488263104497e-06
4.846000000000000085e+00,4.601296007633780489e-04,2.857540802174404667e-06
4.847000000000000419e+00,4.630506514926757320e-04,2.894169669329196547e-06
4.847999999999999865e+00,4.659095890535583460e-04,2.930403648191781845e-06
4.849000000000000199e+00,4.687038688665463664e-04,2.966223438223645258e-06
4.850000000000000533e+00,4.714310655626464236e-04,3.001610699443892847e-06
4.850999999999999979e+00,4.740888690965295573e-04,3.036548054820675927e-06
4.852000000000000313e+00,4.766750816288886248e-04,3.071018964627667171e-06
4.852999999999999758e+00,4.791876138145620629e-04,3.105007773720673475e-06
4.854000000000000092e+00,4.816244820751325751e-04,3.138499580009219382e-06
4.855000000000000426e+00,4.839838050881488754e-04,3.171480264793375553e-06
4.855999999999999872e+00,4.862638012614977604e-04,3.203936391781848593e-06
4.857000000000000206e+00,4.884627855911670424e-04,3.235855201638054912e-06
4.858000000000000540e+00,4.905791673422675320e-04,3.267224560914810381e-06
4.858999999999999986e+00,4.926114470773514890e-04,3.298032955749277535e-06
4.860000000000000320e+00,4.945582146473356897e-04,3.328269418587031304e-06
4.860999999999999766e+00,4.964181463955893254e-04,3.357923548053573505e-06
4.862000000000000099e+00,4.981900033717712043e-04,3.386985456930395075e-06
4.863000000000000433e+00,4.998726287520044009e-04,3.415445778340019127e-06
4.863999999999999879e+00,5.014649462405746869e-04,3.443295620242989528e-06
4.865000000000000213e+00,5.029659577329145337e-04,3.470526535882619203e-06
4.865999999999999659e+00,5.043747419226337139e-04,3.497130504234558303e-06
4.866999999999999993e+00,5.056904520157004144e-04,3.523099937102024985e-06
4.868000000000000327e+00,5.069123145333234194e-04,3.548427656414793873e-06
4.868999999999999773e+00,5.080396272605668985e-04,3.573106862334309343e-06
4.870000000000000107e+00,5.090717581713374981e-04,3.597131152247622638e-06
4.871000000000000441e+00,5.100081435230282602e-04,3.620494458471014602e-06
4.871999999999999886e+00,5.108482868963955823e-04,3.643191093887594280e-06
4.873000000000000220e+00,5.115917574062872532e-04,3.665215699420975754e-06
4.873999999999999666e+00,5.122381889916359640e-04,3.686563217525169607e-06
4.875000000000000000e+00,5.127872786114494579e-04,3.707228921275985397e-06
4.876000000000000334e+00,5.132387856185418543e-04,3.727208409996137408e-06
4.876999999999999780e+00,5.135925301704911657e-04,3.746497562283929138e-06
4.878000000000000114e+00,5.138483926913673967e-04,3.765092572207835534e-06
4.879000000000000448e+00,5.140063123947839893e-04,3.782989849988992655e-06
4.879999999999999893e+00,5.140662867483429327e-04,3.800186134106449961e-06
4.881000000000000227e+00,5.140283700840124047e-04,3.816678410221259039e-06
4.881999999999999673e+00,5.138926732673985975e-04,3.832463940769775283e-06
4.883000000000000007e+00,5.136593623152078611e-04,3.847540220945684127e-06
4.884000000000000341e+00,5.133286581619118678e-04,3.861905000114761699e-06
4.884999999999999787e+00,5.129008353352221619e-04,3.875556236114247659e-06
4.886000000000000121e+00,5.123762217704064433e-04,3.888492158259794164e-06
4.887000000000000455e+00,5.117551975782726669e-04,3.900711198096122938e-06
4.887999999999999901e+00,5.110381949159855958e-04,3.912212055555722859e-06
4.889000000000000234e+00,5.102256968545646138e-04,3.922993594581626839e-06
4.889999999999999680e+00,5.093182373248990227e-04,3.933054917512221496e-06
4.891000000000000014e+00,5.083163999656534551e-04,3.942395304691290326e-06
4.892000000000000348e+00,5.072208181403941489e-04,3.951014292126560823e-06
4.892999999999999794e+00,5.060321738725449521e-04,3.958911583364798982e-06
4.894000000000000128e+00,5.047511979538983964e-04,3.966087098600706894e-06
4.895000000000000462e+00,5.033786689277857393e-04,3.972540886248715932e-06
4.895999999999999908e+00,5.019154131767812220e-04,3.978273240616131774e-06
4.897000000000000242e+00,5.003623039410854800e-04,3.983284615631492109e-06
4.897999999999999687e+00,4.987202615790679991e-04,3.987575662300273779e-06
4.899000000000000021e+00,4.969902525809379327e-04,3.991147171654486168e-06
4.900000000000000355e+00,4.951732898311912842e-04,3.994000161228564487e-06
4.900999999999999801e+00,4.932704317360301445e-04,3.996135767812442231e-06
4.902000000000000135e+00,4.912827825633254509e-04,3.997555314869548736e-06
4.903000000000000469e+00,4.892114915770569760e-04,3.998260233711002382e-06
4.903999999999999915e+00,4.870577533354507110e-04,3.998252209743680605e-06
4.905000000000000249e+00,4.848228069700069717e-04,3.997533025070214900e-06
4.905999999999999694e+00,4.825079366424069927e-04,3.996104637456261432e-06
4.907000000000000028e+00,4.801144707499601359e-04,3.993969110372004347e-06
4.908000000000000362e+00,4.776437824305202026e-04,3.991128698363904327e-06
4.908999999999999808e+00,4.750972888240818470e-04,3.987585772465567639e-06
4.910000000000000142e+00,4.724764516738361847e-04,3.983342885683775045e-06
4.911000000000000476e+00,4.697827766795087618e-04,3.978402665811885873e-06
4.911999999999999922e+00,4.670178140528033744e-04,3.972767959763227321e-06
4.913000000000000256e+00,4.641831580221899081e-04,3.966441659447109170e-06
4.913999999999999702e+00,4.612804474849239002e-04,3.959426823549362007e-06
4.915000000000000036e+00,4.583113654032853037e-04,3.951726617971486750e-06
4.916000000000000369e+00,4.552776396354843067e-04,3.943344364931830686e-06
4.916999999999999815e+00,4.521810423998523054e-04,3.934283472138828638e-06
4.918000000000000149e+00,4.490233910825430861e-04,3.924547550343621130e-06
4.919000000000000483e+00,4.458065479401033182e-04,3.914140220579395238e-06
4.919999999999999929e+00,4.425324208957120390e-04,3.903065286368663065e-06
4.921000000000000263e+00,4.392029631542093563e-04,3.891326645894138465e-06
4.921999999999999709e+00,4.358201742787543628e-04,3.878928324844910363e-06
4.923000000000000043e+00,4.323860997980541964e-04,3.865874431875798835e-06
4.924000000000000377e+00,4.289028323123274516e-04,3.852169225216985917e-06
4.924999999999999822e+00,4.253725113096504143e-04,3.837816969200119958e-06
4.926000000000000156e+00,4.217973241346302288e-04,3.822822140733049744e-06
4.927000000000000490e+00,4.181795058727227486e-04,3.807189280733903884e-06
4.927999999999999936e+00,4.145213406204791397e-04,3.790923040723138421e-06
4.929000000000000270e+00,4.108251613244467732e-04,3.774028101577421056e-06
4.929999999999999716e+00,4.070933509744057615e-04,3.756509312604130425e-06
4.931000000000000050e+00,4.033283425245781434e-04,3.738371586601700991e-06
4.932000000000000384e+00,3.995326202251734348e-04,3.719619976474488769e-06
4.932999999999999829e+00,3.957087196018440819e-04,3.700259548833913859e-06
4.934000000000000163e+00,3.918592287221584446e-04,3.680295526437602013e-06
4.935000000000000497e+00,3.879867881839991280e-04,3.659733162987064114e-06
4.935999999999999943e+00,3.840940924321271368e-04,3.638577854232280692e-06
4.937000000000000277e+00,3.801838896938384877e-04,3.616835034027956394e-06
4.937999999999999723e+00,3.762589832968260442e-04,3.594510265364573912e-06
4.939000000000000057e+00,3.723222315510548775e-04,3.571609133228144747e-06
4.940000000000000391e+00,3.683765489235256234e-04,3.548137375596084310e-06
4.940999999999999837e+00,3.644249058775803790e-04,3.524100740537329322e-06
4.942000000000000171e+00,3.604703298848892039e-04,3.499505130436861362e-06
4.943000000000000504e+00,3.565159050605934844e-04,3.474356469426986020e-06
4.943999999999999950e+00,3.525647730507736033e-04,3.448660794712579583e-06
4.945000000000000284e+00,3.486201323141687423e-04,3.422424182331665378e-06
4.945999999999999730e+00,3.446852386875934099e-04,3.395652844080153870e-06
4.947000000000000064e+00,3.407634043529000705e-04,3.368353018765971311e-06
4.948000000000000398e+00,3.368579979843272076e-04,3.340531055468663890e-06
4.948999999999999844e+00,3.329724432038380058e-04,3.312193311306383048e-06
4.950000000000000178e+00,3.291102180159279273e-04,3.283346333263380886e-06
4.951000000000000512e+00,3.252748527080175480e-04,3.253996686097746904e-06
4.951999999999999957e+00,3.214699286775089793e-04,3.224151023426735497e-06
4.953000000000000291e+00,3.176990753424780334e-04,3.193816020305689859e-06
4.953999999999999737e+00,3.139659679425055869e-04,3.162998512057980400e-06
4.955000000000000071e+00,3.102743234710902769e-04,3.131705376540417222e-06
4.956000000000000405e+00,3.066278973881694878e-04,3.099943617408534891e-06
4.956999999999999851e+00,3.030304782886574628e-04,3.067720246335292317e-06
4.958000000000000185e+00,2.994858831106482987e-04,3.035042447693051761e-06
4.959000000000000519e+00,2.959979503292934949e-04,3.001917430101946686e-06
4.959999999999999964e+00,2.925705336203502445e-04,2.968352526860222288e-06
4.961000000000000298e+00,2.892074932751577919e-04,2.934355116489041292e-06
4.961999999999999744e+00,2.859126880037970910e-04,2.899932741042330516e-06
4.963000000000000078e+00,2.826899644896089777e-04,2.865092981040548475e-06
4.964000000000000412e+00,2.795431471940030698e-04,2.829843596801611820e-06
4.964999999999999858e+00,2.764760258733748948e-04,2.794192396106615843e-06
4.966000000000000192e+00,2.734923433637199606e-04,2.758147347704045973e-06
4.967000000000000526e+00,2.705957810573981679e-04,2.721716485075431358e-06
4.967999999999999972e+00,2.677899446167743345e-04,2.684908037951576028e-06
4.969000000000000306e+00,2.650783475739280524e-04,2.647730309881421441e-06
4.969999999999999751e+00,2.624643952797403221e-04,2.610191808634485642e-06
4.971000000000000085e+00,2.599513669365885547e-04,2.572301135676260000e-06
4.972000000000000419e+00,2.575423981459574823e-04,2.534067122063692611e-06
4.972999999999999865e+00,2.552404618712038288e-04,2.495498715344775625e-06
4.974000000000000199e+00,2.530483503432596863e-04,2.456605105962823731e-06
4.975000000000000533e+00,2.509686556893502138e-04,2.417395628144530665e-06
4.975999999999999979e+00,2.490037518741030991e-04,2.377879924388849689e-06
4.977000000000000313e+00,2.471557761380094266e-04,2.338067796844359470e-06
4.977999999999999758e+00,2.454266121282772974e-04,2.297969361969829842e-06
4.979000000000000092e+00,2.438178729991963842e-04,2.257594966799499519e-06
4.980000000000000426e+00,2.423308868380745940e-04,2.216955329727465105e-06
4.980999999999999872e+00,2.409666826804752299e-04,2.176061452081599069e-06
4.982000000000000206e+00,2.397259794041940977e-04,2.134924773166735112e-06
4.983000000000000540e+00,2.386091758046412223e-04,2.093557055449931962e-06
4.983999999999999986e+00,2.376163437350786321e-04,2.051970599750622148e-06
4.985000000000000320e+00,2.367472230013380869e-04,2.010178146993104165e-06
4.985999999999999766e+00,2.360012197631845712e-04,1.968193051654356193e-06
4.987000000000000099e+00,2.353774067356063427e-04,1.926029200375164768e-06
4.988000000000000433e+00,2.348745269431623236e-04,1.883701247930628571e-06
4.988999999999999879e+00,2.344909994258790101e-04,1.841224547644879690e-06
4.990000000000000213e+00,2.342249283073450825e-04,1.798615382775549215e-06
4.991000000000000547e+00,2.340741137373974253e-04,1.755890903220195666e-06
4.991999999999999993e+00,2.340360656464166543e-04,1.713069423326994420e-06
4.993000000000000327e+00,2.341080190596164226e-04,1.670170399738773029e-06
4.993999999999999773e+00,2.342869518322732094e-04,1.627214742911421606e-06
4.995000000000000107e+00,2.345696033894888286e-04,1.584224818769848170e-06
4.996000000000000441e+00,2.349524951252104942e-04,1.541224855528898187e-06
4.996999999999999886e+00,2.354319512576661191e-04,1.498241004943562718e-06
4.998000000000000220e+00,2.360041207574493406e-04,1.455301802065475687e-06
4.998999999999999666e+00,2.366649992333646536e-04,1.412438325783978993e-06
5.000000000000000000e+00,2.374104511909825167e-04,1.369684746637292903e-06
5.001000000000000334e+00,2.382362316266112431e-04,1.327078572210366724e-06
5.001999999999999780e+00,2.391380073901220021e-04,1.284661419687615711e-06
5.003000000000000114e+00,2.401113777685549009e-04,1.242479385588691536e-06
5.004000000000000448e+00,2.411518942639150303e-04,1.200583993107971131e-06
5.004999999999999893e+00,2.422550791909824431e-04,1.159032802158974343e-06
5.006000000000000227e+00,2.434164433095842880e-04,1.117890616320110451e-06
5.006999999999999673e+00,2.446315021184312347e-04,1.077230364352708187e-06
5.008000000000000007e+00,2.458957909584065624e-04,1.037134667189691611e-06
5.009000000000000341e+00,2.472048787275338256e-04,9.976970698437759491e-07
5.009999999999999787e+00,2.485543802394610713e-04,9.590240369851353134e-07
5.011000000000000121e+00,2.499399674478650578e-04,9.212365236282020872e-07
5.012000000000000455e+00,2.513573792729873781e-04,8.844723439348251666e-07
5.012999999999999901e+00,2.528024303195772226e-04,8.488879879261762947e-07
5.014000000000000234e+00,2.542710182750833022e-04,8.146610711091613026e-07
5.014999999999999680e+00,2.557591303754414426e-04,7.819918280874133668e-07
5.016000000000000014e+00,2.572628487305773730e-04,7.511047473475153408e-07
5.017000000000000348e+00,2.587783548711886225e-04,7.222483711653476794e-07
5.017999999999999794e+00,2.603019331129527913e-04,6.956942657649399079e-07
5.019000000000000128e+00,2.618299735920252944e-04,6.717326134788985544e-07
5.020000000000000462e+00,2.633589741215516464e-04,6.506655748650179194e-07
5.020999999999999908e+00,2.648855417533065720e-04,6.327958983751480844e-07
5.022000000000000242e+00,2.664063934119767800e-04,6.184126471996291586e-07
5.022999999999999687e+00,2.679183564532756608e-04,6.077727498257893228e-07
5.024000000000000021e+00,2.694183684072135368e-04,6.010823206943280258e-07
5.025000000000000355e+00,2.709034767403616160e-04,5.984783759351413982e-07
5.025999999999999801e+00,2.723708377042423682e-04,6.000165187176096653e-07
5.027000000000000135e+00,2.738177155129229291e-04,6.056648259166719376e-07
5.028000000000000469e+00,2.752414807673852289e-04,6.153076517878024456e-07
5.028999999999999915e+00,2.766396092059520881e-04,6.287561620716961783e-07
5.030000000000000249e+00,2.780096797209362890e-04,6.457656796913534140e-07
5.030999999999999694e+00,2.793493728345074331e-04,6.660541757595298539e-07
5.032000000000000028e+00,2.806564684508208360e-04,6.893213684267079023e-07
5.033000000000000362e+00,2.819288442231919793e-04,7.152638386286478022e-07
5.033999999999999808e+00,2.831644731516632773e-04,7.435876003779287163e-07
5.035000000000000142e+00,2.843614218536007817e-04,7.740155948739938440e-07
5.036000000000000476e+00,2.855178480789192087e-04,8.062930102459566252e-07
5.036999999999999922e+00,2.866319989956469757e-04,8.401887605768914920e-07
5.038000000000000256e+00,2.877022087862425039e-04,8.754961927908178869e-07
5.038999999999999702e+00,2.887268968974819020e-04,9.120315494029973145e-07
5.040000000000000036e+00,2.897045655387822031e-04,9.496327785017619688e-07
5.041000000000000369e+00,2.906337982162359411e-04,9.881569389424353126e-07
5.041999999999999815e+00,2.915132573404468296e-04,1.027478557426574414e-06
5.043000000000000149e+00,2.923416825972307989e-04,1.067487080491132024e-06
5.044000000000000483e+00,2.931178886758022367e-04,1.108085407923111044e-06
5.044999999999999929e+00,2.938407639805819954e-04,1.149187665555949422e-06
5.046000000000000263e+00,2.945092683619540599e-04,1.190718124529012503e-06
5.046999999999999709e+00,2.951224318527559593e-04,1.232609388446219737e-06
5.048000000000000043e+00,2.956793525469100401e-04,1.274801673541163726e-06
5.049000000000000377e+00,2.961791954762952911e-04,1.317241352165306674e-06
5.049999999999999822e+00,2.966211905843520158e-04,1.359880505774500461e-06
5.051000000000000156e+00,2.970046317191877205e-04,1.402675755467082519e-06
5.052000000000000490e+00,2.973288746809694960e-04,1.445588028557751247e-06
5.052999999999999936e+00,2.975933363535825950e-04,1.488581643298337323e-06
5.054000000000000270e+00,2.977974928841551835e-04,1.531624214070445864e-06
5.054999999999999716e+00,2.979408789290374717e-04,1.574685835022504931e-06
5.056000000000000050e+00,2.980230858486331773e-04,1.617739176548113546e-06
5.057000000000000384e+00,2.980437610881127319e-04,1.660758797540848517e-06
5.057999999999999829e+00,2.980026065271007443e-04,1.703721246821830202e-06
5.059000000000000163e+00,2.978993779340232306e-04,1.746604453080205222e-06
5.060000000000000497e+00,2.977338833298043253e-04,1.789387954599835170e-06
5.060999999999999943e+00,2.975059825946726653e-04,1.832052355396410854e-06
5.062000000000000277e+00,2.972155859521933749e-04,1.874579523641563465e-06
5.062999999999999723e+00,2.968626535860896054e-04,1.916952110329249066e-06
5.064000000000000057e+00,2.964471941954201911e-04,1.959153833541329808e-06
5.065000000000000391e+00,2.959692647831377831e-04,2.001169017498455331e-06
5.065999999999999837e+00,2.954289692488441398e-04,2.042982857412017718e-06
5.067000000000000171e+00,2.948264581855724220e-04,2.084580990477875435e-06
5.068000000000000504e+00,2.941619275533430842e-04,2.125949785164827439e-06
5.068999999999999950e+00,2.934356186428806689e-04,2.167075942977273736e-06
5.070000000000000284e+00,2.926478167974007577e-04,2.207946785787098013e-06
5.070999999999999730e+00,2.917988513780673978e-04,2.248549876768003742e-06
5.072000000000000064e+00,2.908890944907477588e-04,2.288873356683663723e-06
5.073000000000000398e+00,2.899189611224864058e-04,2.328905513308472713e-06
5.073999999999999844e+00,2.888889080093489195e-04,2.368635103685679984e-06
5.075000000000000178e+00,2.877994337065103623e-04,2.408051018626746631e-06
5.076000000000000512e+00,2.866510774101469405e-04,2.447142600974104184e-06
5.076999999999999957e+00,2.854444192975957081e-04,2.485899231870349708e-06
5.078000000000000291e+00,2.841800794031104226e-04,2.524310699436233056e-06
5.078999999999999737e+00,2.828587178524603982e-04,2.562366852012783266e-06
5.080000000000000071e+00,2.814810339051780738e-04,2.600057864660858848e-06
5.081000000000000405e+00,2.800477662691195106e-04,2.637373927384117916e-06
5.081999999999999851e+00,2.785596921190027896e-04,2.674305601141347194e-06
5.083000000000000185e+00,2.770176275553070441e-04,2.710843412646179289e-06
5.084000000000000519e+00,2.754224266036461735e-04,2.746978226022603625e-06
5.084999999999999964e+00,2.737749817998327427e-04,2.782700857916894201e-06
5.086000000000000298e+00,2.720762233065624250e-04,2.818002417789289587e-06
5.086999999999999744e+00,2.703271193975637782e-04,2.852874011912429072e-06
5.088000000000000078e+00,2.685286757201993868e-04,2.887307013772911002e-06
5.089000000000000412e+00,2.666819359070130794e-04,2.921292761591454505e-06
5.089999999999999858e+00,2.647879808092317897e-04,2.954822894284234083e-06
5.091000000000000192e+00,2.628479293062327958e-04,2.987888933024937282e-06
5.092000000000000526e+00,2.608629375243082921e-04,3.020482685024926807e-06
5.092999999999999972e+00,2.588341996359121806e-04,3.052595920860469670e-06
5.094000000000000306e+00,2.567629472467070767e-04,3.084220695128896655e-06
5.094999999999999751e+00,2.546504503455955418e-04,3.115348974841077079e-06
5.096000000000000085e+00,2.524980166927106705e-04,3.145973001971210340e-06
5.097000000000000419e+00,2.503069928588230416e-04,3.176084913954156969e-06
5.097999999999999865e+00,2.480787637054361226e-04,3.205677126471269544e-06
5.099000000000000199e+00,2.458147534190486269e-04,3.234742025510973055e-06
5.100000000000000533e+00,2.435164252428034717e-04,3.263272201639736894e-06
5.100999999999999979e+00,2.411852825547858455e-04,3.291260194332288445e-06
5.102000000000000313e+00,2.388228685375520170e-04,3.318698843911832897e-06
5.102999999999999758e+00,2.364307676021606378e-04,3.345580847249623865e-06
5.104000000000000092e+00,2.340106050332556374e-04,3.371899187018621570e-06
5.105000000000000426e+00,2.315640483704631736e-04,3.397646791954012249e-06
5.105999999999999872e+00,2.290928072794397427e-04,3.422816868438483825e-06
5.107000000000000206e+00,2.265986351294824554e-04,3.447402503566928144e-06
5.108000000000000540e+00,2.240833288524308304e-04,3.471397049064329305e-06
5.108999999999999986e+00,2.215487304346362924e-04,3.494793836833247976e-06
5.110000000000000320e+00,2.189967270070279583e-04,3.517586463504160491e-06
5.110999999999999766e+00,2.164292525620830341e-04,3.539768405526145556e-06
5.112000000000000099e+00,2.138482879089100269e-04,3.561333435407094570e-06
5.113000000000000433e+00,2.112558623907762588e-04,3.582275266017329712e-06
5.113999999999999879e+00,2.086540539620257233e-04,3.602587887686533153e-06
5.115000000000000213e+00,2.060449909154532153e-04,3.622265233168427434e-06
5.116000000000000547e+00,2.034308519921935608e-04,3.641301491422548934e-06
5.116999999999999993e+00,2.008138680701631316e-04,3.659690759766200510e-06
5.118000000000000327e+00,1.981963220217378726e-04,3.677427470415077116e-06
5.118999999999999773e+00,1.955805503843182475e-04,3.694505985485992731e-06
5.120000000000000107e+00,1.929689431604133620e-04,3.710920953278330793e-06
5.121000000000000441e+00,1.903639452282645356e-04,3.726666946912493762e-06
5.121999999999999886e+00,1.877680557997875831e-04,3.741738861123801003e-06
5.123000000000000220e+00,1.851838295006327112e-04,3.756131535249869705e-06
5.123999999999999666e+00,1.826138755554608506e-04,3.769840053547644302e-06
5.125000000000000000e+00,1.800608581905055916e-04,3.782859481219549355e-06
5.126000000000000334e+00,1.775274951051961222e-04,3.795185225434185041e-06
5.126999999999999780e+00,1.750165573586343764e-04,3.806812624449190647e-06
5.128000000000000114e+00,1.725308669908505346e-04,3.817737306806300304e-06
5.129000000000000448e+00,1.700732958402764803e-04,3.827954842766424114e-06
5.129999999999999893e+00,1.676467619737698341e-04,3.837461137492368448e-06
5.131000000000000227e+00,1.652542272457260754e-04,3.846252037058829295e-06
5.131999999999999673e+00,1.628986922202421434e-04,3.854323739391576896e-06
5.133000000000000007e+00,1.605831920945594742e-04,3.861672407680317572e-06
5.134000000000000341e+00,1.583107898843730450e-04,3.868294518599245002e-06
5.134999999999999787e+00,1.560845703049069423e-04,3.874186486192782584e-06
5.136000000000000121e+00,1.539076306619419424e-04,3.879345082305301293e-06
5.137000000000000455e+00,1.517830723337524387e-04,3.883767075053436853e-06
5.137999999999999901e+00,1.497139893529548886e-04,3.887449520953946609e-06
5.139000000000000234e+00,1.477034571656161868e-04,3.890389451726189309e-06
5.139999999999999680e+00,1.457545183204365393e-04,3.892584282283262384e-06
5.141000000000000014e+00,1.438701686089811503e-04,3.894031388909731433e-06
5.142000000000000348e+00,1.420533400227334971e-04,3.894728501894740494e-06
5.142999999999999794e+00,1.403068841227912353e-04,3.894673338153002750e-06
5.144000000000000128e+00,1.386335525364077261e-04,3.893863962420941951e-06
5.145000000000000462e+00,1.370359780204911775e-04,3.892298435350362817e-06
5.145999999999999908e+00,1.355166530257169650e-04,3.889975192552179751e-06
5.147000000000000242e+00,1.340779093512945927e-04,3.886892642185668134e-06
5.147999999999999687e+00,1.327218957480692297e-04,3.883049584505030060e-06
5.149000000000000021e+00,1.314505572977994307e-04,3.878444796906287428e-06
5.150000000000000355e+00,1.302656135535126976e-04,3.873077433567451944e-06
5.150999999999999801e+00,1.291685391041632279e-04,3.866946672153556153e-06
5.152000000000000135e+00,1.281605439506048748e-04,3.860052081691835154e-06
5.153000000000000469e+00,1.272425571700141588e-04,3.852393236428930054e-06
5.153999999999999915e+00,1.264152113009648997e-04,3.843970081202684984e-06
5.155000000000000249e+00,1.256788307285013951e-04,3.834782591687397055e-06
5.155999999999999694e+00,1.250334216722305872e-04,3.824831161964208158e-06
5.157000000000000028e+00,1.244786669348659999e-04,3.814116199833602009e-06
5.158000000000000362e+00,1.240139227344706665e-04,3.802638530391856106e-06
5.158999999999999808e+00,1.236382205410246492e-04,3.790399001223582217e-06
5.160000000000000142e+00,1.233502712798720095e-04,3.777398877385402624e-06
5.161000000000000476e+00,1.231484744159779183e-04,3.763639467539353705e-06
5.161999999999999922e+00,1.230309292244459712e-04,3.749122514033105817e-06
5.163000000000000256e+00,1.229954504708341209e-04,3.733849798186469805e-06
5.163999999999999702e+00,1.230395857396284300e-04,3.717823554033327679e-06
5.165000000000000036e+00,1.231606362821360357e-04,3.701046075086016375e-06
5.166000000000000369e+00,1.233556787467423102e-04,3.683520108605414748e-06
5.166999999999999815e+00,1.236215894353093734e-04,3.665248455267536397e-06
5.168000000000000149e+00,1.239550685191393928e-04,3.646234370548953878e-06
5.169000000000000483e+00,1.243526656606462242e-04,3.626481208307294176e-06
5.169999999999999929e+00,1.248108048440847630e-04,3.605992799149390037e-06
5.171000000000000263e+00,1.253258096234423412e-04,3.584773068733468378e-06
5.171999999999999709e+00,1.258939267845208675e-04,3.562826450111672851e-06
5.173000000000000043e+00,1.265113497372376467e-04,3.540157475273573017e-06
5.174000000000000377e+00,1.271742398838504942e-04,3.516771174361603641e-06
5.174999999999999822e+00,1.278787470871659189e-04,3.492672710278509023e-06
5.176000000000000156e+00,1.286210278303963133e-04,3.467867787524354908e-06
5.177000000000000490e+00,1.293972623407726216e-04,3.442362248988449039e-06
5.177999999999999936e+00,1.302036693344326194e-04,3.416162490367878789e-06
5.179000000000000270e+00,1.310365194569416915e-04,3.389275083232246088e-06
5.179999999999999716e+00,1.318921466144663259e-04,3.361707162149559204e-06
5.181000000000000050e+00,1.327669579954352138e-04,3.333466063854070696e-06
5.182000000000000384e+00,1.336574422392921408e-04,3.304559727801173532e-06
5.182999999999999829e+00,1.345601764487694267e-04,3.274996317498174028e-06
5.184000000000000163e+00,1.354718315056756923e-04,3.244784648611199964e-06
5.185000000000000497e+00,1.363891765138508971e-04,3.213933798827656903e-06
5.185999999999999943e+00,1.373090819313160164e-04,3.182453508975656104e-06
5.187000000000000277e+00,1.382285219058632044e-04,3.150353827161824641e-06
5.187999999999999723e+00,1.391445755292769135e-04,3.117645529861614939e-06
5.189000000000000057e+00,1.400544275287439315e-04,3.084339746026217603e-06
5.190000000000000391e+00,1.409553682382441860e-04,3.050448375621284145e-06
5.190999999999999837e+00,1.418447930426610466e-04,3.015983744850559477e-06
5.192000000000000171e+00,1.427202013861998328e-04,2.980959021616747799e-06
5.193000000000000504e+00,1.435791954037696780e-04,2.945387843419910916e-06
5.193999999999999950e+00,1.444194782661376996e-04,2.909284753633317957e-06
5.195000000000000284e+00,1.452388520917630957e-04,2.872664883087226421e-06
5.195999999999999730e+00,1.460352159565411225e-04,2.835544361738438329e-06
5.197000000000000064e+00,1.468065636086400409e-04,2.797939985013105318e-06
5.198000000000000398e+00,1.475509810997945948e-04,2.759869659181853934e-06
5.198999999999999844e+00,1.482666442618845977e-04,2.721352083319084761e-06
5.200000000000000178e+00,1.489518163781711234e-04,2.682407196219418157e-06
5.201000000000000512e+00,1.496048456101204045e-04,2.643055866547918022e-06
5.201999999999999957e+00,1.502241626159386086e-04,2.603320359458465026e-06
5.203000000000000291e+00,1.508082779636533662e-04,2.563224051710307407e-06
5.203999999999999737e+00,1.513557799281669343e-04,2.522791899183032551e-06
5.205000000000000071e+00,1.518653319443706692e-04,2.482050188421246069e-06
5.206000000000000405e+00,1.523356704996166550e-04,2.441027014413415562e-06
5.206999999999999851e+00,1.527656027423952931e-04,2.399752048019992515e-06
5.208000000000000185e+00,1.531540045295148834e-04,2.358257046942430218e-06
5.209000000000000519e+00,1.534998181499859125e-04,2.316575658062539388e-06
5.209999999999999964e+00,1.538020505811834497e-04,2.274743938372654624e-06
5.211000000000000298e+00,1.540597712886378667e-04,2.232800207615450373e-06
5.211999999999999744e+00,1.542721106432128563e-04,2.190785602874423372e-06
5.213000000000000078e+00,1.544382579729553764e-04,2.148743954993492414e-06
5.214000000000000412e+00,1.545574600822238016e-04,2.106722384468482038e-06
5.214999999999999858e+00,1.546290193322198659e-04,2.064771245276210981e-06
5.216000000000000192e+00,1.546522924650568613e-04,2.022944727104107419e-06
5.217000000000000526e+00,1.546266888650957099e-04,1.981300850237198765e-06
5.217999999999999972e+00,1.545516693746655913e-04,1.939902128285343738e-06
5.219000000000000306e+00,1.544267446557434685e-04,1.898815598025274376e-06
5.219999999999999751e+00,1.542514743122355898e-04,1.858113487313049563e-06
5.221000000000000085e+00,1.540254653481806877e-04,1.817873307908375117e-06
5.222000000000000419e+00,1.537483712733858339e-04,1.778178505207726395e-06
5.222999999999999865e+00,1.534198907171770881e-04,1.739118563454947219e-06
5.224000000000000199e+00,1.530397666981236319e-04,1.700789632877133070e-06
5.225000000000000533e+00,1.526077852757406984e-04,1.663294575456348251e-06
5.225999999999999979e+00,1.521237749583308446e-04,1.626743461054879928e-06
5.227000000000000313e+00,1.515876054545928849e-04,1.591253502126167896e-06
5.227999999999999758e+00,1.509991871800429723e-04,1.556949301468849552e-06
5.229000000000000092e+00,1.503584700450209311e-04,1.523962517686862637e-06
5.230000000000000426e+00,1.496654430344680504e-04,1.492431712861575173e-06
5.230999999999999872e+00,1.489201330739071223e-04,1.462501564031250363e-06
5.232000000000000206e+00,1.481226046545415129e-04,1.434322099124752692e-06
5.233000000000000540e+00,1.472729588341919441e-04,1.408047272019921860e-06
5.233999999999999986e+00,1.463713330155466555e-04,1.383833403439851220e-06
5.235000000000000320e+00,1.454178998387439705e-04,1.361836948184598142e-06
5.235999999999999766e+00,1.444128670477527266e-04,1.342212054194702103e-06
5.237000000000000099e+00,1.433564765444172366e-04,1.325107585634363210e-06
5.238000000000000433e+00,1.422490041986572906e-04,1.310663919012480700e-06
5.238999999999999879e+00,1.410907590041556611e-04,1.299009531880703912e-06
5.240000000000000213e+00,1.398820830401850527e-04,1.290257577477522566e-06
5.241000000000000547e+00,1.386233505627123403e-04,1.284502654495520666e-06
5.241999999999999993e+00,1.373149679831366327e-04,1.281817879837497800e-06
5.243000000000000327e+00,1.359573731383545512e-04,1.282252744289228597e-06
5.243999999999999773e+00,1.345510353921355721e-04,1.285831530100483159e-06
5.245000000000000107e+00,1.330964548496170105e-04,1.292552845820892942e-06
5.246000000000000441e+00,1.315941625337928083e-04,1.302389813651430819e-06
5.246999999999999886e+00,1.300447196962092346e-04,1.315291500906754285e-06
5.248000000000000220e+00,1.284487180468413606e-04,1.331184736051167950e-06
5.248999999999999666e+00,1.268067791814317022e-04,1.349977008594118248e-06
5.250000000000000000e+00,1.251195549570826540e-04,1.371559308946591624e-06
5.251000000000000334e+00,1.233877269748773263e-04,1.395809690588782597e-06
5.251999999999999780e+00,1.216120070268554028e-04,1.422596230436327876e-06
5.253000000000000114e+00,1.197931367817808444e-04,1.451780574142634907e-06
5.254000000000000448e+00,1.179318883835705578e-04,1.483220446592157868e-06
5.254999999999999893e+00,1.160290642549765395e-04,1.516772502202768060e-06
5.256000000000000227e+00,1.140854979079404123e-04,1.552294109814834752e-06
5.256999999999999673e+00,1.121020539584038174e-04,1.589645472459690693e-06
5.258000000000000007e+00,1.100796292466555147e-04,1.628690554462722882e-06
5.259000000000000341e+00,1.080191530886326286e-04,1.669298473922758876e-06
5.259999999999999787e+00,1.059215887111411065e-04,1.711343766334744217e-06
5.261000000000000121e+00,1.037879340115241162e-04,1.754707252347872148e-06
5.262000000000000455e+00,1.016192233517859228e-04,1.799275769318359828e-06
5.262999999999999901e+00,9.941652885785078031e-05,1.844942704567647617e-06
5.264000000000000234e+00,9.718096301557330608e-05,1.891607422561931240e-06
5.264999999999999680e+00,9.491368060491821269e-05,1.939175571049003402e-06
5.266000000000000014e+00,9.261588214728274564e-05,1.987558340295705030e-06
5.267000000000000348e+00,9.028881710498917995e-05,2.036672655141145264e-06
5.267999999999999794e+00,8.793378859443461246e-05,2.086440386025203688e-06
5.269000000000000128e+00,8.555215807257783751e-05,2.136788518632632056e-06
5.270000000000000462e+00,8.314535206879092755e-05,2.187648290851559143e-06
5.270999999999999908e+00,8.071486923528440466e-05,2.238955412080713464e-06
5.272000000000000242e+00,7.826228985704291262e-05,2.290649206416286749e-06
5.272999999999999687e+00,7.578928650141605883e-05,2.342672841582482199e-06
5.274000000000000021e+00,7.329763794975569793e-05,2.394972540177098350e-06
5.275000000000000355e+00,7.078924523177068402e-05,2.447497836276956537e-06
5.275999999999999801e+00,6.826615239565660023e-05,2.500200790899632755e-06
5.277000000000000135e+00,6.573057119785767177e-05,2.553036311392148364e-06
5.278000000000000469e+00,6.318491265428704759e-05,2.605961402403222067e-06
5.278999999999999915e+00,6.063182563961373446e-05,2.658935489776700367e-06
5.280000000000000249e+00,5.807424630009672546e-05,2.711919717283636691e-06
5.280999999999999694e+00,5.551545955835001251e-05,2.764877375614422215e-06
5.282000000000000028e+00,5.295917824550327649e-05,2.817773135107648996e-06
5.283000000000000362e+00,5.040964353225925823e-05,2.870573496055340141e-06
5.283999999999999808e+00,4.787175487890321798e-05,2.923246147247073608e-06
5.285000000000000142e+00,4.535123729465631625e-05,2.975760381699127566e-06
5.286000000000000476e+00,4.285485913215337887e-05,3.028086414824916831e-06
5.286999999999999922e+00,4.039071461454491163e-05,3.080195876837450075e-06
5.288000000000000256e+00,3.796859165003776596e-05,3.132061180755496050e-06
5.288999999999999702e+00,3.560044653940112267e-05,3.183656016295940410e-06
5.290000000000000036e+00,3.330100999453480706e-05,3.234954676074085592e-06
5.291000000000000369e+00,3.108854010592007584e-05,3.285932597580514600e-06
5.291999999999999815e+00,2.898571421699646232e-05,3.336565739813107452e-06
5.293000000000000149e+00,2.702058890561880500e-05,3.386831065630675162e-06
5.294000000000000483e+00,2.522743151953856107e-05,3.436705970241856189e-06
5.294999999999999929e+00,2.364700771314693338e-05,3.486168793588902149e-06
5.296000000000000263e+00,2.232561574952210732e-05,3.535198206287650379e-06
5.296999999999999709e+00,2.131195123849504648e-05,3.583773762195624169e-06
5.298000000000000043e+00,2.065116257702288835e-05,3.631875288796832316e-06
5.299000000000000377e+00,2.037669105272002144e-05,3.679483419890784930e-06
5.299999999999999822e+00,2.050245282652147962e-05,3.726578973717233078e-06
5.301000000000000156e+00,2.101902784177823983e-05,3.773143576861623114e-06
5.302000000000000490e+00,2.189598359197891467e-05,3.819159035370245249e-06
5.302999999999999936e+00,2.308904331639138294e-05,3.864607880341948068e-06
5.304000000000000270e+00,2.454853974284377193e-05,3.909472774910246306e-06
5.304999999999999716e+00,2.622611295899830131e-05,3.953737067743970889e-06
5.306000000000000050e+00,2.807855932985503332e-05,3.997384230520359249e-06
5.307000000000000384e+00,3.006926004862929059e-05,4.040398441518062349e-06
5.307999999999999829e+00,3.216811024248407430e-05,4.082763945920419964e-06
5.309000000000000163e+00,3.435074720443934176e-05,4.124465630884275407e-06
5.310000000000000497e+00,3.659756771318513276e-05,4.165488436708379745e-06
5.310999999999999943e+00,3.889278530657885933e-05,4.205817959363138336e-06
5.312000000000000277e+00,4.122361928077277523e-05,4.245439880868751585e-06
5.312999999999999723e+00,4.357963876753800654e-05,4.284340503050863342e-06
5.314000000000000057e+00,4.595224481136429899e-05,4.322506134905546966e-06
5.315000000000000391e+00,4.833427095950591253e-05,4.359923716602179036e-06
5.315999999999999837e+00,5.071967410828233771e-05,4.396580232245079501e-06
5.317000000000000171e+00,5.310329873703885958e-05,4.432463281217186465e-06
5.318000000000000504e+00,5.548069383852936642e-05,4.467560484781513704e-06
5.318999999999999950e+00,5.784797329974338296e-05,4.501860090330847584e-06
5.320000000000000284e+00,6.020170579961750345e-05,4.535350346977624995e-06
5.320999999999999730e+00,6.253883071650084044e-05,4.568020107495828863e-06
5.322000000000000064e+00,6.485659042095148611e-05,4.599858262111454500e-06
5.323000000000000398e+00,6.715247844689425536e-05,4.630854305202979314e-06
5.323999999999999844e+00,6.942419666062741711e-05,4.660997717909598200e-06
5.325000000000000178e+00,7.166962284135253007e-05,4.690278609959737906e-06
5.326000000000000512e+00,7.388678286949314005e-05,4.718687132622356335e-06
5.326999999999999957e+00,7.607382984802557092e-05,4.746214032533738809e-06
5.328000000000000291e+00,7.822902551218249444e-05,4.772850059814518603e-06
5.328999999999999737e+00,8.035072681752627750e-05,4.798586576304577488e-06
5.330000000000000071e+00,8.243737327916983231e-05,4.823414976544163150e-06
5.331000000000000405e+00,8.448747810299383305e-05,4.847327264152160109e-06
5.331999999999999851e+00,8.649961918769593456e-05,4.870315447807845397e-06
5.333000000000000185e+00,8.847243352265908524e-05,4.892372189172732643e-06
5.334000000000000519e+00,9.040461066253752879e-05,4.913490174048210345e-06
5.334999999999999964e+00,9.229488894902996806e-05,4.933662678810973287e-06
5.336000000000000298e+00,9.414205084511728162e-05,4.952883022204297651e-06
5.336999999999999744e+00,9.594492062147873745e-05,4.971145186712954351e-06
5.338000000000000078e+00,9.770236065949389518e-05,4.988443174405117733e-06
5.339000000000000412e+00,9.941327010010572523e-05,5.004771597886278648e-06
5.339999999999999858e+00,1.010765820523756365e-04,5.020125116014517787e-06
5.341000000000000192e+00,1.026912629147039204e-04,5.034499050760631753e-06
5.342000000000000526e+00,1.042563101211934951e-04,5.047888775186974929e-06
5.342999999999999972e+00,1.057707518650170895e-04,5.060290286261433526e-06
5.344000000000000306e+00,1.072336452890143425e-04,5.071699639381025211e-06
5.344999999999999751e+00,1.086440766436262722e-04,5.082113569951340396e-06
5.346000000000000085e+00,1.100011596746861448e-04,5.091528857244045698e-06
5.347000000000000419e+00,1.113040360511297229e-04,5.099942952743377324e-06
5.347999999999999865e+00,1.125518740251996955e-04,5.107353371553941710e-06
5.349000000000000199e+00,1.137438689645902100e-04,5.113758304013426751e-06
5.350000000000000533e+00,1.148792422305768875e-04,5.119156026301877022e-06
5.350999999999999979e+00,1.159572418265727788e-04,5.123545485473788604e-06
5.352000000000000313e+00,1.169771413436991570e-04,5.126925722614796753e-06
5.352999999999999758e+00,1.179382407905937846e-04,5.129296473172928952e-06
5.354000000000000092e+00,1.188398655966901960e-04,5.130657586482153120e-06
5.355000000000000426e+00,1.196813674729482242e-04,5.131009606350475968e-06
5.355999999999999872e+00,1.204621235849022399e-04,5.130353164773617188e-06
5.357000000000000206e+00,1.211815374685703997e-04,5.128689624606087829e-06
5.358000000000000540e+00,1.218390381075426309e-04,5.126020474901073726e-06
5.358999999999999986e+00,1.224340809716126211e-04,5.122347934612476490e-06
5.360000000000000320e+00,1.229661471857742172e-04,5.117674357149827617e-06
5.360999999999999766e+00,1.234347445388074354e-04,5.112002838492852745e-06
5.362000000000000099e+00,1.238394067682729459e-04,5.105336614900855221e-06
5.363000000000000433e+00,1.241796945263884183e-04,5.097679680565432081e-06
5.363999999999999879e+00,1.244551946550104672e-04,5.089036200567729683e-06
5.365000000000000213e+00,1.246655212883609608e-04,5.079411104762554607e-06
5.366000000000000547e+00,1.248103150673247886e-04,5.068809507936324132e-06
5.366999999999999993e+00,1.248892442445285631e-04,5.057237311952579155e-06
5.368000000000000327e+00,1.249020039828403750e-04,5.044700615795446486e-06
5.368999999999999773e+00,1.248483174958666688e-04,5.031206327195568025e-06
5.370000000000000107e+00,1.247279353622319641e-04,5.016761584564595277e-06
5.371000000000000441e+00,1.245406365741462027e-04,5.001374352508685863e-06
5.371999999999999886e+00,1.242862279836178061e-04,4.985052819661005860e-06
5.373000000000000220e+00,1.239645454236253802e-04,4.967806031742210570e-06
5.374000000000000554e+00,1.235754530569230952e-04,4.949643306283381839e-06
5.375000000000000000e+00,1.231188446255021031e-04,4.930574835235521052e-06
5.376000000000000334e+00,1.225946428104895286e-04,4.910611117386971693e-06
5.376999999999999780e+00,1.220028004825620327e-04,4.889763537451077594e-06
5.378000000000000114e+00,1.213433002046108246e-04,4.868043813437352149e-06
5.379000000000000448e+00,1.206161555156976895e-04,4.845464591985545291e-06
5.379999999999999893e+00,1.198214104120461890e-04,4.822038865619044299e-06
5.381000000000000227e+00,1.189591407422219919e-04,4.797780606156625914e-06
5.381999999999999673e+00,1.180294538712983645e-04,4.772704189829827071e-06
5.383000000000000007e+00,1.170324901129286219e-04,4.746824973524873155e-06
5.384000000000000341e+00,1.159684224822291445e-04,4.720158757593983052e-06
5.384999999999999787e+00,1.148374582942809956e-04,4.692722390509676761e-06
5.386000000000000121e+00,1.136398390882773900e-04,4.664533201997909451e-06
5.387000000000000455e+00,1.123758424245758516e-04,4.635609614828099715e-06
5.387999999999999901e+00,1.110457820196434909e-04,4.605970572650068148e-06
5.389000000000000234e+00,1.096500097859316362e-04,4.575636161995544994e-06
5.389999999999999680e+00,1.081889163141485695e-04,4.544627064991117906e-06
5.391000000000000014e+00,1.066629333062239337e-04,4.512965136051092586e-06
5.392000000000000348e+00,1.050725343901272280e-04,4.480672887797981002e-06
5.392999999999999794e+00,1.034182380887139645e-04,4.447774091885565469e-06
5.394000000000000128e+00,1.017006093430970493e-04,4.414293228944383953e-06
5.395000000000000462e+00,9.992026315848051316e-05,4.380256098728854913e-06
5.395999999999999908e+00,9.807786699523797535e-05,4.345689297679838162e-06
5.397000000000000242e+00,9.617414542918994883e-05,4.310620807938963608e-06
5.397999999999999687e+00,9.420988387408722113e-05,4.275079478235776110e-06
5.399000000000000021e+00,9.218593485357772768e-05,4.239095622799955063e-06
5.400000000000000355e+00,9.010322351825060809e-05,4.202700515639564802e-06
5.400999999999999801e+00,8.796275627973537908e-05,4.165926979207338348e-06
5.402000000000000135e+00,8.576562923297475561e-05,4.128808890636956098e-06
5.403000000000000469e+00,8.351304030380979403e-05,4.091381749004153093e-06
5.403999999999999915e+00,8.120630214270540810e-05,4.053682198024510432e-06
5.405000000000000249e+00,7.884685983415333705e-05,4.015748615017091644e-06
5.405999999999999694e+00,7.643631085493215224e-05,3.977620614989757432e-06
5.407000000000000028e+00,7.397643173514333406e-05,3.939339626693111055e-06
5.408000000000000362e+00,7.146920951398281249e-05,3.900948424937007012e-06
5.408999999999999808e+00,6.891688321369728932e-05,3.862491681870261630e-06
5.410000000000000142e+00,6.632199463126930495e-05,3.824015499416199529e-06
5.411000000000000476e+00,6.368745511892825041e-05,3.785567962934308524e-06
5.411999999999999922e+00,6.101662990530329193e-05,3.747198683277179969e-06
5.413000000000000256e+00,5.831344963557366271e-05,3.708959311982768153e-06
5.413999999999999702e+00,5.558255478121646749e-05,3.670903089504205213e-06
5.415000000000000036e+00,5.282948872771690488e-05,3.633085346927227051e-06
5.416000000000000369e+00,5.006095397813491659e-05,3.595563044393953880e-06
5.416999999999999815e+00,4.728515871353347117e-05,3.558395237247099073e-06
5.418000000000000149e+00,4.451228499552136716e-05,3.521642619403548094e-06
5.419000000000000483e+00,4.175512857510790631e-05,3.485367946755893573e-06
5.419999999999999929e+00,3.902997016258506920e-05,3.449635553854920181e-06
5.421000000000000263e+00,3.635775985738555396e-05,3.414511738439858385e-06
5.421999999999999709e+00,3.376569785439066109e-05,3.380064264565360197e-06
5.423000000000000043e+00,3.128927154372741602e-05,3.346362684513386250e-06
5.424000000000000377e+00,2.897468326182347687e-05,3.313477798400366059e-06
5.424999999999999822e+00,2.688127892091323726e-05,3.281481910575290027e-06
5.426000000000000156e+00,2.508289230964328676e-05,3.250448285097515057e-06
5.427000000000000490e+00,2.366594008310524098e-05,3.220451291419876707e-06
5.427999999999999936e+00,2.272126379722111912e-05,3.191565803257621477e-06
5.429000000000000270e+00,2.232804709393759260e-05,3.163867284184244716e-06
5.429999999999999716e+00,2.253356361330665616e-05,3.137431136287735499e-06
5.431000000000000050e+00,2.333913380764116350e-05,3.112332679148781232e-06
5.432000000000000384e+00,2.470169775710578296e-05,3.088646464168411270e-06
5.432999999999999829e+00,2.654954676981622404e-05,3.066446182294418495e-06
5.434000000000000163e+00,2.880169971017859933e-05,3.045803926564030528e-06
5.435000000000000497e+00,3.138197047831902759e-05,3.026789969352768371e-06
5.435999999999999943e+00,3.422557639563141794e-05,3.009472071136539762e-06
5.437000000000000277e+00,3.728041052143442802e-05,2.993915216062448743e-06
5.437999999999999723e+00,4.050571053644772560e-05,2.980180867837677485e-06
5.439000000000000057e+00,4.386991929630761907e-05,2.968326659805355388e-06
5.440000000000000391e+00,4.734859895914421949e-05,2.958405733417355433e-06
5.440999999999999837e+00,5.092269158956468745e-05,2.950466459199108166e-06
5.442000000000000171e+00,5.457717077672909179e-05,2.944551838977115751e-06
5.443000000000000504e+00,5.830002716094411506e-05,2.940699207434218573e-06
5.443999999999999950e+00,6.208151966079654882e-05,2.938939785603218052e-06
5.445000000000000284e+00,6.591362186733155926e-05,2.939298480616796641e-06
5.445999999999999730e+00,6.978961552614019483e-05,2.941793590579433831e-06
5.447000000000000064e+00,7.370378708380665453e-05,2.946436712501228408e-06
5.448000000000000398e+00,7.765120310361386198e-05,2.953232608208124961e-06
5.448999999999999844e+00,8.162753938385430906e-05,2.962179215151166877e-06
5.450000000000000178e+00,8.562895326027063366e-05,2.973267719719082141e-06
5.451000000000000512e+00,8.965198392890505301e-05,2.986482708760075772e-06
5.451999999999999957e+00,9.369347751705630451e-05,3.001802418653927523e-06
5.453000000000000291e+00,9.775052681549388869e-05,3.019198912566527088e-06
5.453999999999999737e+00,1.018204261233123198e-04,3.038638514666777732e-06
5.455000000000000071e+00,1.059006335463757471e-04,3.060082099188206598e-06
5.456000000000000405e+00,1.099887430203726641e-04,3.083485633180834413e-06
5.456999999999999851e+00,1.140824599736740006e-04,3.108800468423543362e-06
5.458000000000000185e+00,1.181795837193886560e-04,3.135973981746029011e-06
5.459000000000000519e+00,1.222779912440766291e-04,3.164949867847666232e-06
5.459999999999999964e+00,1.263756260145435027e-04,3.195668783015057817e-06
5.461000000000000298e+00,1.304704868338118866e-04,3.228068623727019662e-06
5.461999999999999744e+00,1.345606207754058102e-04,3.262085210833307623e-06
5.463000000000000078e+00,1.386441152739243266e-04,3.297652474244232176e-06
5.464000000000000412e+00,1.427190936500663803e-04,3.334703130884255116e-06
5.464999999999999858e+00,1.467837094673566289e-04,3.373168790022004037e-06
5.466000000000000192e+00,1.508361438178735755e-04,3.412980615946491834e-06
5.467000000000000526e+00,1.548746010231727129e-04,3.454069327896721071e-06
5.467999999999999972e+00,1.588973072348667727e-04,3.496365791938547014e-06
5.469000000000000306e+00,1.629025071643620001e-04,3.539800984150035100e-06
5.469999999999999751e+00,1.668884633680455041e-04,3.584306540329349850e-06
5.471000000000000085e+00,1.708534537566091898e-04,3.629814599498472196e-06
5.472000000000000419e+00,1.747957715343073583e-04,3.676258371308236704e-06
5.472999999999999865e+00,1.787137231403847801e-04,3.723571870401999763e-06
5.474000000000000199e+00,1.826056286169530781e-04,3.771690444636292304e-06
5.475000000000000533e+00,1.864698199030503803e-04,3.820550491642605334e-06
5.475999999999999979e+00,1.903046414895990157e-04,3.870089900480073508e-06
5.477000000000000313e+00,1.941084489848101519e-04,3.920247691197747951e-06
5.477999999999999758e+00,1.978796100972583382e-04,3.970964545049018008e-06
5.479000000000000092e+00,2.016165033851114829e-04,4.022182367324602817e-06
5.480000000000000426e+00,2.053175191887161074e-04,4.073844750878634669e-06
5.480999999999999872e+00,2.089810586094635115e-04,4.125896517541305436e-06
5.482000000000000206e+00,2.126055347174693466e-04,4.178284186992642465e-06
5.483000000000000540e+00,2.161893715807101707e-04,4.230955494202844421e-06
5.483999999999999986e+00,2.197310055858514707e-04,4.283859873214352059e-06
5.485000000000000320e+00,2.232288844619110028e-04,4.336947939786291661e-06
5.485999999999999766e+00,2.266814686357055254e-04,4.390171938496985120e-06
5.487000000000000099e+00,2.300872304439193123e-04,4.443485240846560864e-06
5.488000000000000433e+00,2.334446555507671225e-04,4.496842824936149494e-06
5.488999999999999879e+00,2.367522421418584162e-04,4.550200691489504721e-06
5.490000000000000213e+00,2.400085023827101631e-04,4.603516385060051764e-06
5.491000000000000547e+00,2.432119617022443286e-04,4.656748437127509031e-06
5.491999999999999993e+00,2.463611602524138863e-04,4.709856850571443543e-06
5.493000000000000327e+00,2.494546521506578853e-04,4.762802515315717419e-06
5.493999999999999773e+00,2.524910070324325032e-04,4.815547735707208918e-06
5.495000000000000107e+00,2.554688093941520849e-04,4.868055647695944896e-06
5.496000000000000441e+00,2.583866600521856401e-04,4.920290724148543269e-06
5.496999999999999886e+00,2.612431754477819324e-04,4.972218177059191286e-06
5.498000000000000220e+00,2.640369893293865794e-04,5.023804535083325291e-06
5.499000000000000554e+00,2.667667520294547548e-04,5.075017021763394715e-06
5.500000000000000000e+00,2.694311318955084473e-04,5.125824072554395118e-06
5.501000000000000334e+00,2.720288146853540681e-04,5.176194745618918065e-06
5.501999999999999780e+00,2.745585052546776648e-04,5.226099301961623519e-06
5.503000000000000114e+00,2.770189267836625324e-04,5.275508570736771383e-06
5.504000000000000448e+00,2.794088223185425021e-04,5.324394504601596442e-06
5.504999999999999893e+00,2.817269541882633341e-04,5.372729583654673973e-06
5.506000000000000227e+00,2.839721055785769254e-04,5.420487391090727948e-06
5.506999999999999673e+00,2.861430798267435645e-04,5.467641978698883058e-06
5.508000000000000007e+00,2.882387019917177534e-04,5.514168460525445045e-06
5.509000000000000341e+00,2.902578182363244898e-04,5.560042381156997157e-06
5.509999999999999787e+00,2.921992973934563090e-04,5.605240313040206266e-06
5.511000000000000121e+00,2.940620302868753749e-04,5.649739228604992314e-06
5.512000000000000455e+00,2.958449313370271070e-04,5.693517108422126078e-06
5.512999999999999901e+00,2.975469378569087111e-04,5.736552298743816713e-06
5.514000000000000234e+00,2.991670116320614475e-04,5.778824120961308581e-06
5.514999999999999680e+00,3.007041382719519390e-04,5.820312234591063939e-06
5.516000000000000014e+00,3.021573287273966496e-04,5.860997238277654666e-06
5.517000000000000348e+00,3.035256186492954933e-04,5.900860054415061236e-06
5.517999999999999794e+00,3.048080700242487145e-04,5.939882560865191564e-06
5.519000000000000128e+00,3.060037704000565786e-04,5.978046924638865016e-06
5.520000000000000462e+00,3.071118344306278326e-04,6.015336221722156389e-06
5.520999999999999908e+00,3.081314032499684729e-04,6.051733804134479426e-06
5.522000000000000242e+00,3.090616460529485121e-04,6.087223946914739861e-06
5.522999999999999687e+00,3.099017593776888903e-04,6.121791187707988140e-06
5.524000000000000021e+00,3.106509686654192952e-04,6.155420958561353694e-06
5.525000000000000355e+00,3.113085275585304387e-04,6.188098945007943450e-06
5.525999999999999801e+00,3.118737194576038990e-04,6.219811733021021069e-06
5.527000000000000135e+00,3.123458568300414395e-04,6.250546149052601729e-06
5.528000000000000469e+00,3.127242828036463419e-04,6.280289905261590823e-06
5.528999999999999915e+00,3.130083704130386026e-04,6.309030930144955541e-06
5.530000000000000249e+00,3.131975241802338085e-04,6.336758046939909797e-06
5.530999999999999694e+00,3.132911794508811223e-04,6.363460327576986047e-06
5.532000000000000028e+00,3.132888039294663999e-04,6.389127712390870232e-06
5.533000000000000362e+00,3.131898969444779591e-04,6.413750350497523438e-06
5.533999999999999808e+00,3.129939910783589374e-04,6.437319272792395723e-06
5.535000000000000142e+00,3.127006515084046370e-04,6.459825740037285709e-06
5.536000000000000476e+00,3.123094775361134976e-04,6.481261914955635922e-06
5.536999999999999922e+00,3.118201018376754244e-04,6.501620166413113454e-06
5.538000000000000256e+00,3.112321921604597357e-04,6.520893733700137671e-06
5.538999999999999702e+00,3.105454506476458976e-04,6.539076078864406057e-06
5.540000000000000036e+00,3.097596154377683475e-04,6.556161557224473262e-06
5.541000000000000369e+00,3.088744600094779354e-04,6.572144749736344960e-06
5.541999999999999815e+00,3.078897948590628934e-04,6.587021140167388769e-06
5.543000000000000149e+00,3.068054668366828100e-04,6.600786423041958581e-06
5.544000000000000483e+00,3.056213608291728626e-04,6.613437182533449976e-06
5.544999999999999929e+00,3.043373992215471068e-04,6.624970255058447267e-06
5.546000000000000263e+00,3.029535435622577699e-04,6.635383364414795670e-06
5.546999999999999709e+00,3.014697940471327436e-04,6.644674466793068064e-06
5.548000000000000043e+00,2.998861913605760615e-04,6.652842462292344255e-06
5.549000000000000377e+00,2.982028161336282507e-04,6.659886450695467566e-06
5.549999999999999822e+00,2.964197908364153656e-04,6.665806444415322133e-06
5.551000000000000156e+00,2.945372793840007864e-04,6.670602755795131921e-06
5.552000000000000490e+00,2.925554891034121835e-04,6.674276606917349219e-06
5.552999999999999936e+00,2.904746704505890733e-04,6.676829456889163822e-06
5.554000000000000270e+00,2.882951191180291241e-04,6.678263726206898805e-06
5.554999999999999716e+00,2.860171758718317017e-04,6.678582105184929829e-06
5.556000000000000050e+00,2.836412287562161761e-04,6.677788217286607753e-06
5.557000000000000384e+00,2.811677131851199286e-04,6.675885984252389437e-06
5.557999999999999829e+00,2.785971144219689184e-04,6.672880294700100658e-06
5.559000000000000163e+00,2.759299677707776938e-04,6.668776306159897610e-06
5.560000000000000497e+00,2.731668613379640946e-04,6.663580177097402453e-06
5.560999999999999943e+00,2.703084365952893552e-04,6.657298385163928140e-06
5.562000000000000277e+00,2.673553914609741412e-04,6.649938384321943634e-06
5.562999999999999723e+00,2.643084811964851013e-04,6.641507935736292229e-06
5.564000000000000057e+00,2.611685219568448150e-04,6.632015831086835834e-06
5.565000000000000391e+00,2.579363922721550849e-04,6.621471218045573374e-06
5.565999999999999837e+00,2.546130370667469664e-04,6.609884232074139521e-06
5.567000000000000171e+00,2.511994698072062319e-04,6.597265383659475105e-06
5.568000000000000504e+00,2.476967774037916719e-04,6.583626259129525334e-06
5.568999999999999950e+00,2.441061231054064131e-04,6.568978786865294170e-06
5.570000000000000284e+00,2.404287524350860760e-04,6.553335952464265088e-06
5.570999999999999730e+00,2.366659973602291522e-04,6.536711172848567668e-06
5.572000000000000064e+00,2.328192834877873844e-04,6.519118952832471719e-06
5.573000000000000398e+00,2.288901357744844685e-04,6.500574215025786461e-06
5.573999999999999844e+00,2.248801875493312374e-04,6.481092989071074917e-06
5.575000000000000178e+00,2.207911883736381610e-04,6.460691757968607049e-06
5.576000000000000512e+00,2.166250155702035944e-04,6.439388136708083836e-06
5.576999999999999957e+00,2.123836849185465909e-04,6.417200217306904167e-06
5.578000000000000291e+00,2.080693656098649364e-04,6.394147253124660909e-06
5.578999999999999737e+00,2.036843949526273079e-04,6.370249002886917290e-06
5.580000000000000071e+00,1.992312980249867323e-04,6.345526409274458197e-06
5.581000000000000405e+00,1.947128080388130678e-04,6.320000958110660547e-06
5.581999999999999851e+00,1.901318925999363871e-04,6.293695354255341752e-06
5.583000000000000185e+00,1.854917819140125719e-04,6.266632868718524993e-06
5.584000000000000519e+00,1.807960045371304319e-04,6.238838005759738574e-06
5.584999999999999964e+00,1.760484268685322945e-04,6.210335874735026364e-06
5.586000000000000298e+00,1.712533023955863901e-04,6.181152870846046715e-06
5.586999999999999744e+00,1.664153274287569033e-04,6.151316024811194537e-06
5.588000000000000078e+00,1.615397098918094118e-04,6.120853661712566109e-06
5.589000000000000412e+00,1.566322486474956872e-04,6.089794777330654262e-06
5.589999999999999858e+00,1.516994307248194305e-04,6.058169701873215547e-06
5.591000000000000192e+00,1.467485449517541985e-04,6.026009468352130682e-06
5.592000000000000526e+00,1.417878205244346278e-04,5.993346472572727981e-06
5.592999999999999972e+00,1.368265903025940990e-04,5.960213853929109890e-06
5.594000000000000306e+00,1.318754887438946871e-04,5.926646137516872320e-06
5.594999999999999751e+00,1.269466856408037496e-04,5.892678612063083047e-06
5.596000000000000085e+00,1.220541665487789802e-04,5.858347973595626525e-06
5.597000000000000419e+00,1.172140613364700755e-04,5.823691713139314624e-06
5.597999999999999865e+00,1.124450302375047320e-04,5.788748743587014635e-06
5.599000000000000199e+00,1.077687045787708583e-04,5.753558800792932853e-06
5.600000000000000533e+00,1.032101819187379772e-04,5.718163068392217776e-06
5.600999999999999979e+00,9.879855485174835307e-05,5.682603554882825593e-06
5.602000000000000313e+00,9.456744265069880109e-05,5.646923696591896113e-06
5.602999999999999758e+00,9.055545681917050681e-05,5.611167768647045637e-06
5.604000000000000092e+00,8.680649861677575238e-05,5.575381475514748536e-06
5.605000000000000426e+00,8.336972642694331838e-05,5.539611349826788709e-06
5.605999999999999872e+00,8.029898577098527597e-05,5.503905318876515582e-06
5.607000000000000206e+00,7.765145603853663785e-05,5.468312112637743507e-06
5.608000000000000540e+00,7.548530576312357393e-05,5.432881813051055857e-06
5.608999999999999986e+00,7.385628096640506834e-05,5.397665260546704482e-06
5.610000000000000320e+00,7.281343415735243936e-05,5.362714571938649665e-06
5.610999999999999766e+00,7.239456634625965564e-05,5.328082555626301455e-06
5.612000000000000099e+00,7.262227873665389930e-05,5.293823202928125473e-06
5.613000000000000433e+00,7.350158915540442098e-05,5.259991091164872012e-06
5.613999999999999879e+00,7.501975180198359029e-05,5.226641854284384176e-06
5.615000000000000213e+00,7.714830271052589006e-05,5.193831580642227086e-06
5.616000000000000547e+00,7.984673617669053836e-05,5.161617244112978241e-06
5.616999999999999993e+00,8.306688050904587734e-05,5.130056109546783637e-06
5.618000000000000327e+00,8.675708514150549575e-05,5.099206122121010726e-06
5.618999999999999773e+00,9.086563328798397501e-05,5.069125304592949938e-06
5.620000000000000107e+00,9.534315199936236804e-05,5.039872102896910098e-06
5.621000000000000441e+00,1.001440676077525351e-04,5.011504794656037634e-06
5.621999999999999886e+00,1.052272949536356536e-04,4.984081799404725048e-06
5.623000000000000220e+00,1.105563886030812629e-04,4.957661059057758616e-06
5.624000000000000554e+00,1.160993553225430638e-04,4.932300299396812603e-06
5.625000000000000000e+00,1.218282836066282397e-04,4.908056444269944783e-06
5.626000000000000334e+00,1.277188928222636297e-04,4.884985847899147324e-06
5.626999999999999780e+00,1.337500700081355718e-04,4.863143674007059916e-06
5.628000000000000114e+00,1.399034283569305524e-04,4.842584087971632763e-06
5.629000000000000448e+00,1.461629087398278815e-04,4.823359664793053720e-06
5.629999999999999893e+00,1.525144277243392068e-04,4.805521542831907892e-06
5.631000000000000227e+00,1.589455754444225985e-04,4.789118860366643968e-06
5.631999999999999673e+00,1.654453566024056575e-04,4.774198866436621639e-06
5.633000000000000007e+00,1.720039732141774320e-04,4.760806375304102779e-06
5.634000000000000341e+00,1.786126402310009493e-04,4.748983865398725509e-06
5.634999999999999787e+00,1.852634325803999586e-04,4.738770988045177831e-06
5.636000000000000121e+00,1.919491553923199847e-04,4.730204622412683851e-06
5.637000000000000455e+00,1.986632370155027834e-04,4.723318426491205292e-06
5.637999999999999901e+00,2.053996375445550073e-04,4.718142919859634391e-06
5.639000000000000234e+00,2.121527739057319363e-04,4.714705075248398160e-06
5.639999999999999680e+00,2.189174550216740716e-04,4.713028396737761153e-06
5.641000000000000014e+00,2.256888290141723444e-04,4.713132605890906115e-06
5.642000000000000348e+00,2.324623368543870063e-04,4.715033694140052876e-06
5.642999999999999794e+00,2.392336749393790085e-04,4.718743675162549392e-06
5.644000000000000128e+00,2.459987614393907996e-04,4.724270711648551928e-06
5.645000000000000462e+00,2.527537096588680036e-04,4.731618933296947418e-06
5.645999999999999908e+00,2.594948034113531035e-04,4.740788526838126061e-06
5.647000000000000242e+00,2.662184779065394067e-04,4.751775657498037664e-06
5.647999999999999687e+00,2.729213014252681257e-04,4.764572592768845645e-06
5.649000000000000021e+00,2.795999615703270019e-04,4.779167700174523576e-06
5.650000000000000355e+00,2.862512515018589515e-04,4.795545594462847690e-06
5.650999999999999801e+00,2.928720600964381990e-04,4.813687210499498026e-06
5.652000000000000135e+00,2.994593614321333750e-04,4.833569938751792334e-06
5.653000000000000469e+00,3.060102077098925859e-04,4.855167778578279046e-06
5.653999999999999915e+00,3.125217211747543123e-04,4.878451472862797188e-06
5.655000000000000249e+00,3.189910891572956641e-04,4.903388713285886708e-06
5.655999999999999694e+00,3.254155576768427076e-04,4.929944294629464876e-06
5.657000000000000028e+00,3.317924279817537395e-04,4.958080369557275106e-06
5.658000000000000362e+00,3.381190515853753006e-04,4.987756552069487899e-06
5.658999999999999808e+00,3.443928279869469143e-04,5.018930216898146991e-06
5.660000000000000142e+00,3.506112005796964827e-04,5.051556611684970445e-06
5.661000000000000476e+00,3.567716552103666243e-04,5.085589202299624845e-06
5.661999999999999922e+00,3.628717169743436808e-04,5.120979684421218651e-06
5.663000000000000256e+00,3.689089494708984820e-04,5.157678368008788034e-06
5.663999999999999702e+00,3.748809519893842577e-04,5.195634236225109975e-06
5.665000000000000036e+00,3.807853593414952742e-04,5.234795295437563485e-06
5.666000000000000369e+00,3.866198396397615739e-04,5.275108530213979084e-06
5.666999999999999815e+00,3.923820944524704607e-04,5.316520299898618831e-06
5.668000000000000149e+00,3.980698568457532310e-04,5.358976295001505119e-06
5.669000000000000483e+00,4.036808918489141751e-04,5.402421946957346207e-06
5.669999999999999929e+00,4.092129948666487502e-04,5.446802271683838890e-06
5.671000000000000263e+00,4.146639923795075191e-04,5.492062296568082051e-06
5.671999999999999709e+00,4.200317405215256276e-04,5.538146914342948499e-06
5.673000000000000043e+00,4.253141260192884162e-04,5.585001293148465633e-06
5.674000000000000377e+00,4.305090648476023662e-04,5.632570654199801236e-06
5.674999999999999822e+00,4.356145033997824373e-04,5.680800701995571817e-06
5.676000000000000156e+00,4.406284173391250471e-04,5.729637375623618591e-06
5.677000000000000490e+00,4.455488127654590852e-04,5.779027271067026135e-06
5.677999999999999936e+00,4.503737252198243037e-04,5.828917368498702196e-06
5.679000000000000270e+00,4.551012209949594932e-04,5.879255446073920707e-06
5.679999999999999716e+00,4.597293961172687357e-04,5.929989745658686216e-06
5.681000000000000050e+00,4.642563777939437745e-04,5.981069438180319439e-06
5.682000000000000384e+00,4.686803235381346703e-04,6.032444241189197425e-06
5.682999999999999829e+00,4.729994226338341684e-04,6.084064869489160944e-06
5.684000000000000163e+00,4.772118952900076660e-04,6.135882666422746943e-06
5.685000000000000497e+00,4.813159941169906130e-04,6.187850031648965494e-06
5.685999999999999943e+00,4.853100033512062757e-04,6.239920016501104631e-06
5.687000000000000277e+00,4.891922404508474397e-04,6.292046796789111129e-06
5.687999999999999723e+00,4.929610553317338630e-04,6.344185205843393012e-06
5.689000000000000057e+00,4.966148318847945966e-04,6.396291218230727726e-06
5.690000000000000391e+00,5.001519872647272212e-04,6.448321497632126399e-06
5.690999999999999837e+00,5.035709736070360888e-04,6.500233874394348779e-06
5.692000000000000171e+00,5.068702772754711148e-04,6.551986857848665374e-06
5.693000000000000504e+00,5.100484204067723621e-04,6.603540128741938444e-06
5.693999999999999950e+00,5.131039602552374098e-04,6.654854040219942853e-06
5.695000000000000284e+00,5.160354909216855477e-04,6.705890124003895289e-06
5.695999999999999730e+00,5.188416425991444975e-04,6.756610561247545710e-06
5.697000000000000064e+00,5.215210832982810837e-04,6.806978716513468499e-06
5.698000000000000398e+00,5.240725181179510962e-04,6.856958595206254638e-06
5.698999999999999844e+00,5.264946909262793696e-04,6.906515365376705630e-06
5.700000000000000178e+00,5.287863837863572428e-04,6.955614817429330311e-06
5.701000000000000512e+00,5.309464186639730864e-04,7.004223912795839253e-06
5.701999999999999957e+00,5.329736566041764741e-04,7.052310201701796720e-06
5.703000000000000291e+00,5.348669995093656253e-04,7.099842382533953462e-06
5.703999999999999737e+00,5.366253895637052886e-04,7.146789731878872106e-06
5.705000000000000071e+00,5.382478109061358037e-04,7.193122661571432716e-06
5.706000000000000405e+00,5.397332889494608522e-04,7.238812147315546202e-06
5.706999999999999851e+00,5.410808921649094307e-04,7.283830291786264599e-06
5.708000000000000185e+00,5.422897314580318916e-04,7.328149733539649848e-06
5.709000000000000519e+00,5.433589618147872903e-04,7.371744220646219198e-06
5.709999999999999964e+00,5.442877816442473352e-04,7.414588005718105770e-06
5.711000000000000298e+00,5.450754346424170095e-04,7.456656456292241319e-06
5.711999999999999744e+00,5.457212091740933991e-04,7.497925436610467843e-06
5.713000000000000078e+00,5.462244400054241250e-04,7.538371907546723722e-06
5.714000000000000412e+00,5.465845076552624691e-04,7.577973314435593984e-06
5.714999999999999858e+00,5.468008401767293592e-04,7.616708179522507925e-06
5.716000000000000192e+00,5.468729125445309387e-04,7.654555466752285931e-06
5.717000000000000526e+00,5.468002485553861893e-04,7.691495243153696426e-06
5.717999999999999972e+00,5.465824202005968580e-04,7.727508030915742390e-06
5.719000000000000306e+00,5.462190494723814013e-04,7.762575405341586840e-06
5.719999999999999751e+00,5.457098078239030559e-04,7.796679372268488649e-06
5.721000000000000085e+00,5.450544180433269546e-04,7.829803015767330970e-06
5.722000000000000419e+00,5.442526537276885790e-04,7.861929847169500204e-06
5.722999999999999865e+00,5.433043412207918437e-04,7.893044435947587620e-06
5.724000000000000199e+00,5.422093590651734128e-04,7.923131750367187702e-06
5.725000000000000533e+00,5.409676400161344363e-04,7.952177831486127046e-06
5.725999999999999979e+00,5.395791705807002729e-04,7.980169130085909354e-06
5.727000000000000313e+00,5.380439930246460039e-04,8.007093141051418672e-06
5.727999999999999758e+00,5.363622050659881419e-04,8.032937769812431537e-06
5.729000000000000092e+00,5.345339619075370344e-04,8.057691986981773332e-06
5.730000000000000426e+00,5.325594759175244055e-04,8.081345133425790075e-06
5.730999999999999872e+00,5.304390188996969740e-04,8.103887605687818985e-06
5.732000000000000206e+00,5.281729218739663083e-04,8.125310199431411023e-06
5.733000000000000540e+00,5.257615773556733848e-04,8.145604776707575698e-06
5.733999999999999986e+00,5.232054392481281071e-04,8.164763578441700543e-06
5.735000000000000320e+00,5.205050253460543480e-04,8.182779912967900955e-06
5.735999999999999766e+00,5.176609173735331228e-04,8.199647463986022724e-06
5.737000000000000099e+00,5.146737636272029175e-04,8.215360993883449013e-06
5.738000000000000433e+00,5.115442792197700877e-04,8.229915653034807654e-06
5.738999999999999879e+00,5.082732488207830461e-04,8.243307634890435632e-06
5.740000000000000213e+00,5.048615271912598344e-04,8.255533523234209417e-06
5.741000000000000547e+00,5.013100423016597163e-04,8.266591006886915029e-06
5.741999999999999993e+00,4.976197960406086819e-04,8.276478158444798225e-06
5.743000000000000327e+00,4.937918675911458872e-04,8.285194122894743303e-06
5.743999999999999773e+00,4.898274145403833275e-04,8.292738432335668885e-06
5.745000000000000107e+00,4.857276766421327659e-04,8.299111708748337085e-06
5.746000000000000441e+00,4.814939773427844407e-04,8.304314985182604093e-06
5.746999999999999886e+00,4.771277280626819617e-04,8.308350394547077603e-06
5.748000000000000220e+00,4.726304302034242417e-04,8.311220453643169601e-06
5.749000000000000554e+00,4.680036799714854066e-04,8.312928800816144124e-06
5.750000000000000000e+00,4.632491711131806952e-04,8.313479488394172952e-06
5.751000000000000334e+00,4.583687004997629181e-04,8.312877669569702346e-06
5.751999999999999780e+00,4.533641715797627589e-04,8.311128926092524834e-06
5.753000000000000114e+00,4.482376009065409820e-04,8.308239987095326597e-06
5.754000000000000448e+00,4.429911226576510185e-04,8.304217986036440061e-06
5.754999999999999893e+00,4.376269962480690539e-04,8.299071188084787966e-06
5.756000000000000227e+00,4.321476121863997936e-04,8.292808322248451647e-06
5.757000000000000561e+00,4.265555010609721844e-04,8.285439249283146893e-06
5.758000000000000007e+00,4.208533409913013342e-04,8.276974266363138426e-06
5.759000000000000341e+00,4.150439685197463129e-04,8.267424859752390886e-06
5.759999999999999787e+00,4.091303880128769363e-04,8.256802978945993376e-06
5.761000000000000121e+00,4.031157848425957584e-04,8.245121753452368615e-06
5.762000000000000455e+00,3.970035373658259838e-04,8.232394774483910816e-06
5.762999999999999901e+00,3.907972329832345038e-04,8.218636815414525007e-06
5.764000000000000234e+00,3.845006834354568496e-04,8.203863156845910730e-06
5.764999999999999680e+00,3.781179444721771417e-04,8.188090282986919285e-06
5.766000000000000014e+00,3.716533352982315090e-04,8.171335161459541608e-06
5.767000000000000348e+00,3.651114629656810858e-04,8.153615986360240070e-06
5.767999999999999794e+00,3.584972470873131140e-04,8.134951476723476877e-06
5.769000000000000128e+00,3.518159501909106051e-04,8.115361589712466250e-06
5.770000000000000462e+00,3.450732090607093851e-04,8.094866799598034635e-06
5.770999999999999908e+00,3.382750726396086525e-04,8.073488821093908715e-06
5.772000000000000242e+00,3.314280419547946583e-04,8.051249938622551198e-06
5.772999999999999687e+00,3.245391174232765507e-04,8.028173691316797122e-06
5.774000000000000021e+00,3.176158493705203562e-04,8.004284175161158654e-06
5.775000000000000355e+00,3.106663971957291845e-04,7.979606763401779788e-06
5.775999999999999801e+00,3.036995929189176789e-04,7.954167401719724554e-06
5.777000000000000135e+00,2.967250147142209060e-04,7.927993322519400889e-06
5.778000000000000469e+00,2.897530661274856103e-04,7.901112345251153565e-06
5.778999999999999915e+00,2.827950663826911382e-04,7.873553584889440144e-06
5.780000000000000249e+00,2.758633473917774517e-04,7.845346763506189848e-06
5.780999999999999694e+00,2.689713623871797907e-04,7.816522895354137887e-06
5.782000000000000028e+00,2.621338012349093177e-04,7.787113598819368787e-06
5.783000000000000362e+00,2.553667164099567293e-04,7.757151803963814018e-06
5.783999999999999808e+00,2.486876532822279414e-04,7.726671059707891916e-06
5.785000000000000142e+00,2.421157866955978748e-04,7.695706217645886197e-06
5.786000000000000476e+00,2.356720550014624260e-04,7.664292748895322287e-06
5.786999999999999922e+00,2.293792898322690116e-04,7.632467419670750839e-06
5.788000000000000256e+00,2.232623284110718607e-04,7.600267607439603128e-06
5.788999999999999702e+00,2.173481009305122864e-04,7.567731973616695281e-06
5.790000000000000036e+00,2.116656732983057134e-04,7.534899797447822571e-06
5.791000000000000369e+00,2.062462301087758824e-04,7.501811611189514926e-06
5.791999999999999815e+00,2.011229709545429530e-04,7.468508533706605980e-06
5.793000000000000149e+00,1.963308983612060488e-04,7.435032928355912213e-06
5.794000000000000483e+00,1.919064668358353039e-04,7.401427714300536960e-06
5.794999999999999929e+00,1.878870728816519925e-04,7.367737002662837971e-06
5.796000000000000263e+00,1.843103657334077810e-04,7.334005432730175235e-06
5.796999999999999709e+00,1.812133788991043403e-04,7.300278784449091280e-06
5.798000000000000043e+00,1.786314959243298184e-04,7.266603305791363021e-06
5.799000000000000377e+00,1.765972956714503936e-04,7.233026315043228211e-06
5.799999999999999822e+00,1.751393436276069918e-04,7.199595547200922682e-06
5.801000000000000156e+00,1.742810254855070497e-04,7.166359719751135903e-06
5.802000000000000490e+00,1.740395287166296597e-04,7.133367867163383949e-06
5.802999999999999936e+00,1.744250805016104482e-04,7.100669913991761302e-06
5.804000000000000270e+00,1.754405259208926247e-04,7.068316012942865202e-06
5.804999999999999716e+00,1.770812959234190640e-04,7.036357065482755084e-06
5.806000000000000050e+00,1.793357645034623026e-04,7.004844074979978836e-06
5.807000000000000384e+00,1.821859490568012645e-04,6.973828668500004671e-06
5.807999999999999829e+00,1.856084693715364319e-04,6.943362427403807348e-06
5.809000000000000163e+00,1.895756614343136381e-04,6.913497371417262677e-06
5.810000000000000497e+00,1.940567403467837837e-04,6.884285321628036708e-06
5.810999999999999943e+00,1.990189203579880611e-04,6.855778342927719683e-06
5.812000000000000277e+00,2.044284242883187682e-04,6.828028110545365766e-06
5.812999999999999723e+00,2.102513396668813763e-04,6.801086332377708042e-06
5.814000000000000057e+00,2.164543054318895086e-04,6.775004111263430338e-06
5.815000000000000391e+00,2.230050295602094745e-04,6.749832353884440560e-06
5.815999999999999837e+00,2.298726539614629686e-04,6.725621135137116571e-06
5.817000000000000171e+00,2.370279869372695183e-04,6.702420060254440133e-06
5.818000000000000504e+00,2.444436297864189828e-04,6.680277658593536601e-06
5.818999999999999950e+00,2.520940193871408887e-04,6.659241717375286570e-06
5.820000000000000284e+00,2.599554106762723134e-04,6.639358687528027710e-06
5.820999999999999730e+00,2.680058147797534113e-04,6.620673998965458214e-06
5.822000000000000064e+00,2.762249102113033456e-04,6.603231481669161006e-06
5.823000000000000398e+00,2.845939357388139394e-04,6.587073644045297316e-06
5.823999999999999844e+00,2.930955763233247281e-04,6.572241114672193705e-06
5.825000000000000178e+00,3.017138452497591852e-04,6.558772931387709801e-06
5.826000000000000512e+00,3.104339700081210681e-04,6.546705993956038854e-06
5.826999999999999957e+00,3.192422813231942497e-04,6.536075286576322395e-06
5.828000000000000291e+00,3.281261102992529487e-04,6.526913436340861478e-06
5.828999999999999737e+00,3.370736914646350782e-04,6.519250939001951146e-06
5.830000000000000071e+00,3.460740755115708262e-04,6.513115657985911510e-06
5.831000000000000405e+00,3.551170479453495763e-04,6.508533064338927639e-06
5.831999999999999851e+00,3.641930571794374147e-04,6.505525848157743337e-06
5.833000000000000185e+00,3.732931480141025667e-04,6.504114105046643498e-06
5.834000000000000519e+00,3.824089036418029208e-04,6.504314992271166471e-06
5.834999999999999964e+00,3.915323919119834887e-04,6.506142914918714679e-06
5.836000000000000298e+00,4.006561191512038713e-04,6.509609208146832156e-06
5.836999999999999744e+00,4.097729870064977789e-04,6.514722358486962275e-06
5.838000000000000078e+00,4.188762559047601026e-04,6.521487739577502660e-06
5.839000000000000412e+00,4.279595105777942907e-04,6.529907796527767440e-06
5.839999999999999858e+00,4.370166312479647932e-04,6.539981879763437653e-06
5.841000000000000192e+00,4.460417660509277096e-04,6.551706422975073087e-06
5.842000000000000526e+00,4.550293084734222311e-04,6.565074782495763559e-06
5.842999999999999972e+00,4.639738752752319158e-04,6.580077412370239496e-06
5.844000000000000306e+00,4.728702887510591595e-04,6.596701816364926046e-06
5.844999999999999751e+00,4.817135589647540813e-04,6.614932708879567096e-06
5.846000000000000085e+00,4.904988699580138493e-04,6.634751978930655068e-06
5.847000000000000419e+00,4.992215653457359337e-04,6.656138897112392444e-06
5.847999999999999865e+00,5.078771376213936676e-04,6.679070114182449985e-06
5.849000000000000199e+00,5.164612165338832318e-04,6.703519789217938994e-06
5.850000000000000533e+00,5.249695607567588657e-04,6.729459685415064657e-06
5.850999999999999979e+00,5.333980483615280302e-04,6.756859302245844131e-06
5.852000000000000313e+00,5.417426704684288278e-04,6.785685987166602259e-06
5.852999999999999758e+00,5.499995234547624089e-04,6.815905049700456687e-06
5.854000000000000092e+00,5.581648040871083028e-04,6.847479939726144669e-06
5.855000000000000426e+00,5.662348030919707323e-04,6.880372320387226809e-06
5.855999999999999872e+00,5.742059015738752844e-04,6.914542223267705603e-06
5.857000000000000206e+00,5.820745656680498606e-04,6.949948135534548898e-06
5.858000000000000540e+00,5.898373438784055255e-04,6.986547237250961548e-06
5.858999999999999986e+00,5.974908626178214660e-04,7.024295409219893561e-06
5.860000000000000320e+00,6.050318243642917966e-04,7.063147495071161990e-06
5.860999999999999766e+00,6.124570039115036701e-04,7.103057292703170644e-06
5.862000000000000099e+00,6.197632472516012006e-04,7.143977795319269315e-06
5.863000000000000433e+00,6.269474682138131928e-04,7.185861172272987140e-06
5.863999999999999879e+00,6.340066479148362584e-04,7.228659074670423521e-06
5.865000000000000213e+00,6.409378320597514545e-04,7.272322547455056984e-06
5.866000000000000547e+00,6.477381306102869335e-04,7.316802325049590228e-06
5.866999999999999993e+00,6.544047154918843047e-04,7.362048711651992785e-06
5.868000000000000327e+00,6.609348206855141872e-04,7.408011940999618901e-06
5.868999999999999773e+00,6.673257401308926341e-04,7.454642017776862209e-06
5.870000000000000107e+00,6.735748281673796436e-04,7.501889036884716332e-06
5.871000000000000441e+00,6.796794977128092080e-04,7.549703016444603188e-06
5.871999999999999886e+00,6.856372209889823304e-04,7.598034235621452535e-06
5.873000000000000220e+00,6.914455278217789642e-04,7.646833025490292360e-06
5.874000000000000554e+00,6.971020064922549839e-04,7.696050149039742152e-06
5.875000000000000000e+00,7.026043023379551378e-04,7.745636533189794113e-06
5.876000000000000334e+00,7.079501187622628785e-04,7.795543647000756173e-06
5.876999999999999780e+00,7.131372159204720125e-04,7.845723237594255892e-06
5.878000000000000114e+00,7.181634118151461812e-04,7.896127722299906481e-06
5.879000000000000448e+00,7.230265811604002796e-04,7.946709850055293911e-06
5.879999999999999893e+00,7.277246567058391364e-04,7.997423117837009767e-06
5.881000000000000227e+00,7.322556280271866943e-04,8.048221452410091609e-06
5.882000000000000561e+00,7.366175428953654477e-04,8.099059609295120263e-06
5.883000000000000007e+00,7.408085063241554805e-04,8.149892809491318240e-06
5.884000000000000341e+00,7.448266820046177926e-04,8.200677177638333141e-06
5.884999999999999787e+00,7.486702913004435102e-04,8.251369349260892060e-06
5.886000000000000121e+00,7.523376147947787290e-04,8.301926908336321916e-06
5.887000000000000455e+00,7.558269913780686373e-04,8.352307971838693766e-06
5.887999999999999901e+00,7.591368197901764885e-04,8.402471660818557948e-06
5.889000000000000234e+00,7.622655578095293956e-04,8.452377664065356252e-06
5.889999999999999680e+00,7.652117239059418258e-04,8.501986694397465437e-06
5.891000000000000014e+00,7.679738963957395649e-04,8.551260038068187703e-06
5.892000000000000348e+00,7.705507150430780791e-04,8.600160056499311730e-06
5.892999999999999794e+00,7.729408803180762028e-04,8.648649694963739408e-06
5.894000000000000128e+00,7.751431551404142431e-04,8.696692976677313834e-06
5.895000000000000462e+00,7.771563641054292761e-04,8.744254519305140390e-06
5.895999999999999908e+00,7.789793952518463994e-04,8.791300047196979066e-06
5.897000000000000242e+00,7.806111993360618281e-04,8.837795871876435430e-06
5.897999999999999687e+00,7.820507916022824847e-04,8.883709419070909928e-06
5.899000000000000021e+00,7.832972510945751098e-04,8.929008707127270838e-06
5.900000000000000355e+00,7.843497224510456505e-04,8.973662876502840855e-06
5.900999999999999801e+00,7.852074153070453784e-04,9.017641663981287568e-06
5.902000000000000135e+00,7.858696061229080701e-04,9.060915942863894361e-06
5.903000000000000469e+00,7.863356375605030750e-04,9.103457160926542010e-06
5.903999999999999915e+00,7.866049204212720693e-04,9.145237907059712107e-06
5.905000000000000249e+00,7.866769329758818144e-04,9.186231338606762093e-06
5.905999999999999694e+00,7.865512229517351156e-04,9.226411769794244267e-06
5.907000000000000028e+00,7.862274069503634010e-04,9.265754084796381398e-06
5.908000000000000362e+00,7.857051724609029125e-04,9.304234308725053577e-06
5.908999999999999808e+00,7.849842774043155197e-04,9.341829027700369634e-06
5.910000000000000142e+00,7.840645521297501296e-04,9.378515984979604228e-06
5.911000000000000476e+00,7.829458989657237531e-04,9.414273480512880306e-06
5.911999999999999922e+00,7.816282942989700999e-04,9.449080956619628144e-06
5.913000000000000256e+00,7.801117883444500488e-04,9.482918411364857174e-06
5.913999999999999702e+00,7.783965072081195724e-04,9.515767009093470600e-06
5.915000000000000036e+00,7.764826524850543732e-04,9.547608433279079000e-06
5.916000000000000369e+00,7.743705037563988194e-04,9.578425532744128112e-06
5.916999999999999815e+00,7.720604183713629214e-04,9.608201712312570443e-06
5.918000000000000149e+00,7.695528337175825545e-04,9.636921532518561806e-06
5.919000000000000483e+00,7.668482671371635055e-04,9.664570068189959023e-06
5.919999999999999929e+00,7.639473185290382787e-04,9.691133563334965260e-06
5.921000000000000263e+00,7.608506703251973488e-04,9.716598774739243201e-06
5.921999999999999709e+00,7.575590902131830494e-04,9.740953645173776304e-06
5.923000000000000043e+00,7.540734314591753147e-04,9.764186664335316998e-06
5.924000000000000377e+00,7.503946355854945391e-04,9.786287473386413456e-06
5.924999999999999822e+00,7.465237327969186532e-04,9.807246205479139956e-06
5.926000000000000156e+00,7.424618452530230969e-04,9.827054201643586320e-06
5.927000000000000490e+00,7.382101876549958122e-04,9.845703319345503357e-06
5.927999999999999936e+00,7.337700705287976627e-04,9.863186585450398552e-06
5.929000000000000270e+00,7.291429012404211651e-04,9.879497538963379050e-06
5.929999999999999716e+00,7.243301877031954605e-04,9.894630909916639881e-06
5.931000000000000050e+00,7.193335396957721822e-04,9.908581937586761218e-06
5.932000000000000384e+00,7.141546729707775676e-04,9.921347061769331780e-06
5.932999999999999829e+00,7.087954109920359966e-04,9.932923234028520883e-06
5.934000000000000163e+00,7.032576894890977528e-04,9.943308602229209466e-06
5.935000000000000497e+00,6.975435587738521796e-04,9.952501839610259713e-06
5.935999999999999943e+00,6.916551888869524158e-04,9.960502820006407202e-06
5.937000000000000277e+00,6.855948725266456430e-04,9.967311927887780330e-06
5.937999999999999723e+00,6.793650309257564471e-04,9.972930769690773121e-06
5.939000000000000057e+00,6.729682175500876704e-04,9.977361463660628141e-06
5.940000000000000391e+00,6.664071248288149733e-04,9.980607350406135757e-06
5.940999999999999837e+00,6.596845888400775090e-04,9.982672285563245031e-06
5.942000000000000171e+00,6.528035970955467027e-04,9.983561366165638400e-06
5.943000000000000504e+00,6.457672943335233734e-04,9.983280211141503724e-06
5.943999999999999950e+00,6.385789916729054652e-04,9.981835677824481132e-06
5.945000000000000284e+00,6.312421738284041024e-04,9.979235155746626340e-06
5.945999999999999730e+00,6.237605097588831129e-04,9.975487260396094191e-06
5.947000000000000064e+00,6.161378617612103510e-04,9.970601153701971924e-06
5.948000000000000398e+00,6.083782980304588408e-04,9.964587265426393982e-06
5.948999999999999844e+00,6.004861038140554526e-04,9.957456544338642791e-06
5.950000000000000178e+00,5.924657964287115275e-04,9.949221206699112642e-06
5.951000000000000512e+00,5.843221390655323850e-04,9.939894018924428479e-06
5.951999999999999957e+00,5.760601587206187714e-04,9.929489014258859760e-06
5.953000000000000291e+00,5.676851632779442896e-04,9.918020785578689590e-06
5.953999999999999737e+00,5.592027630021806058e-04,9.905505195806838445e-06
5.955000000000000071e+00,5.506188916010253294e-04,9.891958662728140525e-06
5.956000000000000405e+00,5.419398321429641984e-04,9.877398894170275734e-06
5.956999999999999851e+00,5.331722429493553463e-04,9.861844151575276752e-06
5.958000000000000185e+00,5.243231889290850918e-04,9.845314006175986957e-06
5.959000000000000519e+00,5.154001733562801283e-04,9.827828586603481637e-06
5.959999999999999964e+00,5.064111756101042717e-04,9.809409290724624062e-06
5.961000000000000298e+00,4.973646901803051908e-04,9.790078117777450679e-06
5.961999999999999744e+00,4.882697721056100757e-04,9.769858385739117106e-06
5.963000000000000078e+00,4.791360842875570379e-04,9.748773964565004589e-06
5.964000000000000412e+00,4.699739520156558104e-04,9.726850019372322708e-06
5.964999999999999858e+00,4.607944199656820151e-04,9.704112310267809743e-06
5.966000000000000192e+00,4.516093169071748784e-04,9.680587893326272146e-06
5.967000000000000526e+00,4.424313233548076850e-04,9.656304393732123966e-06
5.967999999999999972e+00,4.332740472022105502e-04,9.631290737000034914e-06
5.969000000000000306e+00,4.241521022881782131e-04,9.605576420558567831e-06
5.969999999999999751e+00,4.150811945053873068e-04,9.579192255428354809e-06
5.971000000000000085e+00,4.060782099030820955e-04,9.552169626499648996e-06
5.972000000000000419e+00,3.971613086012067508e-04,9.524541189537556171e-06
5.972999999999999865e+00,3.883500181488726841e-04,9.496340155203153341e-06
5.974000000000000199e+00,3.796653287322523614e-04,9.467601008474473180e-06
5.975000000000000533e+00,3.711297823675016659e-04,9.438358781739347535e-06
5.975999999999999979e+00,3.627675564035903071e-04,9.408649751095914368e-06
5.977000000000000313e+00,3.546045312829751960e-04,9.378510734604696237e-06
5.977999999999999758e+00,3.466683399249813466e-04,9.347979780076326174e-06
5.979000000000000092e+00,3.389883855910726085e-04,9.317095431528626658e-06
5.980000000000000426e+00,3.315958222960401370e-04,9.285897420372145474e-06
5.980999999999999872e+00,3.245234814970598979e-04,9.254425949287939395e-06
5.982000000000000206e+00,3.178057359505190023e-04,9.222722370177185167e-06
5.983000000000000540e+00,3.114782829796315503e-04,9.190828466117555341e-06
5.983999999999999986e+00,3.055778379171472528e-04,9.158787124441163314e-06
5.985000000000000320e+00,3.001417227801084133e-04,9.126641613943693878e-06
5.985999999999999766e+00,2.952073471143055279e-04,9.094436234438872815e-06
5.987000000000000099e+00,2.908115773501517140e-04,9.062215621591708468e-06
5.988000000000000433e+00,2.869900068201163999e-04,9.030025362889714340e-06
5.988999999999999879e+00,2.837761435804604161e-04,8.997911292886941491e-06
5.990000000000000213e+00,2.812005513288521512e-04,8.965920130202724591e-06
5.991000000000000547e+00,2.792899845044424356e-04,8.934098764615395593e-06
5.991999999999999993e+00,2.780665733235497582e-04,8.902494853464180580e-06
5.993000000000000327e+00,2.775471135996742679e-04,8.871156126245018003e-06
5.993999999999999773e+00,2.777425181390265146e-04,8.840130974881446401e-06
5.995000000000000107e+00,2.786574730843446195e-04,8.809467750553552344e-06
5.996000000000000441e+00,2.802903297078091112e-04,8.779215332811675967e-06
5.996999999999999886e+00,2.826332383827933389e-04,8.749422439404236533e-06
5.998000000000000220e+00,2.856725121921384726e-04,8.720138169426762753e-06
5.999000000000000554e+00,2.893891861519472947e-04,8.691411310206976807e-06
6.000000000000000000e+00,2.937597247358583394e-04,8.663290869628887596e-06
6.001000000000000334e+00,2.987568223382572872e-04,8.635825401904090461e-06
6.001999999999999780e+00,3.043502411878469278e-04,8.609063499494680924e-06
6.003000000000000114e+00,3.105076368491712854e-04,8.583053126126985951e-06
6.004000000000000448e+00,3.171953305559115695e-04,8.557842094239917905e-06
6.004999999999999893e+00,3.243790006979797792e-04,8.533477402014529676e-06
6.006000000000000227e+00,3.320242753414621322e-04,8.510005696324535762e-06
6.007000000000000561e+00,3.400972204932775330e-04,8.487472615190693297e-06
6.008000000000000007e+00,3.485647242863032882e-04,8.465923235883648722e-06
6.009000000000000341e+00,3.573947861439848443e-04,8.445401441371892462e-06
6.009999999999999787e+00,3.665567199671517927e-04,8.425950301753502207e-06
6.011000000000000121e+00,3.760212857735818650e-04,8.407611483124959406e-06
6.012000000000000455e+00,3.857607606884516475e-04,8.390425644936412306e-06
6.012999999999999901e+00,3.957489638525023344e-04,8.374431833903572806e-06
6.014000000000000234e+00,4.059612436384980871e-04,8.359667848750311977e-06
6.015000000000000568e+00,4.163744392437917379e-04,8.346169682043333096e-06
6.016000000000000014e+00,4.269668219248616450e-04,8.333971868007316857e-06
6.017000000000000348e+00,4.377180250640957363e-04,8.323106920979489093e-06
6.017999999999999794e+00,4.486089650400977178e-04,8.313605695647832315e-06
6.019000000000000128e+00,4.596217600421701062e-04,8.305496881997123321e-06
6.020000000000000462e+00,4.707396465593962124e-04,8.298807272452130278e-06
6.020999999999999908e+00,4.819468986416473931e-04,8.293561313692324335e-06
6.022000000000000242e+00,4.932287482408061891e-04,8.289781447858109552e-06
6.022999999999999687e+00,5.045713112359289472e-04,8.287487629682293270e-06
6.024000000000000021e+00,5.159615159321025981e-04,8.286697609279477578e-06
6.025000000000000355e+00,5.273870379548112070e-04,8.287426578024885944e-06
6.025999999999999801e+00,5.388362382132920849e-04,8.289687427001050997e-06
6.027000000000000135e+00,5.502981074996199460e-04,8.293490364947191703e-06
6.028000000000000469e+00,5.617622136611509932e-04,8.298843216930501396e-06
6.028999999999999915e+00,5.732186551690427291e-04,8.305751125706574352e-06
6.030000000000000249e+00,5.846580169150144722e-04,8.314216789833431899e-06
6.030999999999999694e+00,5.960713318183718168e-04,8.324240208094968506e-06
6.032000000000000028e+00,6.074500440524810028e-04,8.335818910498210457e-06
6.033000000000000362e+00,6.187859775638942595e-04,8.348947765256768891e-06
6.033999999999999808e+00,6.300713056050629085e-04,8.363619213186206623e-06
6.035000000000000142e+00,6.412985251416987876e-04,8.379823089132501377e-06
6.036000000000000476e+00,6.524604316544398369e-04,8.397546853863320634e-06
6.036999999999999922e+00,6.635500984170259950e-04,8.416775454230503644e-06
6.038000000000000256e+00,6.745608556804020151e-04,8.437491551620774835e-06
6.038999999999999702e+00,6.854862738712612976e-04,8.459675464905025497e-06
6.040000000000000036e+00,6.963201464483385374e-04,8.483305342647188074e-06
6.041000000000000369e+00,7.070564764972282453e-04,8.508357096443202303e-06
6.041999999999999815e+00,7.176894624528432510e-04,8.534804584081856111e-06
6.043000000000000149e+00,7.282134872594826693e-04,8.562619668424746114e-06
6.044000000000000483e+00,7.386231065839902153e-04,8.591772350843247049e-06
6.044999999999999929e+00,7.489130403021775333e-04,8.622230778956508414e-06
6.046000000000000263e+00,7.590781625708213328e-04,8.653961410214163866e-06
6.046999999999999709e+00,7.691134951202396007e-04,8.686929072038189541e-06
6.048000000000000043e+00,7.790141990057935801e-04,8.721097058808960877e-06
6.049000000000000377e+00,7.887755692780493112e-04,8.756427290803568540e-06
6.049999999999999822e+00,7.983930281054969855e-04,8.792880364162308925e-06
6.051000000000000156e+00,8.078621206810617265e-04,8.830415674777264623e-06
6.052000000000000490e+00,8.171785093743259235e-04,8.868991481891866436e-06
6.052999999999999936e+00,8.263379707106038169e-04,8.908565080273775545e-06
6.054000000000000270e+00,8.353363903942524066e-04,8.949092812442478341e-06
6.054999999999999716e+00,8.441697610883511704e-04,8.990530259103443381e-06
6.056000000000000050e+00,8.528341781212932281e-04,9.032832248754230563e-06
6.057000000000000384e+00,8.613258379471373750e-04,9.075953055531262105e-06
6.057999999999999829e+00,8.696410346177094056e-04,9.119846334358388173e-06
6.059000000000000163e+00,8.777761587338055388e-04,9.164465386635687743e-06
6.060000000000000497e+00,8.857276942873879965e-04,9.209763088420275132e-06
6.060999999999999943e+00,8.934922181711724967e-04,9.255692130029426979e-06
6.062000000000000277e+00,9.010663974814592681e-04,9.302204915446661435e-06
6.062999999999999723e+00,9.084469893317197739e-04,9.349253844759871846e-06
6.064000000000000057e+00,9.156308385055603009e-04,9.396791160662127862e-06
6.065000000000000391e+00,9.226148777227758486e-04,9.444769232043263016e-06
6.065999999999999837e+00,9.293961255072484507e-04,9.493140408391174051e-06
6.067000000000000171e+00,9.359716866156350765e-04,9.541857336576623923e-06
6.068000000000000504e+00,9.423387502319705445e-04,9.590872727904163419e-06
6.068999999999999950e+00,9.484945906893727701e-04,9.640139689945489211e-06
6.070000000000000284e+00,9.544365658525198097e-04,9.689611500880520551e-06
6.070999999999999730e+00,9.601621179380736681e-04,9.739241964203448884e-06
6.072000000000000064e+00,9.656687720245220406e-04,9.788985154729039497e-06
6.073000000000000398e+00,9.709541371729914997e-04,9.838795766455200406e-06
6.073999999999999844e+00,9.760159050582349529e-04,9.888628804758520919e-06
6.075000000000000178e+00,9.808518511474899771e-04,9.938439981142712854e-06
6.076000000000000512e+00,9.854598335545504146e-04,9.988185405988620256e-06
6.076999999999999957e+00,9.898377943164001196e-04,1.003782196748603811e-05
6.078000000000000291e+00,9.939837582449428943e-04,1.008730699391955530e-05
6.078999999999999737e+00,9.978958343856913441e-04,1.013659865944520387e-05
6.080000000000000071e+00,1.001572214992056762e-03,1.018565563268340285e-05
6.081000000000000405e+00,1.005011177035546478e-03,1.023443749014100308e-05
6.081999999999999851e+00,1.008211081252299336e-03,1.028290431419915738e-05
6.083000000000000185e+00,1.011170373717189827e-03,1.033101714491242410e-05
6.084000000000000519e+00,1.013887584939322231e-03,1.037873757862015855e-05
6.084999999999999964e+00,1.016361331548290038e-03,1.042602821189611655e-05
6.086000000000000298e+00,1.018590315550766279e-03,1.047285220567256394e-05
6.086999999999999744e+00,1.020573325976791229e-03,1.051917376198893724e-05
6.088000000000000078e+00,1.022309238092119913e-03,1.056495767054019742e-05
6.089000000000000412e+00,1.023797015274628035e-03,1.061016978957908092e-05
6.089999999999999858e+00,1.025035708294056314e-03,1.065477657841121797e-05
6.091000000000000192e+00,1.026024457116898750e-03,1.069874559201352198e-05
6.092000000000000526e+00,1.026762490319871367e-03,1.074204500054667802e-05
6.092999999999999972e+00,1.027249126998619781e-03,1.078464409950802668e-05
6.094000000000000306e+00,1.027483776138815585e-03,1.082651280184651263e-05
6.094999999999999751e+00,1.027465938615207885e-03,1.086762214990408201e-05
6.096000000000000085e+00,1.027195206711949051e-03,1.090794380832975912e-05
6.097000000000000419e+00,1.026671266183304182e-03,1.094745061187205546e-05
6.097999999999999865e+00,1.025893895746562154e-03,1.098611602176327169e-05
6.099000000000000199e+00,1.024862969256024048e-03,1.102391467312376570e-05
6.100000000000000533e+00,1.023578455342730132e-03,1.106082182891911379e-05
6.100999999999999979e+00,1.022040419551503449e-03,1.109681392893952801e-05
6.102000000000000313e+00,1.020249024139115602e-03,1.113186804383390256e-05
6.102999999999999758e+00,1.018204530513604168e-03,1.116596246018197920e-05
6.104000000000000092e+00,1.015907298893634157e-03,1.119907607792690434e-05
6.105000000000000426e+00,1.013357790747566921e-03,1.123118901027682041e-05
6.105999999999999872e+00,1.010556568812857837e-03,1.126228201035659696e-05
6.107000000000000206e+00,1.007504299686000186e-03,1.129233704320042333e-05
6.108000000000000540e+00,1.004201753917360320e-03,1.132133668516482532e-05
6.108999999999999986e+00,1.000649808707853227e-03,1.134926474428981733e-05
6.110000000000000320e+00,9.968494482468261142e-04,1.137610567075840772e-05
6.110999999999999766e+00,9.928017666266267336e-04,1.140184515867114947e-05
6.112000000000000099e+00,9.885079682707706514e-04,1.142646951598054509e-05
6.113000000000000433e+00,9.839693711529613491e-04,1.144996629400547224e-05
6.113999999999999879e+00,9.791874075178192555e-04,1.147232365637507348e-05
6.115000000000000213e+00,9.741636273090949726e-04,1.149353102362690066e-05
6.116000000000000547e+00,9.688996991543642398e-04,1.151357844677634988e-05
6.116999999999999993e+00,9.633974141859783262e-04,1.153245723759940022e-05
6.118000000000000327e+00,9.576586874358124961e-04,1.155015932850166355e-05
6.118999999999999773e+00,9.516855618974836943e-04,1.156667792466987570e-05
6.120000000000000107e+00,9.454802103457716784e-04,1.158200683687880266e-05
6.121000000000000441e+00,9.390449399797913673e-04,1.159614115917163401e-05
6.121999999999999886e+00,9.323821946347898848e-04,1.160907659277280761e-05
6.123000000000000220e+00,9.254945600916440838e-04,1.162081013402669541e-05
6.124000000000000554e+00,9.183847669417269854e-04,1.163133941614379037e-05
6.125000000000000000e+00,9.110556963239947997e-04,1.164066334705692095e-05
6.126000000000000334e+00,9.035103835965855408e-04,1.164878143691219028e-05
6.126999999999999780e+00,8.957520250344156061e-04,1.165569450946414054e-05
6.128000000000000114e+00,8.877839823603941556e-04,1.166140400490265123e-05
6.129000000000000448e+00,8.796097902722309564e-04,1.166591266024500190e-05
6.129999999999999893e+00,8.712331620463897733e-04,1.166922384442060237e-05
6.131000000000000227e+00,8.626579983565858421e-04,1.167134224092260722e-05
6.132000000000000561e+00,8.538883940563403137e-04,1.167227313109247321e-05
6.133000000000000007e+00,8.449286484289108244e-04,1.167202313615619995e-05
6.134000000000000341e+00,8.357832735985238183e-04,1.167059949099602622e-05
6.134999999999999787e+00,8.264570063809224343e-04,1.166801074618112672e-05
6.136000000000000121e+00,8.169548185553456281e-04,1.166426607980922622e-05
6.137000000000000455e+00,8.072819308531261045e-04,1.165937599239301552e-05
6.137999999999999901e+00,7.974438255085840180e-04,1.165335161130290577e-05
6.139000000000000234e+00,7.874462626692311151e-04,1.164620541410621447e-05
6.140000000000000568e+00,7.772952956741608320e-04,1.163795048219020966e-05
6.141000000000000014e+00,7.669972905345659713e-04,1.162860123697548694e-05
6.142000000000000348e+00,7.565589444874205134e-04,1.161817272058002204e-05
6.142999999999999794e+00,7.459873090514865896e-04,1.160668131606360176e-05
6.144000000000000128e+00,7.352898126087955471e-04,1.159414402850383439e-05
6.145000000000000462e+00,7.244742878175790312e-04,1.158057920425996889e-05
6.145999999999999908e+00,7.135489989185059018e-04,1.156600581222934540e-05
6.147000000000000242e+00,7.025226742790159976e-04,1.155044416421007867e-05
6.147999999999999687e+00,6.914045393617572520e-04,1.153391519071870836e-05
6.149000000000000021e+00,6.802043553877015888e-04,1.151644116555521623e-05
6.150000000000000355e+00,6.689324588591753860e-04,1.149804496288237636e-05
6.150999999999999801e+00,6.575998073633621769e-04,1.147875081390864219e-05
6.152000000000000135e+00,6.462180266340525467e-04,1.145858355412217532e-05
6.153000000000000469e+00,6.347994642891417651e-04,1.143756932687740955e-05
6.153999999999999915e+00,6.233572454211796371e-04,1.141573487678342386e-05
6.155000000000000249e+00,6.119053351074513810e-04,1.139310829699073870e-05
6.155999999999999694e+00,6.004586029028884239e-04,1.136971826920395183e-05
6.157000000000000028e+00,5.890328942015652996e-04,1.134559476371617145e-05
6.158000000000000362e+00,5.776451033961393098e-04,1.132076831988495297e-05
6.158999999999999808e+00,5.663132533684778203e-04,1.129527080024315525e-05
6.160000000000000142e+00,5.550565755555969495e-04,1.126913460751381706e-05
6.161000000000000476e+00,5.438955945863109282e-04,1.124239340725511832e-05
6.161999999999999922e+00,5.328522111967829355e-04,1.121508141021426006e-05
6.163000000000000256e+00,5.219497860879425280e-04,1.118723407510442758e-05
6.163999999999999702e+00,5.112132173949892168e-04,1.115888737161917858e-05
6.165000000000000036e+00,5.006690129318265353e-04,1.113007848255303209e-05
6.166000000000000369e+00,4.903453481936080561e-04,1.110084506491994435e-05
6.166999999999999815e+00,4.802721091892704847e-04,1.107122595052842520e-05
6.168000000000000149e+00,4.704809089892810978e-04,1.104126039899164369e-05
6.169000000000000483e+00,4.610050746414717229e-04,1.101098880494977439e-05
6.169999999999999929e+00,4.518795911175449149e-04,1.098045196782362358e-05
6.171000000000000263e+00,4.431409965768083430e-04,1.094969175205115836e-05
6.171999999999999709e+00,4.348272144228122315e-04,1.091875034550794379e-05
6.173000000000000043e+00,4.269773158803444931e-04,1.088767096799880197e-05
6.174000000000000377e+00,4.196311994917806872e-04,1.085649711787619859e-05
6.174999999999999822e+00,4.128291840068819166e-04,1.082527321605790547e-05
6.176000000000000156e+00,4.066115075077729219e-04,1.079404389190569801e-05
6.177000000000000490e+00,4.010177376191186569e-04,1.076285463379724517e-05
6.177999999999999936e+00,3.960860975835535174e-04,1.073175104247153008e-05
6.179000000000000270e+00,3.918527279067653959e-04,1.070077948780850557e-05
6.179999999999999716e+00,3.883509053465481983e-04,1.066998637102412193e-05
6.181000000000000050e+00,3.856102553449307900e-04,1.063941874320526071e-05
6.182000000000000384e+00,3.836559953430945650e-04,1.060912357685965688e-05
6.182999999999999829e+00,3.825082550946796913e-04,1.057914838070600177e-05
6.184000000000000163e+00,3.821815151417579646e-04,1.054954047841432113e-05
6.185000000000000497e+00,3.826842037794532156e-04,1.052034759601869757e-05
6.185999999999999943e+00,3.840184796232329703e-04,1.049161714318422256e-05
6.187000000000000277e+00,3.861802166166049353e-04,1.046339679027071772e-05
6.187999999999999723e+00,3.891591902395210548e-04,1.043573376225200941e-05
6.189000000000000057e+00,3.929394507916463886e-04,1.040867538859635191e-05
6.190000000000000391e+00,3.974998545685318749e-04,1.038226839648432647e-05
6.190999999999999837e+00,4.028147156091173558e-04,1.035655945190002211e-05
6.192000000000000171e+00,4.088545349816346750e-04,1.033159446400075866e-05
6.193000000000000504e+00,4.155867644811295659e-04,1.030741911188409335e-05
6.193999999999999950e+00,4.229765659465942055e-04,1.028407816315008240e-05
6.195000000000000284e+00,4.309875329657304396e-04,1.026161596075968142e-05
6.195999999999999730e+00,4.395823509919821628e-04,1.024007576283637343e-05
6.197000000000000064e+00,4.487233790041003406e-04,1.021950021560069436e-05
6.198000000000000398e+00,4.583731452948530639e-04,1.019993070108272869e-05
6.198999999999999844e+00,4.684947543654799850e-04,1.018140780644975521e-05
6.200000000000000178e+00,4.790522098687920432e-04,1.016397068559920876e-05
6.201000000000000512e+00,4.900106585433458648e-04,1.014765748943916594e-05
6.201999999999999957e+00,5.013365657626383566e-04,1.013250476906327062e-05
6.203000000000000291e+00,5.129978306371234904e-04,1.011854789640247266e-05
6.203999999999999737e+00,5.249638528532281790e-04,1.010582045670344515e-05
6.205000000000000071e+00,5.372055581268485747e-04,1.009435467034200688e-05
6.206000000000000405e+00,5.496953933722933993e-04,1.008418082832105711e-05
6.206999999999999851e+00,5.624072965166492443e-04,1.007532768495513295e-05
6.208000000000000185e+00,5.753166500499454911e-04,1.006782191375318822e-05
6.209000000000000519e+00,5.884002206755253699e-04,1.006168848777093890e-05
6.209999999999999964e+00,6.016360923860451142e-04,1.005695017804736261e-05
6.211000000000000298e+00,6.150035932842807867e-04,1.005362790954873091e-05
6.211999999999999744e+00,6.284832218999999954e-04,1.005174029019955257e-05
6.213000000000000078e+00,6.420565717812933264e-04,1.005130396107674636e-05
6.214000000000000412e+00,6.557062591861078380e-04,1.005233317235207934e-05
6.214999999999999858e+00,6.694158515270690448e-04,1.005484011499276612e-05
6.216000000000000192e+00,6.831698007574395952e-04,1.005883450953075410e-05
6.217000000000000526e+00,6.969533785576300603e-04,1.006432392870827954e-05
6.217999999999999972e+00,7.107526171830486333e-04,1.007131347384973635e-05
6.219000000000000306e+00,7.245542525255507923e-04,1.007980606509786610e-05
6.219999999999999751e+00,7.383456730580578069e-04,1.008980210049462652e-05
6.221000000000000085e+00,7.521148706347683972e-04,1.010129978172103014e-05
6.222000000000000419e+00,7.658503969869092688e-04,1.011429486865084519e-05
6.222999999999999865e+00,7.795413219604255739e-04,1.012878091783285916e-05
6.224000000000000199e+00,7.931771970254210963e-04,1.014474904317456223e-05
6.225000000000000533e+00,8.067480198150298607e-04,1.016218822890963032e-05
6.225999999999999979e+00,8.202442038059031730e-04,1.018108510779460256e-05
6.227000000000000313e+00,8.336565485794351351e-04,1.020142421631238663e-05
6.227999999999999758e+00,8.469762146499039066e-04,1.022318784578938946e-05
6.229000000000000092e+00,8.601946985134590945e-04,1.024635628930441178e-05
6.230000000000000426e+00,8.733038119185605654e-04,1.027090775591257092e-05
6.230999999999999872e+00,8.862956610805549328e-04,1.029681853915989510e-05
6.232000000000000206e+00,8.991626296988393038e-04,1.032406294908521250e-05
6.233000000000000540e+00,9.118973614032260854e-04,1.035261354065897573e-05
6.233999999999999986e+00,9.244927459692546404e-04,1.038244106063349783e-05
6.235000000000000320e+00,9.369419046646665838e-04,1.041351460823565638e-05
6.235999999999999766e+00,9.492381789984207213e-04,1.044580165655911383e-05
6.237000000000000099e+00,9.613751183901234326e-04,1.047926821650477456e-05
6.238000000000000433e+00,9.733464711503868674e-04,1.051387884320699860e-05
6.238999999999999879e+00,9.851461741105370807e-04,1.054959675106489071e-05
6.240000000000000213e+00,9.967683453389359228e-04,1.058638389214212323e-05
6.241000000000000547e+00,1.008207275421300246e-03,1.062420106531474454e-05
6.241999999999999993e+00,1.019457421722490785e-03,1.066300798804171382e-05
6.243000000000000327e+00,1.030513400934482708e-03,1.070276337733444404e-05
6.243999999999999773e+00,1.041369984565988305e-03,1.074342505638231739e-05
6.245000000000000107e+00,1.052022092682933056e-03,1.078495000586880750e-05
6.246000000000000441e+00,1.062464790412565420e-03,1.082729451886580266e-05
6.246999999999999886e+00,1.072693282582246445e-03,1.087041419846410902e-05
6.248000000000000220e+00,1.082702911132907026e-03,1.091426411727648342e-05
6.249000000000000554e+00,1.092489150516334512e-03,1.095879880342813535e-05
6.250000000000000000e+00,1.102047605809557129e-03,1.100397243738381253e-05
6.251000000000000334e+00,1.111374008774744428e-03,1.104973879869187830e-05
6.251999999999999780e+00,1.120464216532744695e-03,1.109605149247101317e-05
6.253000000000000114e+00,1.129314208231252739e-03,1.114286385589465180e-05
6.254000000000000448e+00,1.137920084213768284e-03,1.119012918271026423e-05
6.254999999999999893e+00,1.146278063087663055e-03,1.123780062411278576e-05
6.256000000000000227e+00,1.154384481412836297e-03,1.128583143650690741e-05
6.257000000000000561e+00,1.162235791044012806e-03,1.133417485275423084e-05
6.258000000000000007e+00,1.169828559201362443e-03,1.138278433190625041e-05
6.259000000000000341e+00,1.177159466249736624e-03,1.143161339278444763e-05
6.259999999999999787e+00,1.184225305946514989e-03,1.148061593647164322e-05
6.261000000000000121e+00,1.191022983438687387e-03,1.152974603179104377e-05
6.262000000000000455e+00,1.197549515893300527e-03,1.157895819744920814e-05
6.262999999999999901e+00,1.203802030743522655e-03,1.162820719814716855e-05
6.264000000000000234e+00,1.209777766437906401e-03,1.167744837020865907e-05
6.265000000000000568e+00,1.215474070895002133e-03,1.172663736388675519e-05
6.266000000000000014e+00,1.220888402521225387e-03,1.177573048623674615e-05
6.267000000000000348e+00,1.226018328755285741e-03,1.182468442827926708e-05
6.267999999999999794e+00,1.230861527206042689e-03,1.187345662036541815e-05
6.269000000000000128e+00,1.235415784445139612e-03,1.192200493171770007e-05
6.270000000000000462e+00,1.239678997285514721e-03,1.197028803775526550e-05
6.270999999999999908e+00,1.243649171652373838e-03,1.201826508931275218e-05
6.272000000000000242e+00,1.247324423981054000e-03,1.206589612233917918e-05
6.272999999999999687e+00,1.250702980167206968e-03,1.211314170449686846e-05
6.274000000000000021e+00,1.253783177121068314e-03,1.215996332891213039e-05
6.275000000000000355e+00,1.256563461892807026e-03,1.220632304439768755e-05
6.275999999999999801e+00,1.259042393266267355e-03,1.225218388465935646e-05
6.277000000000000135e+00,1.261218640855380629e-03,1.229750947526913133e-05
6.278000000000000469e+00,1.263090986914712412e-03,1.234226447116558896e-05
6.278999999999999915e+00,1.264658325619601262e-03,1.238641413878867655e-05
6.280000000000000249e+00,1.265919664779546197e-03,1.242992481595398876e-05
6.280999999999999694e+00,1.266874125259681615e-03,1.247276347769388410e-05
6.282000000000000028e+00,1.267520942909964796e-03,1.251489820453146751e-05
6.283000000000000362e+00,1.267859467936471559e-03,1.255629772958090629e-05
6.283999999999999808e+00,1.267889166934851484e-03,1.259693191360559095e-05
6.285000000000000142e+00,1.267609622415349349e-03,1.263677128263366586e-05
6.286000000000000476e+00,1.267020534875383346e-03,1.267578753710361483e-05
6.286999999999999922e+00,1.266121722416153200e-03,1.271395304994120691e-05
6.288000000000000256e+00,1.264913122986453375e-03,1.275124137008909762e-05
6.288999999999999702e+00,1.263394794123324106e-03,1.278762674497150677e-05
6.290000000000000036e+00,1.261566915250744540e-03,1.282308464198141618e-05
6.291000000000000369e+00,1.259429787493930369e-03,1.285759121120737138e-05
6.291999999999999815e+00,1.256983836148065211e-03,1.289112383357808354e-05
6.293000000000000149e+00,1.254229610684907525e-03,1.292366058205810559e-05
6.294000000000000483e+00,1.251167787389502635e-03,1.295518078323149445e-05
6.294999999999999929e+00,1.247799169436236699e-03,1.298566446982194870e-05
6.296000000000000263e+00,1.244124689679083472e-03,1.301509294173402248e-05
6.296999999999999709e+00,1.240145411010982199e-03,1.304344820807747290e-05
6.298000000000000043e+00,1.235862529353513178e-03,1.307071355060373405e-05
6.299000000000000377e+00,1.231277374152194275e-03,1.309687294979010380e-05
6.299999999999999822e+00,1.226391411639221911e-03,1.312191169093011539e-05
6.301000000000000156e+00,1.221206245596889685e-03,1.314581576367047835e-05
6.302000000000000490e+00,1.215723620854184837e-03,1.316857247635794777e-05
6.302999999999999936e+00,1.209945424418424698e-03,1.319016983772908964e-05
6.304000000000000270e+00,1.203873689272036635e-03,1.321059716822913267e-05
6.304999999999999716e+00,1.197510595855652950e-03,1.322984452087805942e-05
6.306000000000000050e+00,1.190858476234189821e-03,1.324790326389301023e-05
6.307000000000000384e+00,1.183919815991167938e-03,1.326476547212183101e-05
6.307999999999999829e+00,1.176697259000269785e-03,1.328042457230966903e-05
6.309000000000000163e+00,1.169193609669172797e-03,1.329487468912986746e-05
6.310000000000000497e+00,1.161411838249609262e-03,1.330811130670022418e-05
6.310999999999999943e+00,1.153355083824401201e-03,1.332013060970032443e-05
6.312000000000000277e+00,1.145026660177415716e-03,1.333093014604556996e-05
6.312999999999999723e+00,1.136430059506893893e-03,1.334050818121557956e-05
6.314000000000000057e+00,1.127568959082106284e-03,1.334886432693678941e-05
6.315000000000000391e+00,1.118447225787465825e-03,1.335599890388635438e-05
6.315999999999999837e+00,1.109068923781235914e-03,1.336191362399481722e-05
6.317000000000000171e+00,1.099438320055839144e-03,1.336661090940078691e-05
6.318000000000000504e+00,1.089559893183754315e-03,1.337009454251480037e-05
6.318999999999999950e+00,1.079438340125756608e-03,1.337236901058466036e-05
6.320000000000000284e+00,1.069078586306074653e-03,1.337344021201334533e-05
6.320999999999999730e+00,1.058485793888939899e-03,1.337331474039134450e-05
6.322000000000000064e+00,1.047665373513546839e-03,1.337200056352709301e-05
6.323000000000000398e+00,1.036622994293234616e-03,1.336950636163117693e-05
6.323999999999999844e+00,1.025364597429902604e-03,1.336584220941008519e-05
6.325000000000000178e+00,1.013896408414830842e-03,1.336101886803590224e-05
6.326000000000000512e+00,1.002224952959636026e-03,1.335504851625257279e-05
6.326999999999999957e+00,9.903570716218595710e-04,1.334794402192795175e-05
6.328000000000000291e+00,9.782999385722830100e-04,1.333971965469120841e-05
6.328999999999999737e+00,9.660610792835226104e-04,1.333039037415845563e-05
6.330000000000000071e+00,9.536483925126318546e-04,1.331997252155046395e-05
6.331000000000000405e+00,9.410701716601778399e-04,1.330848312668821906e-05
6.331999999999999851e+00,9.283351306916426968e-04,1.329594062038844042e-05
6.333000000000000185e+00,9.154524296877187585e-04,1.328236412053214798e-05
6.334000000000000519e+00,9.024317054380521369e-04,1.326777414352775336e-05
6.334999999999999964e+00,8.892831020697969944e-04,1.325219186543186014e-05
6.336000000000000298e+00,8.760173070553328592e-04,1.323563985848982086e-05
6.336999999999999744e+00,8.626455876816253605e-04,1.321814133215838344e-05
6.338000000000000078e+00,8.491798333693382009e-04,1.319972087046253729e-05
6.339000000000000412e+00,8.356325989389053058e-04,1.318040372644489496e-05
6.339999999999999858e+00,8.220171540089898877e-04,1.316021651501297961e-05
6.341000000000000192e+00,8.083475337492764977e-04,1.313918647315206346e-05
6.342000000000000526e+00,7.946385961973054636e-04,1.311734220103891169e-05
6.342999999999999972e+00,7.809060811450771423e-04,1.309471291313700070e-05
6.344000000000000306e+00,7.671666756427385951e-04,1.307132914079908574e-05
6.344999999999999751e+00,7.534380811582171286e-04,1.304722200846818771e-05
6.346000000000000085e+00,7.397390870962153309e-04,1.302242396681465336e-05
6.347000000000000419e+00,7.260896452978419287e-04,1.299696801665155495e-05
6.347999999999999865e+00,7.125109499602787005e-04,1.297088843116696358e-05
6.349000000000000199e+00,6.990255172388979083e-04,1.294422003051165333e-05
6.350000000000000533e+00,6.856572680485970971e-04,1.291699888953888813e-05
6.350999999999999979e+00,6.724316076203146588e-04,1.288926156874054896e-05
6.352000000000000313e+00,6.593755044184881203e-04,1.286104583423363139e-05
6.352999999999999758e+00,6.465175608532470813e-04,1.283238991328092641e-05
6.354000000000000092e+00,6.338880768304919330e-04,1.280333319438464932e-05
6.355000000000000426e+00,6.215190971417224649e-04,1.277391548121933192e-05
6.355999999999999872e+00,6.094444418198781020e-04,1.274417768200538716e-05
6.357000000000000206e+00,5.976997086813942055e-04,1.271416106327764815e-05
6.358000000000000540e+00,5.863222450284943628e-04,1.268390793209846524e-05
6.358999999999999986e+00,5.753510759965925784e-04,1.265346088527909095e-05
6.360000000000000320e+00,5.648267847843516966e-04,1.262286350799200407e-05
6.360999999999999766e+00,5.547913311855545747e-04,1.259215960317032435e-05
6.362000000000000099e+00,5.452878034557690238e-04,1.256139386858362086e-05
6.363000000000000433e+00,5.363600913139457112e-04,1.253061115291130554e-05
6.363999999999999879e+00,5.280524776632828342e-04,1.249985710791795830e-05
6.365000000000000213e+00,5.204091422897990813e-04,1.246917744144063055e-05
6.366000000000000547e+00,5.134735823425700752e-04,1.243861857649450234e-05
6.366999999999999993e+00,5.072879531884774045e-04,1.240822689836874648e-05
6.368000000000000327e+00,5.018923466862270201e-04,1.237804938948182730e-05
6.368999999999999773e+00,4.973240248640210500e-04,1.234813289253505280e-05
6.370000000000000107e+00,4.936166399863289042e-04,1.231852473017635778e-05
6.371000000000000441e+00,4.907994727342679516e-04,1.228927196603100180e-05
6.371999999999999886e+00,4.888967292951998085e-04,1.226042201654599637e-05
6.373000000000000220e+00,4.879269343925535826e-04,1.223202191464370992e-05
6.374000000000000554e+00,4.879024587701751882e-04,1.220411890205609553e-05
6.375000000000000000e+00,4.888292093746954021e-04,1.217675970057961868e-05
6.376000000000000334e+00,4.907065041531853862e-04,1.214999110018380704e-05
6.376999999999999780e+00,4.935271376144934833e-04,1.212385923641677411e-05
6.378000000000000114e+00,4.972776330078173494e-04,1.209841014637728142e-05
6.379000000000000448e+00,5.019386623352982109e-04,1.207368905898499008e-05
6.379999999999999893e+00,5.074856065070076049e-04,1.204974094938669448e-05
6.381000000000000227e+00,5.138892199798717874e-04,1.202660983048589331e-05
6.382000000000000561e+00,5.211163616203765090e-04,1.200433928219485186e-05
6.383000000000000007e+00,5.291307534487642598e-04,1.198297177010056755e-05
6.384000000000000341e+00,5.378937325279419587e-04,1.196254916101310800e-05
6.384999999999999787e+00,5.473649675982993892e-04,1.194311203521264061e-05
6.386000000000000121e+00,5.575031175716072809e-04,1.192470019687185421e-05
6.387000000000000455e+00,5.682664182136297395e-04,1.190735201893377921e-05
6.387999999999999901e+00,5.796131876119375772e-04,1.189110491385350755e-05
6.389000000000000234e+00,5.915022491025461425e-04,1.187599470101942547e-05
6.390000000000000568e+00,6.038932725252947435e-04,1.186205606985619371e-05
6.391000000000000014e+00,6.167470408034320941e-04,1.184932197544536906e-05
6.392000000000000348e+00,6.300256475110237349e-04,1.183782408230557252e-05
6.392999999999999794e+00,6.436926358574845746e-04,1.182759216220044802e-05
6.394000000000000128e+00,6.577130858880172754e-04,1.181865453963131438e-05
6.395000000000000462e+00,6.720536609911622336e-04,1.181103752777877771e-05
6.395999999999999908e+00,6.866826192762206724e-04,1.180476584836014976e-05
6.397000000000000242e+00,7.015697994847216751e-04,1.179986209649081666e-05
6.398000000000000576e+00,7.166865852543896718e-04,1.179634713490358099e-05
6.399000000000000021e+00,7.320058557887807512e-04,1.179423958859269830e-05
6.400000000000000355e+00,7.475019244202459967e-04,1.179355626695371379e-05
6.400999999999999801e+00,7.631504718818091096e-04,1.179431168641172760e-05
6.402000000000000135e+00,7.789284740433148222e-04,1.179651842264109950e-05
6.403000000000000469e+00,7.948141294198660155e-04,1.180018667811192722e-05
6.403999999999999915e+00,8.107867850360676995e-04,1.180532466190955908e-05
6.405000000000000249e+00,8.268268653028204053e-04,1.181193819418234734e-05
6.405999999999999694e+00,8.429158014403777830e-04,1.182003106624749387e-05
6.407000000000000028e+00,8.590359656216893427e-04,1.182960465271003525e-05
6.408000000000000362e+00,8.751706066268536604e-04,1.184065825101778372e-05
6.408999999999999808e+00,8.913037908805934110e-04,1.185318877107695580e-05
6.410000000000000142e+00,9.074203454010238996e-04,1.186719105803415663e-05
6.411000000000000476e+00,9.235058063213993267e-04,1.188265762729504645e-05
6.411999999999999922e+00,9.395463692901131168e-04,1.189957894027237595e-05
6.413000000000000256e+00,9.555288452897937575e-04,1.191794315427594418e-05
6.413999999999999702e+00,9.714406178578136953e-04,1.193773645974008940e-05
6.415000000000000036e+00,9.872696056765644951e-04,1.195894283370194956e-05
6.416000000000000369e+00,1.003004226176518101e-03,1.198154430765639407e-05
6.416999999999999815e+00,1.018633363931785224e-03,1.200552082726129773e-05
6.418000000000000149e+00,1.034146339746216513e-03,1.203085052628851782e-05
6.419000000000000483e+00,1.049532884368808375e-03,1.205750955485906664e-05
6.419999999999999929e+00,1.064783112381284969e-03,1.208547231847835033e-05
6.421000000000000263e+00,1.079887500264941746e-03,1.211471139578592732e-05
6.421999999999999709e+00,1.094836864384690633e-03,1.214519773805401046e-05
6.423000000000000043e+00,1.109622342856689432e-03,1.217690060949383824e-05
6.424000000000000377e+00,1.124235376934933908e-03,1.220978781240748279e-05
6.424999999999999822e+00,1.138667696107893441e-03,1.224382562502197085e-05
6.426000000000000156e+00,1.152911302395007642e-03,1.227897897318941303e-05
6.427000000000000490e+00,1.166958458178832606e-03,1.231521141625341210e-05
6.427999999999999936e+00,1.180801672942180481e-03,1.235248530694994889e-05
6.429000000000000270e+00,1.194433693200212462e-03,1.239076184095772033e-05
6.429999999999999716e+00,1.207847491354910709e-03,1.243000115105722728e-05
6.431000000000000050e+00,1.221036257660053879e-03,1.247016235988971408e-05
6.432000000000000384e+00,1.233993390672181523e-03,1.251120368915558375e-05
6.432999999999999829e+00,1.246712490801924573e-03,1.255308251981883855e-05
6.434000000000000163e+00,1.259187352228532085e-03,1.259575547199974929e-05
6.435000000000000497e+00,1.271411957744102194e-03,1.263917849701406527e-05
6.435999999999999943e+00,1.283380471907952366e-03,1.268330692577921081e-05
6.437000000000000277e+00,1.295087236928066463e-03,1.272809562908536343e-05
6.437999999999999723e+00,1.306526766904177661e-03,1.277349897007554861e-05
6.439000000000000057e+00,1.317693744729963234e-03,1.281947096304551834e-05
6.440000000000000391e+00,1.328583016973915697e-03,1.286596529477216776e-05
6.440999999999999837e+00,1.339189591608359702e-03,1.291293546266650625e-05
6.442000000000000171e+00,1.349508633704722942e-03,1.296033474161195330e-05
6.443000000000000504e+00,1.359535463839251120e-03,1.300811636287258272e-05
6.443999999999999950e+00,1.369265554350994948e-03,1.305623343309918849e-05
6.445000000000000284e+00,1.378694528153521105e-03,1.310463918322067348e-05
6.445999999999999730e+00,1.387818155632659185e-03,1.315328683351673574e-05
6.447000000000000064e+00,1.396632354054814194e-03,1.320212982612070619e-05
6.448000000000000398e+00,1.405133184702632779e-03,1.325112169719460275e-05
6.448999999999999844e+00,1.413316852652340191e-03,1.330021632555785587e-05
6.450000000000000178e+00,1.421179704350983416e-03,1.334936779096763422e-05
6.451000000000000512e+00,1.428718227814441835e-03,1.339853062763545677e-05
6.451999999999999957e+00,1.435929050496730780e-03,1.344765962128967084e-05
6.453000000000000291e+00,1.442808939691076322e-03,1.349671011128317818e-05
6.453999999999999737e+00,1.449354800625502664e-03,1.354563778455550306e-05
6.455000000000000071e+00,1.455563677130261146e-03,1.359439898348722355e-05
6.456000000000000405e+00,1.461432750095448350e-03,1.364295044518886144e-05
6.456999999999999851e+00,1.466959338337622994e-03,1.369124963708748903e-05
6.458000000000000185e+00,1.472140897119190604e-03,1.373925449158275706e-05
6.459000000000000519e+00,1.476975019268673625e-03,1.378692374567145840e-05
6.459999999999999964e+00,1.481459433814527778e-03,1.383421665391626835e-05
6.461000000000000298e+00,1.485592007287503055e-03,1.388109334977125513e-05
6.461999999999999744e+00,1.489370742720052621e-03,1.392751451910238331e-05
6.463000000000000078e+00,1.492793780952167805e-03,1.397344179152271207e-05
6.464000000000000412e+00,1.495859399579561703e-03,1.401883739503778080e-05
6.464999999999999858e+00,1.498566014564584135e-03,1.406366454848681891e-05
6.466000000000000192e+00,1.500912179428678592e-03,1.410788710457673274e-05
6.467000000000000526e+00,1.502896586883257796e-03,1.415146995799223231e-05
6.467999999999999972e+00,1.504518068036624990e-03,1.419437867119726658e-05
6.469000000000000306e+00,1.505775594208486230e-03,1.423657989812284680e-05
6.469999999999999751e+00,1.506668276356520637e-03,1.427804097193531326e-05
6.471000000000000085e+00,1.507195367027469200e-03,1.431873035947998935e-05
6.472000000000000419e+00,1.507356259775026637e-03,1.435861724342340638e-05
6.472999999999999865e+00,1.507150491246124794e-03,1.439767196958795403e-05
6.474000000000000199e+00,1.506577740794965564e-03,1.443586560552575737e-05
6.475000000000000533e+00,1.505637832599061952e-03,1.447317042701698657e-05
6.475999999999999979e+00,1.504330735514005724e-03,1.450955945280192150e-05
6.477000000000000313e+00,1.502656565384492479e-03,1.454500693033768410e-05
6.477999999999999758e+00,1.500615584820213589e-03,1.457948786349588743e-05
6.479000000000000092e+00,1.498208205714964165e-03,1.461297851567975388e-05
6.480000000000000426e+00,1.495434989344936617e-03,1.464545591138837694e-05
6.480999999999999872e+00,1.492296649027169842e-03,1.467689835676436804e-05
6.482000000000000206e+00,1.488794050278629882e-03,1.470728493857575538e-05
6.483000000000000540e+00,1.484928213687849909e-03,1.473659604994109091e-05
6.483999999999999986e+00,1.480700315415322058e-03,1.476481285805506087e-05
6.485000000000000320e+00,1.476111690166771392e-03,1.479191786105926021e-05
6.485999999999999766e+00,1.471163831834775915e-03,1.481789434228156313e-05
6.487000000000000099e+00,1.465858396902112960e-03,1.484272692606876536e-05
6.488000000000000433e+00,1.460197205379966390e-03,1.486640103306271804e-05
6.488999999999999879e+00,1.454182244458989120e-03,1.488890344264899693e-05
6.490000000000000213e+00,1.447815669727414017e-03,1.491022172951972537e-05
6.491000000000000547e+00,1.441099809228787651e-03,1.493034484549965368e-05
6.491999999999999993e+00,1.434037165107245786e-03,1.494926252892319707e-05
6.493000000000000327e+00,1.426630417936689725e-03,1.496696591573157319e-05
6.493999999999999773e+00,1.418882428904134430e-03,1.498344695070811175e-05
6.495000000000000107e+00,1.410796244744052684e-03,1.499869896239504379e-05
6.496000000000000441e+00,1.402375100305341916e-03,1.501271606774188165e-05
6.496999999999999886e+00,1.393622424103962412e-03,1.502549382649134752e-05
6.498000000000000220e+00,1.384541841583514232e-03,1.503702859002145358e-05
6.499000000000000554e+00,1.375137181287581318e-03,1.504731811986944638e-05
6.500000000000000000e+00,1.365412478948557339e-03,1.505636098227664909e-05
6.501000000000000334e+00,1.355371984496561277e-03,1.506415718888594123e-05
6.501999999999999780e+00,1.345020166941874326e-03,1.507070754488211771e-05
6.503000000000000114e+00,1.334361722365460688e-03,1.507601427478538849e-05
6.504000000000000448e+00,1.323401579986321864e-03,1.508008040945887610e-05
6.504999999999999893e+00,1.312144911303577853e-03,1.508291042696406533e-05
6.506000000000000227e+00,1.300597137369603664e-03,1.508450958964016051e-05
6.507000000000000561e+00,1.288763939362152795e-03,1.508488463208135024e-05
6.508000000000000007e+00,1.276651267310358051e-03,1.508404305805824626e-05
6.509000000000000341e+00,1.264265352346579524e-03,1.508199381013170766e-05
6.509999999999999787e+00,1.251612717327782931e-03,1.507874662824698919e-05
6.511000000000000121e+00,1.238700191020108282e-03,1.507431272237055660e-05
6.512000000000000455e+00,1.225534920846813860e-03,1.506870408252965523e-05
6.512999999999999901e+00,1.212124389367176275e-03,1.506193413736410919e-05
6.514000000000000234e+00,1.198476429649918476e-03,1.505401707988541710e-05
6.515000000000000568e+00,1.184599244636317435e-03,1.504496857530550783e-05
6.516000000000000014e+00,1.170501425406126348e-03,1.503480505641763314e-05
6.517000000000000348e+00,1.156191973807566041e-03,1.502354440174072846e-05
6.517999999999999794e+00,1.141680324464172495e-03,1.501120521612544539e-05
6.519000000000000128e+00,1.126976371369687625e-03,1.499780756246476773e-05
6.520000000000000462e+00,1.112090494044163476e-03,1.498337225439131389e-05
6.520999999999999908e+00,1.097033588619274929e-03,1.496792153581382689e-05
6.522000000000000242e+00,1.081817099114642383e-03,1.495147836758127117e-05
6.523000000000000576e+00,1.066453053910539853e-03,1.493406714486342316e-05
6.524000000000000021e+00,1.050954102632985655e-03,1.491571296747905336e-05
6.525000000000000355e+00,1.035333558822217927e-03,1.489644234973790842e-05
6.525999999999999801e+00,1.019605443477540965e-03,1.487628248900525890e-05
6.527000000000000135e+00,1.003784534619892163e-03,1.485526196298270959e-05
6.528000000000000469e+00,9.878864181352654469e-04,1.483341002283084983e-05
6.528999999999999915e+00,9.719275450271324009e-04,1.481075731084618176e-05
6.530000000000000249e+00,9.559252901016262538e-04,1.478733507563157756e-05
6.530999999999999694e+00,9.398980172377236104e-04,1.476317590042717967e-05
6.532000000000000028e+00,9.238651462245125925e-04,1.473831299022649989e-05
6.533000000000000362e+00,9.078472258256002278e-04,1.471278086573671318e-05
6.533999999999999808e+00,8.918660079620055687e-04,1.468661461315645682e-05
6.535000000000000142e+00,8.759445274029025201e-04,1.465985058884186344e-05
6.536000000000000476e+00,8.601071814271478650e-04,1.463252568719704674e-05
6.536999999999999922e+00,8.443798131207162945e-04,1.460467803092892435e-05
6.538000000000000256e+00,8.287897922323381314e-04,1.457634621016704190e-05
6.538999999999999702e+00,8.133660965382807787e-04,1.454757000535497689e-05
6.540000000000000036e+00,7.981393865227405819e-04,1.451838962775443991e-05
6.541000000000000369e+00,7.831420750310669893e-04,1.448884641004953077e-05
6.541999999999999815e+00,7.684083836474100027e-04,1.445898205587232682e-05
6.543000000000000149e+00,7.539743857144636527e-04,1.442883932571863383e-05
6.544000000000000483e+00,7.398780261082271454e-04,1.439846127980529044e-05
6.544999999999999929e+00,7.261591158351227279e-04,1.436789196669634323e-05
6.546000000000000263e+00,7.128592898843582031e-04,1.433717566563232434e-05
6.546999999999999709e+00,7.000219245255161465e-04,1.430635756635166813e-05
6.548000000000000043e+00,6.876920012022267421e-04,1.427548300714476792e-05
6.549000000000000377e+00,6.759159122238117025e-04,1.424459812730987561e-05
6.549999999999999822e+00,6.647411957667463981e-04,1.421374912451999593e-05
6.551000000000000156e+00,6.542161963413629803e-04,1.418298292669587620e-05
6.552000000000000490e+00,6.443896410881348215e-04,1.415234641832584811e-05
6.552999999999999936e+00,6.353101328472721783e-04,1.412188708950266187e-05
6.554000000000000270e+00,6.270255577184513044e-04,1.409165227943651453e-05
6.554999999999999716e+00,6.195824168728416171e-04,1.406168981070396619e-05
6.556000000000000050e+00,6.130250920954172364e-04,1.403204724867237385e-05
6.557000000000000384e+00,6.073950673688714892e-04,1.400277252785701690e-05
6.557999999999999829e+00,6.027301293939516056e-04,1.397391318834762246e-05
6.559000000000000163e+00,5.990635817761684120e-04,1.394551698661611750e-05
6.560000000000000497e+00,5.964235064601632009e-04,1.391763117007230500e-05
6.560999999999999943e+00,5.948321119484796743e-04,1.389030307221534875e-05
6.562000000000000277e+00,5.943052022351952204e-04,1.386357936800402450e-05
6.562999999999999723e+00,5.948517995098286494e-04,1.383750665386072816e-05
6.564000000000000057e+00,5.964739418832742078e-04,1.381213073188712392e-05
6.565000000000000391e+00,5.991666698224858232e-04,1.378749717680493758e-05
6.565999999999999837e+00,6.029181998037917061e-04,1.376365060797082015e-05
6.567000000000000171e+00,6.077102746998579337e-04,1.374063525261497363e-05
6.568000000000000504e+00,6.135186677910585244e-04,1.371849423866395153e-05
6.568999999999999950e+00,6.203138099083188453e-04,1.369727013612417779e-05
6.570000000000000284e+00,6.280615040701871370e-04,1.367700426041769850e-05
6.570999999999999730e+00,6.367236907968311507e-04,1.365773719463005417e-05
6.572000000000000064e+00,6.462592282505528378e-04,1.363950811596979547e-05
6.573000000000000398e+00,6.566246558140135213e-04,1.362235531192541272e-05
6.573999999999999844e+00,6.677749159572334480e-04,1.360631550580943261e-05
6.575000000000000178e+00,6.796640141221500266e-04,1.359142435631935837e-05
6.576000000000000512e+00,6.922456051161957275e-04,1.357771582534263388e-05
6.576999999999999957e+00,7.054734983249475767e-04,1.356522265901586353e-05
6.578000000000000291e+00,7.193020814388297523e-04,1.355397575761763122e-05
6.578999999999999737e+00,7.336866636417759685e-04,1.354400465226465521e-05
6.580000000000000071e+00,7.485837453027769988e-04,1.353533691720757793e-05
6.581000000000000405e+00,7.639512197495742412e-04,1.352799860708237018e-05
6.581999999999999851e+00,7.797485170876150519e-04,1.352201369118375288e-05
6.583000000000000185e+00,7.959366964853960670e-04,1.351740451205617842e-05
6.584000000000000519e+00,8.124784975860041341e-04,1.351419123441738681e-05
6.584999999999999964e+00,8.293383564535612143e-04,1.351239226466041073e-05
6.586000000000000298e+00,8.464823953901265277e-04,1.351202374333766611e-05
6.586999999999999744e+00,8.638783902696545907e-04,1.351309997938405266e-05
6.588000000000000078e+00,8.814957234363902635e-04,1.351563296288652984e-05
6.589000000000000412e+00,8.993053237097600435e-04,1.351963276686772572e-05
6.589999999999999858e+00,9.172796001390703946e-04,1.352510710220571554e-05
6.591000000000000192e+00,9.353923694781670880e-04,1.353206169604716657e-05
6.592000000000000526e+00,9.536187826907754081e-04,1.354049988807736949e-05
6.592999999999999972e+00,9.719352492645593486e-04,1.355042301924348519e-05
6.594000000000000306e+00,9.903193640181640577e-04,1.356183004864847493e-05
6.594999999999999751e+00,1.008749834058199216e-03,1.357471791539079019e-05
6.596000000000000085e+00,1.027206409958198157e-03,1.358908123044543169e-05
6.597000000000000419e+00,1.045669818429997323e-03,1.360491259519032324e-05
6.597999999999999865e+00,1.064121700170698017e-03,1.362220227600974511e-05
6.599000000000000199e+00,1.082544549416228612e-03,1.364093858053502741e-05
6.600000000000000533e+00,1.100921659096383738e-03,1.366110757976611168e-05
6.600999999999999979e+00,1.119237067780942891e-03,1.368269343378320191e-05
6.602000000000000313e+00,1.137475512133825787e-03,1.370567815110124327e-05
6.602999999999999758e+00,1.155622380951188593e-03,1.373004188373107100e-05
6.604000000000000092e+00,1.173663674419618162e-03,1.375576273830384322e-05
6.605000000000000426e+00,1.191585964595594368e-03,1.378281706858800102e-05
6.605999999999999872e+00,1.209376360861471635e-03,1.381117931220479936e-05
6.607000000000000206e+00,1.227022476238728279e-03,1.384082223563473513e-05
6.608000000000000540e+00,1.244512398263602788e-03,1.387171682372102349e-05
6.608999999999999986e+00,1.261834660250827841e-03,1.390383253946797232e-05
6.610000000000000320e+00,1.278978216968225780e-03,1.393713719827242568e-05
6.610999999999999766e+00,1.295932420350185289e-03,1.397159718399016779e-05
6.612000000000000099e+00,1.312686999094737472e-03,1.400717741065860742e-05
6.613000000000000433e+00,1.329232038060927743e-03,1.404384151740200168e-05
6.613999999999999879e+00,1.345557961453988736e-03,1.408155180698613934e-05
6.615000000000000213e+00,1.361655515256595663e-03,1.412026946606878429e-05
6.616000000000000547e+00,1.377515753375128504e-03,1.415995452975315763e-05
6.616999999999999993e+00,1.393130022900655783e-03,1.420056600122328620e-05
6.618000000000000327e+00,1.408489952537577425e-03,1.424206191295574315e-05
6.618999999999999773e+00,1.423587440082168870e-03,1.428439944438352051e-05
6.620000000000000107e+00,1.438414643112776196e-03,1.432753495264287449e-05
6.621000000000000441e+00,1.452963968320897465e-03,1.437142406117534862e-05
6.621999999999999886e+00,1.467228063859217285e-03,1.441602175349220677e-05
6.623000000000000220e+00,1.481199810301265423e-03,1.446128244933505670e-05
6.624000000000000554e+00,1.494872314550873150e-03,1.450716006573348995e-05
6.625000000000000000e+00,1.508238902095450275e-03,1.455360806734378063e-05
6.626000000000000334e+00,1.521293112173302282e-03,1.460057958847453886e-05
6.626999999999999780e+00,1.534028691201006368e-03,1.464802744241122052e-05
6.628000000000000114e+00,1.546439588878277885e-03,1.469590426972128276e-05
6.629000000000000448e+00,1.558519952640458018e-03,1.474416250355908774e-05
6.629999999999999893e+00,1.570264124735858179e-03,1.479275452868556757e-05
6.631000000000000227e+00,1.581666637348645016e-03,1.484163265654969241e-05
6.632000000000000561e+00,1.592722210485905806e-03,1.489074929460420034e-05
6.633000000000000007e+00,1.603425747770462857e-03,1.494005687494152493e-05
6.634000000000000341e+00,1.613772334950523343e-03,1.498950804956226057e-05
6.634999999999999787e+00,1.623757236364585868e-03,1.503905557699295844e-05
6.636000000000000121e+00,1.633375893887710440e-03,1.508865257469667631e-05
6.637000000000000455e+00,1.642623923901631155e-03,1.513825238181414893e-05
6.637999999999999901e+00,1.651497116766581898e-03,1.518780878362783424e-05
6.639000000000000234e+00,1.659991434103937243e-03,1.523727585505116330e-05
6.640000000000000568e+00,1.668103008694117899e-03,1.528660823465808648e-05
6.641000000000000014e+00,1.675828142212281748e-03,1.533576093552035526e-05
6.642000000000000348e+00,1.683163305413633076e-03,1.538468961916433878e-05
6.642999999999999794e+00,1.690105136117233710e-03,1.543335038376766725e-05
6.644000000000000128e+00,1.696650439712162582e-03,1.548170006664237832e-05
6.645000000000000462e+00,1.702796187433790621e-03,1.552969601357497400e-05
6.645999999999999908e+00,1.708539517137446385e-03,1.557729638586533377e-05
6.647000000000000242e+00,1.713877731733641279e-03,1.562445990596189379e-05
6.648000000000000576e+00,1.718808300221925283e-03,1.567114618231952772e-05
6.649000000000000021e+00,1.723328856420408431e-03,1.571731543210400583e-05
6.650000000000000355e+00,1.727437200087490483e-03,1.576292883546798399e-05
6.650999999999999801e+00,1.731131295822586598e-03,1.580794821976508970e-05
6.652000000000000135e+00,1.734409274462695534e-03,1.585233643538426493e-05
6.653000000000000469e+00,1.737269432119085142e-03,1.589605701549178285e-05
6.653999999999999915e+00,1.739710231687064713e-03,1.593907456908936872e-05
6.655000000000000249e+00,1.741730302104365974e-03,1.598135443175119919e-05
6.656000000000000583e+00,1.743328440068341511e-03,1.602286306166943395e-05
6.657000000000000028e+00,1.744503609278763622e-03,1.606356767188592020e-05
6.658000000000000362e+00,1.745254942413117282e-03,1.610343663902051798e-05
6.658999999999999808e+00,1.745581740683475880e-03,1.614243911159009558e-05
6.660000000000000142e+00,1.745483475715996690e-03,1.618054545993882439e-05
6.661000000000000476e+00,1.744959789254938668e-03,1.621772685545318324e-05
6.661999999999999922e+00,1.744010495406635901e-03,1.625395571025112007e-05
6.663000000000000256e+00,1.742635580369774348e-03,1.628920525442844328e-05
6.663999999999999702e+00,1.740835204867112462e-03,1.632344999820348417e-05
6.665000000000000036e+00,1.738609704188543532e-03,1.635666529034709177e-05
6.666000000000000369e+00,1.735959590625883080e-03,1.638882779893914687e-05
6.666999999999999815e+00,1.732885553659305666e-03,1.641991502942079782e-05
6.668000000000000149e+00,1.729388462812274938e-03,1.644990583185430676e-05
6.669000000000000483e+00,1.725469367994416497e-03,1.647877991506439206e-05
6.669999999999999929e+00,1.721129502452074149e-03,1.650651835265292935e-05
6.671000000000000263e+00,1.716370283441537000e-03,1.653310309401933326e-05
6.671999999999999709e+00,1.711193315505661920e-03,1.655851747413456687e-05
6.673000000000000043e+00,1.705600391387427067e-03,1.658274569092851836e-05
6.674000000000000377e+00,1.699593495539226517e-03,1.660577335692586611e-05
6.674999999999999822e+00,1.693174805450442435e-03,1.662758697480547690e-05
6.676000000000000156e+00,1.686346695534729229e-03,1.664817447727153226e-05
6.677000000000000490e+00,1.679111738705860212e-03,1.666752468058379865e-05
6.677999999999999936e+00,1.671472710722078864e-03,1.668562784360321479e-05
6.679000000000000270e+00,1.663432592284147787e-03,1.670247511172128391e-05
6.679999999999999716e+00,1.654994573872007333e-03,1.671805909487168767e-05
6.681000000000000050e+00,1.646162058270270396e-03,1.673237329407097627e-05
6.682000000000000384e+00,1.636938665971130781e-03,1.674541268239719308e-05
6.682999999999999829e+00,1.627328238379048856e-03,1.675717312390537093e-05
6.684000000000000163e+00,1.617334843884949552e-03,1.676765197136578095e-05
6.685000000000000497e+00,1.606962781814943921e-03,1.677684746516625960e-05
6.685999999999999943e+00,1.596216589174873513e-03,1.678475934002790561e-05
6.687000000000000277e+00,1.585101045541924183e-03,1.679138821943912179e-05
6.687999999999999723e+00,1.573621180909600108e-03,1.679673624467068092e-05
6.689000000000000057e+00,1.561782281348839466e-03,1.680080643646789188e-05
6.690000000000000391e+00,1.549589897935499047e-03,1.680360331839284192e-05
6.690999999999999837e+00,1.537049853848421839e-03,1.680513229812460987e-05
6.692000000000000171e+00,1.524168254584940159e-03,1.680540030583180648e-05
6.693000000000000504e+00,1.510951496351915693e-03,1.680441514803101739e-05
6.693999999999999950e+00,1.497406277823987511e-03,1.680218615551677533e-05
6.695000000000000284e+00,1.483539610401681539e-03,1.679872351810662680e-05
6.695999999999999730e+00,1.469358831813312493e-03,1.679403894137676044e-05
6.697000000000000064e+00,1.454871618263687801e-03,1.678814500444935820e-05
6.698000000000000398e+00,1.440086000277131977e-03,1.678105579978254706e-05
6.698999999999999844e+00,1.425010377327245179e-03,1.677278627373585926e-05
6.700000000000000178e+00,1.409653536222680702e-03,1.676335288704302099e-05
6.701000000000000512e+00,1.394024668473589634e-03,1.675277292672093280e-05
6.701999999999999957e+00,1.378133391917099387e-03,1.674106520402198229e-05
6.703000000000000291e+00,1.361989771487649888e-03,1.672824936773565513e-05
6.703999999999999737e+00,1.345604344301142095e-03,1.671434656595371975e-05
6.705000000000000071e+00,1.328988144353636163e-03,1.669937873189668832e-05
6.706000000000000405e+00,1.312152731969191662e-03,1.668336928945925458e-05
6.706999999999999851e+00,1.295110223137775542e-03,1.666634246663474159e-05
6.708000000000000185e+00,1.277873323913437205e-03,1.664832396384065491e-05
6.709000000000000519e+00,1.260455365032515235e-03,1.662934024598040713e-05
6.709999999999999964e+00,1.242870342008599261e-03,1.660941922358931779e-05
6.711000000000000298e+00,1.225132956037748404e-03,1.658858955258227764e-05
6.711999999999999744e+00,1.207258660632942564e-03,1.656688132920398001e-05
6.713000000000000078e+00,1.189263709323964881e-03,1.654432535851924985e-05
6.714000000000000412e+00,1.171165209543029899e-03,1.652095385278196449e-05
6.714999999999999858e+00,1.152981178006102884e-03,1.649679970574349276e-05
6.716000000000000192e+00,1.134730602480902868e-03,1.647189717237677054e-05
6.717000000000000526e+00,1.116433505147931523e-03,1.644628113042898951e-05
6.717999999999999972e+00,1.098111012477333759e-03,1.641998780650681490e-05
6.719000000000000306e+00,1.079785426560249352e-03,1.639305403731082026e-05
6.719999999999999751e+00,1.061480302514594817e-03,1.636551794481113837e-05
6.721000000000000085e+00,1.043220526802042178e-03,1.633741819182675506e-05
6.722000000000000419e+00,1.025032400549500409e-03,1.630879468807918723e-05
6.722999999999999865e+00,1.006943722317126845e-03,1.627968783311949981e-05
6.724000000000000199e+00,9.889838737938718132e-04,1.625013920276685553e-05
6.725000000000000533e+00,9.711839021807877875e-04,1.622019081421660419e-05
6.725999999999999979e+00,9.535766017422899268e-04,1.618988579802611247e-05
6.727000000000000313e+00,9.361965874557074850e-04,1.615926764851194415e-05
6.727999999999999758e+00,9.190803619334442232e-04,1.612838090508833972e-05
6.729000000000000092e+00,9.022663671651458186e-04,1.609727039658304559e-05
6.730000000000000426e+00,8.857950206953666295e-04,1.606598191860239951e-05
6.730999999999999872e+00,8.697087262039751706e-04,1.603456147483523926e-05
6.732000000000000206e+00,8.540518562683756341e-04,1.600305595536157606e-05
6.733000000000000540e+00,8.388706955775210609e-04,1.597151235879273859e-05
6.733999999999999986e+00,8.242133407586241895e-04,1.593997845804564264e-05
6.735000000000000320e+00,8.101295441201608561e-04,1.590850205439448131e-05
6.735999999999999766e+00,7.966704964114873022e-04,1.587713160978149779e-05
6.737000000000000099e+00,7.838885365405935841e-04,1.584591550034878369e-05
6.738000000000000433e+00,7.718367846781283830e-04,1.581490266285682603e-05
6.738999999999999879e+00,7.605686897399216309e-04,1.578414182892390024e-05
6.740000000000000213e+00,7.501374925042980906e-04,1.575368216969024593e-05
6.741000000000000547e+00,7.405956025818303872e-04,1.572357252356477623e-05
6.741999999999999993e+00,7.319938993849666852e-04,1.569386201934029482e-05
6.743000000000000327e+00,7.243809667250051144e-04,1.566459934745405305e-05
6.743999999999999773e+00,7.178022830717524765e-04,1.563583335375992963e-05
6.745000000000000107e+00,7.122993904074997364e-04,1.560761228976125929e-05
6.746000000000000441e+00,7.079090756441576600e-04,1.557998441445708981e-05
6.746999999999999886e+00,7.046625972302940789e-04,1.555299724809672287e-05
6.748000000000000220e+00,7.025849965403330221e-04,1.552669817316781499e-05
6.749000000000000554e+00,7.016945277486844827e-04,1.550113369364760312e-05
6.750000000000000000e+00,7.020022395239834028e-04,1.547634999819834701e-05
6.751000000000000334e+00,7.035117310818830546e-04,1.545239224866656527e-05
6.751999999999999780e+00,7.062190980463679086e-04,1.542930513717415180e-05
6.753000000000000114e+00,7.101130694761543854e-04,1.540713216987824226e-05
6.754000000000000448e+00,7.151753282245590457e-04,1.538591621908104158e-05
6.754999999999999893e+00,7.213809939797407277e-04,1.536569881840982912e-05
6.756000000000000227e+00,7.286992414153989264e-04,1.534652069357934337e-05
6.757000000000000561e+00,7.370940189917592157e-04,1.532842108329417199e-05
6.758000000000000007e+00,7.465248319613415444e-04,1.531143826567559163e-05
6.759000000000000341e+00,7.569475537266222818e-04,1.529560887660705681e-05
6.759999999999999787e+00,7.683152325314858118e-04,1.528096842232057223e-05
6.761000000000000121e+00,7.805788656711709021e-04,1.526755064065600143e-05
6.762000000000000455e+00,7.936881190038656483e-04,1.525538798333222645e-05
6.762999999999999901e+00,8.075919772155928152e-04,1.524451098901280318e-05
6.764000000000000234e+00,8.222393141696657595e-04,1.523494877271425622e-05
6.765000000000000568e+00,8.375793807057916240e-04,1.522672842109021993e-05
6.766000000000000014e+00,8.535622091169104038e-04,1.521987545745518616e-05
6.767000000000000348e+00,8.701389394381006713e-04,1.521441326162996816e-05
6.767999999999999794e+00,8.872620721688410971e-04,1.521036354138403360e-05
6.769000000000000128e+00,9.048856568501446093e-04,1.520774577307305068e-05
6.770000000000000462e+00,9.229654228533846691e-04,1.520657764025689706e-05
6.770999999999999908e+00,9.414588628353844644e-04,1.520687451607460871e-05
6.772000000000000242e+00,9.603252747464744235e-04,1.520864991224589468e-05
6.773000000000000576e+00,9.795257721888462558e-04,1.521191497313721425e-05
6.774000000000000021e+00,9.990232674024807254e-04,1.521667889491793154e-05
6.775000000000000355e+00,1.018782435292447464e-03,1.522294848325754564e-05
6.775999999999999801e+00,1.038769660989394012e-03,1.523072856074340691e-05
6.777000000000000135e+00,1.058952977907950737e-03,1.524002151419890843e-05
6.778000000000000469e+00,1.079301996832797254e-03,1.525082771888934787e-05
6.778999999999999915e+00,1.099787831944159253e-03,1.526314516189354549e-05
6.780000000000000249e+00,1.120383023119377475e-03,1.527696980148956265e-05
6.781000000000000583e+00,1.141061459236739854e-03,1.529229518761527257e-05
6.782000000000000028e+00,1.161798300644836844e-03,1.530911287346549299e-05
6.783000000000000362e+00,1.182569905166225028e-03,1.532741209888654072e-05
6.783999999999999808e+00,1.203353755135948234e-03,1.534718012308615870e-05
6.785000000000000142e+00,1.224128389180812468e-03,1.536840193988705996e-05
6.786000000000000476e+00,1.244873335721250352e-03,1.539106063242223177e-05
6.786999999999999922e+00,1.265569051921268092e-03,1.541513710243558259e-05
6.788000000000000256e+00,1.286196864555697950e-03,1.544061039980543955e-05
6.788999999999999702e+00,1.306738916361289580e-03,1.546745752375357631e-05
6.790000000000000036e+00,1.327178114311600805e-03,1.549565371070141839e-05
6.791000000000000369e+00,1.347498083255626493e-03,1.552517223351400881e-05
6.791999999999999815e+00,1.367683121033958860e-03,1.555598472488932348e-05
6.793000000000000149e+00,1.387718158805653548e-03,1.558806100769562030e-05
6.794000000000000483e+00,1.407588722522350091e-03,1.562136935510150161e-05
6.794999999999999929e+00,1.427280899200268670e-03,1.565587637928830066e-05
6.796000000000000263e+00,1.446781303995725793e-03,1.569154727607577853e-05
6.796999999999999709e+00,1.466077051743607321e-03,1.572834572323306089e-05
6.798000000000000043e+00,1.485155728863366302e-03,1.576623412029246610e-05
6.799000000000000377e+00,1.504005369490011386e-03,1.580517351631578570e-05
6.799999999999999822e+00,1.522614431558796553e-03,1.584512382790331941e-05
6.801000000000000156e+00,1.540971776887075642e-03,1.588604377526097011e-05
6.802000000000000490e+00,1.559066650919591242e-03,1.592789105822536578e-05
6.802999999999999936e+00,1.576888666050427516e-03,1.597062236553873472e-05
6.804000000000000270e+00,1.594427784392302453e-03,1.601419353702945693e-05
6.804999999999999716e+00,1.611674304070957872e-03,1.605855954153154489e-05
6.806000000000000050e+00,1.628618844578781123e-03,1.610367462719911716e-05
6.807000000000000384e+00,1.645252335367566226e-03,1.614949237938982459e-05
6.807999999999999829e+00,1.661566003488726406e-03,1.619596577870818961e-05
6.809000000000000163e+00,1.677551364246854465e-03,1.624304729660163967e-05
6.810000000000000497e+00,1.693200210687114630e-03,1.629068894651981318e-05
6.810999999999999943e+00,1.708504606021346833e-03,1.633884235620444757e-05
6.812000000000000277e+00,1.723456874508583984e-03,1.638745886431911805e-05
6.812999999999999723e+00,1.738049595439185996e-03,1.643648959064623598e-05
6.814000000000000057e+00,1.752275595510498956e-03,1.648588545519563440e-05
6.815000000000000391e+00,1.766127943860522874e-03,1.653559731094099040e-05
6.815999999999999837e+00,1.779599945554714369e-03,1.658557593528958333e-05
6.817000000000000171e+00,1.792685137765653728e-03,1.663577218640792063e-05
6.818000000000000504e+00,1.805377284195078215e-03,1.668613693469356046e-05
6.818999999999999950e+00,1.817670372073886204e-03,1.673662127906305375e-05
6.820000000000000284e+00,1.829558607382401328e-03,1.678717646506418693e-05
6.820999999999999730e+00,1.841036412789008158e-03,1.683775403264537566e-05
6.822000000000000064e+00,1.852098423478014746e-03,1.688830575054095552e-05
6.823000000000000398e+00,1.862739485494085230e-03,1.693878386047407061e-05
6.823999999999999844e+00,1.872954652336073639e-03,1.698914092729010415e-05
6.825000000000000178e+00,1.882739183981863625e-03,1.703933004079547848e-05
6.826000000000000512e+00,1.892088543794395250e-03,1.708930470174588198e-05
6.826999999999999957e+00,1.900998398040190098e-03,1.713901907816982640e-05
6.828000000000000291e+00,1.909464613292677967e-03,1.718842781270130953e-05
6.828999999999999737e+00,1.917483256321906833e-03,1.723748628335278587e-05
6.830000000000000071e+00,1.925050591836202423e-03,1.728615040733312024e-05
6.831000000000000405e+00,1.932163082712021022e-03,1.733437694435639145e-05
6.831999999999999851e+00,1.938817388164274609e-03,1.738212324991789820e-05
6.833000000000000185e+00,1.945010364202098656e-03,1.742934758686768675e-05
6.834000000000000519e+00,1.950739062038686416e-03,1.747600887859706279e-05
6.834999999999999964e+00,1.956000728921308135e-03,1.752206702625315184e-05
6.836000000000000298e+00,1.960792806664142431e-03,1.756748265239407457e-05
6.836999999999999744e+00,1.965112932799072121e-03,1.761221741812231747e-05
6.838000000000000078e+00,1.968958939394907601e-03,1.765623373164036718e-05
6.839000000000000412e+00,1.972328854346431029e-03,1.769949511257633536e-05
6.839999999999999858e+00,1.975220900427932923e-03,1.774196586349009757e-05
6.841000000000000192e+00,1.977633496736823891e-03,1.778361145099410424e-05
6.842000000000000526e+00,1.979565257976778798e-03,1.782439816752959103e-05
6.842999999999999972e+00,1.981014996152426731e-03,1.786429351522317082e-05
6.844000000000000306e+00,1.981981719969333131e-03,1.790326585259183079e-05
6.844999999999999751e+00,1.982464636744433410e-03,1.794128479584063073e-05
6.846000000000000085e+00,1.982463152019724780e-03,1.797832083515664919e-05
6.847000000000000419e+00,1.981976871606865986e-03,1.801434576840657968e-05
6.847999999999999865e+00,1.981005601442320952e-03,1.804933228755922984e-05
6.849000000000000199e+00,1.979549349916596285e-03,1.808325441511470061e-05
6.850000000000000533e+00,1.977608327793166799e-03,1.811608710649834897e-05
6.850999999999999979e+00,1.975182950648325057e-03,1.814780668851813665e-05
6.852000000000000313e+00,1.972273839235476334e-03,1.817839041439589520e-05
6.852999999999999758e+00,1.968881822218587936e-03,1.820781694748189244e-05
6.854000000000000092e+00,1.965007936521581157e-03,1.823606590405673063e-05
6.855000000000000426e+00,1.960653430380211205e-03,1.826311832848240315e-05
6.855999999999999872e+00,1.955819764108928174e-03,1.828895622542035668e-05
6.857000000000000206e+00,1.950508613331643389e-03,1.831356306061212501e-05
6.858000000000000540e+00,1.944721870030931580e-03,1.833692326217082922e-05
6.858999999999999986e+00,1.938461646200510466e-03,1.835902274157880738e-05
6.860000000000000320e+00,1.931730275174584717e-03,1.837984839996136937e-05
6.860999999999999766e+00,1.924530315630945676e-03,1.839938863354965252e-05
6.862000000000000099e+00,1.916864553431570648e-03,1.841763281948889493e-05
6.863000000000000433e+00,1.908736006033980893e-03,1.843457185350326795e-05
6.863999999999999879e+00,1.900147924761757656e-03,1.845019761601698620e-05
6.865000000000000213e+00,1.891103799706006375e-03,1.846450353798942301e-05
6.866000000000000547e+00,1.881607362587603156e-03,1.847748403228518266e-05
6.866999999999999993e+00,1.871662592337423750e-03,1.848913505390397530e-05
6.868000000000000327e+00,1.861273718478421383e-03,1.849945355834417231e-05
6.868999999999999773e+00,1.850445227446767191e-03,1.850843805898363511e-05
6.870000000000000107e+00,1.839181866875273449e-03,1.851608805612850372e-05
6.871000000000000441e+00,1.827488652611824116e-03,1.852240463734289893e-05
6.871999999999999886e+00,1.815370873810819019e-03,1.852738986491483405e-05
6.873000000000000220e+00,1.802834101087897722e-03,1.853104736611378722e-05
6.874000000000000554e+00,1.789884192724013447e-03,1.853338176799851792e-05
6.875000000000000000e+00,1.776527303847856782e-03,1.853439929549184539e-05
6.876000000000000334e+00,1.762769893922268641e-03,1.853410713742451436e-05
6.876999999999999780e+00,1.748618737300487551e-03,1.853251406775377325e-05
6.878000000000000114e+00,1.734080932192630202e-03,1.852962983099766040e-05
6.879000000000000448e+00,1.719163912946487403e-03,1.852546576556334142e-05
6.879999999999999893e+00,1.703875460717780210e-03,1.852003417252812462e-05
6.881000000000000227e+00,1.688223717542018405e-03,1.851334894862274747e-05
6.882000000000000561e+00,1.672217199210015602e-03,1.850542492876911915e-05
6.883000000000000007e+00,1.655864811646616183e-03,1.849627852675883022e-05
6.884000000000000341e+00,1.639175866109483489e-03,1.848592709469763215e-05
6.884999999999999787e+00,1.622160098328159729e-03,1.847438957030141557e-05
6.886000000000000121e+00,1.604827686646881791e-03,1.846168581524899009e-05
6.887000000000000455e+00,1.587189274228804729e-03,1.844783725584336185e-05
6.887999999999999901e+00,1.569255990640315091e-03,1.843286619247292424e-05
6.889000000000000234e+00,1.551039477796657641e-03,1.841679649724633995e-05
6.890000000000000568e+00,1.532551915540849999e-03,1.839965294473350658e-05
6.891000000000000014e+00,1.513806051901670814e-03,1.838146182691548794e-05
6.892000000000000348e+00,1.494815233372578673e-03,1.836225027156827532e-05
6.892999999999999794e+00,1.475593440192378945e-03,1.834204694462691866e-05
6.894000000000000128e+00,1.456155322041428456e-03,1.832088132597729658e-05
6.895000000000000462e+00,1.436516239134815777e-03,1.829878436640995068e-05
6.895999999999999908e+00,1.416692304144098139e-03,1.827578782984445649e-05
6.897000000000000242e+00,1.396700429863503151e-03,1.825192495200153185e-05
6.898000000000000576e+00,1.376558378082515981e-03,1.822722971089957370e-05
6.899000000000000021e+00,1.356284814585085284e-03,1.820173750987047983e-05
6.900000000000000355e+00,1.335899365712406956e-03,1.817548444573753455e-05
6.900999999999999801e+00,1.315422681360267805e-03,1.814850800042515906e-05
6.902000000000000135e+00,1.294876499708497598e-03,1.812084633748751495e-05
6.903000000000000469e+00,1.274283718360910657e-03,1.809253894676244784e-05
6.903999999999999915e+00,1.253668467155332313e-03,1.806362589780230576e-05
6.905000000000000249e+00,1.233056187268734977e-03,1.803414857178002497e-05
6.906000000000000583e+00,1.212473711420277009e-03,1.800414891918822197e-05
6.907000000000000028e+00,1.191949349197503035e-03,1.797367008875761283e-05
6.908000000000000362e+00,1.171512972377062971e-03,1.794275569984133569e-05
6.908999999999999808e+00,1.151196103624922609e-03,1.791145052914534742e-05
6.910000000000000142e+00,1.131032002557564751e-03,1.787979976961236227e-05
6.911000000000000476e+00,1.111055751817731450e-03,1.784784968106183483e-05
6.911999999999999922e+00,1.091304336401654768e-03,1.781564684115350368e-05
6.913000000000000256e+00,1.071816717694179218e-03,1.778323884990944747e-05
6.913999999999999702e+00,1.052633894035015592e-03,1.775067353918063061e-05
6.915000000000000036e+00,1.033798947870963629e-03,1.771799961378488084e-05
6.916000000000000369e+00,1.015357070098447815e-03,1.768526594766711143e-05
6.916999999999999815e+00,9.973555594378156336e-04,1.765252220554562045e-05
6.918000000000000149e+00,9.798437859335241973e-04,1.761981808662883389e-05
6.919000000000000483e+00,9.628731148873986888e-04,1.758720397695822800e-05
6.919999999999999929e+00,9.464967787735022956e-04,1.755473017744280630e-05
6.921000000000000263e+00,9.307696924370744947e-04,1.752244756444126382e-05
6.921999999999999709e+00,9.157481988958766309e-04,1.749040683443012787e-05
6.923000000000000043e+00,9.014897413468312554e-04,1.745865910315824249e-05
6.924000000000000377e+00,8.880524510691779547e-04,1.742725515989001359e-05
6.924999999999999822e+00,8.754946502110289974e-04,1.739624610532385823e-05
6.926000000000000156e+00,8.638742645064601813e-04,1.736568258904511199e-05
6.927000000000000490e+00,8.532481521483989417e-04,1.733561540291968662e-05
6.927999999999999936e+00,8.436713539680837327e-04,1.730609474854459835e-05
6.929000000000000270e+00,8.351962819959501006e-04,1.727717082855672511e-05
6.929999999999999716e+00,8.278718641087118735e-04,1.724889309832350760e-05
6.931000000000000050e+00,8.217426743202198682e-04,1.722131085338968689e-05
6.932000000000000384e+00,8.168480784293400722e-04,1.719447249648632867e-05
6.932999999999999829e+00,8.132214333100524833e-04,1.716842611391012334e-05
6.934000000000000163e+00,8.108893748593088173e-04,1.714321873333677661e-05
6.935000000000000497e+00,8.098712328413983823e-04,1.711889690046306602e-05
6.935999999999999943e+00,8.101786017071893305e-04,1.709550595260212231e-05
6.937000000000000277e+00,8.118150929113308835e-04,1.707309056777445857e-05
6.937999999999999723e+00,8.147762813322495089e-04,1.705169406498128619e-05
6.939000000000000057e+00,8.190498492267285144e-04,1.703135893488393437e-05
6.940000000000000391e+00,8.246159178338386677e-04,1.701212614326317208e-05
6.940999999999999837e+00,8.314475479137237472e-04,1.699403566816235975e-05
6.942000000000000171e+00,8.395113802624557800e-04,1.697712581536930615e-05
6.943000000000000504e+00,8.487683827629663577e-04,1.696143373821705402e-05
6.943999999999999950e+00,8.591746669552144562e-04,1.694699476998874716e-05
6.945000000000000284e+00,8.706823376416286415e-04,1.693384293280048326e-05
6.945999999999999730e+00,8.832403422029526949e-04,1.692201030601130180e-05
6.947000000000000064e+00,8.967952902202378515e-04,1.691152750012516183e-05
6.948000000000000398e+00,9.112922207308105441e-04,1.690242304697796741e-05
6.948999999999999844e+00,9.266752998940920496e-04,1.689472389434122369e-05
6.950000000000000178e+00,9.428884393194126787e-04,1.688845479750239768e-05
6.951000000000000512e+00,9.598758287410975648e-04,1.688363879158400827e-05
6.951999999999999957e+00,9.775823837365846692e-04,1.688029662698370195e-05
6.953000000000000291e+00,9.959541103106732060e-04,1.687844722724947275e-05
6.953999999999999737e+00,1.014938393525419234e-03,1.687810714875829726e-05
6.955000000000000071e+00,1.034484215740503815e-03,1.687929103939901065e-05
6.956000000000000405e+00,1.054542314555340652e-03,1.688201111070778768e-05
6.956999999999999851e+00,1.075065286989971549e-03,1.688627758758329793e-05
6.958000000000000185e+00,1.096007650258210746e-03,1.689209823954033299e-05
6.959000000000000519e+00,1.117325864750718474e-03,1.689947879575167821e-05
6.959999999999999964e+00,1.138978328651733775e-03,1.690842248041453199e-05
6.961000000000000298e+00,1.160925347978583166e-03,1.691893046113347818e-05
6.961999999999999744e+00,1.183129090086709788e-03,1.693100141535146947e-05
6.963000000000000078e+00,1.205553522684106767e-03,1.694463193644762743e-05
6.964000000000000412e+00,1.228164344875737899e-03,1.695981615969887046e-05
6.964999999999999858e+00,1.250928910714253902e-03,1.697654614916278493e-05
6.966000000000000192e+00,1.273816150634264491e-03,1.699481154919438281e-05
6.967000000000000526e+00,1.296796489930860654e-03,1.701459997863329375e-05
6.967999999999999972e+00,1.319841768905868212e-03,1.703589669066624338e-05
6.969000000000000306e+00,1.342925162749476027e-03,1.705868494328714497e-05
6.969999999999999751e+00,1.366021105230788525e-03,1.708294573483860036e-05
6.971000000000000085e+00,1.389105213708298958e-03,1.710865815532916560e-05
6.972000000000000419e+00,1.412154219124141024e-03,1.713579912403693329e-05
6.972999999999999865e+00,1.435145897939753019e-03,1.716434372365314078e-05
6.974000000000000199e+00,1.458059009531794238e-03,1.719426498747396152e-05
6.975000000000000533e+00,1.480873235714789005e-03,1.722553421176596785e-05
6.975999999999999979e+00,1.503569125791205099e-03,1.725812077135515589e-05
6.977000000000000313e+00,1.526128043528486014e-03,1.729199244327073333e-05
6.977999999999999758e+00,1.548532119633088625e-03,1.732711521363907673e-05
6.979000000000000092e+00,1.570764205767915828e-03,1.736345358908162513e-05
6.980000000000000426e+00,1.592807833760408708e-03,1.740097046431954099e-05
6.980999999999999872e+00,1.614647176087845998e-03,1.743962735940648317e-05
6.982000000000000206e+00,1.636267011110308913e-03,1.747938433568297571e-05
6.983000000000000540e+00,1.657652689194899194e-03,1.752020024362114506e-05
6.983999999999999986e+00,1.678790103315343143e-03,1.756203265434992946e-05
6.985000000000000320e+00,1.699665660192614712e-03,1.760483803323518271e-05
6.985999999999999766e+00,1.720266255486688689e-03,1.764857173855917692e-05
6.987000000000000099e+00,1.740579249164671228e-03,1.769318820629006903e-05
6.988000000000000433e+00,1.760592444775260518e-03,1.773864091305109764e-05
6.988999999999999879e+00,1.780294068490380225e-03,1.778488255590162179e-05
6.990000000000000213e+00,1.799672751779674527e-03,1.783186504027514142e-05
6.991000000000000547e+00,1.818717513569695745e-03,1.787953964101011674e-05
6.991999999999999993e+00,1.837417745909111430e-03,1.792785700278452996e-05
6.993000000000000327e+00,1.855763198728536305e-03,1.797676727622702248e-05
6.993999999999999773e+00,1.873743967912268110e-03,1.802622019003814196e-05
6.995000000000000107e+00,1.891350482506996573e-03,1.807616509504470211e-05
6.996000000000000441e+00,1.908573494886268030e-03,1.812655104861636692e-05
6.996999999999999886e+00,1.925404069791437087e-03,1.817732687604419912e-05
6.998000000000000220e+00,1.941833576291962515e-03,1.822844126611458939e-05
6.999000000000000554e+00,1.957853678455560680e-03,1.827984280192407782e-05
7.000000000000000000e+00,1.973456328857092767e-03,1.833148008485446388e-05
7.001000000000000334e+00,1.988633760653376725e-03,1.838330172838053818e-05
7.001999999999999780e+00,2.003378482362814725e-03,1.843525648554979123e-05
7.003000000000000114e+00,2.017683271072059047e-03,1.848729323914027686e-05
7.004000000000000448e+00,2.031541168334791408e-03,1.853936116928864592e-05
7.004999999999999893e+00,2.044945474392223690e-03,1.859140967367940199e-05
7.006000000000000227e+00,2.057889744985250385e-03,1.864338854774124377e-05
7.007000000000000561e+00,2.070367786416785465e-03,1.869524792748980025e-05
7.008000000000000007e+00,2.082373653172150691e-03,1.874693847334819676e-05
7.009000000000000341e+00,2.093901643695127157e-03,1.879841125909766772e-05
7.009999999999999787e+00,2.104946298681168240e-03,1.884961799233335485e-05
7.011000000000000121e+00,2.115502397516427335e-03,1.890051086996960715e-05
7.012000000000000455e+00,2.125564957098298978e-03,1.895104282461911399e-05
7.012999999999999901e+00,2.135129228752719825e-03,1.900116737441052118e-05
7.014000000000000234e+00,2.144190697665342409e-03,1.905083886042733800e-05
7.015000000000000568e+00,2.152745080282649631e-03,1.910001225094455212e-05
7.016000000000000014e+00,2.160788324062471594e-03,1.914864343699152358e-05
7.017000000000000348e+00,2.168316605204650711e-03,1.919668902380850908e-05
7.017999999999999794e+00,2.175326328925649300e-03,1.924410660498397947e-05
7.019000000000000128e+00,2.181814127638303808e-03,1.929085452608306241e-05
7.020000000000000462e+00,2.187776861382983822e-03,1.933689220022521502e-05
7.020999999999999908e+00,2.193211616297556857e-03,1.938217984950509228e-05
7.022000000000000242e+00,2.198115705422094054e-03,1.942667883385788645e-05
7.023000000000000576e+00,2.202486667376987034e-03,1.947035137516070616e-05
7.024000000000000021e+00,2.206322267559403163e-03,1.951316088041840736e-05
7.025000000000000355e+00,2.209620497032239832e-03,1.955507164763031484e-05
7.025999999999999801e+00,2.212379573885441333e-03,1.959604923227695685e-05
7.027000000000000135e+00,2.214597942490717421e-03,1.963606012004363415e-05
7.028000000000000469e+00,2.216274275061884142e-03,1.967507209875683251e-05
7.028999999999999915e+00,2.217407471089762917e-03,1.971305391427303566e-05
7.030000000000000249e+00,2.217996659102034959e-03,1.974997566437206815e-05
7.031000000000000583e+00,2.218041196413242030e-03,1.978580842954634337e-05
7.032000000000000028e+00,2.217540671182744848e-03,1.982052468069133639e-05
7.033000000000000362e+00,2.216494902205558368e-03,1.985409790800955350e-05
7.033999999999999808e+00,2.214903941294228164e-03,1.988650303573380432e-05
7.035000000000000142e+00,2.212768073438474425e-03,1.991771600535004424e-05
7.036000000000000476e+00,2.210087819292919000e-03,1.994771423251893007e-05
7.036999999999999922e+00,2.206863935588213119e-03,1.997647618328895997e-05
7.038000000000000256e+00,2.203097417971015218e-03,2.000398182253669845e-05
7.039000000000000590e+00,2.198789501652389806e-03,2.003021216950206997e-05
7.040000000000000036e+00,2.193941664532517155e-03,2.005514977156330558e-05
7.041000000000000369e+00,2.188555628164675672e-03,2.007877825782045913e-05
7.041999999999999815e+00,2.182633361285918078e-03,2.010108280020374868e-05
7.043000000000000149e+00,2.176177081169265379e-03,2.012204965706617003e-05
7.044000000000000483e+00,2.169189257383318404e-03,2.014166667717779723e-05
7.044999999999999929e+00,2.161672613551657730e-03,2.015992278724085092e-05
7.046000000000000263e+00,2.153630131720640165e-03,2.017680850748452501e-05
7.046999999999999709e+00,2.145065054562171874e-03,2.019231546249667658e-05
7.048000000000000043e+00,2.135980890149819737e-03,2.020643689682474094e-05
7.049000000000000377e+00,2.126381414672310483e-03,2.021916714587047547e-05
7.049999999999999822e+00,2.116270677866894951e-03,2.023050216868551131e-05
7.051000000000000156e+00,2.105653006435909396e-03,2.024043902050236496e-05
7.052000000000000490e+00,2.094533010106882330e-03,2.024897641339172595e-05
7.052999999999999936e+00,2.082915585811487280e-03,2.025611415513268741e-05
7.054000000000000270e+00,2.070805924532985540e-03,2.026185371337269455e-05
7.054999999999999716e+00,2.058209516311948137e-03,2.026619764775573854e-05
7.056000000000000050e+00,2.045132158129104715e-03,2.026915017307615190e-05
7.057000000000000384e+00,2.031579959919990654e-03,2.027071660395908517e-05
7.057999999999999829e+00,2.017559353546694891e-03,2.027090391781207154e-05
7.059000000000000163e+00,2.003077100103038081e-03,2.026972017808935627e-05
7.060000000000000497e+00,1.988140300153005968e-03,2.026717512391912749e-05
7.060999999999999943e+00,1.972756402402619461e-03,2.026327956550335856e-05
7.062000000000000277e+00,1.956933215573595976e-03,2.025804599198709950e-05
7.062999999999999723e+00,1.940678918746360608e-03,2.025148793680852456e-05
7.064000000000000057e+00,1.924002075054737993e-03,2.024362060341210770e-05
7.065000000000000391e+00,1.906911644100303975e-03,2.023446026266712065e-05
7.065999999999999837e+00,1.889416997742376881e-03,2.022402483730737982e-05
7.067000000000000171e+00,1.871527934809506495e-03,2.021233328631420544e-05
7.068000000000000504e+00,1.853254699489925760e-03,2.019940622639564192e-05
7.068999999999999950e+00,1.834607998858462556e-03,2.018526528268249314e-05
7.070000000000000284e+00,1.815599024249782293e-03,2.016993372122056699e-05
7.070999999999999730e+00,1.796239471970027552e-03,2.015343579731834905e-05
7.072000000000000064e+00,1.776541568282848484e-03,2.013579739232970953e-05
7.073000000000000398e+00,1.756518093953357562e-03,2.011704534486722875e-05
7.073999999999999844e+00,1.736182413261676142e-03,2.009720810615544411e-05
7.075000000000000178e+00,1.715548503016448706e-03,2.007631504647433348e-05
7.076000000000000512e+00,1.694630986417581218e-03,2.005439712530726994e-05
7.076999999999999957e+00,1.673445167277084729e-03,2.003148621180513323e-05
7.078000000000000291e+00,1.652007069393904076e-03,2.000761570958619064e-05
7.078999999999999737e+00,1.630333476625968597e-03,1.998281987783061440e-05
7.080000000000000071e+00,1.608441978631266252e-03,1.995713449322365183e-05
7.081000000000000405e+00,1.586351017809708953e-03,1.993059615949081616e-05
7.081999999999999851e+00,1.564079942037026848e-03,1.990324292152909619e-05
7.083000000000000185e+00,1.541649059089531633e-03,1.987511360221785823e-05
7.084000000000000519e+00,1.519079697350564882e-03,1.984624846916549265e-05
7.084999999999999964e+00,1.496394268273754406e-03,1.981668848109082435e-05
7.086000000000000298e+00,1.473616335389028257e-03,1.978647597380810350e-05
7.086999999999999744e+00,1.450770685233511523e-03,1.975565394204880986e-05
7.088000000000000078e+00,1.427883404664649679e-03,1.972426665992881107e-05
7.089000000000000412e+00,1.404981960020820894e-03,1.969235898879406502e-05
7.089999999999999858e+00,1.382095282112663593e-03,1.965997703606368327e-05
7.091000000000000192e+00,1.359253852064636666e-03,1.962716739949051328e-05
7.092000000000000526e+00,1.336489791955233330e-03,1.959397785437748136e-05
7.092999999999999972e+00,1.313836954656144151e-03,1.956045661464811966e-05
7.094000000000000306e+00,1.291331015848962713e-03,1.952665294164918303e-05
7.094999999999999751e+00,1.269009562320844598e-03,1.949261642277818357e-05
7.096000000000000085e+00,1.246912178552213573e-03,1.945839764254715071e-05
7.097000000000000419e+00,1.225080524441200455e-03,1.942404742061358764e-05
7.097999999999999865e+00,1.203558405012140333e-03,1.938961744461446988e-05
7.099000000000000199e+00,1.182391823764530631e-03,1.935515952906714836e-05
7.100000000000000533e+00,1.161629018793559984e-03,1.932072625859247467e-05
7.100999999999999979e+00,1.141320471747153415e-03,1.928637022831494264e-05
7.102000000000000313e+00,1.121518886956583867e-03,1.925214466407708518e-05
7.102999999999999758e+00,1.102279129340157570e-03,1.921810270112735502e-05
7.104000000000000092e+00,1.083658116548573891e-03,1.918429798425146180e-05
7.105000000000000426e+00,1.065714652829320925e-03,1.915078389209025486e-05
7.105999999999999872e+00,1.048509199646682202e-03,1.911761419049949506e-05
7.107000000000000206e+00,1.032103570469199583e-03,1.908484227930265880e-05
7.108000000000000540e+00,1.016560545618657363e-03,1.905252175941069744e-05
7.108999999999999986e+00,1.001943397994484305e-03,1.902070571093835710e-05
7.110000000000000320e+00,9.883153294951443034e-04,1.898944728683964051e-05
7.110999999999999766e+00,9.757388153064975277e-04,1.895879895968675716e-05
7.112000000000000099e+00,9.642748643458936772e-04,1.892881311220778910e-05
7.113000000000000433e+00,9.539822034404959235e-04,1.889954129187019255e-05
7.113999999999999879e+00,9.449164051546433052e-04,1.887103478933594187e-05
7.115000000000000213e+00,9.371289797539452543e-04,1.884334389106703307e-05
7.116000000000000547e+00,9.306664634117451989e-04,1.881651845035069533e-05
7.116999999999999993e+00,9.255695345121002721e-04,1.879060716413355028e-05
7.118000000000000327e+00,9.218721975409893297e-04,1.876565811666918723e-05
7.118999999999999773e+00,9.196010705032247115e-04,1.874171806920011478e-05
7.120000000000000107e+00,9.187748131903858200e-04,1.871883300906715026e-05
7.121000000000000441e+00,9.194037245733925568e-04,1.869704742911166084e-05
7.121999999999999886e+00,9.214895326524422808e-04,1.867640485948829964e-05
7.123000000000000220e+00,9.250253867680148599e-04,1.865694718872948395e-05
7.124000000000000554e+00,9.299960533811819528e-04,1.863871517786130910e-05
7.125000000000000000e+00,9.363783026717267376e-04,1.862174778157455976e-05
7.126000000000000334e+00,9.441414648936461611e-04,1.860608266118323454e-05
7.126999999999999780e+00,9.532481258354872852e-04,1.859175552899579995e-05
7.128000000000000114e+00,9.636549265879706169e-04,1.857880064188821399e-05
7.129000000000000448e+00,9.753134297158736745e-04,1.856725016449570670e-05
7.129999999999999893e+00,9.881710148954630461e-04,1.855713467470231732e-05
7.131000000000000227e+00,1.002171770577643629e-03,1.854848252959276890e-05
7.132000000000000561e+00,1.017257352369983596e-03,1.854132035082000260e-05
7.133000000000000007e+00,1.033367785582856892e-03,1.853567243438771070e-05
7.134000000000000341e+00,1.050442194811352552e-03,1.853156122811257334e-05
7.134999999999999787e+00,1.068419450901908832e-03,1.852900675613950327e-05
7.136000000000000121e+00,1.087238729224973078e-03,1.852802708661470589e-05
7.137000000000000455e+00,1.106839980082344578e-03,1.852863778937865222e-05
7.137999999999999901e+00,1.127164313042859373e-03,1.853085239231538932e-05
7.139000000000000234e+00,1.148154302470288587e-03,1.853468187253864272e-05
7.140000000000000568e+00,1.169754220148993282e-03,1.854013509504742505e-05
7.141000000000000014e+00,1.191910204970480494e-03,1.854721833577694539e-05
7.142000000000000348e+00,1.214570376448392743e-03,1.855593572691325216e-05
7.142999999999999794e+00,1.237684902650325759e-03,1.856628880250612871e-05
7.144000000000000128e+00,1.261206028519928999e-03,1.857827691178493216e-05
7.145000000000000462e+00,1.285088073807909423e-03,1.859189679647728068e-05
7.145999999999999908e+00,1.309287404806811893e-03,1.860714304922490747e-05
7.147000000000000242e+00,1.333762388405129512e-03,1.862400769850197172e-05
7.148000000000000576e+00,1.358473330496128093e-03,1.864248059204893704e-05
7.149000000000000021e+00,1.383382405216721997e-03,1.866254907072288413e-05
7.150000000000000355e+00,1.408453576041527894e-03,1.868419838010593781e-05
7.150999999999999801e+00,1.433652514195399470e-03,1.870741132041224184e-05
7.152000000000000135e+00,1.458946513581016284e-03,1.873216862685220694e-05
7.153000000000000469e+00,1.484304406905097382e-03,1.875844870353739836e-05
7.153999999999999915e+00,1.509696481490175896e-03,1.878622796916840025e-05
7.155000000000000249e+00,1.535094398622950272e-03,1.881548060305243361e-05
7.156000000000000583e+00,1.560471114194054076e-03,1.884617890489014502e-05
7.157000000000000028e+00,1.585800804249218711e-03,1.887829306213680491e-05
7.158000000000000362e+00,1.611058792569947237e-03,1.891179149609277001e-05
7.158999999999999808e+00,1.636221483752259374e-03,1.894664067596922111e-05
7.160000000000000142e+00,1.661266298623863919e-03,1.898280541371351156e-05
7.161000000000000476e+00,1.686171615261975463e-03,1.902024868374663086e-05
7.161999999999999922e+00,1.710916712091875092e-03,1.905893196909571048e-05
7.163000000000000256e+00,1.735481716593913855e-03,1.909881510949392150e-05
7.164000000000000590e+00,1.759847555950156284e-03,1.913985653879462110e-05
7.165000000000000036e+00,1.783995912788760400e-03,1.918201321423471640e-05
7.166000000000000369e+00,1.807909182481714757e-03,1.922524088306661611e-05
7.166999999999999815e+00,1.831570435438389152e-03,1.926949397207067014e-05
7.168000000000000149e+00,1.854963380484756820e-03,1.931472581840682672e-05
7.169000000000000483e+00,1.878072332739356629e-03,1.936088865011139046e-05
7.169999999999999929e+00,1.900882182271757372e-03,1.940793377335749422e-05
7.171000000000000263e+00,1.923378367052103665e-03,1.945581152711410987e-05
7.171999999999999709e+00,1.945546846192135063e-03,1.950447146843626732e-05
7.173000000000000043e+00,1.967374077105792703e-03,1.955386237901006455e-05
7.174000000000000377e+00,1.988846992690581489e-03,1.960393244977024762e-05
7.174999999999999822e+00,2.009952982307064862e-03,1.965462924728192024e-05
7.176000000000000156e+00,2.030679872366670732e-03,1.970589985296677669e-05
7.177000000000000490e+00,2.051015910325599840e-03,1.975769093421007104e-05
7.177999999999999936e+00,2.070949748236131354e-03,1.980994881915513749e-05
7.179000000000000270e+00,2.090470429463499574e-03,1.986261956815591509e-05
7.179999999999999716e+00,2.109567374653594733e-03,1.991564904942494531e-05
7.181000000000000050e+00,2.128230370794878361e-03,1.996898303201050153e-05
7.182000000000000384e+00,2.146449559257214250e-03,2.002256722985346952e-05
7.182999999999999829e+00,2.164215426793195986e-03,2.007634738790137902e-05
7.184000000000000163e+00,2.181518795409164661e-03,2.013026931393630700e-05
7.185000000000000497e+00,2.198350815017675267e-03,2.018427899952248187e-05
7.185999999999999943e+00,2.214702954746859079e-03,2.023832262954785210e-05
7.187000000000000277e+00,2.230566997029902881e-03,2.029234672409589786e-05
7.187999999999999723e+00,2.245935030244532692e-03,2.034629808644665441e-05
7.189000000000000057e+00,2.260799443965886158e-03,2.040012397830033426e-05
7.190000000000000391e+00,2.275152922752823274e-03,2.045377205819876032e-05
7.190999999999999837e+00,2.288988442444074914e-03,2.050719055177636590e-05
7.192000000000000171e+00,2.302299264838236249e-03,2.056032816435244913e-05
7.193000000000000504e+00,2.315078934766619505e-03,2.061313430319746675e-05
7.193999999999999950e+00,2.327321275614657650e-03,2.066555895449944869e-05
7.195000000000000284e+00,2.339020387297977791e-03,2.071755289208224380e-05
7.195999999999999730e+00,2.350170642304934450e-03,2.076906755752360175e-05
7.197000000000000064e+00,2.360766684323190381e-03,2.082005528776949391e-05
7.198000000000000398e+00,2.370803425039737667e-03,2.087046913406004825e-05
7.198999999999999844e+00,2.380276043211608517e-03,2.092026312421750272e-05
7.200000000000000178e+00,2.389179981853068423e-03,2.096939208936491781e-05
7.201000000000000512e+00,2.397510947842033426e-03,2.101781193856230501e-05
7.201999999999999957e+00,2.405264909740872752e-03,2.106547942136883790e-05
7.203000000000000291e+00,2.412438097753188179e-03,2.111235242861708922e-05
7.203999999999999737e+00,2.419027001711720852e-03,2.115838977819674852e-05
7.205000000000000071e+00,2.425028371652559502e-03,2.120355149241807128e-05
7.206000000000000405e+00,2.430439216204986156e-03,2.124779854355131637e-05
7.206999999999999851e+00,2.435256803267976666e-03,2.129109318689609290e-05
7.208000000000000185e+00,2.439478658801383804e-03,2.133339867229262787e-05
7.209000000000000519e+00,2.443102567870327532e-03,2.137467959201667657e-05
7.209999999999999964e+00,2.446126573758207034e-03,2.141490157070750981e-05
7.211000000000000298e+00,2.448548979294762947e-03,2.145403162684074888e-05
7.211999999999999744e+00,2.450368346112897101e-03,2.149203784992580340e-05
7.213000000000000078e+00,2.451583496295959425e-03,2.152888977284692155e-05
7.214000000000000412e+00,2.452193511999422974e-03,2.156455802713282203e-05
7.214999999999999858e+00,2.452197737434998193e-03,2.159901472249439031e-05
7.216000000000000192e+00,2.451595778613838324e-03,2.163223309914625978e-05
7.217000000000000526e+00,2.450387505494117102e-03,2.166418793218739830e-05
7.217999999999999972e+00,2.448573052274833229e-03,2.169485513319111794e-05
7.219000000000000306e+00,2.446152819797185914e-03,2.172421218191828316e-05
7.219999999999999751e+00,2.443127475919262132e-03,2.175223772724222350e-05
7.221000000000000085e+00,2.439497958392258022e-03,2.177891200808779106e-05
7.222000000000000419e+00,2.435265475591127937e-03,2.180421643716703382e-05
7.222999999999999865e+00,2.430431509583540119e-03,2.182813406681383516e-05
7.224000000000000199e+00,2.424997817172886566e-03,2.185064914825193263e-05
7.225000000000000533e+00,2.418966433487795397e-03,2.187174757414967681e-05
7.225999999999999979e+00,2.412339673502184902e-03,2.189141644436592765e-05
7.227000000000000313e+00,2.405120135860026095e-03,2.190964454296285904e-05
7.227999999999999758e+00,2.397310704778683483e-03,2.192642185618090455e-05
7.229000000000000092e+00,2.388914554456892953e-03,2.194174006961041758e-05
7.230000000000000426e+00,2.379935151537811069e-03,2.195559209096487239e-05
7.230999999999999872e+00,2.370376260010029993e-03,2.196797254898330396e-05
7.232000000000000206e+00,2.360241944213884932e-03,2.197887728505727069e-05
7.233000000000000540e+00,2.349536574425847325e-03,2.198830386292085850e-05
7.233999999999999986e+00,2.338264830506581529e-03,2.199625107754882831e-05
7.235000000000000320e+00,2.326431708245786135e-03,2.200271947715605532e-05
7.235999999999999766e+00,2.314042523847923902e-03,2.200771080407091447e-05
7.237000000000000099e+00,2.301102921029575272e-03,2.201122855930016158e-05
7.238000000000000433e+00,2.287618876456426475e-03,2.201327746425773708e-05
7.238999999999999879e+00,2.273596707975561546e-03,2.201386400131404044e-05
7.240000000000000213e+00,2.259043081087575532e-03,2.201299586420094354e-05
7.241000000000000547e+00,2.243965018243299775e-03,2.201068250567248951e-05
7.241999999999999993e+00,2.228369906605120413e-03,2.200693456283453917e-05
7.243000000000000327e+00,2.212265508901172656e-03,2.200176444920500239e-05
7.243999999999999773e+00,2.195659972693123508e-03,2.199518576912387461e-05
7.245000000000000107e+00,2.178561842685031863e-03,2.198721387399464705e-05
7.246000000000000441e+00,2.160980071830945551e-03,2.197786528442874346e-05
7.246999999999999886e+00,2.142924035622294655e-03,2.196715829008262174e-05
7.248000000000000220e+00,2.124403545243801032e-03,2.195511232906261205e-05
7.249000000000000554e+00,2.105428864194083382e-03,2.194174858505970553e-05
7.250000000000000000e+00,2.086010723844036914e-03,2.192708937564997305e-05
7.251000000000000334e+00,2.066160342729301581e-03,2.191115874731725357e-05
7.251999999999999780e+00,2.045889445072703906e-03,2.189398185760382234e-05
7.253000000000000114e+00,2.025210283080303934e-03,2.187558557090714878e-05
7.254000000000000448e+00,2.004135658927029464e-03,2.185599781811787222e-05
7.254999999999999893e+00,1.982678950784122745e-03,2.183524822848606202e-05
7.256000000000000227e+00,1.960854138663122373e-03,2.181336748586280462e-05
7.257000000000000561e+00,1.938675834855466606e-03,2.179038795465978098e-05
7.258000000000000007e+00,1.916159314352654328e-03,2.176634298464009384e-05
7.259000000000000341e+00,1.893320550148320765e-03,2.174126754005155561e-05
7.259999999999999787e+00,1.870176249203497334e-03,2.171519757784955292e-05
7.261000000000000121e+00,1.846743893382569177e-03,2.168817063746455293e-05
7.262000000000000455e+00,1.823041781452350600e-03,2.166022516039383173e-05
7.262999999999999901e+00,1.799089076796376576e-03,2.163140115939402001e-05
7.264000000000000234e+00,1.774905856300746038e-03,2.160173951398379390e-05
7.265000000000000568e+00,1.750513165284569000e-03,2.157128259521239532e-05
7.266000000000000014e+00,1.725933074208606515e-03,2.154007356951025939e-05
7.267000000000000348e+00,1.701188741647223631e-03,2.150815704240143346e-05
7.267999999999999794e+00,1.676304479361429445e-03,2.147557835664983065e-05
7.269000000000000128e+00,1.651305823898187785e-03,2.144238422702159040e-05
7.270000000000000462e+00,1.626219610328496004e-03,2.140862203595689131e-05
7.270999999999999908e+00,1.601074052428275553e-03,2.137434046202722881e-05
7.272000000000000242e+00,1.575898824870040167e-03,2.133958877128672301e-05
7.273000000000000576e+00,1.550725151331270625e-03,2.130441743868477579e-05
7.274000000000000021e+00,1.525585893821517543e-03,2.126887743953950047e-05
7.275000000000000355e+00,1.500515646725550725e-03,2.123302086835251535e-05
7.275999999999999801e+00,1.475550830351685149e-03,2.119690020969713150e-05
7.277000000000000135e+00,1.450729786957275814e-03,2.116056897678106899e-05
7.278000000000000469e+00,1.426092873291474189e-03,2.112408097638110758e-05
7.278999999999999915e+00,1.401682551616390167e-03,2.108749093172975058e-05
7.280000000000000249e+00,1.377543472347260651e-03,2.105085373508461765e-05
7.281000000000000583e+00,1.353722549075874956e-03,2.101422507332700651e-05
7.282000000000000028e+00,1.330269017823706079e-03,2.097766068994455941e-05
7.283000000000000362e+00,1.307234479558292382e-03,2.094121698873561226e-05
7.283999999999999808e+00,1.284672916374426585e-03,2.090495030649903508e-05
7.285000000000000142e+00,1.262640678540419802e-03,2.086891750355215523e-05
7.286000000000000476e+00,1.241196431147496577e-03,2.083317521386157951e-05
7.286999999999999922e+00,1.220401055912801163e-03,2.079778045342512699e-05
7.288000000000000256e+00,1.200317495556121319e-03,2.076278987043578359e-05
7.289000000000000590e+00,1.181010535277749775e-03,2.072826032737454781e-05
7.290000000000000036e+00,1.162546508888142325e-03,2.069424818316480041e-05
7.291000000000000369e+00,1.144992924621083099e-03,2.066080986962086472e-05
7.291999999999999815e+00,1.128418000335590452e-03,2.062800110675752792e-05
7.293000000000000149e+00,1.112890107198847948e-03,2.059587750288760874e-05
7.294000000000000483e+00,1.098477117313544343e-03,2.056449382908775151e-05
7.294999999999999929e+00,1.085245661410320916e-03,2.053390456267027269e-05
7.296000000000000263e+00,1.073260302377494280e-03,2.050416316620940065e-05
7.296999999999999709e+00,1.062582641806827152e-03,2.047532263508696098e-05
7.298000000000000043e+00,1.053270378040809625e-03,2.044743475453998833e-05
7.299000000000000377e+00,1.045376345847427941e-03,2.042055065654192441e-05
7.299999999999999822e+00,1.038947568108287544e-03,2.039472011198618982e-05
7.301000000000000156e+00,1.034024358875065656e-03,2.036999205384391383e-05
7.302000000000000490e+00,1.030639514606822727e-03,2.034641386621019443e-05
7.302999999999999936e+00,1.028817633521053121e-03,2.032403191489527071e-05
7.304000000000000270e+00,1.028574595343271841e-03,2.030289084982296640e-05
7.304999999999999716e+00,1.029917230081826623e-03,2.028303411543578639e-05
7.306000000000000050e+00,1.032843191967708525e-03,2.026450327554895595e-05
7.307000000000000384e+00,1.037341046327097107e-03,2.024733852253254727e-05
7.307999999999999829e+00,1.043390562887150028e-03,2.023157800985302712e-05
7.309000000000000163e+00,1.050963199868629270e-03,2.021725834899032939e-05
7.310000000000000497e+00,1.060022751955951806e-03,2.020441396669539382e-05
7.310999999999999943e+00,1.070526129357397003e-03,2.019307758805262898e-05
7.312000000000000277e+00,1.082424230325945182e-03,2.018327962029206599e-05
7.312999999999999723e+00,1.095662868470415876e-03,2.017504863417163004e-05
7.314000000000000057e+00,1.110183717980155410e-03,2.016841075659864005e-05
7.315000000000000391e+00,1.125925243644548173e-03,2.016339014897551449e-05
7.315999999999999837e+00,1.142823588176773838e-03,2.016000842643300321e-05
7.317000000000000171e+00,1.160813394892135607e-03,2.015828513668683366e-05
7.318000000000000504e+00,1.179828551475931280e-03,2.015823720703716732e-05
7.318999999999999950e+00,1.199802845011937623e-03,2.015987938397150291e-05
7.320000000000000284e+00,1.220670525312341458e-03,2.016322371709169966e-05
7.320999999999999730e+00,1.242366776250085651e-03,2.016828003944866213e-05
7.322000000000000064e+00,1.264828100635787423e-03,2.017505544882533316e-05
7.323000000000000398e+00,1.287992623179668632e-03,2.018355475414011297e-05
7.323999999999999844e+00,1.311800321253733153e-03,2.019378002740038926e-05
7.325000000000000178e+00,1.336193190538846696e-03,2.020573101550193976e-05
7.326000000000000512e+00,1.361115355883593843e-03,2.021940473032638881e-05
7.326999999999999957e+00,1.386513134425391416e-03,2.023479587552271861e-05
7.328000000000000291e+00,1.412335060965082181e-03,2.025189642722020726e-05
7.328999999999999737e+00,1.438531880639433175e-03,2.027069607433220431e-05
7.330000000000000071e+00,1.465056517928267936e-03,2.029118184581439328e-05
7.331000000000000405e+00,1.491864025238293524e-03,2.031333852174037737e-05
7.331999999999999851e+00,1.518911518324573325e-03,2.033714829985587051e-05
7.333000000000000185e+00,1.546158100234983892e-03,2.036259116706549800e-05
7.334000000000000519e+00,1.573564779587940596e-03,2.038964461776220170e-05
7.334999999999999964e+00,1.601094383411682783e-03,2.041828404580681356e-05
7.336000000000000298e+00,1.628711469474409569e-03,2.044848246077667360e-05
7.336999999999999744e+00,1.656382237021008152e-03,2.048021086211556307e-05
7.338000000000000078e+00,1.684074440108974252e-03,2.051343799677351912e-05
7.339000000000000412e+00,1.711757301637245512e-03,2.054813072315647536e-05
7.339999999999999858e+00,1.739401431821361666e-03,2.058425379739996431e-05
7.341000000000000192e+00,1.766978748642501285e-03,2.062177019392807563e-05
7.342000000000000526e+00,1.794462403536029602e-03,2.066064094508407797e-05
7.342999999999999972e+00,1.821826709539300709e-03,2.070082546593327998e-05
7.344000000000000306e+00,1.849047075125612042e-03,2.074228140058400623e-05
7.344999999999999751e+00,1.876099940533075029e-03,2.078496490689835935e-05
7.346000000000000085e+00,1.902962719724332445e-03,2.082883053550919287e-05
7.347000000000000419e+00,1.929613744607016831e-03,2.087383151609341537e-05
7.347999999999999865e+00,1.956032214722326201e-03,2.091991966456834004e-05
7.349000000000000199e+00,1.982198148863865365e-03,2.096704563111287921e-05
7.350000000000000533e+00,2.008092341828541551e-03,2.101515883145021774e-05
7.350999999999999979e+00,2.033696322674861424e-03,2.106420770126024044e-05
7.352000000000000313e+00,2.058992317847326524e-03,2.111413963048160004e-05
7.352999999999999758e+00,2.083963215394883661e-03,2.116490116090701429e-05
7.354000000000000092e+00,2.108592533588481404e-03,2.121643798943696684e-05
7.355000000000000426e+00,2.132864390350283721e-03,2.126869513149292869e-05
7.355999999999999872e+00,2.156763476737188698e-03,2.132161693039109579e-05
7.357000000000000206e+00,2.180275030785946023e-03,2.137514722767151927e-05
7.358000000000000540e+00,2.203384815285566560e-03,2.142922935494116470e-05
7.358999999999999986e+00,2.226079095475656192e-03,2.148380627190309088e-05
7.360000000000000320e+00,2.248344620311860248e-03,2.153882064552683053e-05
7.360999999999999766e+00,2.270168603539178629e-03,2.159421495015962768e-05
7.362000000000000099e+00,2.291538708108407495e-03,2.164993148978843203e-05
7.363000000000000433e+00,2.312443030030973765e-03,2.170591248611569599e-05
7.363999999999999879e+00,2.332870085366890115e-03,2.176210020617018722e-05
7.365000000000000213e+00,2.352808796577386154e-03,2.181843696740010292e-05
7.366000000000000547e+00,2.372248481726332847e-03,2.187486525345918041e-05
7.366999999999999993e+00,2.391178842815987887e-03,2.193132775750768210e-05
7.368000000000000327e+00,2.409589957016563394e-03,2.198776749070816466e-05
7.368999999999999773e+00,2.427472266694657207e-03,2.204412778627919242e-05
7.370000000000000107e+00,2.444816572259810115e-03,2.210035242413968461e-05
7.371000000000000441e+00,2.461614023729098103e-03,2.215638561509682621e-05
7.371999999999999886e+00,2.477856114902654300e-03,2.221217216590790354e-05
7.373000000000000220e+00,2.493534676271767694e-03,2.226765739033655930e-05
7.374000000000000554e+00,2.508641870317791182e-03,2.232278732737924063e-05
7.375000000000000000e+00,2.523170185457735467e-03,2.237750864994584525e-05
7.376000000000000334e+00,2.537112432464036157e-03,2.243176884583186477e-05
7.376999999999999780e+00,2.550461739285896784e-03,2.248551612520432473e-05
7.378000000000000114e+00,2.563211548339881882e-03,2.253869962658857609e-05
7.379000000000000448e+00,2.575355612141120871e-03,2.259126928427539750e-05
7.379999999999999893e+00,2.586887991324481224e-03,2.264317606239569746e-05
7.381000000000000227e+00,2.597803050967386219e-03,2.269437179007595629e-05
7.382000000000000561e+00,2.608095459263976620e-03,2.274480941169781692e-05
7.383000000000000007e+00,2.617760184411439903e-03,2.279444281567347824e-05
7.384000000000000341e+00,2.626792493833452619e-03,2.284322709209505542e-05
7.384999999999999787e+00,2.635187951683063724e-03,2.289111832552765110e-05
7.386000000000000121e+00,2.642942418502606822e-03,2.293807389036809063e-05
7.387000000000000455e+00,2.650052049152756047e-03,2.298405219395335803e-05
7.387999999999999901e+00,2.656513292977244131e-03,2.302901299227596565e-05
7.389000000000000234e+00,2.662322892061100288e-03,2.307291714164409234e-05
7.390000000000000568e+00,2.667477881782969254e-03,2.311572692415992942e-05
7.391000000000000014e+00,2.671975589542815218e-03,2.315740576343678210e-05
7.392000000000000348e+00,2.675813635672769173e-03,2.319791853741097622e-05
7.392999999999999794e+00,2.678989932412989376e-03,2.323723131030373703e-05
7.394000000000000128e+00,2.681502685208277375e-03,2.327531167974448634e-05
7.395000000000000462e+00,2.683350392024734000e-03,2.331212845321530195e-05
7.395999999999999908e+00,2.684531844938617320e-03,2.334765201362503533e-05
7.397000000000000242e+00,2.685046129820939549e-03,2.338185398143754541e-05
7.398000000000000576e+00,2.684892628193589949e-03,2.341470760335344757e-05
7.399000000000000021e+00,2.684071017200606504e-03,2.344618739093750652e-05
7.400000000000000355e+00,2.682581271924141478e-03,2.347626950927806763e-05
7.400999999999999801e+00,2.680423665652884729e-03,2.350493140724886775e-05
7.402000000000000135e+00,2.677598772333831222e-03,2.353215223995803391e-05
7.403000000000000469e+00,2.674107467249582128e-03,2.355791247389921953e-05
7.403999999999999915e+00,2.669950930026436433e-03,2.358219429937817723e-05
7.405000000000000249e+00,2.665130645653353194e-03,2.360498121813028256e-05
7.406000000000000583e+00,2.659648407724241222e-03,2.362625849492997341e-05
7.407000000000000028e+00,2.653506319839846802e-03,2.364601272509862741e-05
7.408000000000000362e+00,2.646706799365275333e-03,2.366423228903339181e-05
7.408999999999999808e+00,2.639252579255072211e-03,2.368090690916127095e-05
7.410000000000000142e+00,2.631146712324399992e-03,2.369602811222021514e-05
7.411000000000000476e+00,2.622392573671800033e-03,2.370958877425321130e-05
7.411999999999999922e+00,2.612993865432152243e-03,2.372158359448838015e-05
7.413000000000000256e+00,2.602954619710930347e-03,2.373200861716675303e-05
7.414000000000000590e+00,2.592279204006608766e-03,2.374086172751268338e-05
7.415000000000000036e+00,2.580972324784936312e-03,2.374814216387852590e-05
7.416000000000000369e+00,2.569039033673928187e-03,2.375385101947093168e-05
7.416999999999999815e+00,2.556484731970975512e-03,2.375799073127137808e-05
7.418000000000000149e+00,2.543315177559904699e-03,2.376056560233761583e-05
7.419000000000000483e+00,2.529536490248792714e-03,2.376158128146373341e-05
7.419999999999999929e+00,2.515155159812083960e-03,2.376104527859994257e-05
7.421000000000000263e+00,2.500178052345705497e-03,2.375896643355910058e-05
7.422000000000000597e+00,2.484612419477380540e-03,2.375535546820338050e-05
7.423000000000000043e+00,2.468465906017956388e-03,2.375022443286539043e-05
7.424000000000000377e+00,2.451746560457711797e-03,2.374358724105655614e-05
7.424999999999999822e+00,2.434462844198923958e-03,2.373545912318291513e-05
7.426000000000000156e+00,2.416623643615099706e-03,2.372585717325038262e-05
7.427000000000000490e+00,2.398238280874893241e-03,2.371479977055823129e-05
7.427999999999999936e+00,2.379316528055318899e-03,2.370230716976289644e-05
7.429000000000000270e+00,2.359868620103951035e-03,2.368840089445525747e-05
7.429999999999999716e+00,2.339905270930173458e-03,2.367310429727830136e-05
7.431000000000000050e+00,2.319437688801763171e-03,2.365644199199293750e-05
7.432000000000000384e+00,2.298477595208240059e-03,2.363844043426046988e-05
7.432999999999999829e+00,2.277037242906522138e-03,2.361912729207126771e-05
7.434000000000000163e+00,2.255129437852207430e-03,2.359853203432869562e-05
7.435000000000000497e+00,2.232767560623512108e-03,2.357668531594408866e-05
7.435999999999999943e+00,2.209965591851732920e-03,2.355361957680913158e-05
7.437000000000000277e+00,2.186738137591326056e-03,2.352936841273355569e-05
7.437999999999999723e+00,2.163100458892796858e-03,2.350396716530935590e-05
7.439000000000000057e+00,2.139068501597417293e-03,2.347745228794183577e-05
7.440000000000000391e+00,2.114658930801611297e-03,2.344986193941754388e-05
7.440999999999999837e+00,2.089889165857903523e-03,2.342123533029266550e-05
7.442000000000000171e+00,2.064777420470191062e-03,2.339161335043595869e-05
7.443000000000000504e+00,2.039342743706405465e-03,2.336103789585125071e-05
7.443999999999999950e+00,2.013605066424145607e-03,2.332955245587528003e-05
7.445000000000000284e+00,1.987585249156714837e-03,2.329720149309024598e-05
7.445999999999999730e+00,1.961305135734799261e-03,2.326403101938071116e-05
7.447000000000000064e+00,1.934787608805827678e-03,2.323008790918047034e-05
7.448000000000000398e+00,1.908056651568810396e-03,2.319542054886197067e-05
7.448999999999999844e+00,1.881137411582102991e-03,2.316007810811712705e-05
7.450000000000000178e+00,1.854056271147264557e-03,2.312411116580419677e-05
7.451000000000000512e+00,1.826840920065509388e-03,2.308757104023280427e-05
7.451999999999999957e+00,1.799520434903715020e-03,2.305051036543570868e-05
7.453000000000000291e+00,1.772125360685492370e-03,2.301298239885550119e-05
7.453999999999999737e+00,1.744687798900366191e-03,2.297504166194832843e-05
7.455000000000000071e+00,1.717241497299602316e-03,2.293674319344939037e-05
7.456000000000000405e+00,1.689821945238666190e-03,2.289814316818062902e-05
7.456999999999999851e+00,1.662466469609764517e-03,2.285929817344355968e-05
7.458000000000000185e+00,1.635214334451758891e-03,2.282026579923498980e-05
7.459000000000000519e+00,1.608106839062018855e-03,2.278110396545270287e-05
7.459999999999999964e+00,1.581187416595185823e-03,2.274187149548035952e-05
7.461000000000000298e+00,1.554501727034906470e-03,2.270262737241376532e-05
7.461999999999999744e+00,1.528097745836917145e-03,2.266343135863266094e-05
7.463000000000000078e+00,1.502025840736486003e-03,2.262434324539860144e-05
7.464000000000000412e+00,1.476338836542332583e-03,2.258542344246968815e-05
7.464999999999999858e+00,1.451092059245652835e-03,2.254673227722750006e-05
7.466000000000000192e+00,1.426343357123330095e-03,2.250833053645628727e-05
7.467000000000000526e+00,1.402153088659754618e-03,2.247027873834875098e-05
7.467999999999999972e+00,1.378584073415691251e-03,2.243263773360150068e-05
7.469000000000000306e+00,1.355701493628151547e-03,2.239546793307957087e-05
7.469999999999999751e+00,1.333572741363695576e-03,2.235882989208486733e-05
7.471000000000000085e+00,1.312267198289965601e-03,2.232278357900450516e-05
7.472000000000000419e+00,1.291855942108190245e-03,2.228738891673949648e-05
7.472999999999999865e+00,1.272411367762160553e-03,2.225270505434771582e-05
7.474000000000000199e+00,1.254006719225484942e-03,2.221879091887884504e-05
7.475000000000000533e+00,1.236715523584251903e-03,2.218570449726381153e-05
7.475999999999999979e+00,1.220610928316368665e-03,2.215350335682871125e-05
7.477000000000000313e+00,1.205764941121761913e-03,2.212224392120192769e-05
7.477999999999999758e+00,1.192247582571155607e-03,2.209198202083644333e-05
7.479000000000000092e+00,1.180125961987630798e-03,2.206277214813862382e-05
7.480000000000000426e+00,1.169463299431725651e-03,2.203466799343536939e-05
7.480999999999999872e+00,1.160317917729698561e-03,2.200772174200309812e-05
7.482000000000000206e+00,1.152742239165673163e-03,2.198198457187366771e-05
7.483000000000000540e+00,1.146781821926447405e-03,2.195750595834164318e-05
7.483999999999999986e+00,1.142474478097057480e-03,2.193433418865085686e-05
7.485000000000000320e+00,1.139849510822094330e-03,2.191251566721954673e-05
7.485999999999999766e+00,1.138927109066118198e-03,2.189209541523237925e-05
7.487000000000000099e+00,1.139717929047424222e-03,2.187311639889711487e-05
7.488000000000000433e+00,1.142222885352746006e-03,2.185562001846834315e-05
7.488999999999999879e+00,1.146433161156724554e-03,2.183964544747055505e-05
7.490000000000000213e+00,1.152330437716229169e-03,2.182523012969220399e-05
7.491000000000000547e+00,1.159887329366195846e-03,2.181240913568041007e-05
7.491999999999999993e+00,1.169068001150250571e-03,2.180121563426907390e-05
7.493000000000000327e+00,1.179828937028085285e-03,2.179168028064470443e-05
7.493999999999999773e+00,1.192119821844087090e-03,2.178383168870181284e-05
7.495000000000000107e+00,1.205884497078070277e-03,2.177769584236667616e-05
7.496000000000000441e+00,1.221061951669532740e-03,2.177329655360662558e-05
7.496999999999999886e+00,1.237587311710248604e-03,2.177065489454501642e-05
7.498000000000000220e+00,1.255392797667541100e-03,2.176978966928849353e-05
7.499000000000000554e+00,1.274408624718332932e-03,2.177071685560282873e-05
7.500000000000000000e+00,1.294563826709138740e-03,2.177345005924997910e-05
7.501000000000000334e+00,1.315786992360668027e-03,2.177800001519097740e-05
7.501999999999999780e+00,1.338006906681355520e-03,2.178437503562950846e-05
7.503000000000000114e+00,1.361153097015780538e-03,2.179258051876855132e-05
7.504000000000000448e+00,1.385156284978422171e-03,2.180261938046258402e-05
7.504999999999999893e+00,1.409948751023976142e-03,2.181449161673059575e-05
7.506000000000000227e+00,1.435464617766012401e-03,2.182819474473389397e-05
7.507000000000000561e+00,1.461640062094478158e-03,2.184372336786010216e-05
7.508000000000000007e+00,1.488413463469092594e-03,2.186106960721238184e-05
7.509000000000000341e+00,1.515725499287189819e-03,2.188022271996102844e-05
7.509999999999999787e+00,1.543519194047728764e-03,2.190116951312196967e-05
7.511000000000000121e+00,1.571739932355131200e-03,2.192389397731538586e-05
7.512000000000000455e+00,1.600335440880861155e-03,2.194837771512673429e-05
7.512999999999999901e+00,1.629255747884207715e-03,2.197459961410540408e-05
7.514000000000000234e+00,1.658453123607093582e-03,2.200253623718957432e-05
7.515000000000000568e+00,1.687882008470905325e-03,2.203216153491915035e-05
7.516000000000000014e+00,1.717498930730644059e-03,2.206344721812324703e-05
7.517000000000000348e+00,1.747262419143903907e-03,2.209636252827609242e-05
7.517999999999999794e+00,1.777132910954189529e-03,2.213087460650374293e-05
7.519000000000000128e+00,1.807072659836372018e-03,2.216694824003157059e-05
7.520000000000000462e+00,1.837045642714350965e-03,2.220454623477480176e-05
7.520999999999999908e+00,1.867017469510096712e-03,2.224362921511741119e-05
7.522000000000000242e+00,1.896955293981357569e-03,2.228415598004496645e-05
7.523000000000000576e+00,1.926827729244954017e-03,2.232608331295150771e-05
7.524000000000000021e+00,1.956604765497024952e-03,2.236936630725235858e-05
7.525000000000000355e+00,1.986257693153641209e-03,2.241395825008509632e-05
7.525999999999999801e+00,2.015759028733345778e-03,2.245981092403547449e-05
7.527000000000000135e+00,2.045082446549171921e-03,2.250687445024576226e-05
7.528000000000000469e+00,2.074202712994330060e-03,2.255509759230571367e-05
7.528999999999999915e+00,2.103095626511969612e-03,2.260442770687670988e-05
7.530000000000000249e+00,2.131737960162875724e-03,2.265481096970334800e-05
7.531000000000000583e+00,2.160107409625346749e-03,2.270619230462363013e-05
7.532000000000000028e+00,2.188182543241551890e-03,2.275851566275337073e-05
7.533000000000000362e+00,2.215942757327121412e-03,2.281172395253607457e-05
7.533999999999999808e+00,2.243368233171935677e-03,2.286575922990955490e-05
7.535000000000000142e+00,2.270439898717101571e-03,2.292056273555631812e-05
7.536000000000000476e+00,2.297139391629990281e-03,2.297607507667025117e-05
7.536999999999999922e+00,2.323449026841250577e-03,2.303223620074861907e-05
7.538000000000000256e+00,2.349351764903999905e-03,2.308898558078478717e-05
7.539000000000000590e+00,2.374831184487996918e-03,2.314626223048946412e-05
7.540000000000000036e+00,2.399871455358533034e-03,2.320400486408666921e-05
7.541000000000000369e+00,2.424457315201136547e-03,2.326215193339311799e-05
7.541999999999999815e+00,2.448574046620477680e-03,2.332064172180584513e-05
7.543000000000000149e+00,2.472207457673363754e-03,2.337941241530583900e-05
7.544000000000000483e+00,2.495343862226137837e-03,2.343840220943806574e-05
7.544999999999999929e+00,2.517970063672460984e-03,2.349754939413375851e-05
7.546000000000000263e+00,2.540073338319773569e-03,2.355679237698352871e-05
7.547000000000000597e+00,2.561641421750198485e-03,2.361606982134478353e-05
7.548000000000000043e+00,2.582662494663315409e-03,2.367532068513000061e-05
7.549000000000000377e+00,2.603125171684993883e-03,2.373448431242080532e-05
7.549999999999999822e+00,2.623018489265977089e-03,2.379350045075770217e-05
7.551000000000000156e+00,2.642331896392650144e-03,2.385230939758940490e-05
7.552000000000000490e+00,2.661055244441407498e-03,2.391085196674116705e-05
7.552999999999999936e+00,2.679178779624365875e-03,2.396906964947651119e-05
7.554000000000000270e+00,2.696693134244743800e-03,2.402690458205761876e-05
7.554999999999999716e+00,2.713589320563902004e-03,2.408429971164199450e-05
7.556000000000000050e+00,2.729858723483552085e-03,2.414119872310232319e-05
7.557000000000000384e+00,2.745493095708788009e-03,2.419754621079182557e-05
7.557999999999999829e+00,2.760484551468750120e-03,2.425328759601773332e-05
7.559000000000000163e+00,2.774825562691542093e-03,2.430836934691204149e-05
7.560000000000000497e+00,2.788508953769692003e-03,2.436273884708140463e-05
7.560999999999999943e+00,2.801527898631717053e-03,2.441634462700419843e-05
7.562000000000000277e+00,2.813875916393722160e-03,2.446913618779985675e-05
7.562999999999999723e+00,2.825546869166203380e-03,2.452106427267113019e-05
7.564000000000000057e+00,2.836534958370827940e-03,2.457208069779940295e-05
7.565000000000000391e+00,2.846834723336686898e-03,2.462213858905160403e-05
7.565999999999999837e+00,2.856441038182959760e-03,2.467119219167775209e-05
7.567000000000000171e+00,2.865349111000966773e-03,2.471919716037653778e-05
7.568000000000000504e+00,2.873554481418461905e-03,2.476611032402974410e-05
7.568999999999999950e+00,2.881053020256658936e-03,2.481188997204965564e-05
7.570000000000000284e+00,2.887840927394109015e-03,2.485649565044352683e-05
7.570999999999999730e+00,2.893914731992977985e-03,2.489988844789078087e-05
7.572000000000000064e+00,2.899271291005454682e-03,2.494203070855850835e-05
7.573000000000000398e+00,2.903907789731361311e-03,2.498288637650800445e-05
7.573999999999999844e+00,2.907821740646853413e-03,2.502242072382596832e-05
7.575000000000000178e+00,2.911010984376847296e-03,2.506060067909347163e-05
7.576000000000000512e+00,2.913473688894102111e-03,2.509739451958341826e-05
7.576999999999999957e+00,2.915208350959267152e-03,2.513277222387344162e-05
7.578000000000000291e+00,2.916213795672506146e-03,2.516670515666923441e-05
7.578999999999999737e+00,2.916489178174195424e-03,2.519916643824383673e-05
7.580000000000000071e+00,2.916033983672264903e-03,2.523013059093551344e-05
7.581000000000000405e+00,2.914848029563044986e-03,2.525957392836435019e-05
7.581999999999999851e+00,2.912931465671640251e-03,2.528747420376792457e-05
7.583000000000000185e+00,2.910284776749945575e-03,2.531381099915596373e-05
7.584000000000000519e+00,2.906908783235062459e-03,2.533856534215969347e-05
7.584999999999999964e+00,2.902804644155278745e-03,2.536172011720185454e-05
7.586000000000000298e+00,2.897973858215282562e-03,2.538325967317637795e-05
7.586999999999999744e+00,2.892418267093550301e-03,2.540317025929913556e-05
7.588000000000000078e+00,2.886140057006681640e-03,2.542143959856438747e-05
7.589000000000000412e+00,2.879141762622736654e-03,2.543805732749922970e-05
7.589999999999999858e+00,2.871426269007636319e-03,2.545301457112220705e-05
7.591000000000000192e+00,2.862996815902234694e-03,2.546630438989677173e-05
7.592000000000000526e+00,2.853857000462142485e-03,2.547792132793337230e-05
7.592999999999999972e+00,2.844010782163461717e-03,2.548786188499666276e-05
7.594000000000000306e+00,2.833462486014481398e-03,2.549612406282075796e-05
7.594999999999999751e+00,2.822216808217810173e-03,2.550270783257854832e-05
7.596000000000000085e+00,2.810278820140835708e-03,2.550761464935806755e-05
7.597000000000000419e+00,2.797653974733973863e-03,2.551084794957238246e-05
7.597999999999999865e+00,2.784348111381124667e-03,2.551241266883334880e-05
7.599000000000000199e+00,2.770367463219379229e-03,2.551231573029685940e-05
7.600000000000000533e+00,2.755718662917855909e-03,2.551056553427833066e-05
7.600999999999999979e+00,2.740408751142437479e-03,2.550717246463255614e-05
7.602000000000000313e+00,2.724445183535145233e-03,2.550214837394504502e-05
7.602999999999999758e+00,2.707835840306723960e-03,2.549550711782136401e-05
7.604000000000000092e+00,2.690589034594001883e-03,2.548726401109294737e-05
7.605000000000000426e+00,2.672713523596059911e-03,2.547743635104680413e-05
7.605999999999999872e+00,2.654218518450439119e-03,2.546604287035364946e-05
7.607000000000000206e+00,2.635113697094417905e-03,2.545310428271081856e-05
7.608000000000000540e+00,2.615409216009406939e-03,2.543864273223224993e-05
7.608999999999999986e+00,2.595115725020051643e-03,2.542268232129799154e-05
7.610000000000000320e+00,2.574244381264874110e-03,2.540524854369105172e-05
7.610999999999999766e+00,2.552806866427647422e-03,2.538636884647104308e-05
7.612000000000000099e+00,2.530815403213026830e-03,2.536607203387059210e-05
7.613000000000000433e+00,2.508282775286561211e-03,2.534438884057595205e-05
7.613999999999999879e+00,2.485222346767985025e-03,2.532135133772144201e-05
7.615000000000000213e+00,2.461648085476273503e-03,2.529699348306269270e-05
7.616000000000000547e+00,2.437574585922063549e-03,2.527135052688794071e-05
7.616999999999999993e+00,2.413017096310921417e-03,2.524445959650077758e-05
7.618000000000000327e+00,2.387991545634483240e-03,2.521635905513101557e-05
7.618999999999999773e+00,2.362514575061667576e-03,2.518708907856394372e-05
7.620000000000000107e+00,2.336603569759393342e-03,2.515669105101090374e-05
7.621000000000000441e+00,2.310276695496998097e-03,2.512520813583495001e-05
7.621999999999999886e+00,2.283552936020265527e-03,2.509268461393748028e-05
7.623000000000000220e+00,2.256452135433131227e-03,2.505916648843773998e-05
7.624000000000000554e+00,2.228995041877328970e-03,2.502470086237358583e-05
7.625000000000000000e+00,2.201203356695022144e-03,2.498933647906016438e-05
7.626000000000000334e+00,2.173099785263794912e-03,2.495312305820885588e-05
7.626999999999999780e+00,2.144708093730963473e-03,2.491611193246101786e-05
7.628000000000000114e+00,2.116053167883052196e-03,2.487835536318696100e-05
7.629000000000000448e+00,2.087161078265492315e-03,2.483990711459121644e-05
7.629999999999999893e+00,2.058059147715114983e-03,2.480082177680833456e-05
7.631000000000000227e+00,2.028776025497345484e-03,2.476115535078219449e-05
7.632000000000000561e+00,1.999341764037453496e-03,2.472096457099635908e-05
7.633000000000000007e+00,1.969787902350570753e-03,2.468030750501158091e-05
7.634000000000000341e+00,1.940147552043845021e-03,2.463924285298731213e-05
7.634999999999999787e+00,1.910455489508855464e-03,2.459783049729368260e-05
7.636000000000000121e+00,1.880748250261377388e-03,2.455613083363751317e-05
7.637000000000000455e+00,1.851064228667724651e-03,2.451420537128725678e-05
7.637999999999999901e+00,1.821443778325069172e-03,2.447211600262266080e-05
7.639000000000000234e+00,1.791929315993304487e-03,2.442992558318060164e-05
7.640000000000000568e+00,1.762565423717595958e-03,2.438769720218466938e-05
7.641000000000000014e+00,1.733398951200841760e-03,2.434549475772954485e-05
7.642000000000000348e+00,1.704479112347798229e-03,2.430338226005544818e-05
7.642999999999999794e+00,1.675857576729288456e-03,2.426142439366213348e-05
7.644000000000000128e+00,1.647588548698484395e-03,2.421968578806522415e-05
7.645000000000000462e+00,1.619728833504503664e-03,2.417823156985218934e-05
7.645999999999999908e+00,1.592337881717689838e-03,2.413712665379878650e-05
7.647000000000000242e+00,1.565477809473190098e-03,2.409643629041975771e-05
7.648000000000000576e+00,1.539213384054513231e-03,2.405622532239479731e-05
7.649000000000000021e+00,1.513611970616424900e-03,2.401655874725786152e-05
7.650000000000000355e+00,1.488743427872280195e-03,2.397750098537271488e-05
7.650999999999999801e+00,1.464679946913899919e-03,2.393911641553365870e-05
7.652000000000000135e+00,1.441495820246152569e-03,2.390146864176085565e-05
7.653000000000000469e+00,1.419267134734120443e-03,2.386462102888746163e-05
7.653999999999999915e+00,1.398071376292560125e-03,2.382863598252342262e-05
7.655000000000000249e+00,1.377986941775509672e-03,2.379357547134550049e-05
7.656000000000000583e+00,1.359092549586507926e-03,2.375950029545495328e-05
7.657000000000000028e+00,1.341466549664682619e-03,2.372647059573801634e-05
7.658000000000000362e+00,1.325186132056857969e-03,2.369454515040012014e-05
7.658999999999999808e+00,1.310326443858158673e-03,2.366378187271878434e-05
7.660000000000000142e+00,1.296959625306934576e-03,2.363423710321995607e-05
7.661000000000000476e+00,1.285153787460408762e-03,2.360596611714608399e-05
7.661999999999999922e+00,1.274971955580473434e-03,2.357902240613603102e-05
7.663000000000000256e+00,1.266471013555422326e-03,2.355345817934545975e-05
7.664000000000000590e+00,1.259700684892874935e-03,2.352932367882019460e-05
7.665000000000000036e+00,1.254702592942306917e-03,2.350666766177629392e-05
7.666000000000000369e+00,1.251509439575404330e-03,2.348553672181626572e-05
7.666999999999999815e+00,1.250144342492195753e-03,2.346597576790424087e-05
7.668000000000000149e+00,1.250620362324949371e-03,2.344802737059597977e-05
7.669000000000000483e+00,1.252940244717041683e-03,2.343173223025625274e-05
7.669999999999999929e+00,1.257096389437218882e-03,2.341712853579981814e-05
7.671000000000000263e+00,1.263071048783632024e-03,2.340425243542751621e-05
7.672000000000000597e+00,1.270836743213851153e-03,2.339313741897456022e-05
7.673000000000000043e+00,1.280356872986377487e-03,2.338381477176481988e-05
7.674000000000000377e+00,1.291586494094236828e-03,2.337631298299231434e-05
7.674999999999999822e+00,1.304473221440075265e-03,2.337065820738382137e-05
7.676000000000000156e+00,1.318958218579964741e-03,2.336687369100016540e-05
7.677000000000000490e+00,1.334977233512909742e-03,2.336498021785669043e-05
7.677999999999999936e+00,1.352461642352538245e-03,2.336499556927920264e-05
7.679000000000000270e+00,1.371339467070546801e-03,2.336693497624310828e-05
7.679999999999999716e+00,1.391536340192103946e-03,2.337081060515740769e-05
7.681000000000000050e+00,1.412976395092472442e-03,2.337663199455702046e-05
7.682000000000000384e+00,1.435583067896575990e-03,2.338440556627079491e-05
7.682999999999999829e+00,1.459279801933741809e-03,2.339413507235008755e-05
7.684000000000000163e+00,1.483990652944257608e-03,2.340582114491483121e-05
7.685000000000000497e+00,1.509640795332493034e-03,2.341946172025854414e-05
7.685999999999999943e+00,1.536156935333927390e-03,2.343505161355765432e-05
7.687000000000000277e+00,1.563467636833416104e-03,2.345258295962863424e-05
7.687999999999999723e+00,1.591503569895545657e-03,2.347204482172409603e-05
7.689000000000000057e+00,1.620197689728380399e-03,2.349342360106836296e-05
7.690000000000000391e+00,1.649485356887933282e-03,2.351670269048415884e-05
7.690999999999999837e+00,1.679304406313850574e-03,2.354186289206020746e-05
7.692000000000000171e+00,1.709595175610628204e-03,2.356888206251680289e-05
7.693000000000000504e+00,1.740300498207023126e-03,2.359773553871191275e-05
7.693999999999999950e+00,1.771365670449918462e-03,2.362839586694166584e-05
7.695000000000000284e+00,1.802738396757925686e-03,2.366083317356870518e-05
7.695999999999999730e+00,1.834368719986970717e-03,2.369501490000803536e-05
7.697000000000000064e+00,1.866208939224948092e-03,2.373090619523324048e-05
7.698000000000000398e+00,1.898213520973268589e-03,2.376846968057518076e-05
7.698999999999999844e+00,1.930339004314336965e-03,2.380766582666144575e-05
7.700000000000000178e+00,1.962543904974342179e-03,2.384845274573599500e-05
7.701000000000000512e+00,1.994788617641510362e-03,2.389078654211930429e-05
7.701999999999999957e+00,2.027035320532703192e-03,2.393462116408781576e-05
7.703000000000000291e+00,2.059247880876268789e-03,2.397990872700014458e-05
7.703999999999999737e+00,2.091391764723194227e-03,2.402659935011666612e-05
7.705000000000000071e+00,2.123433948872560043e-03,2.407464152902581846e-05
7.706000000000000405e+00,2.155342838337305153e-03,2.412398198028515453e-05
7.706999999999999851e+00,2.187088186627669708e-03,2.417456591927197751e-05
7.708000000000000185e+00,2.218641021697576824e-03,2.422633702287810918e-05
7.709000000000000519e+00,2.249973574982457210e-03,2.427923769278755379e-05
7.709999999999999964e+00,2.281059216276379396e-03,2.433320896593359594e-05
7.711000000000000298e+00,2.311872391316102324e-03,2.438819079627529141e-05
7.711999999999999744e+00,2.342388565026015494e-03,2.444412201260664426e-05
7.713000000000000078e+00,2.372584167249753174e-03,2.450094054447734968e-05
7.714000000000000412e+00,2.402436543793106012e-03,2.455858338847328315e-05
7.714999999999999858e+00,2.431923909471203540e-03,2.461698682445190607e-05
7.716000000000000192e+00,2.461025306107768838e-03,2.467608643531226883e-05
7.717000000000000526e+00,2.489720562145724889e-03,2.473581729118590989e-05
7.717999999999999972e+00,2.517990256892008866e-03,2.479611395119044769e-05
7.719000000000000306e+00,2.545815685944269584e-03,2.485691061545827282e-05
7.719999999999999751e+00,2.573178830758180314e-03,2.491814118480200618e-05
7.721000000000000085e+00,2.600062329082298510e-03,2.497973939521365449e-05
7.722000000000000419e+00,2.626449449326018985e-03,2.504163885557303314e-05
7.722999999999999865e+00,2.652324065257922938e-03,2.510377319081244144e-05
7.724000000000000199e+00,2.677670634412811831e-03,2.516607612011167124e-05
7.725000000000000533e+00,2.702474176658573469e-03,2.522848148288481178e-05
7.725999999999999979e+00,2.726720256006363429e-03,2.529092336689230922e-05
7.727000000000000313e+00,2.750394962323194411e-03,2.535333617739042909e-05
7.727999999999999758e+00,2.773484896165077148e-03,2.541565473270923438e-05
7.729000000000000092e+00,2.795977153292204288e-03,2.547781428795068700e-05
7.730000000000000426e+00,2.817859312075736596e-03,2.553975066152220375e-05
7.730999999999999872e+00,2.839119420222261693e-03,2.560140025608592586e-05
7.732000000000000206e+00,2.859745984379958098e-03,2.566270019470880608e-05
7.733000000000000540e+00,2.879727958979476886e-03,2.572358828774678834e-05
7.733999999999999986e+00,2.899054737668463940e-03,2.578400321046814533e-05
7.735000000000000320e+00,2.917716143771590439e-03,2.584388444574967352e-05
7.735999999999999766e+00,2.935702423381454998e-03,2.590317246118975441e-05
7.737000000000000099e+00,2.953004237360353987e-03,2.596180863499266328e-05
7.738000000000000433e+00,2.969612655702828351e-03,2.601973543968759297e-05
7.738999999999999879e+00,2.985519150766609113e-03,2.607689634776205493e-05
7.740000000000000213e+00,3.000715592861982750e-03,2.613323605925572558e-05
7.741000000000000547e+00,3.015194244535403332e-03,2.618870035946036136e-05
7.741999999999999993e+00,3.028947757198336733e-03,2.624323633777309516e-05
7.743000000000000327e+00,3.041969166341690692e-03,2.629679225348070825e-05
7.743999999999999773e+00,3.054251888914697073e-03,2.634931779672000177e-05
7.745000000000000107e+00,3.065789719442200446e-03,2.640076388123295469e-05
7.746000000000000441e+00,3.076576828282823108e-03,2.645108290895425984e-05
7.746999999999999886e+00,3.086607758279485102e-03,2.650022859484973175e-05
7.748000000000000220e+00,3.095877423656457923e-03,2.654815622689123665e-05
7.749000000000000554e+00,3.104381107421362411e-03,2.659482243958359942e-05
7.750000000000000000e+00,3.112114460800660676e-03,2.664018551653459118e-05
7.751000000000000334e+00,3.119073501151582890e-03,2.668420514841203227e-05
7.751999999999999780e+00,3.125254611998411203e-03,2.672684273852092302e-05
7.753000000000000114e+00,3.130654541389909975e-03,2.676806113999743482e-05
7.754000000000000448e+00,3.135270402397052642e-03,2.680782498005053038e-05
7.754999999999999893e+00,3.139099671979238542e-03,2.684610037960622839e-05
7.756000000000000227e+00,3.142140191955296574e-03,2.688285527976429966e-05
7.757000000000000561e+00,3.144390168269198867e-03,2.691805914540385447e-05
7.758000000000000007e+00,3.145848172382936618e-03,2.695168331689014169e-05
7.759000000000000341e+00,3.146513140991148098e-03,2.698370068520393540e-05
7.759999999999999787e+00,3.146384377780595768e-03,2.701408606574767090e-05
7.761000000000000121e+00,3.145461553583174964e-03,2.704281584973152209e-05
7.762000000000000455e+00,3.143744708630539196e-03,2.706986838218812229e-05
7.762999999999999901e+00,3.141234253043591416e-03,2.709522361227287748e-05
7.764000000000000234e+00,3.137930969508309718e-03,2.711886348203236679e-05
7.765000000000000568e+00,3.133836014338956324e-03,2.714077154056346742e-05
7.766000000000000014e+00,3.128950920509780513e-03,2.716093336429044905e-05
7.767000000000000348e+00,3.123277599121155289e-03,2.717933616606325650e-05
7.767999999999999794e+00,3.116818343085135754e-03,2.719596920118379316e-05
7.769000000000000128e+00,3.109575829121908989e-03,2.721082336395124992e-05
7.770000000000000462e+00,3.101553121880366425e-03,2.722389162632707187e-05
7.770999999999999908e+00,3.092753676495340383e-03,2.723516860243069843e-05
7.772000000000000242e+00,3.083181343430429003e-03,2.724465099333794985e-05
7.773000000000000576e+00,3.072840371658794312e-03,2.725233714656114304e-05
7.774000000000000021e+00,3.061735414160930268e-03,2.725822752009721318e-05
7.775000000000000355e+00,3.049871531901812531e-03,2.726232421556455606e-05
7.775999999999999801e+00,3.037254200133241225e-03,2.726463145309352036e-05
7.777000000000000135e+00,3.023889313188611420e-03,2.726515510409316097e-05
7.778000000000000469e+00,3.009783191705472059e-03,2.726390315436493756e-05
7.778999999999999915e+00,2.994942588435261892e-03,2.726088521951068635e-05
7.780000000000000249e+00,2.979374696553075113e-03,2.725611303661628601e-05
7.781000000000000583e+00,2.963087156628631605e-03,2.724959997998763108e-05
7.782000000000000028e+00,2.946088066156102650e-03,2.724136156027239910e-05
7.783000000000000362e+00,2.928385987895269424e-03,2.723141488225855030e-05
7.783999999999999808e+00,2.909989960819480814e-03,2.721977915255479686e-05
7.785000000000000142e+00,2.890909509983948401e-03,2.720647518245226167e-05
7.786000000000000476e+00,2.871154659304861901e-03,2.719152590824366851e-05
7.786999999999999922e+00,2.850735943280074351e-03,2.717495581140415983e-05
7.788000000000000256e+00,2.829664421663369983e-03,2.715679145985666309e-05
7.789000000000000590e+00,2.807951693357073515e-03,2.713706098213193967e-05
7.790000000000000036e+00,2.785609913477793929e-03,2.711579457176383013e-05
7.791000000000000369e+00,2.762651809769170203e-03,2.709302391122860791e-05
7.791999999999999815e+00,2.739090702421057531e-03,2.706878273916282524e-05
7.793000000000000149e+00,2.714940523424322870e-03,2.704310625948031538e-05
7.794000000000000483e+00,2.690215839547635112e-03,2.701603167826575755e-05
7.794999999999999929e+00,2.664931875288521507e-03,2.698759763957487721e-05
7.796000000000000263e+00,2.639104539609768083e-03,2.695784476821269445e-05
7.797000000000000597e+00,2.612750452825826370e-03,2.692681503561145939e-05
7.798000000000000043e+00,2.585886977702555982e-03,2.689455235601831575e-05
7.799000000000000377e+00,2.558532251128938905e-03,2.686110198117745899e-05
7.799999999999999822e+00,2.530705220296500073e-03,2.682651099298884553e-05
7.801000000000000156e+00,2.502425679760159581e-03,2.679082772459678594e-05
7.802000000000000490e+00,2.473714313530645144e-03,2.675410233484553158e-05
7.802999999999999936e+00,2.444592738398224281e-03,2.671638615880737031e-05
7.804000000000000270e+00,2.415083552622290970e-03,2.667773229201038146e-05
7.805000000000000604e+00,2.385210386447898009e-03,2.663819490947087857e-05
7.806000000000000050e+00,2.354997958367860932e-03,2.659782983444151520e-05
7.807000000000000384e+00,2.324472133588390520e-03,2.655669392361286420e-05
7.807999999999999829e+00,2.293659988746821372e-03,2.651484560090567986e-05
7.809000000000000163e+00,2.262589879163535121e-03,2.647234418341940548e-05
7.810000000000000497e+00,2.231291512656362070e-03,2.642925047108513693e-05
7.810999999999999943e+00,2.199796026215754350e-03,2.638562606792631783e-05
7.812000000000000277e+00,2.168136069328772952e-03,2.634153392573380608e-05
7.812999999999999723e+00,2.136345890289255076e-03,2.629703768768087979e-05
7.814000000000000057e+00,2.104461428981574834e-03,2.625220224376162637e-05
7.815000000000000391e+00,2.072520412169723703e-03,2.620709301269842254e-05
7.815999999999999837e+00,2.040562454692442657e-03,2.616177652647045708e-05
7.817000000000000171e+00,2.008629162149682193e-03,2.611631973993480744e-05
7.818000000000000504e+00,1.976764237911161470e-03,2.607079056750410964e-05
7.818999999999999950e+00,1.945013589589580710e-03,2.602525718051160682e-05
7.820000000000000284e+00,1.913425437110804865e-03,2.597978856519734574e-05
7.820999999999999730e+00,1.882050416698105837e-03,2.593445380585566556e-05
7.822000000000000064e+00,1.850941681828883112e-03,2.588932260994338696e-05
7.823000000000000398e+00,1.820154994558979269e-03,2.584446461177651672e-05
7.823999999999999844e+00,1.789748806850079881e-03,2.579994990644149101e-05
7.825000000000000178e+00,1.759784323840538935e-03,2.575584833945232245e-05
7.826000000000000512e+00,1.730325546990892907e-03,2.571223002271119589e-05
7.826999999999999957e+00,1.701439287396604464e-03,2.566916460256834210e-05
7.828000000000000291e+00,1.673195145407330858e-03,2.562672180335230917e-05
7.828999999999999737e+00,1.645665444935485305e-03,2.558497069851008160e-05
7.830000000000000071e+00,1.618925116776883527e-03,2.554398021415910089e-05
7.831000000000000405e+00,1.593051518184816079e-03,2.550381841961953989e-05
7.831999999999999851e+00,1.568124181862933083e-03,2.546455303047332304e-05
7.833000000000000185e+00,1.544224481443619854e-03,2.542625068075679917e-05
7.834000000000000519e+00,1.521435207436654460e-03,2.538897742340803386e-05
7.834999999999999964e+00,1.499840042998473602e-03,2.535279801854955749e-05
7.836000000000000298e+00,1.479522937014350918e-03,2.531777641820232217e-05
7.836999999999999744e+00,1.460567369776992735e-03,2.528397505324969739e-05
7.838000000000000078e+00,1.443055516440415117e-03,2.525145533309178708e-05
7.839000000000000412e+00,1.427067313341538442e-03,2.522027692297273147e-05
7.839999999999999858e+00,1.412679444005377838e-03,2.519049821799720367e-05
7.841000000000000192e+00,1.399964263529063875e-03,2.516217566769797227e-05
7.842000000000000526e+00,1.388988691203928150e-03,2.513536422773463832e-05
7.842999999999999972e+00,1.379813103492341132e-03,2.511011668589910748e-05
7.844000000000000306e+00,1.372490268508465760e-03,2.508648412899323877e-05
7.844999999999999751e+00,1.367064362141836567e-03,2.506451527203529145e-05
7.846000000000000085e+00,1.363570109870252582e-03,2.504425691699887468e-05
7.847000000000000419e+00,1.362032092260679131e-03,2.502575330301498981e-05
7.847999999999999865e+00,1.362464249360237399e-03,2.500904655986455952e-05
7.849000000000000199e+00,1.364869607259156263e-03,2.499417607497646609e-05
7.850000000000000533e+00,1.369240241877990377e-03,2.498117894248264091e-05
7.850999999999999979e+00,1.375557480401229989e-03,2.497008935843653002e-05
7.852000000000000313e+00,1.383792330210995925e-03,2.496093906354474392e-05
7.852999999999999758e+00,1.393906112044725806e-03,2.495375675848558440e-05
7.854000000000000092e+00,1.405851266311590898e-03,2.494856855317491659e-05
7.855000000000000426e+00,1.419572293888465668e-03,2.494539739927807546e-05
7.855999999999999872e+00,1.435006789844031063e-03,2.494426352813721936e-05
7.857000000000000206e+00,1.452086528056340843e-03,2.494518392368242889e-05
7.858000000000000540e+00,1.470738556847497663e-03,2.494817276003678466e-05
7.858999999999999986e+00,1.490886270953141945e-03,2.495324089984114483e-05
7.860000000000000320e+00,1.512450430365052008e-03,2.496039633104078914e-05
7.860999999999999766e+00,1.535350104088798340e-03,2.496964369868629033e-05
7.862000000000000099e+00,1.559503522745913457e-03,2.498098472741545225e-05
7.863000000000000433e+00,1.584828831347505742e-03,2.499441778471882611e-05
7.863999999999999879e+00,1.611244737950743439e-03,2.500993831225856707e-05
7.865000000000000213e+00,1.638671060058272556e-03,2.502753841613248537e-05
7.866000000000000547e+00,1.667029171990233464e-03,2.504720729067628514e-05
7.866999999999999993e+00,1.696242361558590074e-03,2.506893085069690537e-05
7.868000000000000327e+00,1.726236103378066657e-03,2.509269214669019506e-05
7.868999999999999773e+00,1.756938259614292727e-03,2.511847101991784845e-05
7.870000000000000107e+00,1.788279216357208448e-03,2.514624452472639433e-05
7.871000000000000441e+00,1.820191966735039760e-03,2.517598661678707039e-05
7.871999999999999886e+00,1.852612148046903955e-03,2.520766854743239127e-05
7.873000000000000220e+00,1.885478042859884155e-03,2.524125859192874482e-05
7.874000000000000554e+00,1.918730549464088813e-03,2.527672247116019135e-05
7.875000000000000000e+00,1.952313130239927575e-03,2.531402309005491814e-05
7.876000000000000334e+00,1.986171741446550107e-03,2.535312089583842421e-05
7.876999999999999780e+00,2.020254751044182114e-03,2.539397369787846218e-05
7.878000000000000114e+00,2.054512846518335555e-03,2.543653704049259371e-05
7.879000000000000448e+00,2.088898938136409325e-03,2.548076399631417330e-05
7.879999999999999893e+00,2.123368057897313723e-03,2.552660555422466631e-05
7.881000000000000227e+00,2.157877258775323104e-03,2.557401044609809769e-05
7.882000000000000561e+00,2.192385513372050853e-03,2.562292547849786672e-05
7.883000000000000007e+00,2.226853615698114446e-03,2.567329542494669890e-05
7.884000000000000341e+00,2.261244084618185216e-03,2.572506334134942342e-05
7.884999999999999787e+00,2.295521072086056762e-03,2.577817047368033420e-05
7.886000000000000121e+00,2.329650274151017376e-03,2.583255656608259164e-05
7.887000000000000455e+00,2.363598847685577722e-03,2.588815975684914108e-05
7.887999999999999901e+00,2.397335330180352681e-03,2.594491688264235465e-05
7.889000000000000234e+00,2.430829565511090015e-03,2.600276342799782671e-05
7.890000000000000568e+00,2.464052632889638696e-03,2.606163378507199072e-05
7.891000000000000014e+00,2.496976781692499502e-03,2.612146121312554502e-05
7.892000000000000348e+00,2.529575369188402992e-03,2.618217808485026642e-05
7.892999999999999794e+00,2.561822803865440416e-03,2.624371589580605152e-05
7.894000000000000128e+00,2.593694491408300024e-03,2.630600543604758973e-05
7.895000000000000462e+00,2.625166785829685136e-03,2.636897682395421201e-05
7.895999999999999908e+00,2.656216942731674715e-03,2.643255971932349213e-05
7.897000000000000242e+00,2.686823077526850900e-03,2.649668332167976246e-05
7.898000000000000576e+00,2.716964125277009350e-03,2.656127653887927138e-05
7.899000000000000021e+00,2.746619805043656794e-03,2.662626804127714403e-05
7.900000000000000355e+00,2.775770585477644117e-03,2.669158641551088953e-05
7.900999999999999801e+00,2.804397654611260737e-03,2.675716020044134722e-05
7.902000000000000135e+00,2.832482890465488120e-03,2.682291800946068330e-05
7.903000000000000469e+00,2.860008835424115558e-03,2.688878864496578681e-05
7.903999999999999915e+00,2.886958671275091301e-03,2.695470112253009278e-05
7.905000000000000249e+00,2.913316197636855662e-03,2.702058479590463893e-05
7.906000000000000583e+00,2.939065810576734460e-03,2.708636944991091533e-05
7.907000000000000028e+00,2.964192484578447289e-03,2.715198538976389716e-05
7.908000000000000362e+00,2.988681754391495863e-03,2.721736348057897598e-05
7.908999999999999808e+00,3.012519699956240499e-03,2.728243527194048739e-05
7.910000000000000142e+00,3.035692930999874840e-03,2.734713300146254271e-05
7.911000000000000476e+00,3.058188574481165642e-03,2.741138973699792580e-05
7.911999999999999922e+00,3.079994261506760651e-03,2.747513937007976429e-05
7.913000000000000256e+00,3.101098116980381594e-03,2.753831678665351213e-05
7.914000000000000590e+00,3.121488748531374858e-03,2.760085780453307692e-05
7.915000000000000036e+00,3.141155237966314698e-03,2.766269936556862803e-05
7.916000000000000369e+00,3.160087131932057519e-03,2.772377947196695097e-05
7.916999999999999815e+00,3.178274435041360171e-03,2.778403736262817243e-05
7.918000000000000149e+00,3.195707601972264025e-03,2.784341340784391176e-05
7.919000000000000483e+00,3.212377531876945899e-03,2.790184934677325076e-05
7.919999999999999929e+00,3.228275561816295811e-03,2.795928814867093385e-05
7.921000000000000263e+00,3.243393462393957122e-03,2.801567424449485981e-05
7.922000000000000597e+00,3.257723432118977448e-03,2.807095340725669790e-05
7.923000000000000043e+00,3.271258094133692573e-03,2.812507295585665664e-05
7.924000000000000377e+00,3.283990491680624686e-03,2.817798158677714611e-05
7.924999999999999822e+00,3.295914085549436941e-03,2.822962965838817371e-05
7.926000000000000156e+00,3.307022750282827359e-03,2.827996898685073725e-05
7.927000000000000490e+00,3.317310772567450081e-03,2.832895311516673718e-05
7.927999999999999936e+00,3.326772848124260034e-03,2.837653710554648484e-05
7.929000000000000270e+00,3.335404080710742489e-03,2.842267782147206640e-05
7.930000000000000604e+00,3.343199979753983930e-03,2.846733369220262383e-05
7.931000000000000050e+00,3.350156459895000088e-03,2.851046502843111670e-05
7.932000000000000384e+00,3.356269839143164943e-03,2.855203376020547753e-05
7.932999999999999829e+00,3.361536839111660836e-03,2.859200374043363219e-05
7.934000000000000163e+00,3.365954583696715088e-03,2.863034048112191591e-05
7.935000000000000497e+00,3.369520599789261640e-03,2.866701147893209163e-05
7.935999999999999943e+00,3.372232816396168731e-03,2.870198592061156496e-05
7.937000000000000277e+00,3.374089565861927882e-03,2.873523502647317248e-05
7.937999999999999723e+00,3.375089583526569466e-03,2.876673174541565989e-05
7.939000000000000057e+00,3.375232009375699581e-03,2.879645111057428010e-05
7.940000000000000391e+00,3.374516388265610348e-03,2.882436988853153746e-05
7.940999999999999837e+00,3.372942672009623596e-03,2.885046696638493579e-05
7.942000000000000171e+00,3.370511219868561805e-03,2.887472301567399176e-05
7.943000000000000504e+00,3.367222801289461876e-03,2.889712085869458133e-05
7.943999999999999950e+00,3.363078597086420485e-03,2.891764509400510444e-05
7.945000000000000284e+00,3.358080202518747698e-03,2.893628250545547990e-05
7.945999999999999730e+00,3.352229628878477911e-03,2.895302167986535342e-05
7.947000000000000064e+00,3.345529307279389731e-03,2.896785340982001425e-05
7.948000000000000398e+00,3.337982090802859344e-03,2.898077029463341084e-05
7.948999999999999844e+00,3.329591258793036714e-03,2.899176716660595179e-05
7.950000000000000178e+00,3.320360519748052821e-03,2.900084067084603997e-05
7.951000000000000512e+00,3.310294016305433649e-03,2.900798969958553179e-05
7.951999999999999957e+00,3.299396328811184022e-03,2.901321496181632700e-05
7.953000000000000291e+00,3.287672481083176498e-03,2.901651942148898616e-05
7.953999999999999737e+00,3.275127944721319476e-03,2.901790785810877169e-05
7.955000000000000071e+00,3.261768645787671127e-03,2.901738731807665918e-05
7.956000000000000405e+00,3.247600970164378747e-03,2.901496665412742719e-05
7.956999999999999851e+00,3.232631771113967517e-03,2.901065699193740402e-05
7.958000000000000185e+00,3.216868375689937391e-03,2.900447125169671497e-05
7.959000000000000519e+00,3.200318593564692362e-03,2.899642462525012774e-05
7.959999999999999964e+00,3.182990724679917328e-03,2.898653408021935375e-05
7.961000000000000298e+00,3.164893569439955479e-03,2.897481885850890034e-05
7.961999999999999744e+00,3.146036437745830961e-03,2.896129996456421065e-05
7.963000000000000078e+00,3.126429160797657321e-03,2.894600065887352643e-05
7.964000000000000412e+00,3.106082101936560348e-03,2.892894593798030786e-05
7.964999999999999858e+00,3.085006170181751450e-03,2.891016303137106314e-05
7.966000000000000192e+00,3.063212833058707573e-03,2.888968088877659523e-05
7.967000000000000526e+00,3.040714132380616368e-03,2.886753067279111061e-05
7.967999999999999972e+00,3.017522699414650240e-03,2.884374522713056285e-05
7.969000000000000306e+00,2.993651773185819574e-03,2.881835959341847868e-05
7.969999999999999751e+00,2.969115218292047668e-03,2.879141044672105728e-05
7.971000000000000085e+00,2.943927546237808286e-03,2.876293661484262624e-05
7.972000000000000419e+00,2.918103936522174497e-03,2.873297850603301795e-05
7.972999999999999865e+00,2.891660261310871703e-03,2.870157866676226538e-05
7.974000000000000199e+00,2.864613110315576781e-03,2.866878117428364292e-05
7.975000000000000533e+00,2.836979819565757597e-03,2.863463215607159673e-05
7.975999999999999979e+00,2.808778500564412892e-03,2.859917924582334875e-05
7.977000000000000313e+00,2.780028073716452573e-03,2.856247210317044573e-05
7.977999999999999758e+00,2.750748302640973388e-03,2.852456177456488549e-05
7.979000000000000092e+00,2.720959833028142351e-03,2.848550124465293716e-05
7.980000000000000426e+00,2.690684232691707960e-03,2.844534484729638186e-05
7.980999999999999872e+00,2.659944036771455696e-03,2.840414879176571370e-05
7.982000000000000206e+00,2.628762794448119035e-03,2.836197052800452857e-05
7.983000000000000540e+00,2.597165121202422034e-03,2.831886930056499221e-05
7.983999999999999986e+00,2.565176753222824131e-03,2.827490552043817758e-05
7.985000000000000320e+00,2.532824607643697871e-03,2.823014128963524368e-05
7.985999999999999766e+00,2.500136845340505520e-03,2.818463975215925119e-05
7.987000000000000099e+00,2.467142940113281786e-03,2.813846564744546864e-05
7.988000000000000433e+00,2.433873750740667575e-03,2.809168465005161387e-05
7.988999999999999879e+00,2.400361599731604817e-03,2.804436391338553490e-05
7.990000000000000213e+00,2.366640355173646720e-03,2.799657139508776729e-05
7.991000000000000547e+00,2.332745519322764263e-03,2.794837640667921974e-05
7.991999999999999993e+00,2.298714320396986598e-03,2.789984893850979648e-05
7.993000000000000327e+00,2.264585810784514128e-03,2.785106015881624048e-05
7.993999999999999773e+00,2.230400967973381575e-03,2.780208177089883484e-05
7.995000000000000107e+00,2.196202801099829665e-03,2.775298653594414448e-05
7.996000000000000441e+00,2.162036458877047897e-03,2.770384756038889266e-05
7.996999999999999886e+00,2.127949341494722764e-03,2.765473884537037266e-05
7.998000000000000220e+00,2.093991211559746626e-03,2.760573458166662404e-05
7.999000000000000554e+00,2.060214305793926521e-03,2.755690965927090481e-05
8.000000000000000000e+00,2.026673441866775911e-03,2.750833897118408708e-05
8.000999999999999446e+00,1.993426120937563748e-03,2.746009791699660155e-05
8.002000000000000668e+00,1.960532619087104137e-03,2.741226169953103140e-05
8.003000000000000114e+00,1.928056066794433306e-03,2.736490583695329909e-05
8.003999999999999559e+00,1.896062508144876662e-03,2.731810545051132445e-05
8.005000000000000782e+00,1.864620937128147428e-03,2.727193574971384011e-05
8.006000000000000227e+00,1.833803301001279626e-03,2.722647132437585295e-05
8.006999999999999673e+00,1.803684466091996872e-03,2.718178662674521358e-05
8.008000000000000895e+00,1.774342134275059754e-03,2.713795526581451098e-05
8.009000000000000341e+00,1.745856703709244796e-03,2.709505049622623317e-05
8.009999999999999787e+00,1.718311060733618365e-03,2.705314448872141948e-05
8.011000000000001009e+00,1.691790295750152323e-03,2.701230880997105191e-05
8.012000000000000455e+00,1.666381330123670353e-03,2.697261371675644626e-05
8.012999999999999901e+00,1.642172447777903417e-03,2.693412860761029939e-05
8.013999999999999346e+00,1.619252721376742256e-03,2.689692131977161469e-05
8.015000000000000568e+00,1.597711330979437140e-03,2.686105859966083864e-05
8.016000000000000014e+00,1.577636771353742263e-03,2.682660539711630518e-05
8.016999999999999460e+00,1.559115954167232879e-03,2.679362531944059228e-05
8.018000000000000682e+00,1.542233212012645996e-03,2.676217994286808643e-05
8.019000000000000128e+00,1.527069222550418454e-03,2.673232924747662772e-05
8.019999999999999574e+00,1.513699873653734070e-03,2.670413094082355304e-05
8.021000000000000796e+00,1.502195101691188245e-03,2.667764091372409272e-05
8.022000000000000242e+00,1.492617736996499104e-03,2.665291256125369690e-05
8.022999999999999687e+00,1.485022399631261364e-03,2.662999721572598236e-05
8.024000000000000909e+00,1.479454487343477044e-03,2.660894351309152538e-05
8.025000000000000355e+00,1.475949300710020090e-03,2.658979782005975486e-05
8.025999999999999801e+00,1.474531344107861842e-03,2.657260359881034038e-05
8.027000000000001023e+00,1.475213837535769212e-03,2.655740183525698728e-05
8.028000000000000469e+00,1.477998462208139933e-03,2.654423043291447812e-05
8.028999999999999915e+00,1.482875353665401904e-03,2.653312464623219032e-05
8.029999999999999361e+00,1.489823341203782604e-03,2.652411649890583080e-05
8.031000000000000583e+00,1.498810421697920449e-03,2.651723520021418052e-05
8.032000000000000028e+00,1.509794442959917294e-03,2.651250658536360617e-05
8.032999999999999474e+00,1.522723963463333335e-03,2.650995355095488114e-05
8.034000000000000696e+00,1.537539248016743521e-03,2.650959551707518687e-05
8.035000000000000142e+00,1.554173356523650502e-03,2.651144885736107370e-05
8.035999999999999588e+00,1.572553282311102635e-03,2.651552639328644536e-05
8.037000000000000810e+00,1.592601099352450658e-03,2.652183781794539399e-05
8.038000000000000256e+00,1.614235082857780421e-03,2.653038922845461065e-05
8.038999999999999702e+00,1.637370773136742315e-03,2.654118355101021547e-05
8.040000000000000924e+00,1.661921960481467595e-03,2.655422009723659935e-05
8.041000000000000369e+00,1.687801574744974544e-03,2.656949498522658324e-05
8.041999999999999815e+00,1.714922470965521807e-03,2.658700074431308020e-05
8.043000000000001037e+00,1.743198106765045212e-03,2.660672672559054205e-05
8.044000000000000483e+00,1.772543113262001029e-03,2.662865873841352120e-05
8.044999999999999929e+00,1.802873763318888975e-03,2.665277947346847908e-05
8.045999999999999375e+00,1.834108345585275333e-03,2.667906814149544696e-05
8.047000000000000597e+00,1.866167451658772188e-03,2.670750089801051524e-05
8.048000000000000043e+00,1.898974187706334955e-03,2.673805054407004541e-05
8.048999999999999488e+00,1.932454319137494325e-03,2.677068692609153926e-05
8.050000000000000711e+00,1.966536359493389115e-03,2.680537668434532491e-05
8.051000000000000156e+00,2.001151611430560754e-03,2.684208364035487715e-05
8.051999999999999602e+00,2.036234169819356107e-03,2.688076853975851938e-05
8.053000000000000824e+00,2.071720892680247849e-03,2.692138947938691864e-05
8.054000000000000270e+00,2.107551348854843493e-03,2.696390166225510576e-05
8.054999999999999716e+00,2.143667745975580494e-03,2.700825777450981957e-05
8.056000000000000938e+00,2.180014845582535932e-03,2.705440785310523041e-05
8.057000000000000384e+00,2.216539867774488127e-03,2.710229964068417146e-05
8.057999999999999829e+00,2.253192390734957192e-03,2.715187841638553009e-05
8.059000000000001052e+00,2.289924245711664596e-03,2.720308733627945424e-05
8.060000000000000497e+00,2.326689411783822159e-03,2.725586733944774628e-05
8.060999999999999943e+00,2.363443910062052854e-03,2.731015748617244998e-05
8.061999999999999389e+00,2.400145700993434102e-03,2.736589484489398096e-05
8.063000000000000611e+00,2.436754583285160800e-03,2.742301481749742320e-05
8.064000000000000057e+00,2.473232097667951105e-03,2.748145105888424346e-05
8.064999999999999503e+00,2.509541433537961289e-03,2.754113578651868957e-05
8.066000000000000725e+00,2.545647341321655242e-03,2.760199974381857919e-05
8.067000000000000171e+00,2.581516048265375916e-03,2.766397246615150585e-05
8.067999999999999616e+00,2.617115180270330067e-03,2.772698223182482147e-05
8.069000000000000838e+00,2.652413687078125030e-03,2.779095633893426907e-05
8.070000000000000284e+00,2.687381773407329037e-03,2.785582113068552448e-05
8.070999999999999730e+00,2.721990833447361993e-03,2.792150216709264355e-05
8.072000000000000952e+00,2.756213390953951917e-03,2.798792424913791848e-05
8.073000000000000398e+00,2.790023042117647893e-03,2.805501166402143826e-05
8.073999999999999844e+00,2.823394403918078142e-03,2.812268817822575568e-05
8.074999999999999289e+00,2.856303064745678143e-03,2.819087725060404038e-05
8.076000000000000512e+00,2.888725540059409493e-03,2.825950206782005939e-05
8.076999999999999957e+00,2.920639229998065346e-03,2.832848567877564315e-05
8.077999999999999403e+00,2.952022381494211114e-03,2.839775109375605120e-05
8.079000000000000625e+00,2.982854051890753474e-03,2.846722140297827761e-05
8.080000000000000071e+00,3.013114076777864778e-03,2.853681984853352667e-05
8.080999999999999517e+00,3.042783038920695085e-03,2.860646993939904733e-05
8.082000000000000739e+00,3.071842241044386249e-03,2.867609553613480072e-05
8.083000000000000185e+00,3.100273679310569346e-03,2.874562092240447601e-05
8.083999999999999631e+00,3.128060020285656183e-03,2.881497095540097949e-05
8.085000000000000853e+00,3.155184578404406082e-03,2.888407111401787258e-05
8.086000000000000298e+00,3.181631296700539006e-03,2.895284759802541023e-05
8.086999999999999744e+00,3.207384727593476110e-03,2.902122733358009391e-05
8.088000000000000966e+00,3.232430016764999657e-03,2.908913814719292645e-05
8.089000000000000412e+00,3.256752886828532395e-03,2.915650878827100181e-05
8.089999999999999858e+00,3.280339623872919642e-03,2.922326904852613850e-05
8.090999999999999304e+00,3.303177063725169262e-03,2.928934972070818311e-05
8.092000000000000526e+00,3.325252580724430244e-03,2.935468282229883585e-05
8.092999999999999972e+00,3.346554076087005902e-03,2.941920151136151237e-05
8.093999999999999417e+00,3.367069968810615377e-03,2.948284026153638897e-05
8.095000000000000639e+00,3.386789185698377540e-03,2.954553482233867063e-05
8.096000000000000085e+00,3.405701153968471347e-03,2.960722239728627922e-05
8.096999999999999531e+00,3.423795792977035474e-03,2.966784153999273951e-05
8.098000000000000753e+00,3.441063508176899280e-03,2.972733237977015941e-05
8.099000000000000199e+00,3.457495184203381814e-03,2.978563648280873255e-05
8.099999999999999645e+00,3.473082180149807997e-03,2.984269708736007103e-05
8.101000000000000867e+00,3.487816323836250704e-03,2.989845893731146389e-05
8.102000000000000313e+00,3.501689908044209806e-03,2.995286857441640109e-05
8.102999999999999758e+00,3.514695685717067735e-03,3.000587415870512338e-05
8.104000000000000981e+00,3.526826867427748820e-03,3.005742568057646815e-05
8.105000000000000426e+00,3.538077117414542214e-03,3.010747479242272892e-05
8.105999999999999872e+00,3.548440551707768807e-03,3.015597508493423205e-05
8.106999999999999318e+00,3.557911735067399283e-03,3.020288186322839320e-05
8.108000000000000540e+00,3.566485679779536361e-03,3.024815245854592591e-05
8.108999999999999986e+00,3.574157843264082809e-03,3.029174597178681909e-05
8.109999999999999432e+00,3.580924127714378655e-03,3.033362356404088281e-05
8.111000000000000654e+00,3.586780878218686925e-03,3.037374822844409288e-05
8.112000000000000099e+00,3.591724882929294045e-03,3.041208509370426532e-05
8.112999999999999545e+00,3.595753371946683666e-03,3.044860112750202426e-05
8.114000000000000767e+00,3.598864018008545405e-03,3.048326548293086544e-05
8.115000000000000213e+00,3.601054935755820720e-03,3.051604921314158181e-05
8.115999999999999659e+00,3.602324683032026402e-03,3.054692561359488074e-05
8.117000000000000881e+00,3.602672260861027563e-03,3.057586989109821847e-05
8.118000000000000327e+00,3.602097115248964303e-03,3.060285951872036722e-05
8.118999999999999773e+00,3.600599137518022911e-03,3.062787391032208839e-05
8.120000000000000995e+00,3.598178666712139109e-03,3.065089479374757345e-05
8.121000000000000441e+00,3.594836490542148259e-03,3.067190586217336359e-05
8.121999999999999886e+00,3.590573848287500255e-03,3.069089314885044360e-05
8.122999999999999332e+00,3.585392432308880280e-03,3.070784465983943638e-05
8.124000000000000554e+00,3.579294391583400479e-03,3.072275076862624463e-05
8.125000000000000000e+00,3.572282333844102077e-03,3.073560383590254723e-05
8.125999999999999446e+00,3.564359329704817718e-03,3.074639861363394236e-05
8.127000000000000668e+00,3.555528915441794058e-03,3.075513184620748771e-05
8.128000000000000114e+00,3.545795097887543147e-03,3.076180268581287663e-05
8.128999999999999559e+00,3.535162357884654317e-03,3.076641227710024578e-05
8.130000000000000782e+00,3.523635655968900080e-03,3.076896418771482496e-05
8.131000000000000227e+00,3.511220436867214072e-03,3.076946396885254424e-05
8.131999999999999673e+00,3.497922635939219350e-03,3.076791960306023745e-05
8.133000000000000895e+00,3.483748684479417209e-03,3.076434105811810013e-05
8.134000000000000341e+00,3.468705517315278167e-03,3.075874073276760995e-05
8.134999999999999787e+00,3.452800579197836187e-03,3.075113300085700218e-05
8.136000000000001009e+00,3.436041833649619310e-03,3.074153466309549745e-05
8.137000000000000455e+00,3.418437770686154082e-03,3.072996447992207850e-05
8.137999999999999901e+00,3.399997416889305717e-03,3.071644363758693470e-05
8.138999999999999346e+00,3.380730344577045476e-03,3.070099525370612996e-05
8.140000000000000568e+00,3.360646683516954961e-03,3.068364485800982252e-05
8.141000000000000014e+00,3.339757131844582182e-03,3.066441989442505322e-05
8.141999999999999460e+00,3.318072969743837784e-03,3.064335018968742655e-05
8.143000000000000682e+00,3.295606072309375037e-03,3.062046745492955687e-05
8.144000000000000128e+00,3.272368925297512547e-03,3.059580577286122961e-05
8.144999999999999574e+00,3.248374640423969985e-03,3.056940106049031090e-05
8.146000000000000796e+00,3.223636973673525263e-03,3.054129158476407633e-05
8.147000000000000242e+00,3.198170343304678701e-03,3.051151740140221945e-05
8.147999999999999687e+00,3.171989851162856401e-03,3.048012086471911156e-05
8.149000000000000909e+00,3.145111303921785655e-03,3.044714608676647835e-05
8.150000000000000355e+00,3.117551237821918498e-03,3.041263942540359952e-05
8.150999999999999801e+00,3.089326943678353220e-03,3.037664892565186995e-05
8.152000000000001023e+00,3.060456495708037145e-03,3.033922483060010977e-05
8.153000000000000469e+00,3.030958780868874165e-03,3.030041900857502690e-05
8.153999999999999915e+00,3.000853532357696495e-03,3.026028547120005913e-05
8.154999999999999361e+00,2.970161364043846959e-03,3.021887978654504600e-05
8.156000000000000583e+00,2.938903809493383871e-03,3.017625958307382385e-05
8.157000000000000028e+00,2.907103362194382850e-03,3.013248394111523460e-05
8.157999999999999474e+00,2.874783520789722224e-03,3.008761391775730009e-05
8.159000000000000696e+00,2.841968836149162767e-03,3.004171195475695505e-05
8.160000000000000142e+00,2.808684963721010640e-03,2.999484239122619643e-05
8.160999999999999588e+00,2.774958718107831124e-03,2.994707081890466145e-05
8.162000000000000810e+00,2.740818133661075597e-03,2.989846462678680670e-05
8.163000000000000256e+00,2.706292527561111449e-03,2.984909235259110830e-05
8.163999999999999702e+00,2.671412569260306607e-03,2.979902418117033494e-05
8.165000000000000924e+00,2.636210353141404950e-03,2.974833134302456495e-05
8.166000000000000369e+00,2.600719477616299409e-03,2.969708660344284876e-05
8.166999999999999815e+00,2.564975127698500366e-03,2.964536360626004533e-05
8.168000000000001037e+00,2.529014164459139451e-03,2.959323739778549418e-05
8.169000000000000483e+00,2.492875217830030788e-03,2.954078375030503082e-05
8.169999999999999929e+00,2.456598786116545065e-03,2.948807968323391142e-05
8.170999999999999375e+00,2.420227338535639247e-03,2.943520278458318449e-05
8.172000000000000597e+00,2.383805423779358952e-03,2.938223169576666897e-05
8.173000000000000043e+00,2.347379780671132472e-03,2.932924545369102636e-05
8.173999999999999488e+00,2.310999453196288436e-03,2.927632399047471322e-05
8.175000000000000711e+00,2.274715905583681464e-03,2.922354742254236292e-05
8.176000000000000156e+00,2.238583139069707292e-03,2.917099655141626818e-05
8.176999999999999602e+00,2.202657805012938914e-03,2.911875218195807458e-05
8.178000000000000824e+00,2.166999315195233811e-03,2.906689559426627181e-05
8.179000000000000270e+00,2.131669942821664589e-03,2.901550784139812097e-05
8.179999999999999716e+00,2.096734913537946950e-03,2.896467022633375475e-05
8.181000000000000938e+00,2.062262478710477544e-03,2.891446359912229174e-05
8.182000000000000384e+00,2.028323968528506806e-03,2.886496883244715991e-05
8.182999999999999829e+00,1.994993815390622236e-03,2.881626611334234692e-05
8.184000000000001052e+00,1.962349543144865840e-03,2.876843538184194402e-05
8.185000000000000497e+00,1.930471710884947272e-03,2.872155563703133462e-05
8.185999999999999943e+00,1.899443804933696094e-03,2.867570540024974327e-05
8.186999999999999389e+00,1.869352066094411968e-03,2.863096200612965238e-05
8.188000000000000611e+00,1.840285244511891518e-03,2.858740203194153678e-05
8.189000000000000057e+00,1.812334268880881182e-03,2.854510058785524344e-05
8.189999999999999503e+00,1.785591822745068689e-03,2.850413178197753230e-05
8.191000000000000725e+00,1.760151816127006417e-03,2.846456801399681726e-05
8.192000000000000171e+00,1.736108748305682055e-03,2.842648038232280664e-05
8.192999999999999616e+00,1.713556955581458340e-03,2.838993800356105659e-05
8.194000000000000838e+00,1.692589746734481961e-03,2.835500845103108595e-05
8.195000000000000284e+00,1.673298429283913685e-03,2.832175705492728752e-05
8.195999999999999730e+00,1.655771240773172125e-03,2.829024732654696024e-05
8.197000000000000952e+00,1.640092201600108898e-03,2.826054028968268719e-05
8.198000000000000398e+00,1.626339917433127598e-03,2.823269488417184391e-05
8.198999999999999844e+00,1.614586362365342696e-03,2.820676732144276129e-05
8.199999999999999289e+00,1.604895683585724981e-03,2.818281150152174083e-05
8.201000000000000512e+00,1.597323069181357793e-03,2.816087835951777089e-05
8.201999999999999957e+00,1.591913726104076093e-03,2.814101627331902020e-05
8.202999999999999403e+00,1.588702011106574857e-03,2.812327044866811768e-05
8.204000000000000625e+00,1.587710755821431690e-03,2.810768333509359169e-05
8.205000000000000071e+00,1.588950817031331043e-03,2.809429402608681561e-05
8.205999999999999517e+00,1.592420875574704093e-03,2.808313866055438111e-05
8.207000000000000739e+00,1.598107492476139816e-03,2.807424985067986492e-05
8.208000000000000185e+00,1.605985419898610551e-03,2.806765709545854776e-05
8.208999999999999631e+00,1.616018149907001190e-03,2.806338623143625355e-05
8.210000000000000853e+00,1.628158674325328207e-03,2.806145984175219499e-05
8.211000000000000298e+00,1.642350418641283635e-03,2.806189674256321257e-05
8.211999999999999744e+00,1.658528307921558953e-03,2.806471240117433842e-05
8.213000000000000966e+00,1.676619919835532248e-03,2.806991843626933353e-05
8.214000000000000412e+00,1.696546680241775400e-03,2.807752302794007263e-05
8.214999999999999858e+00,1.718225060438858219e-03,2.808753048268223024e-05
8.215999999999999304e+00,1.741567740127595351e-03,2.809994164138257753e-05
8.217000000000000526e+00,1.766484706912272015e-03,2.811475345018552146e-05
8.217999999999999972e+00,1.792884269804506008e-03,2.813195937699667422e-05
8.218999999999999417e+00,1.820673972315788513e-03,2.815154903188816512e-05
8.220000000000000639e+00,1.849761395833833273e-03,2.817350857700236640e-05
8.221000000000000085e+00,1.880054851164774223e-03,2.819782038117226762e-05
8.221999999999999531e+00,1.911463959269141732e-03,2.822446342171384793e-05
8.223000000000000753e+00,1.943900127191742089e-03,2.825341296990789599e-05
8.224000000000000199e+00,1.977276926012743082e-03,2.828464101445551411e-05
8.224999999999999645e+00,2.011510381471013405e-03,2.831811597016024856e-05
8.226000000000000867e+00,2.046519185906673418e-03,2.835380308513980234e-05
8.227000000000000313e+00,2.082224843344611734e-03,2.839166418650369820e-05
8.227999999999999758e+00,2.118551756321745017e-03,2.843165808030251741e-05
8.229000000000000981e+00,2.155427265398668878e-03,2.847374034134552711e-05
8.230000000000000426e+00,2.192781648493867096e-03,2.851786369865476619e-05
8.230999999999999872e+00,2.230548089410670873e-03,2.856397785425718287e-05
8.231999999999999318e+00,2.268662620732332571e-03,2.861202986637229422e-05
8.233000000000000540e+00,2.307064048716111603e-03,2.866196397736452768e-05
8.233999999999999986e+00,2.345693863228433870e-03,2.871372201203675431e-05
8.234999999999999432e+00,2.384496139088257676e-03,2.876724323765633245e-05
8.236000000000000654e+00,2.423417430112063779e-03,2.882246470301001292e-05
8.237000000000000099e+00,2.462406660657197668e-03,2.887932116369484019e-05
8.237999999999999545e+00,2.501415015065460920e-03,2.893774540128746497e-05
8.239000000000000767e+00,2.540395828707257310e-03,2.899766815281093143e-05
8.240000000000000213e+00,2.579304479871121717e-03,2.905901844416412485e-05
8.240999999999999659e+00,2.618098285845527496e-03,2.912172352313074217e-05
8.242000000000000881e+00,2.656736401560468724e-03,2.918570917025270291e-05
8.243000000000000327e+00,2.695179723707441435e-03,2.925089966993653397e-05
8.243999999999999773e+00,2.733390798342518867e-03,2.931721806908218472e-05
8.245000000000000995e+00,2.771333734423903159e-03,2.938458619531159277e-05
8.246000000000000441e+00,2.808974121079942186e-03,2.945292492492860718e-05
8.246999999999999886e+00,2.846278951099483721e-03,2.952215415101835884e-05
8.247999999999999332e+00,2.883216547872955414e-03,2.959219305342682189e-05
8.249000000000000554e+00,2.919756498335712019e-03,2.966296012886799680e-05
8.250000000000000000e+00,2.955869589271611399e-03,2.973437335018069708e-05
8.250999999999999446e+00,2.991527749082342064e-03,2.980635025380741853e-05
8.252000000000000668e+00,3.026703992406946930e-03,2.987880815326494804e-05
8.253000000000000114e+00,3.061372370147089333e-03,2.995166414354044423e-05
8.253999999999999559e+00,3.095507921742837818e-03,3.002483526709221246e-05
8.255000000000000782e+00,3.129086632199624789e-03,3.009823863575476454e-05
8.256000000000000227e+00,3.162085391147506554e-03,3.017179153383265562e-05
8.256999999999999673e+00,3.194481956305320405e-03,3.024541151073933924e-05
8.258000000000000895e+00,3.226254918394181898e-03,3.031901647815379790e-05
8.259000000000000341e+00,3.257383670105832348e-03,3.039252481761677349e-05
8.259999999999999787e+00,3.287848376121949891e-03,3.046585548464497394e-05
8.261000000000001009e+00,3.317629946882557929e-03,3.053892811444469831e-05
8.262000000000000455e+00,3.346710013063957170e-03,3.061166306736927618e-05
8.262999999999999901e+00,3.375070903462143185e-03,3.068398157260650451e-05
8.263999999999999346e+00,3.402695623304938764e-03,3.075580574545929211e-05
8.265000000000000568e+00,3.429567835625378040e-03,3.082705876780962378e-05
8.266000000000000014e+00,3.455671842864749786e-03,3.089766486657768583e-05
8.266999999999999460e+00,3.480992571390011722e-03,3.096754945493984277e-05
8.268000000000000682e+00,3.505515555855771414e-03,3.103663912510148791e-05
8.269000000000000128e+00,3.529226926277856391e-03,3.110486183479392521e-05
8.269999999999999574e+00,3.552113394802497957e-03,3.117214686210156692e-05
8.271000000000000796e+00,3.574162245131103869e-03,3.123842497044844078e-05
8.272000000000000242e+00,3.595361321349420207e-03,3.130362833279521940e-05
8.272999999999999687e+00,3.615699019131517547e-03,3.136769076394971538e-05
8.274000000000000909e+00,3.635164276393646442e-03,3.143054761798539775e-05
8.275000000000000355e+00,3.653746566274045267e-03,3.149213598116542423e-05
8.275999999999999801e+00,3.671435889278602382e-03,3.155239454475010038e-05
8.277000000000001023e+00,3.688222767590162553e-03,3.161126386307190118e-05
8.278000000000000469e+00,3.704098238543931856e-03,3.166868620500909074e-05
8.278999999999999915e+00,3.719053850242150933e-03,3.172460578568886099e-05
8.279999999999999361e+00,3.733081656171578517e-03,3.177896860302334241e-05
8.281000000000000583e+00,3.746174211865069877e-03,3.183172269304323398e-05
8.282000000000000028e+00,3.758324570547820747e-03,3.188281793203781849e-05
8.282999999999999474e+00,3.769526280734471300e-03,3.193220632490706163e-05
8.284000000000000696e+00,3.779773382682135273e-03,3.197984179555368012e-05
8.285000000000000142e+00,3.789060406870631715e-03,3.202568045919791878e-05
8.285999999999999588e+00,3.797382371312634040e-03,3.206968038800469954e-05
8.287000000000000810e+00,3.804734780746484111e-03,3.211180191868674651e-05
8.288000000000000256e+00,3.811113624678332153e-03,3.215200738824385902e-05
8.288999999999999702e+00,3.816515377217453379e-03,3.219026146155670541e-05
8.290000000000000924e+00,3.820936995735749533e-03,3.222653085168068065e-05
8.291000000000000369e+00,3.824375921445394028e-03,3.226078463878915593e-05
8.291999999999999815e+00,3.826830078593521263e-03,3.229299399544648732e-05
8.293000000000001037e+00,3.828297875685768292e-03,3.232313251137384439e-05
8.294000000000000483e+00,3.828778205382733519e-03,3.235117588519519793e-05
8.294999999999999929e+00,3.828270446173491319e-03,3.237710228194085678e-05
8.295999999999999375e+00,3.826774462843259179e-03,3.240089200324812896e-05
8.297000000000000597e+00,3.824290608878233143e-03,3.242252784518622963e-05
8.298000000000000043e+00,3.820819727547464153e-03,3.244199475319794177e-05
8.298999999999999488e+00,3.816363154818033093e-03,3.245928020224813851e-05
8.300000000000000711e+00,3.810922721013506719e-03,3.247437384195177426e-05
8.301000000000000156e+00,3.804500754525049367e-03,3.248726787012694772e-05
8.301999999999999602e+00,3.797100084195247430e-03,3.249795665495760046e-05
8.303000000000000824e+00,3.788724043607384889e-03,3.250643714443065635e-05
8.304000000000000270e+00,3.779376474170420032e-03,3.251270847586550837e-05
8.304999999999999716e+00,3.769061730251420297e-03,3.251677236910652979e-05
8.306000000000000938e+00,3.757784683144765707e-03,3.251863272153901051e-05
8.307000000000000384e+00,3.745550727052125804e-03,3.251829603130440555e-05
8.307999999999999829e+00,3.732365783909578818e-03,3.251577097137254825e-05
8.309000000000001052e+00,3.718236310352230223e-03,3.251106881960084364e-05
8.310000000000000497e+00,3.703169303649418622e-03,3.250420302098896259e-05
8.310999999999999943e+00,3.687172309804638386e-03,3.249518962558925131e-05
8.311999999999999389e+00,3.670253430608860258e-03,3.248404683536311872e-05
8.313000000000000611e+00,3.652421333085078062e-03,3.247079545224234974e-05
8.314000000000000057e+00,3.633685258025455382e-03,3.245545841112634636e-05
8.314999999999999503e+00,3.614055030859928894e-03,3.243806122971170693e-05
8.316000000000000725e+00,3.593541071821782038e-03,3.241863153118857755e-05
8.317000000000000171e+00,3.572154408554529311e-03,3.239719951691014279e-05
8.317999999999999616e+00,3.549906688121419896e-03,3.237379746656385022e-05
8.319000000000000838e+00,3.526810191790808943e-03,3.234846018627496019e-05
8.320000000000000284e+00,3.502877849147406630e-03,3.232122453761629460e-05
8.320999999999999730e+00,3.478123255187829267e-03,3.229212989791064670e-05
8.322000000000000952e+00,3.452560687169761548e-03,3.226121762534168573e-05
8.323000000000000398e+00,3.426205124412257282e-03,3.222853156039693994e-05
8.323999999999999844e+00,3.399072268043124533e-03,3.219411749516017080e-05
8.324999999999999289e+00,3.371178564162985274e-03,3.215802365027918997e-05
8.326000000000000512e+00,3.342541227122854900e-03,3.212030011640570990e-05
8.326999999999999957e+00,3.313178266316442380e-03,3.208099935577902919e-05
8.327999999999999403e+00,3.283108513626896950e-03,3.204017566021751011e-05
8.329000000000000625e+00,3.252351654771510128e-03,3.199788562445593775e-05
8.330000000000000071e+00,3.220928261249059784e-03,3.195418757968642251e-05
8.330999999999999517e+00,3.188859826783132460e-03,3.190914210573224700e-05
8.332000000000000739e+00,3.156168805027037647e-03,3.186281143214888390e-05
8.333000000000000185e+00,3.122878651717519733e-03,3.181525991865413793e-05
8.333999999999999631e+00,3.089013868637529789e-03,3.176655348774866914e-05
8.335000000000000853e+00,3.054600052706047623e-03,3.171676011876740052e-05
8.336000000000000298e+00,3.019663947086763736e-03,3.166594923285787348e-05
8.336999999999999744e+00,2.984233497963305771e-03,3.161419219297306309e-05
8.338000000000000966e+00,2.948337913866737586e-03,3.156156168944357820e-05
8.339000000000000412e+00,2.912007731028810713e-03,3.150813223280294484e-05
8.339999999999999858e+00,2.875274881849031443e-03,3.145397953136069147e-05
8.340999999999999304e+00,2.838172769816196383e-03,3.139918098674166825e-05
8.342000000000000526e+00,2.800736347802566546e-03,3.134381502321787513e-05
8.342999999999999972e+00,2.763002203240843939e-03,3.128796158321044384e-05
8.343999999999999417e+00,2.725008647037865678e-03,3.123170153404056205e-05
8.345000000000000639e+00,2.686795809255349433e-03,3.117511709994482479e-05
8.346000000000000085e+00,2.648405738449701070e-03,3.111829119460467300e-05
8.346999999999999531e+00,2.609882507719930335e-03,3.106130795167827684e-05
8.348000000000000753e+00,2.571272323727106634e-03,3.100425201060209385e-05
8.349000000000000199e+00,2.532623641483716312e-03,3.094720898941185646e-05
8.349999999999999645e+00,2.493987280980110733e-03,3.089026485109093255e-05
8.351000000000000867e+00,2.455416547514232065e-03,3.083350633270927506e-05
8.352000000000000313e+00,2.416967351426646364e-03,3.077702026815974331e-05
8.352999999999999758e+00,2.378698328331365405e-03,3.072089405929120465e-05
8.354000000000000981e+00,2.340670954401609816e-03,3.066521497147907263e-05
8.355000000000000426e+00,2.302949656886948797e-03,3.061007056871831546e-05
8.355999999999999872e+00,2.265601913254925576e-03,3.055554805602851936e-05
8.356999999999999318e+00,2.228698337449153133e-03,3.050173471831445215e-05
8.358000000000000540e+00,2.192312745072796509e-03,3.044871718660085874e-05
8.358999999999999986e+00,2.156522194388009288e-03,3.039658191414703126e-05
8.359999999999999432e+00,2.121406992911540040e-03,3.034541444709714327e-05
8.361000000000000654e+00,2.087050664417579131e-03,3.029529983184702383e-05
8.362000000000000099e+00,2.053539864550424365e-03,3.024632195492914200e-05
8.362999999999999545e+00,2.020964237668130496e-03,3.019856395715510573e-05
8.364000000000000767e+00,1.989416201695935922e-03,3.015210752404747820e-05
8.365000000000000213e+00,1.958990652769450769e-03,3.010703327921468222e-05
8.365999999999999659e+00,1.929784576417094537e-03,3.006342010159228354e-05
8.367000000000000881e+00,1.901896557826960764e-03,3.002134553277533121e-05
8.368000000000000327e+00,1.875426180327223122e-03,2.998088507347841260e-05
8.368999999999999773e+00,1.850473308849664208e-03,2.994211260690762989e-05
8.370000000000000995e+00,1.827137253648422307e-03,2.990509970427483082e-05
8.371000000000000441e+00,1.805515819148862397e-03,2.986991600678429737e-05
8.371999999999999886e+00,1.785704244080595516e-03,2.983662855523637328e-05
8.372999999999999332e+00,1.767794050160968527e-03,2.980530219323801680e-05
8.374000000000000554e+00,1.751871819599132817e-03,2.977599890922460877e-05
8.375000000000000000e+00,1.738017933086250964e-03,2.974877820885672410e-05
8.375999999999999446e+00,1.726305303280385424e-03,2.972369647970258180e-05
8.377000000000000668e+00,1.716798147801013030e-03,2.970080738747472480e-05
8.378000000000000114e+00,1.709550845792629512e-03,2.968016125055696129e-05
8.378999999999999559e+00,1.704606926389399656e-03,2.966180541947696148e-05
8.380000000000000782e+00,1.701998232075837853e-03,2.964578367850254916e-05
8.381000000000000227e+00,1.701744296942365488e-03,2.963213663178895869e-05
8.381999999999999673e+00,1.703851968493350338e-03,2.962090114252131885e-05
8.383000000000000895e+00,1.708315292271156026e-03,2.961211071088598194e-05
8.384000000000000341e+00,1.715115663970613429e-03,2.960579492127497574e-05
8.384999999999999787e+00,1.724222241769114575e-03,2.960197984725213030e-05
8.386000000000001009e+00,1.735592597030560401e-03,2.960068752749055103e-05
8.387000000000000455e+00,1.749173572253970906e-03,2.960193636053724001e-05
8.387999999999999901e+00,1.764902305890432175e-03,2.960574061868941526e-05
8.388999999999999346e+00,1.782707379430932765e-03,2.961211085111731774e-05
8.390000000000000568e+00,1.802510040065139580e-03,2.962105343235474215e-05
8.391000000000000014e+00,1.824225453947028903e-03,2.963257095662120882e-05
8.391999999999999460e+00,1.847763949269460226e-03,2.964666182461815009e-05
8.393000000000000682e+00,1.873032213774475504e-03,2.966332064222920240e-05
8.394000000000000128e+00,1.899934418996300370e-03,2.968253784863440572e-05
8.394999999999999574e+00,1.928373250150287573e-03,2.970430012116297364e-05
8.396000000000000796e+00,1.958250828521753729e-03,2.972859001985223094e-05
8.397000000000000242e+00,1.989469518651517353e-03,2.975538640287633200e-05
8.397999999999999687e+00,2.021932619593031985e-03,2.978466411534368616e-05
8.399000000000000909e+00,2.055544942264801635e-03,2.981639439328392119e-05
8.400000000000000355e+00,2.090213279904076099e-03,2.985054458535226084e-05
8.400999999999999801e+00,2.125846779303848695e-03,2.988707856008150898e-05
8.402000000000001023e+00,2.162357223804874974e-03,2.992595647345206174e-05
8.403000000000000469e+00,2.199659237281927256e-03,2.996713516491645308e-05
8.403999999999999915e+00,2.237670421227883500e-03,3.001056794510094467e-05
8.404999999999999361e+00,2.276311433759018767e-03,3.005620499289617082e-05
8.406000000000000583e+00,2.315506021556446459e-03,3.010399317507116222e-05
8.407000000000000028e+00,2.355181011950277601e-03,3.015387645393101485e-05
8.407999999999999474e+00,2.395266274653961094e-03,3.020579572767831159e-05
8.409000000000000696e+00,2.435694658243615397e-03,3.025968919231539602e-05
8.410000000000000142e+00,2.476401908927823668e-03,3.031549223712001208e-05
8.410999999999999588e+00,2.517326574905798600e-03,3.037313782234509475e-05
8.412000000000000810e+00,2.558409902319611594e-03,3.043255638577937395e-05
8.413000000000000256e+00,2.599595724367924701e-03,3.049367617897007606e-05
8.413999999999999702e+00,2.640830348238691182e-03,3.055642319936725674e-05
8.415000000000000924e+00,2.682062440100514440e-03,3.062072155141783256e-05
8.416000000000000369e+00,2.723242912076148398e-03,3.068649339528283182e-05
8.416999999999999815e+00,2.764324810418485219e-03,3.075365922311117984e-05
8.418000000000001037e+00,2.805263207859174431e-03,3.082213787910643808e-05
8.419000000000000483e+00,2.846015098932054739e-03,3.089184686482709735e-05
8.419999999999999929e+00,2.886539300917409512e-03,3.096270232182812832e-05
8.420999999999999375e+00,2.926796358518474628e-03,3.103461928058970072e-05
8.422000000000000597e+00,2.966748454613025564e-03,3.110751170130862312e-05
8.423000000000000043e+00,3.006359324922669180e-03,3.118129274738533222e-05
8.423999999999999488e+00,3.045594179041333834e-03,3.125587478410354474e-05
8.425000000000000711e+00,3.084419625181382060e-03,3.133116960520641403e-05
8.426000000000000156e+00,3.122803600900441769e-03,3.140708852192228138e-05
8.426999999999999602e+00,3.160715307402950890e-03,3.148354254504976302e-05
8.428000000000000824e+00,3.198125149559886624e-03,3.156044241537475751e-05
8.429000000000000270e+00,3.235004678788760534e-03,3.163769883652320456e-05
8.429999999999999716e+00,3.271326541321951421e-03,3.171522255945630111e-05
8.431000000000000938e+00,3.307064429134960390e-03,3.179292446934179375e-05
8.432000000000000384e+00,3.342193035581461202e-03,3.187071570766925510e-05
8.432999999999999829e+00,3.376688013120604081e-03,3.194850782312942672e-05
8.434000000000001052e+00,3.410525935541169895e-03,3.202621286241960695e-05
8.435000000000000497e+00,3.443684261824237879e-03,3.210374344988262374e-05
8.435999999999999943e+00,3.476141304019412809e-03,3.218101294046597549e-05
8.436999999999999389e+00,3.507876196375977161e-03,3.225793548136539921e-05
8.438000000000000611e+00,3.538868868202073737e-03,3.233442612692051906e-05
8.439000000000000057e+00,3.569100017547313392e-03,3.241040089165230908e-05
8.439999999999999503e+00,3.598551088323379606e-03,3.248577690348998450e-05
8.441000000000000725e+00,3.627204247924653655e-03,3.256047242651183060e-05
8.442000000000000171e+00,3.655042367953324333e-03,3.263440702752773691e-05
8.442999999999999616e+00,3.682049005372900648e-03,3.270750152130956571e-05
8.444000000000000838e+00,3.708208386379480224e-03,3.277967817272079261e-05
8.445000000000000284e+00,3.733505390265035376e-03,3.285086068830411418e-05
8.445999999999999730e+00,3.757925536096088596e-03,3.292097438276216873e-05
8.447000000000000952e+00,3.781454969172872663e-03,3.298994610447922353e-05
8.448000000000000398e+00,3.804080449964626371e-03,3.305770443335461688e-05
8.448999999999999844e+00,3.825789342673564450e-03,3.312417961614445063e-05
8.449999999999999289e+00,3.846569606161419005e-03,3.318930379011894588e-05
8.451000000000000512e+00,3.866409784399586422e-03,3.325301084256155753e-05
8.451999999999999957e+00,3.885298999201355907e-03,3.331523663110415832e-05
8.452999999999999403e+00,3.903226942165401343e-03,3.337591887912299643e-05
8.454000000000000625e+00,3.920183868769691431e-03,3.343499742016806364e-05
8.455000000000000071e+00,3.936160591838540161e-03,3.349241401452425319e-05
8.455999999999999517e+00,3.951148476978613537e-03,3.354811261755350491e-05
8.457000000000000739e+00,3.965139437167745917e-03,3.360203920033925809e-05
8.458000000000000185e+00,3.978125929337534769e-03,3.365414200106103592e-05
8.458999999999999631e+00,3.990100949938069942e-03,3.370437135253080571e-05
8.460000000000000853e+00,4.001058032562006955e-03,3.375267993716746007e-05
8.461000000000000298e+00,4.010991244535831030e-03,3.379902256955855333e-05
8.461999999999999744e+00,4.019895185332632813e-03,3.384335650538853858e-05
8.463000000000000966e+00,4.027764983989241300e-03,3.388564117909595360e-05
8.464000000000000412e+00,4.034596298369229166e-03,3.392583851799132707e-05
8.464999999999999858e+00,4.040385313339440836e-03,3.396391268536563823e-05
8.465999999999999304e+00,4.045128740720703789e-03,3.399983039150983078e-05
8.467000000000000526e+00,4.048823818151686162e-03,3.403356062584309629e-05
8.467999999999999972e+00,4.051468309886028206e-03,3.406507497152409922e-05
8.468999999999999417e+00,4.053060506298984331e-03,3.409434730561744108e-05
8.470000000000000639e+00,4.053599225214287935e-03,3.412135414930673051e-05
8.471000000000000085e+00,4.053083812165654033e-03,3.414607435382855614e-05
8.471999999999999531e+00,4.051514142383347283e-03,3.416848945070410329e-05
8.473000000000000753e+00,4.048890621654323806e-03,3.418858332882747370e-05
8.474000000000000199e+00,4.045214189098574574e-03,3.420634258117490550e-05
8.474999999999999645e+00,4.040486318724481954e-03,3.422175616060144939e-05
8.476000000000000867e+00,4.034709022780733935e-03,3.423481575964286465e-05
8.477000000000000313e+00,4.027884854005453832e-03,3.424551544987171781e-05
8.477999999999999758e+00,4.020016909858501429e-03,3.425385206929475862e-05
8.479000000000000981e+00,4.011108835549130960e-03,3.425982483468628247e-05
8.480000000000000426e+00,4.001164829070231500e-03,3.426343571840942588e-05
8.480999999999999872e+00,3.990189645078440206e-03,3.426468907805969752e-05
8.481999999999999318e+00,3.978188600655692408e-03,3.426359207475981216e-05
8.483000000000000540e+00,3.965167580298726950e-03,3.426015424038706466e-05
8.483999999999999986e+00,3.951133042855913165e-03,3.425438789059568196e-05
8.484999999999999432e+00,3.936092027424631552e-03,3.424630770116626082e-05
8.486000000000000654e+00,3.920052161422905683e-03,3.423593113827432048e-05
8.487000000000000099e+00,3.903021667749550973e-03,3.422327802610127413e-05
8.487999999999999545e+00,3.885009374220586408e-03,3.420837096238684804e-05
8.489000000000000767e+00,3.866024722195776295e-03,3.419123487961896733e-05
8.490000000000000213e+00,3.846077777468475713e-03,3.417189747671585750e-05
8.490999999999999659e+00,3.825179240518630352e-03,3.415038875763931739e-05
8.492000000000000881e+00,3.803340459335256569e-03,3.412674146966061128e-05
8.493000000000000327e+00,3.780573441559687865e-03,3.410099062865858040e-05
8.493999999999999773e+00,3.756890869191347512e-03,3.407317397343748031e-05
8.495000000000000995e+00,3.732306113069873248e-03,3.404333147152558071e-05
8.496000000000000441e+00,3.706833250070078450e-03,3.401150577689164464e-05
8.496999999999999886e+00,3.680487080084596588e-03,3.397774172028551585e-05
8.497999999999999332e+00,3.653283146106410181e-03,3.394208677831454308e-05
8.499000000000000554e+00,3.625237754293251461e-03,3.390459054465364366e-05
8.500000000000000000e+00,3.596367997196619169e-03,3.386530520828000393e-05
8.500999999999999446e+00,3.566691777412915598e-03,3.382428503512317628e-05
8.502000000000000668e+00,3.536227834738807450e-03,3.378158681049945092e-05
8.503000000000000114e+00,3.504995773830360799e-03,3.373726930277485593e-05
8.503999999999999559e+00,3.473016095826259465e-03,3.369139374000447445e-05
8.505000000000000782e+00,3.440310230897170984e-03,3.364402325090120954e-05
8.506000000000000227e+00,3.406900574939223433e-03,3.359522332741924684e-05
8.506999999999999673e+00,3.372810527686936205e-03,3.354506129054147433e-05
8.508000000000000895e+00,3.338064535447753806e-03,3.349360675186962611e-05
8.509000000000000341e+00,3.302688135553997085e-03,3.344093100727432412e-05
8.509999999999999787e+00,3.266708005872930292e-03,3.338710753231789979e-05
8.511000000000001009e+00,3.230152016639075557e-03,3.333221138182564330e-05
8.512000000000000455e+00,3.193049287828229887e-03,3.327631966174186476e-05
8.512999999999999901e+00,3.155430249196032599e-03,3.321951093470763020e-05
8.513999999999999346e+00,3.117326706373960751e-03,3.316186569012088931e-05
8.515000000000000568e+00,3.078771910220775166e-03,3.310346572126683358e-05
8.516000000000000014e+00,3.039800632646675552e-03,3.304439459051626489e-05
8.516999999999999460e+00,3.000449246007255450e-03,3.298473700242178649e-05
8.518000000000000682e+00,2.960755809369955416e-03,3.292457926354999426e-05
8.519000000000000128e+00,2.920760158732234931e-03,3.286400865862737931e-05
8.519999999999999574e+00,2.880504004159067499e-03,3.280311390175807219e-05
8.521000000000000796e+00,2.840031030864438415e-03,3.274198447203820254e-05
8.522000000000000242e+00,2.799387007072895624e-03,3.268071106585904487e-05
8.522999999999999687e+00,2.758619895417176518e-03,3.261938496481904938e-05
8.524000000000000909e+00,2.717779970279834804e-03,3.255809847524059855e-05
8.525000000000000355e+00,2.676919937393801296e-03,3.249694424181092940e-05
8.525999999999999801e+00,2.636095057736242628e-03,3.243601567551397300e-05
8.527000000000001023e+00,2.595363271520099643e-03,3.237540630956208681e-05
8.528000000000000469e+00,2.554785323343913232e-03,3.231521022828952056e-05
8.528999999999999915e+00,2.514424883346897711e-03,3.225552134502339462e-05
8.529999999999999361e+00,2.474348664684673967e-03,3.219643384808929817e-05
8.531000000000000583e+00,2.434626530916284958e-03,3.213804153140050048e-05
8.532000000000000028e+00,2.395331591849411169e-03,3.208043817125830779e-05
8.532999999999999474e+00,2.356540280195786128e-03,3.202371684317835117e-05
8.534000000000000696e+00,2.318332405834551500e-03,3.196797034120856857e-05
8.535000000000000142e+00,2.280791177945074803e-03,3.191329046428497323e-05
8.535999999999999588e+00,2.244003189835962978e-03,3.185976841317609388e-05
8.537000000000000810e+00,2.208058354887390030e-03,3.180749410663167692e-05
8.538000000000000256e+00,2.173049786298431561e-03,3.175655656499046416e-05
8.538999999999999702e+00,2.139073607461148673e-03,3.170704320900721352e-05
8.540000000000000924e+00,2.106228684354141852e-03,3.165904023046188205e-05
8.541000000000000369e+00,2.074616266281810884e-03,3.161263189404512675e-05
8.541999999999999815e+00,2.044339526793233219e-03,3.156790093256651699e-05
8.543000000000001037e+00,2.015502992797649391e-03,3.152492787222012334e-05
8.544000000000000483e+00,1.988211856790917005e-03,3.148379138458072757e-05
8.544999999999999929e+00,1.962571165758556814e-03,3.144456759038753111e-05
8.545999999999999375e+00,1.938684889134669733e-03,3.140733044569737512e-05
8.547000000000000597e+00,1.916654869055916914e-03,3.137215107521005122e-05
8.548000000000000043e+00,1.896579666884703726e-03,3.133909812106344510e-05
8.548999999999999488e+00,1.878553323423804485e-03,3.130823710953002090e-05
8.550000000000000711e+00,1.862664061305577571e-03,3.127963079813603903e-05
8.551000000000000156e+00,1.848992962160119847e-03,3.125333854276240048e-05
8.551999999999999602e+00,1.837612661071202523e-03,3.122941666047799957e-05
8.553000000000000824e+00,1.828586102276311652e-03,3.120791781791468162e-05
8.554000000000000270e+00,1.821965405803729638e-03,3.118889139564746764e-05
8.554999999999999716e+00,1.817790890903202457e-03,3.117238288862469493e-05
8.556000000000000938e+00,1.816090301399534476e-03,3.115843428791514126e-05
8.557000000000000384e+00,1.816878267760469682e-03,3.114708350118299690e-05
8.557999999999999829e+00,1.820156032631302465e-03,3.113836472455132722e-05
8.559000000000001052e+00,1.825911452454218129e-03,3.113230792161084321e-05
8.560000000000000497e+00,1.834119275139123447e-03,3.112893918051077067e-05
8.560999999999999943e+00,1.844741678858030772e-03,3.112828021897792220e-05
8.561999999999999389e+00,1.857729046019340486e-03,3.113034876406944504e-05
8.563000000000000611e+00,1.873020935226006644e-03,3.113515808384068799e-05
8.564000000000000057e+00,1.890547207936848530e-03,3.114271737085512985e-05
8.564999999999999503e+00,1.910229261950319559e-03,3.115303130559637142e-05
8.566000000000000725e+00,1.931981324144389431e-03,3.116610044828706412e-05
8.567000000000000171e+00,1.955711757711357367e-03,3.118192084120587738e-05
8.567999999999999616e+00,1.981324343586932362e-03,3.120048440572158882e-05
8.569000000000000838e+00,2.008719502668851378e-03,3.122177858181394777e-05
8.570000000000000284e+00,2.037795432692107635e-03,3.124578672142948077e-05
8.570999999999999730e+00,2.068449141671503937e-03,3.127248776164785228e-05
8.572000000000000952e+00,2.100577365741295929e-03,3.130185664387632891e-05
8.573000000000000398e+00,2.134077367190147061e-03,3.133386402392974106e-05
8.573999999999999844e+00,2.168847612185696022e-03,3.136847665432056876e-05
8.575000000000001066e+00,2.204788333048064014e-03,3.140565714784324369e-05
8.576000000000000512e+00,2.241801981697350010e-03,3.144536439020450793e-05
8.576999999999999957e+00,2.279793584822372831e-03,3.148755330288858508e-05
8.577999999999999403e+00,2.318671009916992154e-03,3.153217525212925114e-05
8.579000000000000625e+00,2.358345154479591418e-03,3.157917788567207756e-05
8.580000000000000071e+00,2.398730068131048939e-03,3.162850551647859455e-05
8.580999999999999517e+00,2.439743019173987344e-03,3.168009896211360446e-05
8.582000000000000739e+00,2.481304513870426394e-03,3.173389593192838041e-05
8.583000000000000185e+00,2.523338278564768878e-03,3.178983093076617294e-05
8.583999999999999631e+00,2.565771211092741488e-03,3.184783561969937982e-05
8.585000000000000853e+00,2.608533309571249830e-03,3.190783871873993129e-05
8.586000000000000298e+00,2.651557582684547880e-03,3.196976640485328213e-05
8.586999999999999744e+00,2.694779948312074278e-03,3.203354221080130548e-05
8.588000000000000966e+00,2.738139122521266681e-03,3.209908740958344924e-05
8.589000000000000412e+00,2.781576504294164601e-03,3.216632096704081785e-05
8.589999999999999858e+00,2.825036056818099224e-03,3.223515984102583073e-05
8.590999999999999304e+00,2.868464189135396403e-03,3.230551901642027875e-05
8.592000000000000526e+00,2.911809638310270537e-03,3.237731180077049043e-05
8.592999999999999972e+00,2.955023355148494579e-03,3.245044981552429493e-05
8.593999999999999417e+00,2.998058392394135040e-03,3.252484331834000123e-05
8.595000000000000639e+00,3.040869798296128284e-03,3.260040121533644604e-05
8.596000000000000085e+00,3.083414513895154328e-03,3.267703132277741931e-05
8.596999999999999531e+00,3.125651276385174419e-03,3.275464040858162514e-05
8.598000000000000753e+00,3.167540526571934432e-03,3.283313446809010740e-05
8.599000000000000199e+00,3.209044322750401797e-03,3.291241876377093949e-05
8.599999999999999645e+00,3.250126258721737493e-03,3.299239804002440803e-05
8.601000000000000867e+00,3.290751387955859891e-03,3.307297661874611031e-05
8.602000000000000313e+00,3.330886151644525412e-03,3.315405860769479594e-05
8.602999999999999758e+00,3.370498312765697873e-03,3.323554795350300913e-05
8.604000000000000981e+00,3.409556893503270722e-03,3.331734861969813194e-05
8.605000000000000426e+00,3.448032118182850839e-03,3.339936470052333104e-05
8.605999999999999872e+00,3.485895359169771321e-03,3.348150057492415627e-05
8.606999999999999318e+00,3.523119087856832823e-03,3.356366101939292624e-05
8.608000000000000540e+00,3.559676828193634665e-03,3.364575130432821953e-05
8.608999999999999986e+00,3.595543114762655632e-03,3.372767733730218332e-05
8.609999999999999432e+00,3.630693452906946696e-03,3.380934574204980483e-05
8.611000000000000654e+00,3.665104283021279781e-03,3.389066402585532713e-05
8.612000000000000099e+00,3.698752946478376172e-03,3.397154064567761776e-05
8.612999999999999545e+00,3.731617655473887414e-03,3.405188510089690178e-05
8.614000000000000767e+00,3.763677463920333133e-03,3.413160801877598843e-05
8.615000000000000213e+00,3.794912241886030414e-03,3.421062132273403869e-05
8.615999999999999659e+00,3.825302650901985999e-03,3.428883821168994566e-05
8.617000000000000881e+00,3.854830122477434073e-03,3.436617334542590670e-05
8.618000000000000327e+00,3.883476837088364626e-03,3.444254286321553462e-05
8.618999999999999773e+00,3.911225706180323364e-03,3.451786453760453239e-05
8.620000000000000995e+00,3.938060354445551206e-03,3.459205772741880954e-05
8.621000000000000441e+00,3.963965104755735186e-03,3.466504358818462382e-05
8.621999999999999886e+00,3.988924963155651184e-03,3.473674500916521370e-05
8.622999999999999332e+00,4.012925606461163926e-03,3.480708681500773865e-05
8.624000000000000554e+00,4.035953369598134326e-03,3.487599569407384958e-05
8.625000000000000000e+00,4.057995235363773615e-03,3.494340040215420941e-05
8.625999999999999446e+00,4.079038823875773268e-03,3.500923163856508951e-05
8.627000000000000668e+00,4.099072384195133652e-03,3.507342230898524791e-05
8.628000000000000114e+00,4.118084785528131411e-03,3.513590737966669193e-05
8.628999999999999559e+00,4.136065510541100249e-03,3.519662410896464268e-05
8.630000000000000782e+00,4.153004648063722548e-03,3.525551190305157786e-05
8.631000000000000227e+00,4.168892887843321862e-03,3.531251256357141713e-05
8.631999999999999673e+00,4.183721514601148640e-03,3.536757011201613766e-05
8.633000000000000895e+00,4.197482403942908412e-03,3.542063106983967148e-05
8.634000000000000341e+00,4.210168017587894926e-03,3.547164424897368106e-05
8.634999999999999787e+00,4.221771400569858564e-03,3.552056100873808678e-05
8.636000000000001009e+00,4.232286177354438461e-03,3.556733507853215474e-05
8.637000000000000455e+00,4.241706549947178544e-03,3.561192282898795100e-05
8.637999999999999901e+00,4.250027295122609482e-03,3.565428301569055551e-05
8.638999999999999346e+00,4.257243763312718553e-03,3.569437710420107030e-05
8.640000000000000568e+00,4.263351876592812520e-03,3.573216901866861807e-05
8.641000000000000014e+00,4.268348128542053671e-03,3.576762544164570405e-05
8.641999999999999460e+00,4.272229583055245361e-03,3.580071553238619973e-05
8.643000000000000682e+00,4.274993874852413105e-03,3.583141126129529239e-05
8.644000000000000128e+00,4.276639209040289033e-03,3.585968711949592792e-05
8.644999999999999574e+00,4.277164362406186623e-03,3.588552044876074082e-05
8.646000000000000796e+00,4.276568683665478085e-03,3.590889114339449199e-05
8.647000000000000242e+00,4.274852095571654749e-03,3.592978197779339166e-05
8.647999999999999687e+00,4.272015095834651513e-03,3.594817829873701674e-05
8.649000000000000909e+00,4.268058759942344217e-03,3.596406837833344169e-05
8.650000000000000355e+00,4.262984743005967560e-03,3.597744305364590652e-05
8.650999999999999801e+00,4.256795283245282981e-03,3.598829610439738475e-05
8.652000000000001023e+00,4.249493204534332200e-03,3.599662390379116457e-05
8.653000000000000469e+00,4.241081920755453497e-03,3.600242579994457082e-05
8.653999999999999915e+00,4.231565439247985706e-03,3.600570373040084187e-05
8.654999999999999361e+00,4.220948366188189554e-03,3.600646259396922091e-05
8.656000000000000583e+00,4.209235910870326620e-03,3.600470988397752489e-05
8.657000000000000028e+00,4.196433891979350038e-03,3.600045608976688643e-05
8.657999999999999474e+00,4.182548743053841889e-03,3.599371427590246874e-05
8.659000000000000696e+00,4.167587519883745803e-03,3.598450048656640185e-05
8.660000000000000142e+00,4.151557907077744677e-03,3.597283333946044674e-05
8.660999999999999588e+00,4.134468226776580671e-03,3.595873444125021102e-05
8.662000000000000810e+00,4.116327446666765560e-03,3.594222794510242534e-05
8.663000000000000256e+00,4.097145190161801190e-03,3.592334095260675249e-05
8.663999999999999702e+00,4.076931745861865977e-03,3.590210310380209663e-05
8.665000000000000924e+00,4.055698079414056002e-03,3.587854700644887588e-05
8.666000000000000369e+00,4.033455844916368667e-03,3.585270774900384114e-05
8.666999999999999815e+00,4.010217398709254796e-03,3.582462333033084064e-05
8.668000000000001037e+00,3.985995812855135621e-03,3.579433420403562414e-05
8.669000000000000483e+00,3.960804891184803965e-03,3.576188372182915239e-05
8.669999999999999929e+00,3.934659185241129800e-03,3.572731763499953226e-05
8.670999999999999375e+00,3.907574013035624259e-03,3.569068454084006753e-05
8.672000000000000597e+00,3.879565477776350784e-03,3.565203539445913636e-05
8.673000000000000043e+00,3.850650489727511314e-03,3.561142393670318779e-05
8.673999999999999488e+00,3.820846788297120860e-03,3.556890619601903039e-05
8.675000000000000711e+00,3.790172967464312294e-03,3.552454094124616333e-05
8.676000000000000156e+00,3.758648501765379964e-03,3.547838914513746133e-05
8.676999999999999602e+00,3.726293775902408175e-03,3.543051443525388776e-05
8.678000000000000824e+00,3.693130115283476105e-03,3.538098257618120242e-05
8.679000000000000270e+00,3.659179820454064314e-03,3.532986189935064398e-05
8.679999999999999716e+00,3.624466202822318201e-03,3.527722275520988167e-05
8.681000000000000938e+00,3.589013624811089424e-03,3.522313799751023361e-05
8.682000000000000384e+00,3.552847541638176187e-03,3.516768239868031177e-05
8.682999999999999829e+00,3.515994547802761203e-03,3.511093308064302518e-05
8.684000000000001052e+00,3.478482425869942364e-03,3.505296896315433769e-05
8.685000000000000497e+00,3.440340200529748253e-03,3.499387122136636650e-05
8.685999999999999943e+00,3.401598195159658434e-03,3.493372270264888418e-05
8.686999999999999389e+00,3.362288094240949848e-03,3.487260835835814300e-05
8.688000000000000611e+00,3.322443008907244311e-03,3.481061463245282360e-05
8.689000000000000057e+00,3.282097548728078480e-03,3.474782992648585634e-05
8.689999999999999503e+00,3.241287897114472800e-03,3.468434398723174028e-05
8.691000000000000725e+00,3.200051893454193205e-03,3.462024834100274785e-05
8.692000000000000171e+00,3.158429119222293420e-03,3.455563567072042437e-05
8.692999999999999616e+00,3.116460991073979111e-03,3.449060026049807597e-05
8.694000000000000838e+00,3.074190858182801814e-03,3.442523735761858923e-05
8.695000000000000284e+00,3.031664106557406448e-03,3.435964356793497427e-05
8.695999999999999730e+00,2.988928267565325002e-03,3.429391625703207756e-05
8.697000000000000952e+00,2.946033132993612028e-03,3.422815395629678572e-05
8.698000000000000398e+00,2.903030873547701642e-03,3.416245568359490485e-05
8.698999999999999844e+00,2.859976163015320177e-03,3.409692138640089211e-05
8.700000000000001066e+00,2.816926304179053452e-03,3.403165126639514238e-05
8.701000000000000512e+00,2.773941358107881710e-03,3.396674617495155891e-05
8.701999999999999957e+00,2.731084272517637305e-03,3.390230693699565121e-05
8.702999999999999403e+00,2.688421009798061968e-03,3.383843475941377630e-05
8.704000000000000625e+00,2.646020669288112574e-03,3.377523055250529038e-05
8.705000000000000071e+00,2.603955603268874337e-03,3.371279530446636541e-05
8.705999999999999517e+00,2.562301519993458784e-03,3.365122940481029981e-05
8.707000000000000739e+00,2.521137571525232639e-03,3.359063301812649169e-05
8.708000000000000185e+00,2.480546418023769385e-03,3.353110539199795944e-05
8.708999999999999631e+00,2.440614264335770091e-03,3.347274521954368795e-05
8.710000000000000853e+00,2.401430858578340339e-03,3.341564994275458183e-05
8.711000000000000298e+00,2.363089446392946987e-03,3.335991611132514993e-05
8.711999999999999744e+00,2.325686668654335012e-03,3.330563871946342150e-05
8.713000000000000966e+00,2.289322394308358852e-03,3.325291154879814697e-05
8.714000000000000412e+00,2.254099474593279900e-03,3.320182643367459649e-05
8.714999999999999858e+00,2.220123409714573094e-03,3.315247363734430088e-05
8.715999999999999304e+00,2.187501914162359208e-03,3.310494118259652647e-05
8.717000000000000526e+00,2.156344372475973818e-03,3.305931517340041564e-05
8.717999999999999972e+00,2.126761174763499261e-03,3.301567911513375185e-05
8.718999999999999417e+00,2.098862928210148450e-03,3.297411424808339883e-05
8.720000000000000639e+00,2.072759540536971059e-03,3.293469888518204690e-05
8.721000000000000085e+00,2.048559180563918995e-03,3.289750875238835540e-05
8.721999999999999531e+00,2.026367123061683078e-03,3.286261631355600135e-05
8.723000000000000753e+00,2.006284496314606706e-03,3.283009110865823149e-05
8.724000000000000199e+00,1.988406954799202229e-03,3.279999913879820853e-05
8.724999999999999645e+00,1.972823310352920731e-03,3.277240318057229944e-05
8.726000000000000867e+00,1.959614159426872025e-03,3.274736216584676776e-05
8.727000000000000313e+00,1.948850553085487583e-03,3.272493153396084940e-05
8.727999999999999758e+00,1.940592756832961417e-03,3.270516262999779945e-05
8.729000000000000981e+00,1.934889151369557480e-03,3.268810303227853286e-05
8.730000000000000426e+00,1.931775320298841428e-03,3.267379599811289989e-05
8.730999999999999872e+00,1.931273367225735125e-03,3.266228081180002832e-05
8.731999999999999318e+00,1.933391493287043607e-03,3.265359224506594399e-05
8.733000000000000540e+00,1.938123856330356814e-03,3.264776090563832335e-05
8.733999999999999986e+00,1.945450717344681313e-03,3.264481273050140941e-05
8.734999999999999432e+00,1.955338867274262430e-03,3.264476935179524438e-05
8.736000000000000654e+00,1.967742312326674695e-03,3.264764762240033566e-05
8.737000000000000099e+00,1.982603185285283526e-03,3.265345998148021304e-05
8.737999999999999545e+00,1.999852840692453899e-03,3.266221402397601845e-05
8.739000000000000767e+00,2.019413086839494213e-03,3.267391287722370719e-05
8.740000000000000213e+00,2.041197505036904895e-03,3.268855479692898828e-05
8.740999999999999659e+00,2.065112807870271138e-03,3.270613355036349834e-05
8.742000000000000881e+00,2.091060192291752020e-03,3.272663806575194556e-05
8.743000000000000327e+00,2.118936649174702359e-03,3.275005281663853071e-05
8.743999999999999773e+00,2.148636198465708486e-03,3.277635750068297338e-05
8.745000000000000995e+00,2.180051026191056392e-03,3.280552744004379076e-05
8.746000000000000441e+00,2.213072508203293640e-03,3.283753330339180150e-05
8.746999999999999886e+00,2.247592111457886403e-03,3.287234148421898730e-05
8.747999999999999332e+00,2.283502170358636240e-03,3.290991387048999026e-05
8.749000000000000554e+00,2.320696539880191464e-03,3.295020826317560016e-05
8.750000000000000000e+00,2.359071132507825803e-03,3.299317814846428358e-05
8.750999999999999446e+00,2.398524346219746851e-03,3.303877309913227635e-05
8.752000000000000668e+00,2.438957394904962307e-03,3.308693861435576194e-05
8.753000000000000114e+00,2.480274551501682190e-03,3.313761650351238251e-05
8.753999999999999559e+00,2.522383316004338585e-03,3.319074475859454308e-05
8.755000000000000782e+00,2.565194518397111070e-03,3.324625796168004542e-05
8.756000000000000227e+00,2.608622368167726451e-03,3.330408716172695129e-05
8.756999999999999673e+00,2.652584458596082915e-03,3.336416025170666069e-05
8.758000000000000895e+00,2.697001735769389945e-03,3.342640190206440517e-05
8.759000000000000341e+00,2.741798438454997287e-03,3.349073395227401064e-05
8.759999999999999787e+00,2.786902017034667903e-03,3.355707532470910716e-05
8.761000000000001009e+00,2.832243035326976500e-03,3.362534241708727635e-05
8.762000000000000455e+00,2.877755061788698793e-03,3.369544908414698721e-05
8.762999999999999901e+00,2.923374552342761223e-03,3.376730696269645578e-05
8.763999999999999346e+00,2.969040729592891358e-03,3.384082548377566265e-05
8.765000000000000568e+00,3.014695459455709551e-03,3.391591217555994277e-05
8.766000000000000014e+00,3.060283128823068546e-03,3.399247270482403716e-05
8.766999999999999460e+00,3.105750524170032469e-03,3.407041121440588735e-05
8.768000000000000682e+00,3.151046714292436192e-03,3.414963030647366209e-05
8.769000000000000128e+00,3.196122935883737720e-03,3.423003135689309110e-05
8.769999999999999574e+00,3.240932484712327755e-03,3.431151457481638876e-05
8.771000000000000796e+00,3.285430610900419435e-03,3.439397925190574071e-05
8.772000000000000242e+00,3.329574420383884462e-03,3.447732386292156991e-05
8.772999999999999687e+00,3.373322780884992732e-03,3.456144627737444026e-05
8.774000000000000909e+00,3.416636234299235200e-03,3.464624383743169806e-05
8.775000000000000355e+00,3.459476913348545190e-03,3.473161360776568261e-05
8.775999999999999801e+00,3.501808464633994825e-03,3.481745244783905044e-05
8.777000000000001023e+00,3.543595975683408277e-03,3.490365719889650732e-05
8.778000000000000469e+00,3.584805907922554349e-03,3.499012480906969080e-05
8.778999999999999915e+00,3.625406033305341412e-03,3.507675247333535816e-05
8.779999999999999361e+00,3.665365376403926980e-03,3.516343778065658324e-05
8.781000000000000583e+00,3.704654159591134512e-03,3.525007885857091462e-05
8.782000000000000028e+00,3.743243753414246186e-03,3.533657445779292763e-05
8.782999999999999474e+00,3.781106629441722492e-03,3.542282410342618016e-05
8.784000000000000696e+00,3.818216317758226560e-03,3.550872823343602337e-05
8.785000000000000142e+00,3.854547366670712290e-03,3.559418824353456195e-05
8.785999999999999588e+00,3.890075306479189900e-03,3.567910668932033718e-05
8.787000000000000810e+00,3.924776615043347461e-03,3.576338731379858998e-05
8.788000000000000256e+00,3.958628687140672980e-03,3.584693519814935794e-05
8.788999999999999702e+00,3.991609805025058029e-03,3.592965682839609692e-05
8.790000000000000924e+00,4.023699112592048037e-03,3.601146023198524429e-05
8.791000000000000369e+00,4.054876590428436837e-03,3.609225498635020322e-05
8.791999999999999815e+00,4.085123033972315812e-03,3.617195242155780207e-05
8.793000000000001037e+00,4.114420032337054618e-03,3.625046559697325501e-05
8.794000000000000483e+00,4.142749950057022026e-03,3.632770949702562397e-05
8.794999999999999929e+00,4.170095909229337185e-03,3.640360095647601936e-05
8.795999999999999375e+00,4.196441774310891853e-03,3.647805886163266875e-05
8.797000000000000597e+00,4.221772136989657837e-03,3.655100411182514111e-05
8.798000000000000043e+00,4.246072303582832524e-03,3.662235982869458035e-05
8.798999999999999488e+00,4.269328282341639837e-03,3.669205124882021074e-05
8.800000000000000711e+00,4.291526773163819794e-03,3.676000594632057800e-05
8.801000000000000156e+00,4.312655157010084062e-03,3.682615371876745412e-05
8.801999999999999602e+00,4.332701487442279682e-03,3.689042683222917574e-05
8.803000000000000824e+00,4.351654481892760877e-03,3.695275985576947970e-05
8.804000000000000270e+00,4.369503514944521327e-03,3.701308991959019912e-05
8.804999999999999716e+00,4.386238611065437602e-03,3.707135657602973479e-05
8.806000000000000938e+00,4.401850439387012572e-03,3.712750204466168781e-05
8.807000000000000384e+00,4.416330307879767249e-03,3.718147101791172837e-05
8.807999999999999829e+00,4.429670159351257151e-03,3.723321094251483304e-05
8.809000000000001052e+00,4.441862566817191688e-03,3.728267180600872453e-05
8.810000000000000497e+00,4.452900730732890083e-03,3.732980641726420430e-05
8.810999999999999943e+00,4.462778475403132369e-03,3.737457018875730533e-05
8.811999999999999389e+00,4.471490247152752097e-03,3.741692142976258431e-05
8.813000000000000611e+00,4.479031111751937203e-03,3.745682110779330548e-05
8.814000000000000057e+00,4.485396753633747423e-03,3.749423313588599361e-05
8.814999999999999503e+00,4.490583474098407482e-03,3.752912412808379424e-05
8.816000000000000725e+00,4.494588191322261735e-03,3.756146371288985209e-05
8.817000000000000171e+00,4.497408439640850249e-03,3.759122423181482419e-05
8.817999999999999616e+00,4.499042370328869105e-03,3.761838108182481271e-05
8.819000000000000838e+00,4.499488751431452056e-03,3.764291244135979647e-05
8.820000000000000284e+00,4.498746969590815270e-03,3.766479957108077647e-05
8.820999999999999730e+00,4.496817030822223421e-03,3.768402650265733500e-05
8.822000000000000952e+00,4.493699562894141325e-03,3.770058040238027225e-05
8.823000000000000398e+00,4.489395816941163346e-03,3.771445122794460830e-05
8.823999999999999844e+00,4.483907670787510256e-03,3.772563208510658166e-05
8.825000000000001066e+00,4.477237631289272823e-03,3.773411890416408391e-05
8.826000000000000512e+00,4.469388838673318647e-03,3.773991077206202211e-05
8.826999999999999957e+00,4.460365069820508739e-03,3.774300958746237611e-05
8.827999999999999403e+00,4.450170743284224788e-03,3.774342045034201711e-05
8.829000000000000625e+00,4.438810923771414896e-03,3.774115126295326362e-05
8.830000000000000071e+00,4.426291328323550371e-03,3.773621311425313875e-05
8.830999999999999517e+00,4.412618331641405406e-03,3.772861990112568614e-05
8.832000000000000739e+00,4.397798973508900734e-03,3.771838870958325928e-05
8.833000000000000185e+00,4.381840965456696053e-03,3.770553941746027625e-05
8.833999999999999631e+00,4.364752699380525236e-03,3.769009508681343660e-05
8.835000000000000853e+00,4.346543255620199074e-03,3.767208155998417714e-05
8.836000000000000298e+00,4.327222413193457240e-03,3.765152785486257164e-05
8.836999999999999744e+00,4.306800659459614905e-03,3.762846571596608941e-05
8.838000000000000966e+00,4.285289201923641288e-03,3.760293004469595078e-05
8.839000000000000412e+00,4.262699979823852264e-03,3.757495845039691209e-05
8.839999999999999858e+00,4.239045678109647740e-03,3.754459167404754368e-05
8.840999999999999304e+00,4.214339741024829278e-03,3.751187312394894876e-05
8.842000000000000526e+00,4.188596388377630562e-03,3.747684928282661257e-05
8.842999999999999972e+00,4.161830631735389738e-03,3.743956926180581039e-05
8.843999999999999417e+00,4.134058293352701856e-03,3.740008520805147857e-05
8.845000000000000639e+00,4.105296025237595466e-03,3.735845181989556083e-05
8.846000000000000085e+00,4.075561331191996685e-03,3.731472678708283667e-05
8.846999999999999531e+00,4.044872589313358233e-03,3.726897028316198573e-05
8.848000000000000753e+00,4.013249077725246361e-03,3.722124539734322849e-05
8.849000000000000199e+00,3.980711001005382901e-03,3.717161762606875809e-05
8.849999999999999645e+00,3.947279520179398406e-03,3.712015529651385210e-05
8.851000000000000867e+00,3.912976783660211677e-03,3.706692906577497654e-05
8.852000000000000313e+00,3.877825962186014566e-03,3.701201234014736102e-05
8.852999999999999758e+00,3.841851285172526945e-03,3.695548072312160949e-05
8.854000000000000981e+00,3.805078081258341568e-03,3.689741245576304805e-05
8.855000000000000426e+00,3.767532820786282776e-03,3.683788788329247572e-05
8.855999999999999872e+00,3.729243163086326269e-03,3.677698987747189647e-05
8.856999999999999318e+00,3.690238005870379902e-03,3.671480325647326646e-05
8.858000000000000540e+00,3.650547539984249669e-03,3.665141524333882399e-05
8.858999999999999986e+00,3.610203306990553401e-03,3.658691486338779681e-05
8.859999999999999432e+00,3.569238262408627130e-03,3.652139335647470341e-05
8.861000000000000654e+00,3.527686842263040926e-03,3.645494364985975028e-05
8.862000000000000099e+00,3.485585035915192073e-03,3.638766074221882151e-05
8.862999999999999545e+00,3.442970462732011187e-03,3.631964106837743517e-05
8.864000000000000767e+00,3.399882455430269790e-03,3.625098295789719316e-05
8.865000000000000213e+00,3.356362147630968969e-03,3.618178601405765165e-05
8.865999999999999659e+00,3.312452568441862175e-03,3.611215150493299141e-05
8.867000000000000881e+00,3.268198741537540076e-03,3.604218175582714996e-05
8.868000000000000327e+00,3.223647791420314757e-03,3.597198055209570821e-05
8.868999999999999773e+00,3.178849053965287184e-03,3.590165248549797151e-05
8.870000000000000995e+00,3.133854193792520379e-03,3.583130334418746591e-05
8.871000000000000441e+00,3.088717325512604656e-03,3.576103948492309479e-05
8.871999999999999886e+00,3.043495140738648828e-03,3.569096820233382309e-05
8.872999999999999332e+00,2.998247037401539222e-03,3.562119707425057157e-05
8.874000000000000554e+00,2.953035252894727850e-03,3.555183433489913489e-05
8.875000000000000000e+00,2.907924996860848741e-03,3.548298820364024537e-05
8.875999999999999446e+00,2.862984584130665987e-03,3.541476725434929113e-05
8.877000000000000668e+00,2.818285562858068114e-03,3.534727973680318515e-05
8.878000000000000114e+00,2.773902837142117744e-03,3.528063393201301770e-05
8.878999999999999559e+00,2.729914777712279077e-03,3.521493746540388777e-05
8.880000000000000782e+00,2.686403318600090722e-03,3.515029767170493310e-05
8.881000000000000227e+00,2.643454031579891856e-03,3.508682088711783173e-05
8.881999999999999673e+00,2.601156174289884909e-03,3.502461277941899917e-05
8.883000000000000895e+00,2.559602702088313066e-03,3.496377767984611536e-05
8.884000000000000341e+00,2.518890237182026814e-03,3.490441889831842728e-05
8.884999999999999787e+00,2.479118982965591942e-03,3.484663803076879369e-05
8.886000000000001009e+00,2.440392575261568844e-03,3.479053528127258496e-05
8.887000000000000455e+00,2.402817856701391919e-03,3.473620876132764283e-05
8.887999999999999901e+00,2.366504564691941388e-03,3.468375481683698403e-05
8.888999999999999346e+00,2.331564918936762567e-03,3.463326735340843985e-05
8.890000000000000568e+00,2.298113099507517309e-03,3.458483813234429548e-05
8.891000000000000014e+00,2.266264603729808806e-03,3.453855609869398993e-05
8.891999999999999460e+00,2.236135476610893753e-03,3.449450766422504193e-05
8.893000000000000682e+00,2.207841409274745922e-03,3.445277605099411855e-05
8.894000000000000128e+00,2.181496708348272182e-03,3.441344162586003786e-05
8.894999999999999574e+00,2.157213141162601846e-03,3.437658122717698102e-05
8.896000000000000796e+00,2.135098672577060222e-03,3.434226845242147698e-05
8.897000000000000242e+00,2.115256113397070200e-03,3.431057304947205967e-05
8.897999999999999687e+00,2.097781711601740592e-03,3.428156121933412714e-05
8.899000000000000909e+00,2.082763722014645182e-03,3.425529499042896490e-05
8.900000000000000355e+00,2.070281000206510794e-03,3.423183253113415154e-05
8.900999999999999801e+00,2.060401668060337418e-03,3.421122757490585494e-05
8.902000000000001023e+00,2.053181903302047587e-03,3.419352973887960281e-05
8.903000000000000469e+00,2.048664901997919452e-03,3.417878395514840776e-05
8.903999999999999915e+00,2.046880060813412519e-03,3.416703079469781930e-05
8.904999999999999361e+00,2.047842415600632706e-03,3.415830594652413102e-05
8.906000000000000583e+00,2.051552363861014992e-03,3.415264054847449928e-05
8.907000000000000028e+00,2.057995683170385677e-03,3.415006069557872048e-05
8.907999999999999474e+00,2.067143844975867072e-03,3.415058777891456007e-05
8.909000000000000696e+00,2.078954607592885771e-03,3.415423803350497404e-05
8.910000000000000142e+00,2.093372860067757059e-03,3.416102288981642614e-05
8.910999999999999588e+00,2.110331677286772251e-03,3.417094855669803861e-05
8.912000000000000810e+00,2.129753540110137459e-03,3.418401638312718521e-05
8.913000000000000256e+00,2.151551669868416190e-03,3.420022248169699003e-05
8.913999999999999702e+00,2.175631426808370683e-03,3.421955809959833378e-05
8.915000000000000924e+00,2.201891724588380273e-03,3.424200928614591004e-05
8.916000000000000369e+00,2.230226418089996734e-03,3.426755727365358994e-05
8.916999999999999815e+00,2.260525629053791469e-03,3.429617817756755389e-05
8.918000000000001037e+00,2.292676981175286420e-03,3.432784338609273301e-05
8.919000000000000483e+00,2.326566725059160245e-03,3.436251930805893763e-05
8.919999999999999929e+00,2.362080740145595763e-03,3.440016776519380241e-05
8.920999999999999375e+00,2.399105408292034197e-03,3.444074577417718388e-05
8.922000000000000597e+00,2.437528358251951546e-03,3.448420595241363551e-05
8.923000000000000043e+00,2.477239085984150359e-03,3.453049633302012394e-05
8.923999999999999488e+00,2.518129457642455209e-03,3.457956076361132247e-05
8.925000000000000711e+00,2.560094105881057999e-03,3.463133876591552811e-05
8.926000000000000156e+00,2.603030729554474659e-03,3.468576594583230350e-05
8.926999999999999602e+00,2.646840309656772142e-03,3.474277386067405537e-05
8.928000000000000824e+00,2.691427251684404796e-03,3.480229044142618889e-05
8.929000000000000270e+00,2.736699466955900151e-03,3.486423991474899356e-05
8.929999999999999716e+00,2.782568402099581083e-03,3.492854315503330129e-05
8.931000000000000938e+00,2.828949026942266434e-03,3.499511767173317647e-05
8.932000000000000384e+00,2.875759788279555213e-03,3.506387799536422390e-05
8.932999999999999829e+00,2.922922538177807981e-03,3.513473561783618244e-05
8.934000000000001052e+00,2.970362441454852537e-03,3.520759938444446542e-05
8.935000000000000497e+00,3.018007869429789516e-03,3.528237550697922877e-05
8.935999999999999943e+00,3.065790282844685702e-03,3.535896790732064043e-05
8.936999999999999389e+00,3.113644109212323260e-03,3.543727821059738849e-05
8.938000000000000611e+00,3.161506615914205180e-03,3.551720610358219117e-05
8.939000000000000057e+00,3.209317783157959649e-03,3.559864940652371438e-05
8.939999999999999503e+00,3.257020177235375041e-03,3.568150434043373395e-05
8.941000000000000725e+00,3.304558826942462398e-03,3.576566560493026303e-05
8.942000000000000171e+00,3.351881102653174720e-03,3.585102669362991092e-05
8.942999999999999616e+00,3.398936600740185433e-03,3.593747995313948583e-05
8.944000000000000838e+00,3.445677032007658964e-03,3.602491683602892375e-05
8.945000000000000284e+00,3.492056116326387218e-03,3.611322799952564294e-05
8.945999999999999730e+00,3.538029481798842402e-03,3.620230357899287325e-05
8.947000000000000952e+00,3.583554570572820841e-03,3.629203326570994728e-05
8.948000000000000398e+00,3.628590549248904718e-03,3.638230652581457596e-05
8.948999999999999844e+00,3.673098225738503485e-03,3.647301272679404619e-05
8.950000000000001066e+00,3.717039970528180064e-03,3.656404132552135128e-05
8.951000000000000512e+00,3.760379644140554155e-03,3.665528197657238866e-05
8.951999999999999957e+00,3.803082528520765511e-03,3.674662471165928492e-05
8.952999999999999403e+00,3.845115264152637342e-03,3.683796009468529264e-05
8.954000000000000625e+00,3.886445790702166159e-03,3.692917932771374180e-05
8.955000000000000071e+00,3.927043292910245391e-03,3.702017441351360127e-05
8.955999999999999517e+00,3.966878149450766070e-03,3.711083828119173092e-05
8.957000000000000739e+00,4.005921886660917391e-03,3.720106489040494422e-05
8.958000000000000185e+00,4.044147134628427870e-03,3.729074934366025985e-05
8.958999999999999631e+00,4.081527587648974345e-03,3.737978809306669270e-05
8.960000000000000853e+00,4.118037966794010039e-03,3.746807894742381506e-05
8.961000000000000298e+00,4.153653986427571776e-03,3.755552121683401799e-05
8.961999999999999744e+00,4.188352322152660671e-03,3.764201579582355530e-05
8.963000000000000966e+00,4.222110582409748306e-03,3.772746535195961658e-05
8.964000000000000412e+00,4.254907281378068028e-03,3.781177428811616139e-05
8.964999999999999858e+00,4.286721815065446840e-03,3.789484892884655834e-05
8.965999999999999304e+00,4.317534438209544648e-03,3.797659753328040704e-05
8.967000000000000526e+00,4.347326244195532166e-03,3.805693049895363469e-05
8.967999999999999972e+00,4.376079145607810264e-03,3.813576028390436187e-05
8.968999999999999417e+00,4.403775857450852906e-03,3.821300163994443454e-05
8.970000000000000639e+00,4.430399880718389506e-03,3.828857153376371924e-05
8.971000000000000085e+00,4.455935488542082934e-03,3.836238933640078206e-05
8.971999999999999531e+00,4.480367712366328976e-03,3.843437676244078344e-05
8.973000000000000753e+00,4.503682330452411266e-03,3.850445810130720945e-05
8.974000000000000199e+00,4.525865856404370606e-03,3.857256008004724394e-05
8.974999999999999645e+00,4.546905529865890271e-03,3.863861211543425229e-05
8.976000000000000867e+00,4.566789306894417783e-03,3.870254618773021267e-05
8.977000000000000313e+00,4.585505852521720889e-03,3.876429706927686232e-05
8.977999999999999758e+00,4.603044532989801312e-03,3.882380214248395012e-05
8.979000000000000981e+00,4.619395409809004538e-03,3.888100168249678911e-05
8.980000000000000426e+00,4.634549233366876131e-03,3.893583869414191947e-05
8.980999999999999872e+00,4.648497438492857174e-03,3.898825916221721291e-05
8.981999999999999318e+00,4.661232139420959548e-03,3.903821185565547683e-05
8.983000000000000540e+00,4.672746126618687948e-03,3.908564859380381668e-05
8.983999999999999986e+00,4.683032862939765818e-03,3.913052402551431947e-05
8.984999999999999432e+00,4.692086481464155696e-03,3.917279593755868385e-05
8.986000000000000654e+00,4.699901782753559271e-03,3.921242501154758583e-05
8.987000000000000099e+00,4.706474233801572274e-03,3.924937511048650561e-05
8.987999999999999545e+00,4.711799966193030986e-03,3.928361302778813556e-05
8.989000000000000767e+00,4.715875776045237201e-03,3.931510879189793382e-05
8.990000000000000213e+00,4.718699123083487657e-03,3.934383540196492989e-05
8.990999999999999659e+00,4.720268131387797030e-03,3.936976915694608318e-05
8.992000000000000881e+00,4.720581589498580762e-03,3.939288934464388618e-05
8.993000000000000327e+00,4.719638952064350058e-03,3.941317857389126664e-05
8.993999999999999773e+00,4.717440340747793524e-03,3.943062246966307430e-05
8.995000000000000995e+00,4.713986546853963025e-03,3.944521000911578254e-05
8.996000000000000441e+00,4.709279033012369123e-03,3.945693321276989423e-05
8.996999999999999886e+00,4.703319936719151106e-03,3.946578747565087237e-05
8.997999999999999332e+00,4.696112073118563837e-03,3.947177122731100629e-05
8.999000000000000554e+00,4.687658939385011547e-03,3.947488629907382738e-05
9.000000000000000000e+00,4.677964718459932773e-03,3.947513757452368339e-05
9.000999999999999446e+00,4.667034284589972708e-03,3.947253334024365039e-05
9.002000000000000668e+00,4.654873208176870183e-03,3.946708491575405488e-05
9.003000000000000114e+00,4.641487762356141453e-03,3.945880704333775112e-05
9.003999999999999559e+00,4.626884928968983714e-03,3.944771749708557272e-05
9.005000000000000782e+00,4.611072406701428525e-03,3.943383744300604072e-05
9.006000000000000227e+00,4.594058618335119040e-03,3.941719107019785011e-05
9.006999999999999673e+00,4.575852720069171001e-03,3.939780596371680215e-05
9.008000000000000895e+00,4.556464610572047436e-03,3.937571269850080304e-05
9.009000000000000341e+00,4.535904941945159349e-03,3.935094523990476155e-05
9.009999999999999787e+00,4.514185130434772777e-03,3.932354049286220714e-05
9.011000000000001009e+00,4.491317369391552815e-03,3.929353871445393723e-05
9.012000000000000455e+00,4.467314641998205473e-03,3.926098308188713634e-05
9.012999999999999901e+00,4.442190736418365898e-03,3.922592009058073573e-05
9.013999999999999346e+00,4.415960260892435284e-03,3.918839911211497801e-05
9.015000000000000568e+00,4.388638661431324035e-03,3.914847278366674762e-05
9.016000000000000014e+00,4.360242239686682245e-03,3.910619653782034856e-05
9.016999999999999460e+00,4.330788173628427086e-03,3.906162903483405871e-05
9.018000000000000682e+00,4.300294538464603279e-03,3.901483167891292906e-05
9.019000000000000128e+00,4.268780330786722463e-03,3.896586902280706779e-05
9.019999999999999574e+00,4.236265493453789457e-03,3.891480827729030693e-05
9.021000000000000796e+00,4.202770943643532875e-03,3.886171971456946900e-05
9.022000000000000242e+00,4.168318601830627718e-03,3.880667619233958975e-05
9.022999999999999687e+00,4.132931424648011477e-03,3.874975354353319974e-05
9.024000000000000909e+00,4.096633438948547347e-03,3.869103005900301553e-05
9.025000000000000355e+00,4.059449779907106474e-03,3.863058692102342746e-05
9.025999999999999801e+00,4.021406730983496762e-03,3.856850764265455709e-05
9.027000000000001023e+00,3.982531768274525687e-03,3.850487848484097231e-05
9.028000000000000469e+00,3.942853607094641555e-03,3.843978792880116635e-05
9.028999999999999915e+00,3.902402253489248383e-03,3.837332706036295719e-05
9.029999999999999361e+00,3.861209058498140355e-03,3.830558903627896109e-05
9.031000000000000583e+00,3.819306777800351646e-03,3.823666948745082665e-05
9.032000000000000028e+00,3.776729634551725338e-03,3.816666592037966393e-05
9.032999999999999474e+00,3.733513388389701412e-03,3.809567812993783058e-05
9.034000000000000696e+00,3.689695407991374840e-03,3.802380762217859094e-05
9.035000000000000142e+00,3.645314750177606426e-03,3.795115799656091263e-05
9.035999999999999588e+00,3.600412243307737990e-03,3.787783436272978244e-05
9.037000000000000810e+00,3.555030577519606612e-03,3.780394372155699315e-05
9.038000000000000256e+00,3.509214399535595229e-03,3.772959433083339907e-05
9.038999999999999702e+00,3.463010414801797818e-03,3.765489610858919014e-05
9.040000000000000924e+00,3.416467494299886033e-03,3.757996000896587755e-05
9.041000000000000369e+00,3.369636788436116380e-03,3.750489837124541505e-05
9.041999999999999815e+00,3.322571845510856933e-03,3.742982430110703053e-05
9.043000000000001037e+00,3.275328736772024126e-03,3.735485202775417881e-05
9.044000000000000483e+00,3.227966185052386257e-03,3.728009625015042336e-05
9.044999999999999929e+00,3.180545698646141273e-03,3.720567249381864154e-05
9.045999999999999375e+00,3.133131706831260126e-03,3.713169644235845521e-05
9.047000000000000597e+00,3.085791698137860944e-03,3.705828428371048066e-05
9.048000000000000043e+00,3.038596356889100049e-03,3.698555205068375709e-05
9.048999999999999488e+00,2.991619697943780510e-03,3.691361592837932789e-05
9.050000000000000711e+00,2.944939194357488153e-03,3.684259158982166953e-05
9.051000000000000156e+00,2.898635896508727165e-03,3.677259452691959734e-05
9.051999999999999602e+00,2.852794535720724802e-03,3.670373935684615694e-05
9.053000000000000824e+00,2.807503609271684141e-03,3.663614011939913563e-05
9.054000000000000270e+00,2.762855438083442611e-03,3.656990958804015015e-05
9.054999999999999716e+00,2.718946191862125009e-03,3.650515958663947986e-05
9.056000000000000938e+00,2.675875870767950235e-03,3.644200029520768669e-05
9.057000000000000384e+00,2.633748236205467504e-03,3.638054054078099334e-05
9.057999999999999829e+00,2.592670677833912741e-03,3.632088710140832699e-05
9.059000000000001052e+00,2.552754007440233720e-03,3.626314498327243242e-05
9.060000000000000497e+00,2.514112165517534345e-03,3.620741674970403564e-05
9.060999999999999943e+00,2.476861830329699435e-03,3.615380279493642790e-05
9.061999999999999389e+00,2.441121915704524449e-03,3.610240066217276528e-05
9.063000000000000611e+00,2.407012948961082931e-03,3.605330531835644847e-05
9.064000000000000057e+00,2.374656318558064638e-03,3.600660847810798122e-05
9.064999999999999503e+00,2.344173388207001878e-03,3.596239887990558543e-05
9.066000000000000725e+00,2.315684474685528009e-03,3.592076163458064151e-05
9.067000000000000171e+00,2.289307695911409635e-03,3.588177848770845123e-05
9.067999999999999616e+00,2.265157699224109884e-03,3.584552719099616649e-05
9.069000000000000838e+00,2.243344290645822060e-03,3.581208177688481961e-05
9.070000000000000284e+00,2.223970990839746649e-03,3.578151192953571099e-05
9.070999999999999730e+00,2.207133554986619606e-03,3.575388327030145106e-05
9.072000000000000952e+00,2.192918497886728237e-03,3.572925677223899940e-05
9.073000000000000398e+00,2.181401674272801568e-03,3.570768903658899109e-05
9.073999999999999844e+00,2.172646965218639689e-03,3.568923172542896226e-05
9.075000000000001066e+00,2.166705124249345294e-03,3.567393187020417953e-05
9.076000000000000512e+00,2.163612831258948047e-03,3.566183133672077318e-05
9.076999999999999957e+00,2.163391997841564770e-03,3.565296712045811606e-05
9.077999999999999403e+00,2.166049355361843003e-03,3.564737085386489632e-05
9.079000000000000625e+00,2.171576345969667560e-03,3.564506913451565961e-05
9.080000000000000071e+00,2.179949320641708967e-03,3.564608305048963934e-05
9.080999999999999517e+00,2.191130034940348258e-03,3.565042851460831105e-05
9.082000000000000739e+00,2.205066417868414667e-03,3.565811585635173035e-05
9.083000000000000185e+00,2.221693577891494485e-03,3.566915015254060883e-05
9.083999999999999631e+00,2.240935000904440040e-03,3.568353084461096855e-05
9.085000000000000853e+00,2.262703889798663159e-03,3.570125210720314463e-05
9.086000000000000298e+00,2.286904592890656035e-03,3.572230251326229843e-05
9.086999999999999744e+00,2.313434070612749218e-03,3.574666539302909349e-05
9.088000000000000966e+00,2.342183353815759095e-03,3.577431853543410677e-05
9.089000000000000412e+00,2.373038953264605330e-03,3.580523458094149778e-05
9.089999999999999858e+00,2.405884188255334559e-03,3.583938077009066279e-05
9.090999999999999304e+00,2.440600409669281805e-03,3.587671932435198212e-05
9.092000000000000526e+00,2.477068101332382827e-03,3.591720723493461824e-05
9.092999999999999972e+00,2.515167850256932579e-03,3.596079666427115415e-05
9.093999999999999417e+00,2.554781183577712386e-03,3.600743477698420668e-05
9.095000000000000639e+00,2.595791273786247650e-03,3.605706413416421728e-05
9.096000000000000085e+00,2.638083519372364828e-03,3.610962256375988558e-05
9.096999999999999531e+00,2.681546009249404991e-03,3.616504356683243013e-05
9.098000000000000753e+00,2.726069882610251179e-03,3.622325620337550639e-05
9.099000000000000199e+00,2.771549594992820959e-03,3.628418551924639544e-05
9.099999999999999645e+00,2.817883103732298986e-03,3.634775247837627673e-05
9.101000000000000867e+00,2.864971983424285593e-03,3.641387433069374061e-05
9.102000000000000313e+00,2.912721483375437393e-03,3.648246461694854611e-05
9.102999999999999758e+00,2.961040536470929598e-03,3.655343353451967887e-05
9.104000000000000981e+00,3.009841729533492723e-03,3.662668791845554188e-05
9.105000000000000426e+00,3.059041241928238484e-03,3.670213167624248923e-05
9.105999999999999872e+00,3.108558761220331108e-03,3.677966575876703923e-05
9.106999999999999318e+00,3.158317380184198254e-03,3.685918851311797176e-05
9.108000000000000540e+00,3.208243481582053261e-03,3.694059576040962162e-05
9.108999999999999986e+00,3.258266613760295739e-03,3.702378115125925839e-05
9.109999999999999432e+00,3.308319361988756781e-03,3.710863619734534533e-05
9.111000000000000654e+00,3.358337216729865692e-03,3.719505057830479458e-05
9.112000000000000099e+00,3.408258442515730603e-03,3.728291225786810288e-05
9.112999999999999545e+00,3.458023947765279191e-03,3.737210783335616376e-05
9.114000000000000767e+00,3.507577158653431976e-03,3.746252257342104703e-05
9.115000000000000213e+00,3.556863896173071467e-03,3.755404066784522385e-05
9.115999999999999659e+00,3.605832258638295030e-03,3.764654538484675912e-05
9.117000000000000881e+00,3.654432508663506707e-03,3.773991936449531232e-05
9.118000000000000327e+00,3.702616966733905321e-03,3.783404468826136906e-05
9.118999999999999773e+00,3.750339909519561331e-03,3.792880312124739621e-05
9.120000000000000995e+00,3.797557474865410898e-03,3.802407625313772250e-05
9.121000000000000441e+00,3.844227571665891248e-03,3.811974568848865754e-05
9.121999999999999886e+00,3.890309796234207688e-03,3.821569318789839093e-05
9.122999999999999332e+00,3.935765353181102343e-03,3.831180086661437170e-05
9.124000000000000554e+00,3.980556982511698413e-03,3.840795134192420370e-05
9.125000000000000000e+00,4.024648890817020437e-03,3.850402787580168592e-05
9.125999999999999446e+00,4.068006688227810558e-03,3.859991451902583640e-05
9.127000000000000668e+00,4.110597328852681753e-03,3.869549626758071482e-05
9.128000000000000114e+00,4.152389056542771587e-03,3.879065920930629561e-05
9.128999999999999559e+00,4.193351353701566843e-03,3.888529062169139653e-05
9.130000000000000782e+00,4.233454894847155786e-03,3.897927913971631320e-05
9.131000000000000227e+00,4.272671502729418445e-03,3.907251482383124506e-05
9.131999999999999673e+00,4.310974108737398829e-03,3.916488936818915390e-05
9.133000000000000895e+00,4.348336715432941577e-03,3.925629612227807735e-05
9.134000000000000341e+00,4.384734362977349940e-03,3.934663026167190539e-05
9.134999999999999787e+00,4.420143097196542990e-03,3.943578882249667954e-05
9.136000000000001009e+00,4.454539941161879749e-03,3.952367090567702974e-05
9.137000000000000455e+00,4.487902868100602898e-03,3.961017763656517470e-05
9.137999999999999901e+00,4.520210777457593296e-03,3.969521238790466592e-05
9.138999999999999346e+00,4.551443471847663874e-03,3.977868077794745382e-05
9.140000000000000568e+00,4.581581637080532794e-03,3.986049084134973727e-05
9.141000000000000014e+00,4.610606822812404748e-03,3.994055296034275073e-05
9.141999999999999460e+00,4.638501425758057017e-03,4.001878010666705800e-05
9.143000000000000682e+00,4.665248673352447029e-03,4.009508776299118473e-05
9.144000000000000128e+00,4.690832609969318792e-03,4.016939412049886531e-05
9.144999999999999574e+00,4.715238083197050012e-03,4.024162000279720683e-05
9.146000000000000796e+00,4.738450732461899247e-03,4.031168910809443368e-05
9.147000000000000242e+00,4.760456977723885943e-03,4.037952786170995715e-05
9.147999999999999687e+00,4.781244010204968413e-03,4.044506567052106699e-05
9.149000000000000909e+00,4.800799783056932356e-03,4.050823475862191746e-05
9.150000000000000355e+00,4.819113003970624046e-03,4.056897043702455049e-05
9.150999999999999801e+00,4.836173127535082356e-03,4.062721094709916681e-05
9.152000000000001023e+00,4.851970349545201532e-03,4.068289769904449545e-05
9.153000000000000469e+00,4.866495600844589556e-03,4.073597509498792395e-05
9.153999999999999915e+00,4.879740543097577793e-03,4.078639079606611998e-05
9.154999999999999361e+00,4.891697564003743420e-03,4.083409551618915126e-05
9.156000000000000583e+00,4.902359774253906878e-03,4.087904332359383700e-05
9.157000000000000028e+00,4.911721004101214996e-03,4.092119139028448359e-05
9.157999999999999474e+00,4.919775801509380930e-03,4.096050027294171215e-05
9.159000000000000696e+00,4.926519429616651145e-03,4.099693370306524144e-05
9.160000000000000142e+00,4.931947866068436478e-03,4.103045887003518204e-05
9.160999999999999588e+00,4.936057801642939301e-03,4.106104615731978629e-05
9.162000000000000810e+00,4.938846640458977727e-03,4.108866946217522032e-05
9.163000000000000256e+00,4.940312499626503019e-03,4.111330590558550096e-05
9.163999999999999702e+00,4.940454210463846377e-03,4.113493616048160314e-05
9.165000000000000924e+00,4.939271319068852355e-03,4.115354414836473789e-05
9.166000000000000369e+00,4.936764088527385679e-03,4.116911736646126105e-05
9.166999999999999815e+00,4.932933500405766759e-03,4.118164659806467306e-05
9.168000000000001037e+00,4.927781258016452823e-03,4.119112622486675998e-05
9.169000000000000483e+00,4.921309788927566951e-03,4.119755390993607862e-05
9.169999999999999929e+00,4.913522249143064714e-03,4.120093095141408714e-05
9.170999999999999375e+00,4.904422526765980089e-03,4.120126192420879709e-05
9.172000000000000597e+00,4.894015247284372490e-03,4.119855504014183239e-05
9.173000000000000043e+00,4.882305778277138894e-03,4.119282179927511600e-05
9.173999999999999488e+00,4.869300235997848884e-03,4.118407734063117727e-05
9.175000000000000711e+00,4.855005491342600198e-03,4.117234007295687381e-05
9.176000000000000156e+00,4.839429177653963715e-03,4.115763204657841765e-05
9.176999999999999602e+00,4.822579698156487932e-03,4.113997856665416815e-05
9.178000000000000824e+00,4.804466235302543367e-03,4.111940856003524022e-05
9.179000000000000270e+00,4.785098759732574376e-03,4.109595418981747638e-05
9.179999999999999716e+00,4.764488041329791035e-03,4.106965122745508898e-05
9.181000000000000938e+00,4.742645660010689525e-03,4.104053863390828209e-05
9.182000000000000384e+00,4.719584018734936104e-03,4.100865894534393911e-05
9.182999999999999829e+00,4.695316356384608182e-03,4.097405786464128531e-05
9.184000000000001052e+00,4.669856762952479846e-03,4.093678463008302226e-05
9.185000000000000497e+00,4.643220194832745409e-03,4.089689157834269881e-05
9.185999999999999943e+00,4.615422492719214488e-03,4.085443454577597532e-05
9.186999999999999389e+00,4.586480399687907321e-03,4.080947241371615293e-05
9.188000000000000611e+00,4.556411582015442580e-03,4.076206749373567807e-05
9.189000000000000057e+00,4.525234650473225137e-03,4.071228505926112749e-05
9.189999999999999503e+00,4.492969184707329595e-03,4.066019374807010523e-05
9.191000000000000725e+00,4.459635758341505898e-03,4.060586508542038728e-05
9.192000000000000171e+00,4.425255967337612256e-03,4.054937387810574908e-05
9.192999999999999616e+00,4.389852459589885757e-03,4.049079772319620906e-05
9.194000000000000838e+00,4.353448968077189805e-03,4.043021738249697643e-05
9.195000000000000284e+00,4.316070345325190294e-03,4.036771630023458241e-05
9.195999999999999730e+00,4.277742602029671083e-03,4.030338100313079548e-05
9.197000000000000952e+00,4.238492947527198150e-03,4.023730054696702808e-05
9.198000000000000398e+00,4.198349834728741514e-03,4.016956692023533306e-05
9.198999999999999844e+00,4.157343007374185440e-03,4.010027453783952979e-05
9.200000000000001066e+00,4.115503552159174676e-03,4.002952060650215478e-05
9.201000000000000512e+00,4.072863953770579359e-03,3.995740456525463929e-05
9.201999999999999957e+00,4.029458155293532025e-03,3.988402847447028562e-05
9.202999999999999403e+00,3.985321621979796662e-03,3.980949646860923615e-05
9.204000000000000625e+00,3.940491411117467285e-03,3.973391513003181926e-05
9.205000000000000071e+00,3.895006245664676004e-03,3.965739290144032199e-05
9.205999999999999517e+00,3.848906594434517697e-03,3.958004044414663183e-05
9.207000000000000739e+00,3.802234756730234720e-03,3.950197005760969926e-05
9.208000000000000185e+00,3.755034953912432961e-03,3.942329606869556620e-05
9.208999999999999631e+00,3.707353425703358019e-03,3.934413421089621608e-05
9.210000000000000853e+00,3.659238533880419895e-03,3.926460194508232300e-05
9.211000000000000298e+00,3.610740870876688775e-03,3.918481786742911214e-05
9.211999999999999744e+00,3.561913375640314312e-03,3.910490208066949114e-05
9.213000000000000966e+00,3.512811454380163935e-03,3.902497552945913799e-05
9.214000000000000412e+00,3.463493107999249081e-03,3.894516032210435457e-05
9.214999999999999858e+00,3.414019063507107900e-03,3.886557909918737373e-05
9.216000000000001080e+00,3.364452911032153343e-03,3.878635536231232121e-05
9.217000000000000526e+00,3.314861242947935317e-03,3.870761282998977159e-05
9.217999999999999972e+00,3.265313796042074862e-03,3.862947572904861502e-05
9.218999999999999417e+00,3.215883592699013242e-03,3.855206812534454425e-05
9.220000000000000639e+00,3.166647080933891398e-03,3.847551424318003475e-05
9.221000000000000085e+00,3.117684268024817958e-03,3.839993776582566171e-05
9.221999999999999531e+00,3.069078846486831408e-03,3.832546212576945808e-05
9.223000000000000753e+00,3.020918305697960476e-03,3.825220983848729020e-05
9.224000000000000199e+00,2.973294025917826069e-03,3.818030276062730246e-05
9.224999999999999645e+00,2.926301346375102721e-03,3.810986142193131495e-05
9.226000000000000867e+00,2.880039602144781555e-03,3.804100529066556716e-05
9.227000000000000313e+00,2.834612119125423744e-03,3.797385207094216821e-05
9.227999999999999758e+00,2.790126159696936642e-03,3.790851796584756439e-05
9.229000000000000981e+00,2.746692806304002529e-03,3.784511697546780597e-05
9.230000000000000426e+00,2.704426773408369691e-03,3.778376114898563710e-05
9.230999999999999872e+00,2.663446133593721891e-03,3.772455992895538788e-05
9.231999999999999318e+00,2.623871947078415534e-03,3.766762037137854610e-05
9.233000000000000540e+00,2.585827780435142904e-03,3.761304644748357550e-05
9.233999999999999986e+00,2.549439105186747899e-03,3.756093931391676791e-05
9.234999999999999432e+00,2.514832564661777237e-03,3.751139663574516313e-05
9.236000000000000654e+00,2.482135104342737472e-03,3.746451280988566650e-05
9.237000000000000099e+00,2.451472961459907462e-03,3.742037832932946416e-05
9.237999999999999545e+00,2.422970518177112748e-03,3.737908002552985212e-05
9.239000000000000767e+00,2.396749025930681749e-03,3.734070040674019307e-05
9.240000000000000213e+00,2.372925219513634821e-03,3.730531791540293607e-05
9.240999999999999659e+00,2.351609844449751175e-03,3.727300633281482715e-05
9.242000000000000881e+00,2.332906132326801902e-03,3.724383500845344962e-05
9.243000000000000327e+00,2.316908264346938771e-03,3.721786826675505677e-05
9.243999999999999773e+00,2.303699872529401792e-03,3.719516567818825591e-05
9.245000000000000995e+00,2.293352629655800827e-03,3.717578149955874677e-05
9.246000000000000441e+00,2.285924983497052403e-03,3.715976495014532171e-05
9.246999999999999886e+00,2.281461086556112790e-03,3.714715968400006749e-05
9.247999999999999332e+00,2.279989969116194039e-03,3.713800406493411506e-05
9.249000000000000554e+00,2.281524992536557769e-03,3.713233069000913816e-05
9.250000000000000000e+00,2.286063609094101615e-03,3.713016668220540370e-05
9.250999999999999446e+00,2.293587438790699665e-03,3.713153324280731921e-05
9.252000000000000668e+00,2.304062659515971299e-03,3.713644597164824013e-05
9.253000000000000114e+00,2.317440691016948995e-03,3.714491446082120293e-05
9.253999999999999559e+00,2.333659140773476724e-03,3.715694262368756214e-05
9.255000000000000782e+00,2.352642968316521425e-03,3.717252832888311371e-05
9.256000000000000227e+00,2.374305818383036851e-03,3.719166375070553189e-05
9.256999999999999673e+00,2.398551468947946515e-03,3.721433505286152665e-05
9.258000000000000895e+00,2.425275340784998051e-03,3.724052274589756281e-05
9.259000000000000341e+00,2.454366018536551126e-03,3.727020141919476628e-05
9.259999999999999787e+00,2.485706738869636334e-03,3.730334011611753956e-05
9.261000000000001009e+00,2.519176808875815861e-03,3.733990209529570282e-05
9.262000000000000455e+00,2.554652925420623083e-03,3.737984522974058423e-05
9.262999999999999901e+00,2.592010375586554539e-03,3.742312181989696098e-05
9.263999999999999346e+00,2.631124105281898960e-03,3.746967898018925525e-05
9.265000000000000568e+00,2.671869650556181301e-03,3.751945850444241877e-05
9.266000000000000014e+00,2.714123931328049980e-03,3.757239726907654783e-05
9.266999999999999460e+00,2.757765913027430266e-03,3.762842712124649932e-05
9.268000000000000682e+00,2.802677143674007099e-03,3.768747529033831633e-05
9.269000000000000128e+00,2.848742177430540340e-03,3.774946431257731916e-05
9.269999999999999574e+00,2.895848895573420890e-03,3.781431244283835999e-05
9.271000000000000796e+00,2.943888738216090661e-03,3.788193361562371299e-05
9.272000000000000242e+00,2.992756857978565860e-03,3.795223786105593022e-05
9.272999999999999687e+00,3.042352208513318928e-03,3.802513128928932513e-05
9.274000000000000909e+00,3.092577577662334633e-03,3.810051646992059356e-05
9.275000000000000355e+00,3.143339576170892883e-03,3.817829247653994142e-05
9.275999999999999801e+00,3.194548589939841081e-03,3.825835529149852467e-05
9.277000000000001023e+00,3.246118704807535345e-03,3.834059781789610005e-05
9.278000000000000469e+00,3.297967609101314698e-03,3.842491024731279649e-05
9.278999999999999915e+00,3.350016481035114017e-03,3.851118014486102151e-05
9.279999999999999361e+00,3.402189864500628977e-03,3.859929282964399749e-05
9.281000000000000583e+00,3.454415538587404019e-03,3.868913142674960525e-05
9.282000000000000028e+00,3.506624382533757561e-03,3.878057719917042911e-05
9.282999999999999474e+00,3.558750240149171663e-03,3.887350968073010102e-05
9.284000000000000696e+00,3.610729784452843850e-03,3.896780698052587465e-05
9.285000000000000142e+00,3.662502385493771658e-03,3.906334589503853170e-05
9.285999999999999588e+00,3.714009981056627750e-03,3.916000218878873271e-05
9.287000000000000810e+00,3.765196952686344477e-03,3.925765073336502051e-05
9.288000000000000256e+00,3.816010006051396685e-03,3.935616580131376656e-05
9.288999999999999702e+00,3.866398057814033565e-03,3.945542117145305408e-05
9.290000000000000924e+00,3.916312127457526222e-03,3.955529037275110218e-05
9.291000000000000369e+00,3.965705235851579510e-03,3.965564685145180914e-05
9.291999999999999815e+00,4.014532308986630028e-03,3.975636416848067324e-05
9.293000000000001037e+00,4.062750088393614865e-03,3.985731615243490790e-05
9.294000000000000483e+00,4.110317046380442506e-03,3.995837710853361520e-05
9.294999999999999929e+00,4.157193307739356566e-03,4.005942197137615958e-05
9.295999999999999375e+00,4.203340575887148586e-03,4.016032644116855908e-05
9.297000000000000597e+00,4.248722064938507612e-03,4.026096715835811123e-05
9.298000000000000043e+00,4.293302435676301168e-03,4.036122185481647517e-05
9.298999999999999488e+00,4.337047737019778665e-03,4.046096953005148648e-05
9.300000000000000711e+00,4.379925350893617772e-03,4.056009055298710368e-05
9.301000000000000156e+00,4.421903942072713707e-03,4.065846682854390947e-05
9.301999999999999602e+00,4.462953410885324435e-03,4.075598186350384389e-05
9.303000000000000824e+00,4.503044850412198444e-03,4.085252095965688431e-05
9.304000000000000270e+00,4.542150505962067389e-03,4.094797129749851904e-05
9.304999999999999716e+00,4.580243738712234947e-03,4.104222210349833073e-05
9.306000000000000938e+00,4.617298991335670386e-03,4.113516463623719091e-05
9.307000000000000384e+00,4.653291757101009861e-03,4.122669243501731856e-05
9.307999999999999829e+00,4.688198550551553323e-03,4.131670131756080350e-05
9.309000000000001052e+00,4.721996881600766353e-03,4.140508956077593091e-05
9.310000000000000497e+00,4.754665230736337955e-03,4.149175786209609036e-05
9.310999999999999943e+00,4.786183027144738124e-03,4.157660958180491094e-05
9.311999999999999389e+00,4.816530627780421688e-03,4.165955067114598650e-05
9.313000000000000611e+00,4.845689299190018492e-03,4.174048988527645889e-05
9.314000000000000057e+00,4.873641199834467287e-03,4.181933874334250626e-05
9.314999999999999503e+00,4.900369364970749708e-03,4.189601174004649602e-05
9.316000000000000725e+00,4.925857691950611891e-03,4.197042622210796128e-05
9.317000000000000171e+00,4.950090927831181549e-03,4.204250262439922231e-05
9.317999999999999616e+00,4.973054657069654085e-03,4.211216436227055828e-05
9.319000000000000838e+00,4.994735291379397320e-03,4.217933808691512996e-05
9.320000000000000284e+00,5.015120059641563904e-03,4.224395353098476358e-05
9.320999999999999730e+00,5.034196999823852513e-03,4.230594375547744253e-05
9.322000000000000952e+00,5.051954950830503735e-03,4.236524497801767421e-05
9.323000000000000398e+00,5.068383546095385148e-03,4.242179685371183935e-05
9.323999999999999844e+00,5.083473206997693970e-03,4.247554229092742996e-05
9.325000000000001066e+00,5.097215138191556714e-03,4.252642770015091592e-05
9.326000000000000512e+00,5.109601322457223323e-03,4.257440280647434901e-05
9.326999999999999957e+00,5.120624517374325509e-03,4.261942091900513548e-05
9.327999999999999403e+00,5.130278251513489991e-03,4.266143871424163560e-05
9.329000000000000625e+00,5.138556822364694424e-03,4.270041652564307929e-05
9.330000000000000071e+00,5.145455293763557918e-03,4.273631810233575123e-05
9.330999999999999517e+00,5.150969494933438017e-03,4.276911090932646498e-05
9.332000000000000739e+00,5.155096019068088758e-03,4.279876586643083372e-05
9.333000000000000185e+00,5.157832223517857216e-03,4.282525765244748399e-05
9.333999999999999631e+00,5.159176229490309261e-03,4.284856442457801246e-05
9.335000000000000853e+00,5.159126923214430241e-03,4.286866814224978228e-05
9.336000000000000298e+00,5.157683956571758148e-03,4.288555428650977092e-05
9.336999999999999744e+00,5.154847749511879372e-03,4.289921216062374243e-05
9.338000000000000966e+00,5.150619491808042585e-03,4.290963458270707285e-05
9.339000000000000412e+00,5.145001146349532928e-03,4.291681823567008335e-05
9.339999999999999858e+00,5.137995451967490579e-03,4.292076334880073028e-05
9.341000000000001080e+00,5.129605928024723663e-03,4.292147401283222507e-05
9.342000000000000526e+00,5.119836878380487274e-03,4.291895785478387057e-05
9.342999999999999972e+00,5.108693396993539693e-03,4.291322639365979433e-05
9.343999999999999417e+00,5.096181373268467325e-03,4.290429467084930015e-05
9.345000000000000639e+00,5.082307499113586716e-03,4.289218159900886989e-05
9.346000000000000085e+00,5.067079275420438567e-03,4.287690962302871537e-05
9.346999999999999531e+00,5.050505020579481100e-03,4.285850506297947128e-05
9.348000000000000753e+00,5.032593878695084712e-03,4.283699772472799835e-05
9.349000000000000199e+00,5.013355829602165331e-03,4.281242127836100772e-05
9.349999999999999645e+00,4.992801698764150545e-03,4.278481286299058402e-05
9.351000000000000867e+00,4.970943169298767950e-03,4.275421344471028856e-05
9.352000000000000313e+00,4.947792793791915347e-03,4.272066742389878585e-05
9.352999999999999758e+00,4.923364008360285073e-03,4.268422300062558799e-05
9.354000000000000981e+00,4.897671146932122861e-03,4.264493174344321022e-05
9.355000000000000426e+00,4.870729457721868945e-03,4.260284896943205017e-05
9.355999999999999872e+00,4.842555119930820606e-03,4.255803334098375002e-05
9.356999999999999318e+00,4.813165263288273453e-03,4.251054720854588898e-05
9.358000000000000540e+00,4.782577987903129622e-03,4.246045615575623754e-05
9.358999999999999986e+00,4.750812386867813049e-03,4.240782941387239715e-05
9.359999999999999432e+00,4.717888569657406259e-03,4.235273938187928018e-05
9.361000000000000654e+00,4.683827688662139249e-03,4.229526198372045786e-05
9.362000000000000099e+00,4.648651966772317755e-03,4.223547623192548830e-05
9.362999999999999545e+00,4.612384728261896723e-03,4.217346459850396684e-05
9.364000000000000767e+00,4.575050431056880071e-03,4.210931251409683496e-05
9.365000000000000213e+00,4.536674702956064974e-03,4.204310873421374833e-05
9.365999999999999659e+00,4.497284379399055405e-03,4.197494484398006832e-05
9.367000000000000881e+00,4.456907545468792933e-03,4.190491564548321277e-05
9.368000000000000327e+00,4.415573580196032605e-03,4.183311864517708827e-05
9.368999999999999773e+00,4.373313205443317940e-03,4.175965441944469155e-05
9.370000000000000995e+00,4.330158537509306779e-03,4.168462605796485163e-05
9.371000000000000441e+00,4.286143143895203983e-03,4.160813954360984739e-05
9.371999999999999886e+00,4.241302103245261912e-03,4.153030322253540224e-05
9.372999999999999332e+00,4.195672070991664920e-03,4.145122813755278086e-05
9.374000000000000554e+00,4.149291348792572345e-03,4.137102749291807885e-05
9.375000000000000000e+00,4.102199960276843235e-03,4.128981698855666498e-05
9.375999999999999446e+00,4.054439731069951931e-03,4.120771422687530175e-05
9.377000000000000668e+00,4.006054375571253996e-03,4.112483910692339115e-05
9.378000000000000114e+00,3.957089588502667177e-03,4.104131320389818962e-05
9.378999999999999559e+00,3.907593143699144601e-03,4.095726006629027459e-05
9.380000000000000782e+00,3.857614998060750026e-03,4.087280467179678941e-05
9.381000000000000227e+00,3.807207402878405502e-03,4.078807373542226469e-05
9.381999999999999673e+00,3.756425020345497291e-03,4.070319505309367839e-05
9.383000000000000895e+00,3.705325047376454520e-03,4.061829784836777174e-05
9.384000000000000341e+00,3.653967344189130474e-03,4.053351212924829013e-05
9.384999999999999787e+00,3.602414569466840834e-03,4.044896898631135840e-05
9.386000000000001009e+00,3.550732319111199724e-03,4.036479997216044295e-05
9.387000000000000455e+00,3.498989269774792875e-03,4.028113735936586162e-05
9.387999999999999901e+00,3.447257323800490773e-03,4.019811346919891827e-05
9.388999999999999346e+00,3.395611755857021706e-03,4.011586095908128833e-05
9.390000000000000568e+00,3.344131356963101626e-03,4.003451216667024322e-05
9.391000000000000014e+00,3.292898575176200771e-03,3.995419936804966120e-05
9.391999999999999460e+00,3.241999647253536541e-03,3.987505408952656590e-05
9.393000000000000682e+00,3.191524719137945210e-03,3.979720736890640778e-05
9.394000000000000128e+00,3.141567948052586146e-03,3.972078906544295558e-05
9.394999999999999574e+00,3.092227582052302533e-03,3.964592808850154218e-05
9.396000000000000796e+00,3.043606007796494269e-03,3.957275171869390417e-05
9.397000000000000242e+00,2.995809760168455845e-03,3.950138582437658444e-05
9.397999999999999687e+00,2.948949482328429555e-03,3.943195417698438208e-05
9.399000000000000909e+00,2.903139827539498626e-03,3.936457868100182373e-05
9.400000000000000355e+00,2.858499289125901628e-03,3.929937867305276445e-05
9.400999999999999801e+00,2.815149948150644232e-03,3.923647113025304390e-05
9.402000000000001023e+00,2.773217124117432607e-03,3.917596999972686601e-05
9.403000000000000469e+00,2.732828917608160109e-03,3.911798639651523394e-05
9.403999999999999915e+00,2.694115630937886103e-03,3.906262789924256891e-05
9.404999999999999361e+00,2.657209058188735734e-03,3.900999878203545603e-05
9.406000000000000583e+00,2.622241634807431863e-03,3.896019937950935530e-05
9.407000000000000028e+00,2.589345443999164966e-03,3.891332627270280970e-05
9.407999999999999474e+00,2.558651079106205855e-03,3.886947160740835490e-05
9.409000000000000696e+00,2.530286370656273983e-03,3.882872332765625000e-05
9.410000000000000142e+00,2.504374990784259507e-03,3.879116456616124386e-05
9.410999999999999588e+00,2.481034958973725533e-03,3.875687384431669659e-05
9.412000000000000810e+00,2.460377079092057693e-03,3.872592446896811960e-05
9.413000000000000256e+00,2.442503348569485724e-03,3.869838476483228751e-05
9.413999999999999702e+00,2.427505385483766376e-03,3.867431751211995174e-05
9.415000000000000924e+00,2.415462927300712943e-03,3.865378018954046546e-05
9.416000000000000369e+00,2.406442455372723860e-03,3.863682440956374181e-05
9.416999999999999815e+00,2.400496001632082717e-03,3.862349618455246977e-05
9.418000000000001037e+00,2.397660187282425921e-03,3.861383544483714867e-05
9.419000000000000483e+00,2.397955537009091500e-03,3.860787629555707768e-05
9.419999999999999929e+00,2.401386099791253097e-03,3.860564655901201872e-05
9.420999999999999375e+00,2.407939394572610695e-03,3.860716806267809121e-05
9.422000000000000597e+00,2.417586682273392511e-03,3.861245622703811115e-05
9.423000000000000043e+00,2.430283551435514968e-03,3.862152037444409162e-05
9.423999999999999488e+00,2.445970788913248966e-03,3.863436335950847341e-05
9.425000000000000711e+00,2.464575496009699992e-03,3.865098189442315430e-05
9.426000000000000156e+00,2.486012401136007341e-03,3.867136622724970786e-05
9.426999999999999602e+00,2.510185314983310548e-03,3.869550048120176439e-05
9.428000000000000824e+00,2.536988672588392536e-03,3.872336238877157379e-05
9.429000000000000270e+00,2.566309109201663028e-03,3.875492365404092882e-05
9.429999999999999716e+00,2.598027021461354977e-03,3.879014971872699226e-05
9.431000000000000938e+00,2.632018072220913569e-03,3.882900013255417517e-05
9.432000000000000384e+00,2.668154605769093579e-03,3.887142837846932193e-05
9.432999999999999829e+00,2.706306948382176513e-03,3.891738227779250377e-05
9.434000000000001052e+00,2.746344578209384407e-03,3.896680383309530731e-05
9.435000000000000497e+00,2.788137154983001686e-03,3.901962963631530829e-05
9.435999999999999943e+00,2.831555407711508574e-03,3.907579077188138097e-05
9.436999999999999389e+00,2.876471882722804376e-03,3.913521321237069570e-05
9.438000000000000611e+00,2.922761559428460436e-03,3.919781776806796110e-05
9.439000000000000057e+00,2.970302343068438426e-03,3.926352051639613245e-05
9.439999999999999503e+00,3.018975446797555681e-03,3.933223275366585071e-05
9.441000000000000725e+00,3.068665674540349293e-03,3.940386141951000501e-05
9.442000000000000171e+00,3.119261618349821342e-03,3.947830911358419332e-05
9.442999999999999616e+00,3.170655781791373046e-03,3.955547448781317242e-05
9.444000000000000838e+00,3.222744641816042196e-03,3.963525228092987988e-05
9.445000000000000284e+00,3.275428658900493995e-03,3.971753373674733720e-05
9.445999999999999730e+00,3.328612246321156938e-03,3.980220666343414418e-05
9.447000000000000952e+00,3.382203705949794140e-03,3.988915580065466901e-05
9.448000000000000398e+00,3.436115138999481199e-03,3.997826292001116380e-05
9.448999999999999844e+00,3.490262337100403199e-03,4.006940722366003101e-05
9.450000000000001066e+00,3.544564660326092898e-03,4.016246542700797531e-05
9.451000000000000512e+00,3.598944905267178248e-03,4.025731210566867928e-05
9.451999999999999957e+00,3.653329168204689625e-03,4.035381982267506991e-05
9.452999999999999403e+00,3.707646705075412757e-03,4.045185946041422417e-05
9.454000000000000625e+00,3.761829791888146157e-03,4.055130036112064454e-05
9.455000000000000071e+00,3.815813586157427214e-03,4.065201065744809882e-05
9.455999999999999517e+00,3.869535992285822856e-03,4.075385738437332467e-05
9.457000000000000739e+00,3.922937530341317341e-03,4.085670676946459839e-05
9.458000000000000185e+00,3.975961210552486982e-03,4.096042442316101187e-05
9.458999999999999631e+00,4.028552412674542456e-03,4.106487559524093698e-05
9.460000000000000853e+00,4.080658772057406750e-03,4.116992529124431887e-05
9.461000000000000298e+00,4.132230070875383444e-03,4.127543853520176421e-05
9.461999999999999744e+00,4.183218136279453700e-03,4.138128056705523420e-05
9.463000000000000966e+00,4.233576743953621109e-03,4.148731700878402799e-05
9.464000000000000412e+00,4.283261528355552898e-03,4.159341405448248617e-05
9.464999999999999858e+00,4.332229897926036417e-03,4.169943867386992917e-05
9.466000000000001080e+00,4.380440956857591626e-03,4.180525874136750762e-05
9.467000000000000526e+00,4.427855431278661727e-03,4.191074320290774137e-05
9.467999999999999972e+00,4.474435601354850162e-03,4.201576230196633888e-05
9.468999999999999417e+00,4.520145237509502235e-03,4.212018766072106566e-05
9.470000000000000639e+00,4.564949542017185044e-03,4.222389247602439721e-05
9.471000000000000085e+00,4.608815094059021469e-03,4.232675161508519428e-05
9.471999999999999531e+00,4.651709799701799104e-03,4.242864179972064920e-05
9.473000000000000753e+00,4.693602844765316570e-03,4.252944169161324879e-05
9.474000000000000199e+00,4.734464652198373293e-03,4.262903208801835348e-05
9.474999999999999645e+00,4.774266841855903665e-03,4.272729594418920484e-05
9.476000000000000867e+00,4.812982194260579348e-03,4.282411858323261796e-05
9.477000000000000313e+00,4.850584616344892457e-03,4.291938772259842579e-05
9.477999999999999758e+00,4.887049110827752438e-03,4.301299365523978915e-05
9.479000000000000981e+00,4.922351747112108447e-03,4.310482924667034674e-05
9.480000000000000426e+00,4.956469635448970158e-03,4.319479017831804132e-05
9.480999999999999872e+00,4.989380902406250276e-03,4.328277487565389297e-05
9.481999999999999318e+00,5.021064669197970905e-03,4.336868472708124369e-05
9.483000000000000540e+00,5.051501030966703935e-03,4.345242402607860950e-05
9.483999999999999986e+00,5.080671038697499343e-03,4.353390021323749520e-05
9.484999999999999432e+00,5.108556681807490882e-03,4.361302379618217835e-05
9.486000000000000654e+00,5.135140873294468701e-03,4.368970855524378975e-05
9.487000000000000099e+00,5.160407435219218839e-03,4.376387143472905894e-05
9.487999999999999545e+00,5.184341086420287889e-03,4.383543279763568457e-05
9.489000000000000767e+00,5.206927430502558164e-03,4.390431629830080889e-05
9.490000000000000213e+00,5.228152945966661573e-03,4.397044912866551329e-05
9.490999999999999659e+00,5.248004976362347432e-03,4.403376185839018026e-05
9.492000000000000881e+00,5.266471722401756470e-03,4.409418870286067811e-05
9.493000000000000327e+00,5.283542234099424320e-03,4.415166733953067258e-05
9.493999999999999773e+00,5.299206404696247749e-03,4.420613916670256569e-05
9.495000000000000995e+00,5.313454964334562297e-03,4.425754914704132321e-05
9.496000000000000441e+00,5.326279475630878169e-03,4.430584605621676802e-05
9.496999999999999886e+00,5.337672328990400797e-03,4.435098225676445172e-05
9.497999999999999332e+00,5.347626739519817200e-03,4.439291400912512465e-05
9.499000000000000554e+00,5.356136743667071556e-03,4.443160123427239899e-05
9.500000000000000000e+00,5.363197197513109270e-03,4.446700779235809414e-05
9.500999999999999446e+00,5.368803774701853132e-03,4.449910124430361260e-05
9.502000000000000668e+00,5.372952965881009138e-03,4.452785314917151693e-05
9.503000000000000114e+00,5.375642077754076535e-03,4.455323881081020961e-05
9.503999999999999559e+00,5.376869233870026910e-03,4.457523756959671856e-05
9.505000000000000782e+00,5.376633374809940483e-03,4.459383253213316937e-05
9.506000000000000227e+00,5.374934259974704573e-03,4.460901088662565245e-05
9.506999999999999673e+00,5.371772468999405636e-03,4.462076360347641958e-05
9.508000000000000895e+00,5.367149404784860023e-03,4.462908574842718723e-05
9.509000000000000341e+00,5.361067296011543144e-03,4.463397618184857603e-05
9.509999999999999787e+00,5.353529201234567304e-03,4.463543789743486771e-05
9.511000000000001009e+00,5.344539012698426225e-03,4.463347768488338635e-05
9.512000000000000455e+00,5.334101461789648134e-03,4.462810646210562461e-05
9.512999999999999901e+00,5.322222124127446753e-03,4.461933894783765269e-05
9.513999999999999346e+00,5.308907426342491555e-03,4.460719398101071971e-05
9.515000000000000568e+00,5.294164652525799528e-03,4.459169418705854489e-05
9.516000000000000014e+00,5.278001952560103759e-03,4.457286632824828104e-05
9.516999999999999460e+00,5.260428350243598165e-03,4.455074091883058673e-05
9.518000000000000682e+00,5.241453753227063271e-03,4.452535258119882705e-05
9.519000000000000128e+00,5.221088962820966649e-03,4.449673967821699428e-05
9.519999999999999574e+00,5.199345685926555320e-03,4.446494463864188542e-05
9.521000000000000796e+00,5.176236546920314451e-03,4.443001359266961935e-05
9.522000000000000242e+00,5.151775101691946461e-03,4.439199673754095574e-05
9.522999999999999687e+00,5.125975851867071303e-03,4.435094789261785262e-05
9.524000000000000909e+00,5.098854261320376682e-03,4.430692487548713523e-05
9.525000000000000355e+00,5.070426773016524329e-03,4.425998909563791714e-05
9.525999999999999801e+00,5.040710828497163565e-03,4.421020589613892953e-05
9.527000000000001023e+00,5.009724887879842686e-03,4.415764412872863096e-05
9.528000000000000469e+00,4.977488452554504686e-03,4.410237651433012931e-05
9.528999999999999915e+00,4.944022088709045491e-03,4.404447920118418659e-05
9.529999999999999361e+00,4.909347453978470804e-03,4.398403213096176151e-05
9.531000000000000583e+00,4.873487325235847066e-03,4.392111856278427343e-05
9.532000000000000028e+00,4.836465629648740994e-03,4.385582542636887692e-05
9.532999999999999474e+00,4.798307477208039497e-03,4.378824286819602159e-05
9.534000000000000696e+00,4.759039197041827797e-03,4.371846460293756729e-05
9.535000000000000142e+00,4.718688375538604950e-03,4.364658741555095642e-05
9.535999999999999588e+00,4.677283898651828260e-03,4.357271152028054903e-05
9.537000000000000810e+00,4.634855996516365310e-03,4.349694006063616438e-05
9.538000000000000256e+00,4.591436292711435774e-03,4.341937945372802696e-05
9.538999999999999702e+00,4.547057856208159242e-03,4.334013885919438128e-05
9.540000000000000924e+00,4.501755258479681748e-03,4.325933054062603908e-05
9.541000000000000369e+00,4.455564634014233007e-03,4.317706933505161286e-05
9.541999999999999815e+00,4.408523746492757495e-03,4.309347296559089534e-05
9.543000000000001037e+00,4.360672058827104111e-03,4.300866150787953254e-05
9.544000000000000483e+00,4.312050809472860700e-03,4.292275771808503303e-05
9.544999999999999929e+00,4.262703093157157834e-03,4.283588645564196946e-05
9.545999999999999375e+00,4.212673948448536834e-03,4.274817501198329025e-05
9.547000000000000597e+00,4.162010450271906407e-03,4.265975252229159084e-05
9.548000000000000043e+00,4.110761809621282445e-03,4.257075028847354223e-05
9.548999999999999488e+00,4.058979478643339259e-03,4.248130116575175619e-05
9.550000000000000711e+00,4.006717263207150437e-03,4.239153984398346834e-05
9.551000000000000156e+00,3.954031440968758249e-03,4.230160226252432351e-05
9.551999999999999602e+00,3.900980886859383313e-03,4.221162590285602607e-05
9.553000000000000824e+00,3.847627203595542066e-03,4.212174914688065721e-05
9.554000000000000270e+00,3.794034858968687359e-03,4.203211151551787577e-05
9.554999999999999716e+00,3.740271327304051791e-03,4.194285305432516887e-05
9.556000000000000938e+00,3.686407236091485823e-03,4.185411461477765282e-05
9.557000000000000384e+00,3.632516514450306704e-03,4.176603716116388226e-05
9.557999999999999829e+00,3.578676543950216286e-03,4.167876202159066063e-05
9.559000000000001052e+00,3.524968307639915564e-03,4.159243025020727862e-05
9.560000000000000497e+00,3.471476536378621022e-03,4.150718281934731493e-05
9.560999999999999943e+00,3.418289847329498803e-03,4.142315994746706810e-05
9.561999999999999389e+00,3.365500872510349128e-03,4.134050134977641214e-05
9.563000000000000611e+00,3.313206370159899224e-03,4.125934550933888482e-05
9.564000000000000057e+00,3.261507315098359592e-03,4.117982988713572994e-05
9.564999999999999503e+00,3.210508959188847645e-03,4.110209026914879156e-05
9.566000000000000725e+00,3.160320855428466226e-03,4.102626092943063298e-05
9.567000000000000171e+00,3.111056834593664642e-03,4.095247392504677299e-05
9.567999999999999616e+00,3.062834925824170756e-03,4.088085930862150744e-05
9.569000000000000838e+00,3.015777207624644341e-03,4.081154442411473725e-05
9.570000000000000284e+00,2.970009578688517695e-03,4.074465408381411737e-05
9.570999999999999730e+00,2.925661433666964292e-03,4.068030985989768577e-05
9.572000000000000952e+00,2.882865232447285458e-03,4.061863027553934316e-05
9.573000000000000398e+00,2.841755948437432820e-03,4.055973014670113881e-05
9.573999999999999844e+00,2.802470385823034593e-03,4.050372073347095325e-05
9.575000000000001066e+00,2.765146354948591362e-03,4.045070905842251200e-05
9.576000000000000512e+00,2.729921701436397417e-03,4.040079808278524185e-05
9.576999999999999957e+00,2.696933186153098461e-03,4.035408607274523134e-05
9.577999999999999403e+00,2.666315221930704981e-03,4.031066676878712726e-05
9.579000000000000625e+00,2.638198477355044834e-03,4.027062876204849542e-05
9.580000000000000071e+00,2.612708368793520940e-03,4.023405567664862273e-05
9.580999999999999517e+00,2.589963467818147316e-03,4.020102556179156502e-05
9.582000000000000739e+00,2.570073862771896436e-03,4.017161110126431028e-05
9.583000000000000185e+00,2.553139518464786137e-03,4.014587903741152812e-05
9.583999999999999631e+00,2.539248687196569640e-03,4.012389038990628402e-05
9.585000000000000853e+00,2.528476426095535145e-03,4.010569991887286947e-05
9.586000000000000298e+00,2.520883278910888980e-03,4.009135634637396443e-05
9.586999999999999744e+00,2.516514175877912138e-03,4.008090186654481246e-05
9.588000000000000966e+00,2.515397600430024656e-03,4.007437240052638038e-05
9.589000000000000412e+00,2.517545059663535770e-03,4.007179714997781178e-05
9.589999999999999858e+00,2.522950883727881604e-03,4.007319885904054289e-05
9.591000000000001080e+00,2.531592362659740390e-03,4.007859340625991913e-05
9.592000000000000526e+00,2.543430214288903198e-03,4.008799010447479779e-05
9.592999999999999972e+00,2.558409360255388225e-03,4.010139134156735465e-05
9.593999999999999417e+00,2.576459974383408721e-03,4.011879289137154853e-05
9.595000000000000639e+00,2.597498756702447398e-03,4.014018361435912831e-05
9.596000000000000085e+00,2.621430379746303094e-03,4.016554579198360856e-05
9.596999999999999531e+00,2.648149049888889276e-03,4.019485486595381795e-05
9.598000000000000753e+00,2.677540127884665486e-03,4.022807980028605729e-05
9.599000000000000199e+00,2.709481756364167174e-03,4.026518286311393493e-05
9.599999999999999645e+00,2.743846447784798696e-03,4.030612000489433756e-05
9.601000000000000867e+00,2.780502594880967203e-03,4.035084071205540386e-05
9.602000000000000313e+00,2.819315874010506519e-03,4.039928838657691121e-05
9.602999999999999758e+00,2.860150520538280988e-03,4.045140022473213577e-05
9.604000000000000981e+00,2.902870463266666017e-03,4.050710763821426338e-05
9.605000000000000426e+00,2.947340313041576284e-03,4.056633616833788799e-05
9.605999999999999872e+00,2.993426205303879352e-03,4.062900590153048513e-05
9.606999999999999318e+00,3.040996502502026338e-03,4.069503145642687557e-05
9.608000000000000540e+00,3.089922364728919530e-03,4.076432238566361359e-05
9.608999999999999986e+00,3.140078200131808401e-03,4.083678316184085922e-05
9.609999999999999432e+00,3.191342006772509426e-03,4.091231362629149253e-05
9.611000000000000654e+00,3.243595619897792111e-03,4.099080903371000572e-05
9.612000000000000099e+00,3.296724876735199206e-03,4.107216045245790906e-05
9.612999999999999545e+00,3.350619711949724428e-03,4.115625482062903139e-05
9.614000000000000767e+00,3.405174194375009105e-03,4.124297536977304250e-05
9.615000000000000213e+00,3.460286516558615244e-03,4.133220172078303189e-05
9.615999999999999659e+00,3.515858945506690047e-03,4.142381028495330356e-05
9.617000000000000881e+00,3.571797743903843293e-03,4.151767437070687586e-05
9.618000000000000327e+00,3.628013067740178295e-03,4.161366456445641946e-05
9.618999999999999773e+00,3.684418847547124998e-03,4.171164886444903583e-05
9.620000000000000995e+00,3.740932657214032092e-03,4.181149304880775816e-05
9.621000000000000441e+00,3.797475575732651900e-03,4.191306082648335281e-05
9.621999999999999886e+00,3.853972044109912985e-03,4.201621418516442884e-05
9.622999999999999332e+00,3.910349721480057585e-03,4.212081354074617289e-05
9.624000000000000554e+00,3.966539341303434128e-03,4.222671806744738638e-05
9.625000000000000000e+00,4.022474570714093881e-03,4.233378585750139706e-05
9.625999999999999446e+00,4.078091872928891332e-03,4.244187423540289714e-05
9.627000000000000668e+00,4.133330375110096794e-03,4.255083992676735624e-05
9.628000000000000114e+00,4.188131740995066840e-03,4.266053929983934571e-05
9.628999999999999559e+00,4.242440049984024832e-03,4.277082858474530263e-05
9.630000000000000782e+00,4.296201681682387981e-03,4.288156413701237112e-05
9.631000000000000227e+00,4.349365207589633853e-03,4.299260257321878411e-05
9.631999999999999673e+00,4.401881288199442459e-03,4.310380100575093523e-05
9.633000000000000895e+00,4.453702577094011822e-03,4.321501723840587159e-05
9.634000000000000341e+00,4.504783630357398275e-03,4.332610995589297422e-05
9.634999999999999787e+00,4.555080822637021416e-03,4.343693892007964704e-05
9.636000000000001009e+00,4.604552268125622003e-03,4.354736510635388386e-05
9.637000000000000455e+00,4.653157747682669029e-03,4.365725091315557425e-05
9.637999999999999901e+00,4.700858640307577392e-03,4.376646029307945679e-05
9.638999999999999346e+00,4.747617860315101260e-03,4.387485895774638841e-05
9.640000000000000568e+00,4.793399798290556325e-03,4.398231445683853868e-05
9.641000000000000014e+00,4.838170267118527094e-03,4.408869641451966840e-05
9.641999999999999460e+00,4.881896451357113295e-03,4.419387659616742103e-05
9.643000000000000682e+00,4.924546861278434988e-03,4.429772906544761384e-05
9.644000000000000128e+00,4.966091289480485324e-03,4.440013025924530675e-05
9.644999999999999574e+00,5.006500771721924745e-03,4.450095921714195874e-05
9.646000000000000796e+00,5.045747550061127455e-03,4.460009758425677616e-05
9.647000000000000242e+00,5.083805039683858031e-03,4.469742981898829895e-05
9.647999999999999687e+00,5.120647797592359218e-03,4.479284318938607745e-05
9.649000000000000909e+00,5.156251494634187492e-03,4.488622799696712117e-05
9.650000000000000355e+00,5.190592888963740242e-03,4.497747753401984102e-05
9.650999999999999801e+00,5.223649802626339003e-03,4.506648830272220964e-05
9.652000000000001023e+00,5.255401099205984396e-03,4.515315994454871420e-05
9.653000000000000469e+00,5.285826664179605824e-03,4.523739550053414502e-05
9.653999999999999915e+00,5.314907386191327840e-03,4.531910133128694615e-05
9.654999999999999361e+00,5.342625140845230595e-03,4.539818732595454071e-05
9.656000000000000583e+00,5.368962775030339078e-03,4.547456680655521488e-05
9.657000000000000028e+00,5.393904093578927306e-03,4.554815677607332964e-05
9.657999999999999474e+00,5.417433846375521896e-03,4.561887777802102765e-05
9.659000000000000696e+00,5.439537717561546137e-03,4.568665414753558042e-05
9.660000000000000142e+00,5.460202314862886569e-03,4.575141387994800991e-05
9.660999999999999588e+00,5.479415160968919250e-03,4.581308888366959287e-05
9.662000000000000810e+00,5.497164685138250517e-03,4.587161478754721387e-05
9.663000000000000256e+00,5.513440216454328947e-03,4.592693122301619286e-05
9.663999999999999702e+00,5.528231977069471108e-03,4.597898163736182276e-05
9.665000000000000924e+00,5.541531077327049859e-03,4.602771356217606730e-05
9.666000000000000369e+00,5.553329510656846747e-03,4.607307841790532509e-05
9.666999999999999815e+00,5.563620150183342349e-03,4.611503177066968081e-05
9.668000000000001037e+00,5.572396745127568447e-03,4.615353311622352668e-05
9.669000000000000483e+00,5.579653918852790252e-03,4.618854616785907297e-05
9.669999999999999929e+00,5.585387166607453345e-03,4.622003862184830843e-05
9.670999999999999375e+00,5.589592854890756274e-03,4.624798243767908046e-05
9.672000000000000597e+00,5.592268220471601110e-03,4.627235359679384010e-05
9.673000000000000043e+00,5.593411371043909529e-03,4.629313239602860094e-05
9.673999999999999488e+00,5.593021285564362191e-03,4.631030315972456000e-05
9.675000000000000711e+00,5.591097816074108197e-03,4.632385456315118950e-05
9.676000000000000156e+00,5.587641689262777024e-03,4.633377934199297041e-05
9.676999999999999602e+00,5.582654509582115482e-03,4.634007460061917319e-05
9.678000000000000824e+00,5.576138762015655018e-03,4.634274151752838073e-05
9.679000000000000270e+00,5.568097816536698649e-03,4.634178565186232234e-05
9.679999999999999716e+00,5.558535932242857427e-03,4.633721663667338331e-05
9.681000000000000938e+00,5.547458263130396715e-03,4.632904849672310645e-05
9.682000000000000384e+00,5.534870863633284573e-03,4.631729931890870606e-05
9.682999999999999829e+00,5.520780695820508288e-03,4.630199158902286962e-05
9.684000000000001052e+00,5.505195636542646771e-03,4.628315184264920304e-05
9.685000000000000497e+00,5.488124486405046056e-03,4.626081099105724238e-05
9.685999999999999943e+00,5.469576978452016756e-03,4.623500396727305039e-05
9.686999999999999389e+00,5.449563788861606396e-03,4.620577007778278001e-05
9.688000000000000611e+00,5.428096547780386465e-03,4.617315261717102345e-05
9.689000000000000057e+00,5.405187852083563962e-03,4.613719920474001313e-05
9.689999999999999503e+00,5.380851278266619679e-03,4.609796140934249340e-05
9.691000000000000725e+00,5.355101397633968419e-03,4.605549507372027192e-05
9.692000000000000171e+00,5.327953791764346650e-03,4.600985993052012212e-05
9.692999999999999616e+00,5.299425070287508421e-03,4.596111995167366428e-05
9.694000000000000838e+00,5.269532889242830795e-03,4.590934293541571170e-05
9.695000000000000284e+00,5.238295972075126573e-03,4.585460085153670245e-05
9.695999999999999730e+00,5.205734131359354006e-03,4.579696939335888603e-05
9.697000000000000952e+00,5.171868293421406568e-03,4.573652833330598907e-05
9.698000000000000398e+00,5.136720523887073481e-03,4.567336110361295507e-05
9.698999999999999844e+00,5.100314056397738799e-03,4.560755512472097713e-05
9.700000000000001066e+00,5.062673322839356983e-03,4.553920133814983899e-05
9.701000000000000512e+00,5.023823986919553203e-03,4.546839455659177032e-05
9.701999999999999957e+00,4.983792979458487316e-03,4.539523299655762992e-05
9.702999999999999403e+00,4.942608537682344205e-03,4.531981862374039369e-05
9.704000000000000625e+00,4.900300246580099883e-03,4.524225665613540242e-05
9.705000000000000071e+00,4.856899084595320791e-03,4.516265589849861899e-05
9.705999999999999517e+00,4.812437471991480760e-03,4.508112824831157198e-05
9.707000000000000739e+00,4.766949324062185432e-03,4.499778900990737977e-05
9.708000000000000185e+00,4.720470107374079294e-03,4.491275638331437327e-05
9.708999999999999631e+00,4.673036901452891703e-03,4.482615179571942753e-05
9.710000000000000853e+00,4.624688464194440761e-03,4.473809936249416866e-05
9.711000000000000298e+00,4.575465303138613951e-03,4.464872618331095655e-05
9.711999999999999744e+00,4.525409751111424128e-03,4.455816181478461032e-05
9.713000000000000966e+00,4.474566048393142925e-03,4.446653857839637605e-05
9.714000000000000412e+00,4.422980429662315242e-03,4.437399095867756651e-05
9.714999999999999858e+00,4.370701217983277535e-03,4.428065588745189039e-05
9.716000000000001080e+00,4.317778924146885300e-03,4.418667220958892279e-05
9.717000000000000526e+00,4.264266353516985714e-03,4.409218095852373659e-05
9.717999999999999972e+00,4.210218718467464288e-03,4.399732471978505652e-05
9.718999999999999417e+00,4.155693758437987995e-03,4.390224790918897349e-05
9.720000000000000639e+00,4.100751865610673119e-03,4.380709617853029147e-05
9.721000000000000085e+00,4.045456217988601354e-03,4.371201663669671073e-05
9.721999999999999531e+00,3.989872917541854337e-03,4.361715721369276735e-05
9.723000000000000753e+00,3.934071134829992579e-03,4.352266693513757008e-05
9.724000000000000199e+00,3.878123257324881702e-03,4.342869525358667473e-05
9.724999999999999645e+00,3.822105042062952634e-03,4.333539226660657794e-05
9.726000000000000867e+00,3.766095769365846325e-03,4.324290805856723341e-05
9.727000000000000313e+00,3.710178397574543773e-03,4.315139290624659437e-05
9.727999999999999758e+00,3.654439714153757610e-03,4.306099661494207988e-05
9.729000000000000981e+00,3.598970481953352608e-03,4.297186870596030121e-05
9.730000000000000426e+00,3.543865574915956197e-03,4.288415773342596190e-05
9.730999999999999872e+00,3.489224100102708212e-03,4.279801144523061313e-05
9.731999999999999318e+00,3.435149498699577916e-03,4.271357611199508064e-05
9.733000000000000540e+00,3.381749620911878636e-03,4.263099670362502581e-05
9.733999999999999986e+00,3.329136764975904571e-03,4.255041616577350471e-05
9.734999999999999432e+00,3.277427673087674430e-03,4.247197557714708211e-05
9.736000000000000654e+00,3.226743472099237540e-03,4.239581345112714608e-05
9.737000000000000099e+00,3.177209549329362663e-03,4.232206590477128369e-05
9.737999999999999545e+00,3.128955349271442168e-03,4.225086595458218752e-05
9.739000000000000767e+00,3.082114079645442099e-03,4.218234363455830550e-05
9.740000000000000213e+00,3.036822311663065366e-03,4.211662531538060632e-05
9.740999999999999659e+00,2.993219462669025575e-03,4.205383384698487378e-05
9.742000000000000881e+00,2.951447147072984705e-03,4.199408787315043849e-05
9.743000000000000327e+00,2.911648386522957058e-03,4.193750197182252916e-05
9.743999999999999773e+00,2.873966670083768788e-03,4.188418599788404692e-05
9.745000000000000995e+00,2.838544862222486254e-03,4.183424520790689639e-05
9.746000000000000441e+00,2.805523959271737436e-03,4.178777962472634742e-05
9.746999999999999886e+00,2.775041704380189385e-03,4.174488419401863298e-05
9.747999999999999332e+00,2.747231076173518600e-03,4.170564814579953109e-05
9.749000000000000554e+00,2.722218677971036289e-03,4.167015516351803994e-05
9.750000000000000000e+00,2.700123060616374786e-03,4.163848280612832554e-05
9.750999999999999446e+00,2.681053023160932889e-03,4.161070268220588890e-05
9.752000000000000668e+00,2.665105940844746373e-03,4.158687987549154237e-05
9.753000000000000114e+00,2.652366177653762980e-03,4.156707314661534856e-05
9.753999999999999559e+00,2.642903641001616202e-03,4.155133444000399308e-05
9.755000000000000782e+00,2.636772536899330450e-03,4.153970908769608170e-05
9.756000000000000227e+00,2.634010377736892110e-03,4.153223533246076820e-05
9.756999999999999673e+00,2.634637287389982041e-03,4.152894457293045138e-05
9.758000000000000895e+00,2.638655634537431880e-03,4.152986094380807508e-05
9.759000000000000341e+00,2.646050011688799285e-03,4.153500157045791023e-05
9.759999999999999787e+00,2.656787560125666199e-03,4.154437620454656024e-05
9.761000000000001009e+00,2.670818625300688549e-03,4.155798751931651184e-05
9.762000000000000455e+00,2.688077711367244712e-03,4.157583077562224019e-05
9.762999999999999901e+00,2.708484692624811823e-03,4.159789413945851364e-05
9.763999999999999346e+00,2.731946229114292062e-03,4.162415841951856498e-05
9.765000000000000568e+00,2.758357329256618841e-03,4.165459741147498995e-05
9.766000000000000014e+00,2.787603001486233488e-03,4.168917766903571339e-05
9.766999999999999460e+00,2.819559938509950871e-03,4.172785887293413990e-05
9.768000000000000682e+00,2.854098183493602049e-03,4.177059367169502351e-05
9.769000000000000128e+00,2.891082734899564060e-03,4.181732805296658990e-05
9.769999999999999574e+00,2.930375055189825186e-03,4.186800123175210634e-05
9.771000000000000796e+00,2.971834457198489158e-03,4.192254605456064104e-05
9.772000000000000242e+00,3.015319351436671676e-03,4.198088893184802019e-05
9.772999999999999687e+00,3.060688344756311383e-03,4.204295025218363676e-05
9.774000000000000909e+00,3.107801188301003575e-03,4.210864435698446730e-05
9.775000000000000355e+00,3.156519577347323153e-03,4.217787995694749736e-05
9.775999999999999801e+00,3.206707810849524290e-03,4.225056014019151735e-05
9.777000000000001023e+00,3.258233320417887238e-03,4.232658281480323488e-05
9.778000000000000469e+00,3.310967081496242210e-03,4.240584077642176259e-05
9.778999999999999915e+00,3.364783919384989243e-03,4.248822210828931786e-05
9.779999999999999361e+00,3.419562724043856677e-03,4.257361024716910220e-05
9.781000000000000583e+00,3.475186585810802545e-03,4.266188445308282458e-05
9.782000000000000028e+00,3.531542865546425259e-03,4.275291989184734685e-05
9.782999999999999474e+00,3.588523209488722523e-03,4.284658805296618099e-05
9.784000000000000696e+00,3.646023519987101960e-03,4.294275688554960674e-05
9.785000000000000142e+00,3.703943890315559029e-03,4.304129120680971391e-05
9.785999999999999588e+00,3.762188512447696333e-03,4.314205284572088326e-05
9.787000000000000810e+00,3.820665563513836287e-03,4.324490103939708057e-05
9.788000000000000256e+00,3.879287077809050362e-03,4.334969258308074433e-05
9.788999999999999702e+00,3.937968807982422312e-03,4.345628222212116661e-05
9.790000000000000924e+00,3.996630080574838616e-03,4.356452282873334887e-05
9.791000000000000369e+00,4.055193647984739122e-03,4.367426571563344496e-05
9.791999999999999815e+00,4.113585540454342201e-03,4.378536086058962810e-05
9.793000000000001037e+00,4.171734919098958258e-03,4.389765721814631593e-05
9.794000000000000483e+00,4.229573932700738184e-03,4.401100290677074689e-05
9.794999999999999929e+00,4.287037578136893880e-03,4.412524551810032507e-05
9.795999999999999375e+00,4.344063566715094561e-03,4.424023229361173111e-05
9.797000000000000597e+00,4.400592195549668517e-03,4.435581041359407264e-05
9.798000000000000043e+00,4.456566225762677996e-03,4.447182722480142326e-05
9.798999999999999488e+00,4.511930766507762577e-03,4.458813044191666821e-05
9.800000000000000711e+00,4.566633166098830500e-03,4.470456833834178609e-05
9.801000000000000156e+00,4.620622908766769746e-03,4.482099000312369077e-05
9.801999999999999602e+00,4.673851518561029754e-03,4.493724553879634696e-05
9.803000000000000824e+00,4.726272468724286926e-03,4.505318621605657590e-05
9.804000000000000270e+00,4.777841097665651293e-03,4.516866469904233386e-05
9.804999999999999716e+00,4.828514529938644079e-03,4.528353520319742062e-05
9.806000000000000938e+00,4.878251603444299853e-03,4.539765369351067060e-05
9.807000000000000384e+00,4.927012800994205570e-03,4.551087801343840615e-05
9.807999999999999829e+00,4.974760187585705595e-03,4.562306809938886679e-05
9.809000000000001052e+00,5.021457351534659025e-03,4.573408604659319005e-05
9.810000000000000497e+00,5.067069350613950633e-03,4.584379636872572608e-05
9.810999999999999943e+00,5.111562661604012077e-03,4.595206604545091079e-05
9.811999999999999389e+00,5.154905134447464003e-03,4.605876470354150200e-05
9.813000000000000611e+00,5.197065949071441940e-03,4.616376468675547045e-05
9.814000000000000057e+00,5.238015576382273886e-03,4.626694128070601530e-05
9.814999999999999503e+00,5.277725741636436763e-03,4.636817269541218393e-05
9.816000000000000725e+00,5.316169391422739636e-03,4.646734028860493931e-05
9.817000000000000171e+00,5.353320662484365930e-03,4.656432857452104932e-05
9.817999999999999616e+00,5.389154853983217641e-03,4.665902543046231664e-05
9.819000000000000838e+00,5.423648401205695066e-03,4.675132204769573505e-05
9.820000000000000284e+00,5.456778852214529650e-03,4.684111318400084183e-05
9.820999999999999730e+00,5.488524845752158245e-03,4.692829708907540883e-05
9.822000000000000952e+00,5.518866091839143805e-03,4.701277573192069861e-05
9.823000000000000398e+00,5.547783353278160773e-03,4.709445471005626981e-05
9.823999999999999844e+00,5.575258429590036757e-03,4.717324349479753032e-05
9.825000000000001066e+00,5.601274141644733973e-03,4.724905531081256501e-05
9.826000000000000512e+00,5.625814318512372542e-03,4.732180740069053893e-05
9.826999999999999957e+00,5.648863784826189775e-03,4.739142087522671301e-05
9.827999999999999403e+00,5.670408350218618040e-03,4.745782095038626042e-05
9.829000000000000625e+00,5.690434798971273113e-03,4.752093683724041237e-05
9.830000000000000071e+00,5.708930881743607896e-03,4.758070196642127833e-05
9.830999999999999517e+00,5.725885307354993889e-03,4.763705381236208938e-05
9.832000000000000739e+00,5.741287736365536555e-03,4.768993417511781268e-05
9.833000000000000185e+00,5.755128774772047713e-03,4.773928898220962001e-05
9.833999999999999631e+00,5.767399969334614622e-03,4.778506857931543480e-05
9.835000000000000853e+00,5.778093802971611716e-03,4.782722749937988411e-05
9.836000000000000298e+00,5.787203691811432238e-03,4.786572471888324266e-05
9.836999999999999744e+00,5.794723981997059944e-03,4.790052345644594617e-05
9.838000000000000966e+00,5.800649948125033081e-03,4.793159146517716134e-05
9.839000000000000412e+00,5.804977791543397894e-03,4.795890078442252748e-05
9.839999999999999858e+00,5.807704640266922284e-03,4.798242801355732457e-05
9.841000000000001080e+00,5.808828548634864357e-03,4.800215406409644013e-05
9.842000000000000526e+00,5.808348498511360300e-03,4.801806446302274260e-05
9.842999999999999972e+00,5.806264400284248672e-03,4.803014907150966576e-05
9.843999999999999417e+00,5.802577095457971991e-03,4.803840238681094071e-05
9.845000000000000639e+00,5.797288358976915301e-03,4.804282326407921440e-05
9.846000000000000085e+00,5.790400903185757321e-03,4.804341520784250093e-05
9.846999999999999531e+00,5.781918381598376636e-03,4.804018606704142750e-05
9.848000000000000753e+00,5.771845394237171828e-03,4.803314835582871275e-05
9.849000000000000199e+00,5.760187492835485909e-03,4.802231894649239470e-05
9.849999999999999645e+00,5.746951187749092457e-03,4.800771938038610122e-05
9.851000000000000867e+00,5.732143954767756483e-03,4.798937552876395273e-05
9.852000000000000313e+00,5.715774243685448411e-03,4.796731792514662769e-05
9.852999999999999758e+00,5.697851486905180542e-03,4.794158140714858843e-05
9.854000000000000981e+00,5.678386109834637589e-03,4.791220545059972070e-05
9.855000000000000426e+00,5.657389541471893879e-03,4.787923381937933158e-05
9.855999999999999872e+00,5.634874226959487448e-03,4.784271486936354128e-05
9.856999999999999318e+00,5.610853640251154892e-03,4.780270119273153051e-05
9.858000000000000540e+00,5.585342299025504095e-03,4.775924994934307787e-05
9.858999999999999986e+00,5.558355779995735602e-03,4.771242247465483518e-05
9.859999999999999432e+00,5.529910736610776575e-03,4.766228461652184374e-05
9.861000000000000654e+00,5.500024917264673130e-03,4.760890632592694200e-05
9.862000000000000099e+00,5.468717185983460079e-03,4.755236199264885685e-05
9.862999999999999545e+00,5.436007544066318552e-03,4.749273003522646268e-05
9.864000000000000767e+00,5.401917154473903290e-03,4.743009323097532659e-05
9.865000000000000213e+00,5.366468367252091691e-03,4.736453828147442285e-05
9.865999999999999659e+00,5.329684748135154852e-03,4.729615613547766414e-05
9.867000000000000881e+00,5.291591108596530209e-03,4.722504157113156315e-05
9.868000000000000327e+00,5.252213539249514333e-03,4.715129350255248557e-05
9.868999999999999773e+00,5.211579445073166728e-03,4.707501450886978554e-05
9.870000000000000995e+00,5.169717584414940809e-03,4.699631118964227370e-05
9.871000000000000441e+00,5.126658110256097738e-03,4.691529366263914869e-05
9.871999999999999886e+00,5.082432615789951591e-03,4.683207587103452709e-05
9.872999999999999332e+00,5.037074182549373946e-03,4.674677514418722294e-05
9.874000000000000554e+00,4.990617433484550482e-03,4.665951247658510937e-05
9.875000000000000000e+00,4.943098589135270018e-03,4.657041199317104083e-05
9.875999999999999446e+00,4.894555529059483809e-03,4.647960129492555999e-05
9.877000000000000668e+00,4.845027857166795023e-03,4.638721091963109356e-05
9.878000000000000114e+00,4.794556972924564862e-03,4.629337461246063883e-05
9.878999999999999559e+00,4.743186146861581853e-03,4.619822881599805735e-05
9.880000000000000782e+00,4.690960602589988419e-03,4.610191294296548585e-05
9.881000000000000227e+00,4.637927603808483269e-03,4.600456881203020764e-05
9.881999999999999673e+00,4.584136548304662030e-03,4.590634092401866119e-05
9.883000000000000895e+00,4.529639067418008043e-03,4.580737587147414003e-05
9.884000000000000341e+00,4.474489133049134107e-03,4.570782261426735470e-05
9.884999999999999787e+00,4.418743170438595678e-03,4.560783188245139829e-05
9.886000000000001009e+00,4.362460178671552676e-03,4.550755640759496213e-05
9.887000000000000455e+00,4.305701857090872553e-03,4.540715031237626870e-05
9.887999999999999901e+00,4.248532739246922534e-03,4.530676931534012038e-05
9.888999999999999346e+00,4.191020332376745212e-03,4.520657014804941914e-05
9.890000000000000568e+00,4.133235263637452007e-03,4.510671076033455823e-05
9.891000000000000014e+00,4.075251430521558728e-03,4.500734964468601143e-05
9.891999999999999460e+00,4.017146156353591617e-03,4.490864604399337148e-05
9.893000000000000682e+00,3.959000347554397434e-03,4.481075929211191146e-05
9.894000000000000128e+00,3.900898652646593318e-03,4.471384898865917015e-05
9.894999999999999574e+00,3.842929618906645688e-03,4.461807432781527717e-05
9.896000000000000796e+00,3.785185845407143534e-03,4.452359426452115102e-05
9.897000000000000242e+00,3.727764127040993775e-03,4.443056682622464925e-05
9.897999999999999687e+00,3.670765586695525374e-03,4.433914925772512695e-05
9.899000000000000909e+00,3.614295788479092789e-03,4.424949731145918049e-05
9.900000000000000355e+00,3.558464827243308475e-03,4.416176540121421692e-05
9.900999999999999801e+00,3.503387385063722395e-03,4.407610590721302207e-05
9.902000000000001023e+00,3.449182747504730712e-03,4.399266925942026406e-05
9.903000000000000469e+00,3.395974768219617648e-03,4.391160326632309949e-05
9.903999999999999915e+00,3.343891772105506144e-03,4.383305323193585276e-05
9.904999999999999361e+00,3.293066383034312043e-03,4.375716121274620426e-05
9.906000000000000583e+00,3.243635264757416866e-03,4.368406615591200381e-05
9.907000000000000028e+00,3.195738759407211211e-03,4.361390319168124611e-05
9.907999999999999474e+00,3.149520411314341798e-03,4.354680373275388044e-05
9.909000000000000696e+00,3.105126361303168960e-03,4.348289479279443960e-05
9.910000000000000142e+00,3.062704600947699016e-03,4.342229906957283656e-05
9.910999999999999588e+00,3.022404076016259062e-03,4.336513429143326842e-05
9.912000000000000810e+00,2.984373634531176100e-03,4.331151332171832862e-05
9.913000000000000256e+00,2.948760817224130304e-03,4.326154349038798674e-05
9.913999999999999702e+00,2.915710497233343652e-03,4.321532672430639490e-05
9.915000000000000924e+00,2.885363380743874093e-03,4.317295892605563918e-05
9.916000000000000369e+00,2.857854391365858941e-03,4.313453009639299366e-05
9.916999999999999815e+00,2.833310967752999607e-03,4.310012372452939829e-05
9.918000000000001037e+00,2.811851315684561151e-03,4.306981694577477222e-05
9.919000000000000483e+00,2.793582661815924729e-03,4.304367999606012571e-05
9.919999999999999929e+00,2.778599564851966068e-03,4.302177635932615153e-05
9.920999999999999375e+00,2.766982342646673483e-03,4.300416225379941618e-05
9.922000000000000597e+00,2.758795676258786033e-03,4.299088682738373143e-05
9.923000000000000043e+00,2.754087447153171810e-03,4.298199169109217404e-05
9.923999999999999488e+00,2.752887858536143522e-03,4.297751113583215822e-05
9.925000000000000711e+00,2.755208879390689484e-03,4.297747170396695515e-05
9.926000000000000156e+00,2.761044037392738036e-03,4.298189243217191778e-05
9.926999999999999602e+00,2.770368569453562912e-03,4.299078449521100045e-05
9.928000000000000824e+00,2.783139922718626345e-03,4.300415147945653861e-05
9.929000000000000270e+00,2.799298581926308767e-03,4.302198906314141951e-05
9.929999999999999716e+00,2.818769185691921524e-03,4.304428532700582709e-05
9.931000000000000938e+00,2.841461882261249721e-03,4.307102048919591268e-05
9.932000000000000384e+00,2.867273868672043195e-03,4.310216724104567337e-05
9.932999999999999829e+00,2.896091053280298519e-03,4.313769054811925329e-05
9.934000000000001052e+00,2.927789782583964297e-03,4.317754800709055601e-05
9.935000000000000497e+00,2.962238577254943783e-03,4.322168969602046748e-05
9.935999999999999943e+00,2.999299828203330544e-03,4.327005855830270834e-05
9.936999999999999389e+00,3.038831412254130657e-03,4.332259030735888505e-05
9.938000000000000611e+00,3.080688195671610688e-03,4.337921381957859880e-05
9.939000000000000057e+00,3.124723403276602474e-03,4.343985110076100981e-05
9.939999999999999503e+00,3.170789839057715481e-03,4.350441770122617590e-05
9.941000000000000725e+00,3.218740952339827540e-03,4.357282270668896368e-05
9.942000000000000171e+00,3.268431749191109351e-03,4.364496918985826256e-05
9.942999999999999616e+00,3.319719554853954504e-03,4.372075423066753322e-05
9.944000000000000838e+00,3.372464635584547597e-03,4.380006935912388668e-05
9.945000000000000284e+00,3.426530691925951978e-03,4.388280063519756205e-05
9.945999999999999730e+00,3.481785235900594459e-03,4.396882908227185368e-05
9.947000000000000952e+00,3.538099866428688622e-03,4.405803080797829032e-05
9.948000000000000398e+00,3.595350455812112642e-03,4.415027744391854985e-05
9.948999999999999844e+00,3.653417261288289131e-03,4.424543626722995704e-05
9.950000000000001066e+00,3.712184973089433133e-03,4.434337063980763532e-05
9.951000000000000512e+00,3.771542710951042519e-03,4.444394016163912713e-05
9.951999999999999957e+00,3.831383978304993276e-03,4.454700109808427564e-05
9.952999999999999403e+00,3.891606583870708437e-03,4.465240655981491281e-05
9.954000000000000625e+00,3.952112537381356240e-03,4.476000689430763968e-05
9.955000000000000071e+00,4.012807926878586215e-03,4.486964989175581476e-05
9.955999999999999517e+00,4.073602782082300783e-03,4.498118117370243928e-05
9.957000000000000739e+00,4.134410929497945447e-03,4.509444438181473106e-05
9.958000000000000185e+00,4.195149841887882772e-03,4.520928153605195877e-05
9.958999999999999631e+00,4.255740486230412747e-03,4.532553324691449708e-05
9.960000000000000853e+00,4.316107171439151520e-03,4.544303908563529368e-05
9.961000000000000298e+00,4.376177399029850153e-03,4.556163777528411565e-05
9.961999999999999744e+00,4.435881716877976277e-03,4.568116748679158513e-05
9.963000000000000966e+00,4.495153578329602086e-03,4.580146606839812613e-05
9.964000000000000412e+00,4.553929206277109940e-03,4.592237133685919584e-05
9.964999999999999858e+00,4.612147463936388039e-03,4.604372132325743755e-05
9.966000000000001080e+00,4.669749731476434060e-03,4.616535450501897756e-05
9.967000000000000526e+00,4.726679789880854424e-03,4.628711001396546595e-05
9.967999999999999972e+00,4.782883710770067728e-03,4.640882785616883027e-05
9.968999999999999417e+00,4.838309753429420254e-03,4.653034915062126018e-05
9.970000000000000639e+00,4.892908267613772788e-03,4.665151632965285902e-05
9.971000000000000085e+00,4.946631603332864516e-03,4.677217334913932910e-05
9.971999999999999531e+00,4.999434025940705829e-03,4.689216585168829013e-05
9.973000000000000753e+00,5.051271637689663634e-03,4.701134139572755928e-05
9.974000000000000199e+00,5.102102304099890087e-03,4.712954957467047615e-05
9.974999999999999645e+00,5.151885586237252464e-03,4.724664223774650612e-05
9.976000000000000867e+00,5.200582677207226528e-03,4.736247358582337396e-05
9.977000000000000313e+00,5.248156343976445766e-03,4.747690041971524666e-05
9.977999999999999758e+00,5.294570872834191387e-03,4.758978222688415178e-05
9.979000000000000981e+00,5.339792019768933341e-03,4.770098135862021517e-05
9.980000000000000426e+00,5.383786963896316710e-03,4.781036305678108839e-05
9.980999999999999872e+00,5.426524265089644958e-03,4.791779574089002571e-05
9.982000000000001094e+00,5.467973824294341222e-03,4.802315101472522449e-05
9.983000000000000540e+00,5.508106847781473088e-03,4.812630385639711522e-05
9.983999999999999986e+00,5.546895813498326465e-03,4.822713259442404474e-05
9.984999999999999432e+00,5.584314440760841831e-03,4.832551917917410111e-05
9.986000000000000654e+00,5.620337661736011896e-03,4.842134918435593907e-05
9.987000000000000099e+00,5.654941596202872796e-03,4.851451197043835762e-05
9.987999999999999545e+00,5.688103527589738299e-03,4.860490062324578493e-05
9.989000000000000767e+00,5.719801881806937417e-03,4.869241221061636969e-05
9.990000000000000213e+00,5.750016207162396767e-03,4.877694769878683907e-05
9.990999999999999659e+00,5.778727156809877578e-03,4.885841221265794078e-05
9.992000000000000881e+00,5.805916472143518234e-03,4.893671490498154779e-05
9.993000000000000327e+00,5.831566968429048592e-03,4.901176920206573275e-05
9.993999999999999773e+00,5.855662521082599138e-03,4.908349267040072294e-05
9.995000000000000995e+00,5.878188054040835511e-03,4.915180727279103834e-05
9.996000000000000441e+00,5.899129528589929124e-03,4.921663924213784500e-05
9.996999999999999886e+00,5.918473934221715228e-03,4.927791931749893301e-05
9.997999999999999332e+00,5.936209279700201819e-03,4.933558256942977742e-05
9.999000000000000554e+00,5.952324586004312072e-03,4.938956867566502053e-05
1.000000000000000000e+01,5.966809879493328861e-03,4.943982172246155115e-05


==> pics/rotor/csv/ex3_valid_error_freq_3_4.csv <==
time,popinf,fopinf
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000021e-03,1.082194004729705424e-03,9.910411735035652616e-04
2.000000000000000042e-03,2.465336441645481300e-03,1.913153789850149380e-03
3.000000000000000062e-03,2.807693068434291648e-03,1.671000163713869027e-03
4.000000000000000083e-03,2.556681391832112214e-03,1.173911736305041165e-03
5.000000000000000104e-03,2.563988896053017059e-03,9.441077329588255969e-04
6.000000000000000125e-03,2.466455935417769495e-03,7.339403909713432825e-04
7.000000000000000146e-03,2.326999749978618873e-03,5.877893672203743543e-04
8.000000000000000167e-03,2.202989469916965832e-03,5.091126298521383682e-04
9.000000000000001055e-03,2.048382506868708965e-03,4.817243430948502168e-04
1.000000000000000021e-02,1.929003165515804068e-03,4.823991494909303773e-04
1.099999999999999936e-02,1.825328171646484112e-03,5.075681343218672306e-04
1.200000000000000025e-02,1.773557146027893595e-03,5.275908561931426247e-04
1.300000000000000114e-02,1.772203147983817881e-03,5.534285202911094726e-04
1.400000000000000029e-02,1.826236622913804918e-03,5.670106002434836681e-04
1.499999999999999944e-02,1.932556865366824627e-03,5.802258929529392067e-04
1.600000000000000033e-02,2.075726969030424439e-03,5.828276886537462871e-04
1.700000000000000122e-02,2.250947709655938718e-03,5.835132528968165746e-04
1.800000000000000211e-02,2.441325803217249488e-03,5.765981093236958186e-04
1.899999999999999953e-02,2.644691511097831821e-03,5.677320874175771290e-04
2.000000000000000042e-02,2.849387407444773767e-03,5.539176839139391692e-04
2.100000000000000130e-02,3.055205857371156783e-03,5.385882989526304468e-04
2.199999999999999872e-02,3.255098505640310110e-03,5.203298107965356354e-04
2.299999999999999961e-02,3.449548150121276285e-03,5.010859936447958560e-04
2.400000000000000050e-02,3.634550667694350177e-03,4.803639727963329438e-04
2.500000000000000139e-02,3.810685788626401883e-03,4.591404975806311832e-04
2.600000000000000228e-02,3.975851836927599137e-03,4.374447518725688112e-04
2.699999999999999969e-02,4.130539993746575392e-03,4.156402238567077998e-04
2.800000000000000058e-02,4.273825950618380214e-03,3.940381177815588496e-04
2.900000000000000147e-02,4.406081513074875181e-03,3.726226099882226639e-04
2.999999999999999889e-02,4.527107113701462140e-03,3.518436050879005330e-04
3.099999999999999978e-02,4.637169397494796640e-03,3.314591805807504793e-04
3.200000000000000067e-02,4.736509208445943524e-03,3.119733009297587624e-04
3.300000000000000155e-02,4.825309384793754867e-03,2.930178805215588405e-04
3.400000000000000244e-02,4.904071106305423096e-03,2.751017140277127503e-04
3.500000000000000333e-02,4.972911371889449789e-03,2.577956334343642136e-04
3.600000000000000422e-02,5.032477089883557672e-03,2.415852162281714071e-04
3.699999999999999817e-02,5.082832573208113588e-03,2.260225527309914684e-04
3.799999999999999906e-02,5.124697515078184204e-03,2.115544675091480403e-04
3.899999999999999994e-02,5.158092905944139557e-03,1.977418003163700089e-04
4.000000000000000083e-02,5.183765078494842471e-03,1.849843537265597241e-04
4.100000000000000172e-02,5.201698573860798550e-03,1.728694655415800321e-04
4.200000000000000261e-02,5.212637588178917029e-03,1.617457874889714970e-04
4.300000000000000350e-02,5.216535590428321260e-03,1.512384438958991957e-04
4.399999999999999745e-02,5.214117174035914036e-03,1.416431416407638410e-04
4.499999999999999833e-02,5.205309250525346106e-03,1.326297061462068498e-04
4.599999999999999922e-02,5.190806718431254657e-03,1.244404728167433259e-04
4.700000000000000011e-02,5.170513939283010590e-03,1.167938118665763723e-04
4.800000000000000100e-02,5.145090818611409295e-03,1.098792035144499038e-04
4.900000000000000189e-02,5.114422844318143591e-03,1.034651361745919879e-04
5.000000000000000278e-02,5.079132723211217566e-03,9.768962293957655593e-05
5.100000000000000366e-02,5.039090485679066818e-03,9.237106446682819775e-05
5.200000000000000455e-02,4.994881398390233623e-03,8.759839688480235012e-05
5.299999999999999850e-02,4.946363207500419253e-03,8.323826445539801494e-05
5.399999999999999939e-02,4.894084713012201299e-03,7.933409838652059301e-05
5.500000000000000028e-02,4.837894302188231604e-03,7.579788348552539922e-05
5.600000000000000117e-02,4.778305999109787143e-03,7.263237337255751345e-05
5.700000000000000205e-02,4.715161499059995417e-03,6.979094523643675110e-05
5.800000000000000294e-02,4.648942129736034941e-03,6.724160656208850897e-05
5.900000000000000383e-02,4.579485295546987383e-03,6.497431691303204966e-05
5.999999999999999778e-02,4.507241881354514916e-03,6.292897937061602291e-05
6.099999999999999867e-02,4.432047135924637588e-03,6.112667535286369063e-05
6.199999999999999956e-02,4.354323791499977760e-03,5.948601833445656513e-05
6.300000000000000044e-02,4.273906817420726652e-03,5.805336493343561069e-05
6.400000000000000133e-02,4.191193035299639255e-03,5.673250640003740721e-05
6.500000000000000222e-02,4.106018766888432439e-03,5.558915596353710792e-05
6.600000000000000311e-02,4.018757068306532711e-03,5.451802787360982840e-05
6.700000000000000400e-02,3.929247021675377934e-03,5.359852127303134931e-05
6.800000000000000488e-02,3.837839942980230366e-03,5.272111162380506698e-05
6.900000000000000577e-02,3.744378885192316611e-03,5.197372954856415035e-05
7.000000000000000666e-02,3.649195324882188902e-03,5.124651716741236680e-05
7.100000000000000755e-02,3.552137331115041118e-03,5.063147397899790637e-05
7.200000000000000844e-02,3.453518327831880171e-03,5.002145483581210824e-05
7.299999999999999545e-02,3.353192319646487295e-03,4.950883219969406539e-05
7.399999999999999634e-02,3.251456375658230008e-03,4.899147697377927233e-05
7.499999999999999722e-02,3.148171280454052732e-03,4.855919749898798268e-05
7.599999999999999811e-02,3.043619399930713992e-03,4.811656570818190280e-05
7.699999999999999900e-02,2.937669137119224352e-03,4.774858510940502976e-05
7.799999999999999989e-02,2.830589830166181133e-03,4.736770918887041906e-05
7.900000000000000078e-02,2.722258436263036516e-03,4.705250277971094751e-05
8.000000000000000167e-02,2.612933081791760440e-03,4.672407431755441136e-05
8.100000000000000255e-02,2.502500478530140810e-03,4.645342612502403754e-05
8.200000000000000344e-02,2.391209703677160420e-03,4.617076837061838613e-05
8.300000000000000433e-02,2.278958984731802376e-03,4.593883436926229322e-05
8.400000000000000522e-02,2.165991245913672595e-03,4.569712177289681957e-05
8.500000000000000611e-02,2.052219117988707871e-03,4.549972346318879689e-05
8.600000000000000699e-02,1.937883780947106949e-03,4.529540277614389814e-05
8.700000000000000788e-02,1.822917451780067420e-03,4.512950553969041268e-05
8.799999999999999489e-02,1.707567177598657898e-03,4.495987508323658050e-05
8.899999999999999578e-02,1.591794864451183704e-03,4.482320968428192190e-05
8.999999999999999667e-02,1.475868236013049136e-03,4.468611917353041774e-05
9.099999999999999756e-02,1.359800389586423219e-03,4.457691174897899719e-05
9.199999999999999845e-02,1.243912191059577677e-03,4.447055232145894708e-05
9.299999999999999933e-02,1.128318741866310903e-03,4.438733492305278619e-05
9.400000000000000022e-02,1.013475147575419993e-03,4.431009532972638647e-05
9.500000000000000111e-02,8.997354280709910120e-04,4.425157564550915196e-05
9.600000000000000200e-02,7.879251337535286273e-04,4.420194651977414505e-05
9.700000000000000289e-02,6.790713502920622336e-04,4.416692032081885193e-05
9.800000000000000377e-02,5.751894685951863470e-04,4.414343269633664722e-05
9.900000000000000466e-02,4.795978655328298791e-04,4.413072698588617598e-05
1.000000000000000056e-01,3.985957189471453217e-04,4.413191505279497859e-05
1.010000000000000064e-01,3.427498950411630866e-04,4.414035291519997396e-05
1.020000000000000073e-01,3.254053336619741545e-04,4.416473357014590441e-05
1.030000000000000082e-01,3.523020389174090928e-04,4.419311418623790702e-05
1.040000000000000091e-01,4.148456290774620004e-04,4.423917798053894509e-05
1.049999999999999961e-01,4.997931763249789270e-04,4.428626709682660580e-05
1.059999999999999970e-01,5.974989516592097870e-04,4.435247680547736888e-05
1.069999999999999979e-01,7.026037781957036182e-04,4.441700427154490820e-05
1.079999999999999988e-01,8.120373382995673328e-04,4.450179828557846860e-05
1.089999999999999997e-01,9.241944455126401611e-04,4.458246018419962623e-05
1.100000000000000006e-01,1.037975002564447795e-03,4.468425874897165854e-05
1.110000000000000014e-01,1.152821776302263195e-03,4.477972243359114557e-05
1.120000000000000023e-01,1.268221363148405592e-03,4.489693551145948247e-05
1.130000000000000032e-01,1.383953164536022660e-03,4.500584635698654976e-05
1.140000000000000041e-01,1.499714738791534541e-03,4.513688211716210095e-05
1.150000000000000050e-01,1.615413038043698839e-03,4.525787105821057051e-05
1.160000000000000059e-01,1.730835889719343134e-03,4.540114427147894706e-05
1.170000000000000068e-01,1.845944937468214139e-03,4.553283561168276381e-05
1.180000000000000077e-01,1.960572735324780935e-03,4.568677581230884107e-05
1.190000000000000085e-01,2.074706387094918565e-03,4.582779491966894862e-05
1.199999999999999956e-01,2.188203598247924399e-03,4.599085381695440598e-05
1.209999999999999964e-01,2.301063860552839384e-03,4.613983443785254145e-05
1.219999999999999973e-01,2.413160690312888580e-03,4.631049272719605536e-05
1.229999999999999982e-01,2.524499623500655113e-03,4.646608379435183375e-05
1.239999999999999991e-01,2.634965131365738563e-03,4.664285700867306441e-05
1.250000000000000000e-01,2.744565526608545858e-03,4.680372874837030942e-05
1.260000000000000009e-01,2.853193521518258228e-03,4.698517242603864849e-05
1.270000000000000018e-01,2.960858454987003608e-03,4.715002197982240233e-05
1.280000000000000027e-01,3.067459665374056878e-03,4.733473602432224390e-05
1.290000000000000036e-01,3.173006562351388896e-03,4.750229226326065790e-05
1.300000000000000044e-01,3.277404094090225449e-03,4.768892456954057870e-05
1.310000000000000053e-01,3.380661223825531109e-03,4.785795243542061730e-05
1.320000000000000062e-01,3.482687837170357712e-03,4.804520193860109311e-05
1.330000000000000071e-01,3.583492184959967668e-03,4.821450610193555019e-05
1.340000000000000080e-01,3.682988624249453231e-03,4.840112517520369127e-05
1.350000000000000089e-01,3.781184576434538924e-03,4.856955322742491897e-05
1.360000000000000098e-01,3.877998533495552111e-03,4.875434957931958768e-05
1.370000000000000107e-01,3.973437060370074193e-03,4.892079469454132574e-05
1.380000000000000115e-01,4.067422531402528976e-03,4.910263288715254826e-05
1.390000000000000124e-01,4.159960683470317541e-03,4.926603609359251663e-05
1.400000000000000133e-01,4.250977577246423805e-03,4.944383868305201696e-05
1.410000000000000142e-01,4.340478184153300292e-03,4.960319076514813671e-05
1.420000000000000151e-01,4.428392094370908402e-03,4.977593903622759130e-05
1.430000000000000160e-01,4.514723597345707620e-03,4.993028202884420549e-05
1.440000000000000169e-01,4.599405683789681981e-03,5.009701660546898513e-05
1.449999999999999900e-01,4.682442056971899622e-03,5.024544509336905995e-05
1.459999999999999909e-01,4.763768999908397223e-03,5.040526621114205458e-05
1.469999999999999918e-01,4.843389732229126318e-03,5.054692831322819509e-05
1.479999999999999927e-01,4.921243736178365288e-03,5.069899600948353605e-05
1.489999999999999936e-01,4.997333853280920384e-03,5.083309419533648700e-05
1.499999999999999944e-01,5.071602684052764660e-03,5.097662833320842191e-05
1.509999999999999953e-01,5.144052798016167556e-03,5.110242001788063026e-05
1.519999999999999962e-01,5.214629841881632255e-03,5.123670018603258266e-05
1.529999999999999971e-01,5.283336218122057330e-03,5.135349826870452280e-05
1.539999999999999980e-01,5.350120555216841996e-03,5.147786366262143613e-05
1.549999999999999989e-01,5.414985191076584874e-03,5.158503684298507174e-05
1.559999999999999998e-01,5.477881677307796203e-03,5.169888599791531199e-05
1.570000000000000007e-01,5.538812386729407775e-03,5.179585899623697590e-05
1.580000000000000016e-01,5.597731740092410854e-03,5.189864955725614432e-05
1.590000000000000024e-01,5.654642240879096705e-03,5.198490339067674790e-05
1.600000000000000033e-01,5.709501129100453057e-03,5.207615186131832785e-05
1.610000000000000042e-01,5.762311130596594298e-03,5.215122388406606723e-05
1.620000000000000051e-01,5.813032257934013652e-03,5.223050527557266342e-05
1.630000000000000060e-01,5.861667546644758198e-03,5.229398925077856559e-05
1.640000000000000069e-01,5.908179737707988828e-03,5.236093682539511848e-05
1.650000000000000078e-01,5.952572259396555175e-03,5.241248294321682234e-05
1.660000000000000087e-01,5.994810539106054659e-03,5.246678788480408604e-05
1.670000000000000095e-01,6.034898476231481679e-03,5.250610279995108245e-05
1.680000000000000104e-01,6.072804144426867390e-03,5.254751397988231316e-05
1.690000000000000113e-01,6.108531988076522021e-03,5.257436073841354162e-05
1.700000000000000122e-01,6.142052688291130096e-03,5.260268440299275682e-05
1.710000000000000131e-01,6.173371303733595980e-03,5.261688241897989230e-05
1.720000000000000140e-01,6.202461085216201542e-03,5.263198194829448411e-05
1.730000000000000149e-01,6.229327770429772711e-03,5.263340695894539969e-05
1.740000000000000158e-01,6.253947143106113916e-03,5.263520260473070840e-05
1.750000000000000167e-01,6.276325680151886334e-03,5.262378654580249579e-05
1.759999999999999898e-01,6.296441661820312806e-03,5.261225522083969172e-05
1.769999999999999907e-01,6.314302359997316615e-03,5.258798624932010295e-05
1.779999999999999916e-01,6.329888515722154746e-03,5.256316132361737916e-05
1.789999999999999925e-01,6.343208247233130155e-03,5.252608365597302297e-05
1.799999999999999933e-01,6.354244720681857285e-03,5.248805470494997776e-05
1.809999999999999942e-01,6.363006947639550208e-03,5.243826854631994882e-05
1.819999999999999951e-01,6.369480483693239388e-03,5.238718120906150092e-05
1.829999999999999960e-01,6.373675276571108550e-03,5.232484268835421211e-05
1.839999999999999969e-01,6.375579235763195567e-03,5.226089843030910277e-05
1.849999999999999978e-01,6.375203283704541923e-03,5.218621941792413562e-05
1.859999999999999987e-01,6.372537647816786492e-03,5.210967531973325874e-05
1.869999999999999996e-01,6.367594259904923830e-03,5.202292329519397299e-05
1.880000000000000004e-01,6.360365629101651617e-03,5.193409183424372899e-05
1.890000000000000013e-01,6.350864726974258904e-03,5.183558974947246364e-05
1.900000000000000022e-01,6.339086307846831213e-03,5.173483857370039102e-05
1.910000000000000031e-01,6.325044409775821934e-03,5.162496457236674175e-05
1.920000000000000040e-01,6.308735995050606359e-03,5.151271618427328761e-05
1.930000000000000049e-01,6.290176191141485205e-03,5.139190337352784159e-05
1.940000000000000058e-01,6.269364130702138709e-03,5.126863477293318235e-05
1.950000000000000067e-01,6.246316049745876710e-03,5.113737082495146302e-05
1.960000000000000075e-01,6.221033212915178488e-03,5.100361312567220783e-05
1.970000000000000084e-01,6.193532980448781047e-03,5.086243988524966043e-05
1.980000000000000093e-01,6.163818710088606566e-03,5.071877778061848645e-05
1.990000000000000102e-01,6.131908898509561175e-03,5.056829068541473187e-05
2.000000000000000111e-01,6.097808956914503066e-03,5.041536180811983874e-05
2.010000000000000120e-01,6.061538527264820342e-03,5.025620919579534493e-05
2.020000000000000129e-01,6.023105033916705334e-03,5.009470335001067141e-05
2.030000000000000138e-01,5.982529269885794587e-03,4.992758560287314401e-05
2.040000000000000147e-01,5.939820631696085367e-03,4.975824379887087582e-05
2.050000000000000155e-01,5.895001066128740044e-03,4.958391233603087647e-05
2.060000000000000164e-01,5.848081900369204306e-03,4.940752566556492635e-05
2.070000000000000173e-01,5.799086234827160492e-03,4.922678156368839419e-05
2.080000000000000182e-01,5.748027285175101586e-03,4.904418966632969999e-05
2.089999999999999913e-01,5.694929302742499089e-03,4.885788215228703985e-05
2.099999999999999922e-01,5.639807349241046826e-03,4.866997157614466911e-05
2.109999999999999931e-01,5.582686821798488533e-03,4.847899604892176708e-05
2.119999999999999940e-01,5.523584585238550983e-03,4.828669809632731849e-05
2.129999999999999949e-01,5.462527175228568642e-03,4.809199391029162477e-05
2.139999999999999958e-01,5.399533216862862500e-03,4.789628217629174242e-05
2.149999999999999967e-01,5.334630375438366955e-03,4.769882987242373979e-05
2.159999999999999976e-01,5.267838993629404831e-03,4.750071730860446433e-05
2.169999999999999984e-01,5.199187855956074328e-03,4.730153538016182077e-05
2.179999999999999993e-01,5.128698980654041589e-03,4.710207070621744212e-05
2.190000000000000002e-01,5.056402260430198012e-03,4.690221183653027714e-05
2.200000000000000011e-01,4.982321348034374382e-03,4.670247558152246085e-05
2.210000000000000020e-01,4.906487233128662383e-03,4.650302228769622316e-05
2.220000000000000029e-01,4.828925163970456541e-03,4.630412202690557761e-05
2.230000000000000038e-01,4.749667216830586423e-03,4.610618151043494636e-05
2.240000000000000047e-01,4.668740199138038741e-03,4.590924640733618260e-05
2.250000000000000056e-01,4.586177265410601792e-03,4.571394484056050072e-05
2.260000000000000064e-01,4.502006750311817254e-03,4.552011960558628365e-05
2.270000000000000073e-01,4.416262882103757018e-03,4.532859562238723085e-05
2.280000000000000082e-01,4.328975496697578564e-03,4.513903345876638627e-05
2.290000000000000091e-01,4.240179897723677684e-03,4.495243071215479074e-05
2.300000000000000100e-01,4.149907405365131641e-03,4.476828569870734963e-05
2.310000000000000109e-01,4.058194409812141898e-03,4.458774491125758779e-05
2.320000000000000118e-01,3.965073711620284783e-03,4.441016348809817126e-05
2.330000000000000127e-01,3.870582813305774306e-03,4.423681348860500465e-05
2.340000000000000135e-01,3.774756010802266405e-03,4.406692515801480768e-05
2.350000000000000144e-01,3.677631966733083124e-03,4.390187326751061631e-05
2.360000000000000153e-01,3.579246515581358760e-03,4.374078069994429869e-05
2.370000000000000162e-01,3.479639561309961701e-03,4.358510261299401289e-05
2.380000000000000171e-01,3.378848562545225080e-03,4.343387115326283096e-05
2.390000000000000180e-01,3.276914797205738618e-03,4.328860008503699610e-05
2.399999999999999911e-01,3.173877498613345352e-03,4.314824674721168024e-05
2.409999999999999920e-01,3.069779531633272905e-03,4.301436239108107697e-05
2.419999999999999929e-01,2.964662157125268378e-03,4.288584468258155709e-05
2.429999999999999938e-01,2.858570168509137581e-03,4.276426198996991954e-05
2.439999999999999947e-01,2.751547272320108758e-03,4.264846660872243357e-05
2.449999999999999956e-01,2.643640744327580092e-03,4.254002452142472226e-05
2.459999999999999964e-01,2.534897431590156340e-03,4.243775630597649841e-05
2.469999999999999973e-01,2.425368008272546505e-03,4.234320704939670217e-05
2.479999999999999982e-01,2.315103638280083947e-03,4.225517847324235737e-05
2.489999999999999991e-01,2.204159955491275750e-03,4.217517726379522422e-05
2.500000000000000000e-01,2.092594494479086721e-03,4.210199849057459377e-05
2.510000000000000009e-01,1.980470618264240819e-03,4.203709427025384562e-05
2.520000000000000018e-01,1.867855976288012101e-03,4.197926453898371489e-05
2.530000000000000027e-01,1.754826832549156914e-03,4.192989191043737681e-05
2.540000000000000036e-01,1.641468173908439175e-03,4.188779207972519446e-05
2.550000000000000044e-01,1.527879474424387362e-03,4.185426470655904995e-05
2.560000000000000053e-01,1.414178040443315890e-03,4.182815146817294479e-05
2.570000000000000062e-01,1.300508878171629948e-03,4.181065713582979521e-05
2.580000000000000071e-01,1.187055717072809562e-03,4.180065901187636647e-05
2.590000000000000080e-01,1.074062812594736484e-03,4.179925663664110780e-05
2.600000000000000089e-01,9.618677861991465142e-04,4.180537193967331195e-05
2.610000000000000098e-01,8.509621383883807537e-04,4.181999049318332965e-05
2.620000000000000107e-01,7.420985683689414929e-04,4.184208724779630542e-05
2.630000000000000115e-01,6.364982040579300485e-04,4.187252673966588380e-05
2.640000000000000124e-01,5.362592168607653240e-04,4.191034470822567161e-05
2.650000000000000133e-01,4.451744660553778334e-04,4.195627918659793559e-05
2.660000000000000142e-01,3.701974254508686064e-04,4.200943381547705491e-05
2.670000000000000151e-01,3.228432893597744349e-04,4.207041622614544381e-05
2.680000000000000160e-01,3.158173198135510507e-04,4.213840441723964156e-05
2.690000000000000169e-01,3.515095818435074143e-04,4.221387319815958901e-05
2.700000000000000178e-01,4.190661870927722124e-04,4.229608069381997614e-05
2.710000000000000187e-01,5.057726198895812165e-04,4.238536787838520655e-05
2.720000000000000195e-01,6.033070867128422854e-04,4.248107803738676922e-05
2.730000000000000204e-01,7.070707751016270517e-04,4.258341854595049065e-05
2.740000000000000213e-01,8.145467240032463292e-04,4.269182219520533289e-05
2.750000000000000222e-01,9.242964081006291516e-04,4.280636415523590325e-05
2.760000000000000231e-01,1.035448632222279531e-03,4.292657028681590105e-05
2.770000000000000240e-01,1.147445469479093380e-03,4.305238592244853957e-05
2.780000000000000249e-01,1.259908945060306176e-03,4.318343283616188734e-05
2.790000000000000258e-01,1.372570996387916008e-03,4.331952978297333982e-05
2.800000000000000266e-01,1.485231564560100326e-03,4.346039653709395995e-05
2.810000000000000275e-01,1.597736301501179700e-03,4.360572919990914130e-05
2.820000000000000284e-01,1.709960282696078304e-03,4.375534692519241457e-05
2.830000000000000293e-01,1.821800483256488150e-03,4.390882772910504537e-05
2.840000000000000302e-01,1.933167895346332623e-03,4.406609082726684469e-05
2.850000000000000311e-01,2.043985384017342997e-03,4.422660112537530670e-05
2.860000000000000320e-01,2.154182914563897849e-03,4.439037790037151130e-05
2.870000000000000329e-01,2.263697671762944161e-03,4.455677832089551134e-05
2.880000000000000338e-01,2.372470529422796622e-03,4.472592111738453864e-05
2.889999999999999791e-01,2.480447256725853891e-03,4.489706128591996337e-05
2.899999999999999800e-01,2.587575494989721898e-03,4.507041583558182992e-05
2.909999999999999809e-01,2.693806556321165328e-03,4.524514337225568882e-05
2.919999999999999818e-01,2.799092592648571264e-03,4.542155748381211552e-05
2.929999999999999827e-01,2.903388758233700889e-03,4.559872623324096979e-05
2.939999999999999836e-01,3.006650427367318652e-03,4.577705766208638123e-05
2.949999999999999845e-01,3.108835605658706244e-03,4.595553513054727903e-05
2.959999999999999853e-01,3.209902128348631790e-03,4.613465854252093919e-05
2.969999999999999862e-01,3.309810257484880041e-03,4.631333241251608056e-05
2.979999999999999871e-01,3.408519828136417559e-03,4.649214563597458129e-05
2.989999999999999880e-01,3.505992994342810656e-03,4.666992966204653302e-05
2.999999999999999889e-01,3.602191308260897524e-03,4.684735921129787366e-05
3.009999999999999898e-01,3.697078590832669157e-03,4.702319829712358116e-05
3.019999999999999907e-01,3.790617937799645263e-03,4.719820406243289013e-05
3.029999999999999916e-01,3.882774698602017675e-03,4.737107865302630957e-05
3.039999999999999925e-01,3.973513408210038386e-03,4.754265803275621398e-05
3.049999999999999933e-01,4.062800861659080116e-03,4.771158788315471827e-05
3.059999999999999942e-01,4.150602973241722220e-03,4.787877928930556914e-05
3.069999999999999951e-01,4.236887936895448320e-03,4.804282666099343404e-05
3.079999999999999960e-01,4.321623015548535680e-03,4.820471238237784752e-05
3.089999999999999969e-01,4.404777779293643850e-03,4.836298466966184982e-05
3.099999999999999978e-01,4.486320828532504995e-03,4.851869337684033785e-05
3.109999999999999987e-01,4.566223102784753261e-03,4.867034544668351960e-05
3.119999999999999996e-01,4.644454541801614107e-03,4.881905427998792896e-05
3.130000000000000004e-01,4.720987458671130864e-03,4.896329019225425822e-05
3.140000000000000013e-01,4.795793142859424395e-03,4.910422629882613008e-05
3.150000000000000022e-01,4.868845292238525163e-03,4.924030086734086387e-05
3.160000000000000031e-01,4.940116562300138348e-03,4.937274286184671732e-05
3.170000000000000040e-01,5.009582051578431033e-03,4.949996286071311189e-05
3.180000000000000049e-01,5.077215801333864222e-03,4.962324189360647279e-05
3.190000000000000058e-01,5.142994329794993956e-03,4.974096696412770070e-05
3.200000000000000067e-01,5.206893085919453608e-03,4.985446746437484074e-05
3.210000000000000075e-01,5.268890028048791620e-03,4.996211091595633796e-05
3.220000000000000084e-01,5.328962035894118862e-03,5.006527139779058943e-05
3.230000000000000093e-01,5.387088529278384087e-03,5.016230074504916987e-05
3.240000000000000102e-01,5.443247841984228882e-03,5.025461419843709523e-05
3.250000000000000111e-01,5.497420876680816741e-03,5.034055162402229422e-05
3.260000000000000120e-01,5.549587444110803611e-03,5.042156598007097376e-05
3.270000000000000129e-01,5.599729950718525077e-03,5.049598866670352188e-05
3.280000000000000138e-01,5.647829706618910130e-03,5.056530698319727291e-05
3.290000000000000147e-01,5.693870642156463602e-03,5.062784727169157621e-05
3.300000000000000155e-01,5.737835587788266134e-03,5.068512798281052704e-05
3.310000000000000164e-01,5.779710016710871805e-03,5.073547363269345054e-05
3.320000000000000173e-01,5.819478299652292019e-03,5.078043065884522630e-05
3.330000000000000182e-01,5.857127470207324632e-03,5.081832488480717431e-05
3.340000000000000191e-01,5.892643457662967779e-03,5.085072770199180065e-05
3.350000000000000200e-01,5.926014872082304222e-03,5.087596920338641453e-05
3.360000000000000209e-01,5.957229217776157867e-03,5.089564284925150538e-05
3.370000000000000218e-01,5.986276695527903945e-03,5.090808587949009138e-05
3.380000000000000226e-01,6.013146399359925801e-03,5.091491101548430381e-05
3.390000000000000235e-01,6.037830133314058684e-03,5.091446538357392290e-05
3.400000000000000244e-01,6.060318593951763942e-03,5.090837824104251224e-05
3.410000000000000253e-01,6.080605199160269217e-03,5.089500922480791545e-05
3.420000000000000262e-01,6.098682258728873630e-03,5.087600152648653684e-05
3.430000000000000271e-01,6.114544812882818751e-03,5.084972986005313931e-05
3.440000000000000280e-01,6.128186793243583542e-03,5.081784885700801164e-05
3.450000000000000289e-01,6.139604868984774658e-03,5.077875071184555949e-05
3.460000000000000298e-01,6.148794600164478839e-03,5.073409903424112724e-05
3.470000000000000306e-01,6.155754289287980116e-03,5.068230586581051023e-05
3.480000000000000315e-01,6.160481129135831138e-03,5.062504147382677764e-05
3.490000000000000324e-01,6.162975057880727345e-03,5.056073997954536864e-05
3.500000000000000333e-01,6.163234903185817876e-03,5.049107603790680754e-05
3.510000000000000342e-01,6.161262239014129484e-03,5.041450804179736095e-05
3.519999999999999796e-01,6.157057527908136978e-03,5.033271281970009485e-05
3.529999999999999805e-01,6.150623977626611637e-03,5.024417511806423024e-05
3.539999999999999813e-01,6.141963683297653118e-03,5.015057181083941364e-05
3.549999999999999822e-01,6.131081482399399971e-03,5.005041601111314835e-05
3.559999999999999831e-01,6.117981098233405551e-03,4.994538254793274749e-05
3.569999999999999840e-01,6.102668991604719671e-03,4.983401482064675546e-05
3.579999999999999849e-01,6.085150507302891643e-03,4.971798357386971508e-05
3.589999999999999858e-01,6.065433721046945524e-03,4.959586438188375951e-05
3.599999999999999867e-01,6.043525590379012283e-03,4.946932190926155252e-05
3.609999999999999876e-01,6.019435795457207979e-03,4.933696566070076557e-05
3.619999999999999885e-01,5.993172895659795198e-03,4.920045222602731962e-05
3.629999999999999893e-01,5.964748162870240483e-03,4.905842678447787229e-05
3.639999999999999902e-01,5.934171745224484790e-03,4.891253590502723191e-05
3.649999999999999911e-01,5.901456491811635056e-03,4.876146204812454958e-05
3.659999999999999920e-01,5.866614124708099780e-03,4.860683978916443919e-05
3.669999999999999929e-01,5.829659053585907469e-03,4.844739043282745856e-05
3.679999999999999938e-01,5.790604557229359420e-03,4.828473462527615908e-05
3.689999999999999947e-01,5.749466587527297598e-03,4.811763397057343292e-05
3.699999999999999956e-01,5.706259961473954256e-03,4.794769319253988854e-05
3.709999999999999964e-01,5.661002152922011907e-03,4.777371557185215701e-05
3.719999999999999973e-01,5.613709496371739431e-03,4.759728788556873516e-05
3.729999999999999982e-01,5.564400965840782080e-03,4.741725637246898661e-05
3.739999999999999991e-01,5.513094391296974491e-03,4.723518783239388937e-05
3.750000000000000000e-01,5.459810223643072648e-03,4.704997257792447641e-05
3.760000000000000009e-01,5.404567764782455125e-03,4.686315533823951304e-05
3.770000000000000018e-01,5.347388917948804436e-03,4.667367155714889155e-05
3.780000000000000027e-01,5.288294432346641802e-03,4.648304165217653544e-05
3.790000000000000036e-01,5.227307637891472764e-03,4.629024708499130080e-05
3.800000000000000044e-01,5.164450705511892947e-03,4.609678174611369148e-05
3.810000000000000053e-01,5.099748365642452382e-03,4.590167386226182117e-05
3.820000000000000062e-01,5.033224184866285679e-03,4.570638838041650367e-05
3.830000000000000071e-01,4.964904267520507501e-03,4.551000082142952954e-05
3.840000000000000080e-01,4.894813549768342424e-03,4.531394473356282831e-05
3.850000000000000089e-01,4.822979483677275123e-03,4.511734333284295200e-05
3.860000000000000098e-01,4.749428349573553247e-03,4.492159615189296630e-05
3.870000000000000107e-01,4.674188922062781290e-03,4.472587425643478670e-05
3.880000000000000115e-01,4.597288801677455912e-03,4.453154041243916804e-05
3.890000000000000124e-01,4.518758062513382814e-03,4.433781345967856985e-05
3.900000000000000133e-01,4.438625604095284942e-03,4.414601648666812388e-05
3.910000000000000142e-01,4.356922780269615464e-03,4.395541584110994099e-05
3.920000000000000151e-01,4.273679772680869654e-03,4.376729192830804783e-05
3.930000000000000160e-01,4.188929200776648869e-03,4.358095798401783008e-05
3.940000000000000169e-01,4.102702518049676679e-03,4.339764852714536836e-05
3.950000000000000178e-01,4.015033603457075426e-03,4.321672289747125471e-05
3.960000000000000187e-01,3.925955182284062046e-03,4.303936644707599061e-05
3.970000000000000195e-01,3.835502399253636410e-03,4.286498352012736826e-05
3.980000000000000204e-01,3.743709266143005650e-03,4.269470685525226302e-05
3.990000000000000213e-01,3.650612217945806062e-03,4.252798438569503593e-05
4.000000000000000222e-01,3.556246590174397520e-03,4.236589274298972719e-05
4.010000000000000231e-01,3.460650159978754647e-03,4.220792183394022040e-05
4.020000000000000240e-01,3.363859657463889180e-03,4.205508863047936936e-05
4.030000000000000249e-01,3.265914295440402147e-03,4.190692316677891685e-05
4.040000000000000258e-01,3.166852321131228328e-03,4.176437919625099345e-05
4.050000000000000266e-01,3.066714540756564425e-03,4.162702474046556922e-05
4.060000000000000275e-01,2.965540921747903715e-03,4.149574686026920821e-05
4.070000000000000284e-01,2.863374123071396517e-03,4.137014932764465603e-05
4.080000000000000293e-01,2.760256164554187111e-03,4.125104912503052248e-05
4.090000000000000302e-01,2.656231982299634212e-03,4.113808334822825356e-05
4.100000000000000311e-01,2.551346193758395955e-03,4.103199575780487282e-05
4.110000000000000320e-01,2.445646713788450326e-03,4.093245433452662537e-05
4.120000000000000329e-01,2.339181667481005870e-03,4.084012676434285331e-05
4.130000000000000338e-01,2.232003134622189463e-03,4.075470941839177106e-05
4.140000000000000346e-01,2.124164309662973215e-03,4.067679138605311977e-05
4.150000000000000355e-01,2.015723510680864430e-03,4.060609502910776246e-05
4.160000000000000364e-01,1.906741788675174855e-03,4.054312883967968966e-05
4.169999999999999818e-01,1.797287490977642933e-03,4.048763883859179540e-05
4.179999999999999827e-01,1.687434761868524674e-03,4.044005141180751563e-05
4.189999999999999836e-01,1.577269325293594862e-03,4.040013417931365554e-05
4.199999999999999845e-01,1.466888928057979383e-03,4.036823052580686887e-05
4.209999999999999853e-01,1.356412011002283051e-03,4.034412776746967822e-05
4.219999999999999862e-01,1.245982863900419162e-03,4.032808607020605415e-05
4.229999999999999871e-01,1.135787866654563733e-03,4.031991091487005486e-05
4.239999999999999880e-01,1.026073622512981010e-03,4.031977969452733732e-05
4.249999999999999889e-01,9.171858245931237578e-04,4.032751480125693001e-05
4.259999999999999898e-01,8.096290757060825398e-04,4.034321202213070399e-05
4.269999999999999907e-01,7.041852909497925460e-04,4.036670975130774699e-05
4.279999999999999916e-01,6.021328226770567005e-04,4.039802401618805403e-05
4.289999999999999925e-01,5.056923006322444365e-04,4.043700865528293087e-05
4.299999999999999933e-01,4.189073197474502434e-04,4.048360246672785801e-05
4.309999999999999942e-01,3.491793473642345160e-04,4.053767449445874104e-05
4.319999999999999951e-01,3.083826775232249178e-04,4.059908942500897164e-05
4.329999999999999960e-01,3.082405171113008721e-04,4.066773156023086602e-05
4.339999999999999969e-01,3.487578512860832329e-04,4.074339515028424459e-05
4.349999999999999978e-01,4.181971191148269235e-04,4.082598005849246705e-05
4.359999999999999987e-01,5.046522711674470774e-04,4.091521421765875218e-05
4.369999999999999996e-01,6.006986621569937197e-04,4.101101355750381094e-05
4.380000000000000004e-01,7.022807899508970182e-04,4.111304418700797942e-05
4.390000000000000013e-01,8.071721316437126302e-04,4.122123875222660430e-05
4.400000000000000022e-01,9.140916307037891221e-04,4.133520629532095762e-05
4.410000000000000031e-01,1.022256047245787393e-03,4.145489690861093896e-05
4.420000000000000040e-01,1.131160309085262787e-03,4.157986751013190239e-05
4.430000000000000049e-01,1.240458639846070063e-03,4.171008639656369622e-05
4.440000000000000058e-01,1.349904641631072136e-03,4.184506335801900962e-05
4.450000000000000067e-01,1.459312316682033614e-03,4.198478567123284865e-05
4.460000000000000075e-01,1.568537862812638016e-03,4.212872102434357728e-05
4.470000000000000084e-01,1.677463468471197296e-03,4.227687633806477048e-05
4.480000000000000093e-01,1.785992037812135285e-03,4.242868214557990496e-05
4.490000000000000102e-01,1.894038649068914299e-03,4.258416561549013726e-05
4.500000000000000111e-01,2.001529929778774961e-03,4.274272491025763338e-05
4.510000000000000120e-01,2.108398477849331328e-03,4.290440792749077178e-05
4.520000000000000129e-01,2.214584117345812231e-03,4.306858508025724784e-05
4.530000000000000138e-01,2.320029604379951396e-03,4.323532530754094368e-05
4.540000000000000147e-01,2.424682714206608403e-03,4.340397570304496081e-05
4.550000000000000155e-01,2.528492562142818645e-03,4.357462647348759466e-05
4.560000000000000164e-01,2.631412082600161160e-03,4.374660545985758120e-05
4.570000000000000173e-01,2.733394671623306984e-03,4.392002415220935943e-05
4.580000000000000182e-01,2.834396857474817157e-03,4.409419509558801546e-05
4.590000000000000191e-01,2.934375126619393273e-03,4.426925095540743460e-05
4.600000000000000200e-01,3.033288688381516156e-03,4.444449256325673281e-05
4.610000000000000209e-01,3.131096414521072728e-03,4.462007355041700777e-05
4.620000000000000218e-01,3.227759647543010282e-03,4.479528632579197475e-05
4.630000000000000226e-01,3.323239216829318356e-03,4.497030509460688431e-05
4.640000000000000235e-01,3.417498263259362377e-03,4.514441697757186263e-05
4.650000000000000244e-01,3.510499311304521482e-03,4.531781627745539169e-05
4.660000000000000253e-01,3.602207094440114214e-03,4.548978759298680452e-05
4.670000000000000262e-01,3.692585671179996528e-03,4.566054478942786418e-05
4.680000000000000271e-01,3.781601242323983248e-03,4.582937251809193269e-05
4.690000000000000280e-01,3.869219303656671119e-03,4.599650353893817783e-05
4.700000000000000289e-01,3.955407449561952095e-03,4.616122487105733606e-05
4.710000000000000298e-01,4.040132557716637728e-03,4.632378746932012888e-05
4.720000000000000306e-01,4.123363575802462683e-03,4.648348287360765102e-05
4.730000000000000315e-01,4.205068735450830618e-03,4.664057946721064570e-05
4.740000000000000324e-01,4.285218319723912636e-03,4.679437521969542887e-05
4.750000000000000333e-01,4.363781904219957326e-03,4.694515517324735800e-05
4.760000000000000342e-01,4.440731104249053679e-03,4.709222547477805843e-05
4.770000000000000351e-01,4.516036841726069236e-03,4.723588700516732512e-05
4.780000000000000360e-01,4.589672070976814205e-03,4.737545567352752224e-05
4.790000000000000369e-01,4.661609070485449660e-03,4.751124738011900685e-05
4.799999999999999822e-01,4.731822146923895037e-03,4.764258924251741847e-05
4.809999999999999831e-01,4.800284951040147824e-03,4.776981135738880255e-05
4.819999999999999840e-01,4.866973159457630392e-03,4.789225334725760302e-05
4.829999999999999849e-01,4.931861814083827317e-03,4.801025869969688056e-05
4.839999999999999858e-01,4.994927981564344262e-03,4.812318074321059316e-05
4.849999999999999867e-01,5.056148115914302354e-03,4.823137555285384289e-05
4.859999999999999876e-01,5.115500695482591044e-03,4.833421121005910116e-05
4.869999999999999885e-01,5.172963608236181079e-03,4.843205558169289384e-05
4.879999999999999893e-01,5.228516766149497036e-03,4.852429255475396652e-05
4.889999999999999902e-01,5.282139513147058631e-03,4.861130106135898808e-05
4.899999999999999911e-01,5.333813216989362858e-03,4.869248161130666276e-05
4.909999999999999920e-01,5.383518699192364060e-03,4.876822348097303048e-05
4.919999999999999929e-01,5.431238804545393539e-03,4.883794469850881919e-05
4.929999999999999938e-01,5.476955853184850391e-03,4.890204412309963100e-05
4.939999999999999947e-01,5.520654187457760959e-03,4.895995802644499602e-05
4.949999999999999956e-01,5.562317645716523436e-03,4.901209424933838644e-05
4.959999999999999964e-01,5.601932087046622086e-03,4.905790801013351448e-05
4.969999999999999973e-01,5.639482886610808557e-03,4.909781544324346147e-05
4.979999999999999982e-01,5.674957437915527196e-03,4.913129137299460775e-05
4.989999999999999991e-01,5.708342669631519435e-03,4.915875965620793934e-05
5.000000000000000000e-01,5.739627525823405400e-03,4.917971531134661140e-05
5.010000000000000009e-01,5.768800503942132091e-03,4.919458931566062578e-05
5.020000000000000018e-01,5.795852112964102257e-03,4.920289742564876178e-05
5.030000000000000027e-01,5.820772432423374984e-03,4.920507719444613493e-05
5.040000000000000036e-01,5.843553548547454450e-03,4.920066565587360541e-05
5.050000000000000044e-01,5.864187134291755539e-03,4.919010643385145968e-05
5.060000000000000053e-01,5.882666863672219616e-03,4.917295831010724258e-05
5.070000000000000062e-01,5.898986012500006398e-03,4.914967047971307711e-05
5.080000000000000071e-01,5.913139851008144578e-03,4.911982391365556457e-05
5.090000000000000080e-01,5.925123265199731988e-03,4.908387290394960009e-05
5.100000000000000089e-01,5.934933127844068540e-03,4.904142103656661413e-05
5.110000000000000098e-01,5.942565940317165625e-03,4.899292726906392254e-05
5.120000000000000107e-01,5.948020182126542189e-03,4.893801819370649487e-05
5.130000000000000115e-01,5.951293973096370704e-03,4.887715700574368560e-05
5.140000000000000124e-01,5.952387401590591466e-03,4.880999366523086012e-05
5.150000000000000133e-01,5.951300206796280266e-03,4.873699518938093831e-05
5.160000000000000142e-01,5.948034085748243188e-03,4.865783523744873524e-05
5.170000000000000151e-01,5.942590395745865096e-03,4.857298426731649683e-05
5.180000000000000160e-01,5.934972440255303731e-03,4.848213995156436295e-05
5.190000000000000169e-01,5.925183191274409171e-03,4.838577578978131788e-05
5.200000000000000178e-01,5.913227554209607092e-03,4.828361374779447420e-05
5.210000000000000187e-01,5.899110110072655795e-03,4.817613000256757013e-05
5.220000000000000195e-01,5.882837359657781123e-03,4.806307103957163575e-05
5.230000000000000204e-01,5.864415485302461838e-03,4.794491531994775281e-05
5.240000000000000213e-01,5.843852574323325950e-03,4.782143410607801081e-05
5.250000000000000222e-01,5.821156400476119354e-03,4.769310776870576922e-05
5.260000000000000231e-01,5.796336626797085612e-03,4.755973248764171164e-05
5.270000000000000240e-01,5.769402606478216469e-03,4.742179015338363296e-05
5.280000000000000249e-01,5.740365565357988600e-03,4.727910201527967969e-05
5.290000000000000258e-01,5.709236422114692504e-03,4.713215105155897861e-05
5.300000000000000266e-01,5.676027950408129089e-03,4.698078366152700182e-05
5.310000000000000275e-01,5.640752618373403443e-03,4.682548348005502941e-05
5.320000000000000284e-01,5.603424730689011111e-03,4.666612208915873935e-05
5.330000000000000293e-01,5.564058287133894116e-03,4.650318330985343319e-05
5.340000000000000302e-01,5.522669104623730701e-03,4.633656389032637831e-05
5.350000000000000311e-01,5.479272694953174309e-03,4.616674729674143346e-05
5.360000000000000320e-01,5.433886366934597908e-03,4.599365530088695683e-05
5.370000000000000329e-01,5.386527123003814060e-03,4.581777045644063574e-05
5.380000000000000338e-01,5.337213741800857225e-03,4.563903938648182279e-05
5.390000000000000346e-01,5.285964693693605797e-03,4.545794307306921068e-05
5.400000000000000355e-01,5.232800203668622890e-03,4.527445269372582187e-05
5.410000000000000364e-01,5.177740185831469256e-03,4.508904695441478405e-05
5.420000000000000373e-01,5.120806286980397228e-03,4.490172117186447053e-05
5.430000000000000382e-01,5.062019839819648787e-03,4.471295088750956205e-05
5.440000000000000391e-01,5.001403887401052566e-03,4.452275502115622360e-05
5.450000000000000400e-01,4.938981155170606673e-03,4.433160509254598081e-05
5.460000000000000409e-01,4.874776056319270363e-03,4.413954293890321275e-05
5.470000000000000417e-01,4.808812682722552953e-03,4.394703495923102382e-05
5.480000000000000426e-01,4.741116791605511256e-03,4.375414504257920599e-05
5.490000000000000435e-01,4.671713815362218795e-03,4.356133327786262884e-05
5.500000000000000444e-01,4.600630829643333718e-03,4.336868461021805952e-05
5.510000000000000453e-01,4.527894582233278273e-03,4.317665143919000731e-05
5.520000000000000462e-01,4.453533443059791951e-03,4.298533849691298358e-05
5.530000000000000471e-01,4.377575452269563683e-03,4.279518902712935711e-05
5.540000000000000480e-01,4.300050252388636605e-03,4.260632611682316705e-05
5.550000000000000488e-01,4.220987156071142818e-03,4.241918212205985272e-05
5.560000000000000497e-01,4.140417061018398202e-03,4.223389682835698684e-05
5.570000000000000506e-01,4.058370537786825001e-03,4.205088983924877962e-05
5.580000000000000515e-01,3.974879728177737465e-03,4.187031573727764238e-05
5.590000000000000524e-01,3.889976453928727790e-03,4.169257933455073679e-05
5.600000000000000533e-01,3.803694099546818964e-03,4.151784786544654844e-05
5.610000000000000542e-01,3.716065743070649449e-03,4.134650911474041719e-05
5.620000000000000551e-01,3.627126024842650988e-03,4.117874059097505202e-05
5.630000000000000560e-01,3.536909302002669807e-03,4.101491067747328875e-05
5.640000000000000568e-01,3.445451505371995102e-03,4.085520462079195717e-05
5.650000000000000577e-01,3.352788320565224314e-03,4.069996885420238905e-05
5.660000000000000586e-01,3.258957036262775161e-03,4.054939356964801656e-05
5.670000000000000595e-01,3.163994756262020723e-03,4.040380065275368354e-05
5.680000000000000604e-01,3.067940244471027960e-03,4.026338226426246398e-05
5.690000000000000613e-01,2.970832174957005987e-03,4.012843308102431603e-05
5.700000000000000622e-01,2.872710982494534621e-03,3.999914424959761936e-05
5.710000000000000631e-01,2.773617162272697806e-03,3.987578050753065682e-05
5.720000000000000639e-01,2.673593140860315315e-03,3.975852883897081194e-05
5.730000000000000648e-01,2.572681645931869897e-03,3.964762142362278688e-05
5.740000000000000657e-01,2.470927624004884155e-03,3.954323799947259840e-05
5.750000000000000666e-01,2.368376716619509121e-03,3.944557572097166174e-05
5.760000000000000675e-01,2.265077273495401562e-03,3.935480403453463336e-05
5.769999999999999574e-01,2.161079003560008403e-03,3.927108280542292287e-05
5.779999999999999583e-01,2.056435178175034309e-03,3.919456833877225525e-05
5.789999999999999591e-01,1.951201593163186601e-03,3.912538115562721113e-05
5.799999999999999600e-01,1.845439156267142389e-03,3.906366178726531659e-05
5.809999999999999609e-01,1.739213448493012347e-03,3.900948982879401351e-05
5.819999999999999618e-01,1.632598124201063575e-03,3.896298769786472329e-05
5.829999999999999627e-01,1.525675730641725715e-03,3.892419285898200096e-05
5.839999999999999636e-01,1.418542946584055780e-03,3.889320768792695071e-05
5.849999999999999645e-01,1.311314312769457958e-03,3.887002679976109216e-05
5.859999999999999654e-01,1.204132028120259495e-03,3.885473100526291791e-05
5.869999999999999662e-01,1.097177232105564330e-03,3.884727193305635695e-05
5.879999999999999671e-01,9.906925243433329070e-04,3.884770780759717683e-05
5.889999999999999680e-01,8.850157717911942773e-04,3.885594763059362387e-05
5.899999999999999689e-01,7.806438976842566000e-04,3.887202648669187133e-05
5.909999999999999698e-01,6.783461160260886120e-04,3.889581171744681113e-05
5.919999999999999707e-01,5.793868303984435692e-04,3.892731524743677922e-05
5.929999999999999716e-01,4.859677855459007523e-04,3.896636426676059400e-05
5.939999999999999725e-01,4.021155471973951782e-04,3.901294798353200418e-05
5.949999999999999734e-01,3.352086393349999597e-04,3.906685543515117643e-05
5.959999999999999742e-01,2.970029154776753703e-04,3.912805400898555910e-05
5.969999999999999751e-01,2.987298102944998656e-04,3.919629706829853106e-05
5.979999999999999760e-01,3.397335259851671455e-04,3.927153148899882536e-05
5.989999999999999769e-01,4.082641514025973613e-04,3.935347779967790234e-05
5.999999999999999778e-01,4.928642969343652010e-04,3.944206398663196463e-05
6.009999999999999787e-01,5.865004979832093551e-04,3.953698091157027439e-05
6.019999999999999796e-01,6.853483840454717597e-04,3.963813959089782342e-05
6.029999999999999805e-01,7.873108900070580106e-04,3.974520460695668919e-05
6.039999999999999813e-01,8.911781421294711269e-04,3.985807208388304887e-05
6.049999999999999822e-01,9.962106886329462167e-04,3.997638383604923298e-05
6.059999999999999831e-01,1.101928749268802884e-03,4.010002333848000546e-05
6.069999999999999840e-01,1.208004908054965791e-03,4.022861323673557004e-05
6.079999999999999849e-01,1.314203324918567428e-03,4.036202658850347074e-05
6.089999999999999858e-01,1.420347453729904098e-03,4.049987042745739900e-05
6.099999999999999867e-01,1.526298455769346677e-03,4.064200967225971913e-05
6.109999999999999876e-01,1.631944320188988577e-03,4.078803924414847498e-05
6.119999999999999885e-01,1.737190475193376186e-03,4.093781811278727063e-05
6.129999999999999893e-01,1.841956103850128645e-03,4.109093242246565549e-05
6.139999999999999902e-01,1.946169173423224980e-03,4.124723727635759920e-05
6.149999999999999911e-01,2.049765516402290988e-03,4.140631322374297969e-05
6.159999999999999920e-01,2.152685671474566589e-03,4.156801341748345233e-05
6.169999999999999929e-01,2.254875144863823129e-03,4.173191579181913209e-05
6.179999999999999938e-01,2.356282074157903684e-03,4.189787338582393804e-05
6.189999999999999947e-01,2.456858035980347740e-03,4.206546422931542787e-05
6.199999999999999956e-01,2.556556117702024102e-03,4.223454280200023578e-05
6.209999999999999964e-01,2.655331993504864672e-03,4.240468974392781499e-05
6.219999999999999973e-01,2.753142214906692791e-03,4.257576242299558486e-05
6.229999999999999982e-01,2.849945423853202965e-03,4.274734635004403854e-05
6.239999999999999991e-01,2.945700769523878527e-03,4.291930301238041897e-05
6.250000000000000000e-01,3.040369192478909778e-03,4.309122477535071464e-05
6.260000000000000009e-01,3.133911919844180501e-03,4.326297833133316864e-05
6.270000000000000018e-01,3.226291785456986833e-03,4.343416470219323367e-05
6.280000000000000027e-01,3.317471777216363538e-03,4.360465666445572638e-05
6.290000000000000036e-01,3.407416373752529277e-03,4.377406549436854602e-05
6.300000000000000044e-01,3.496090129247558711e-03,4.394227081790154517e-05
6.310000000000000053e-01,3.583459015433766888e-03,4.410889547524619885e-05
6.320000000000000062e-01,3.669489034913696671e-03,4.427382655667743295e-05
6.330000000000000071e-01,3.754147561775737253e-03,4.443669968755775630e-05
6.340000000000000080e-01,3.837401978041300558e-03,4.459740990742222787e-05
6.350000000000000089e-01,3.919221008933131654e-03,4.475560663175349145e-05
6.360000000000000098e-01,3.999573378933404810e-03,4.491119325465850953e-05
6.370000000000000107e-01,4.078429139087244928e-03,4.506383384279674984e-05
6.380000000000000115e-01,4.155758340462818376e-03,4.521344040665912128e-05
6.390000000000000124e-01,4.231532351835360847e-03,4.535969241675703910e-05
6.400000000000000133e-01,4.305722549057065980e-03,4.550251072996690970e-05
6.410000000000000142e-01,4.378301622120175929e-03,4.564159080790333142e-05
6.420000000000000151e-01,4.449242279142289966e-03,4.577686253533620828e-05
6.430000000000000160e-01,4.518518542259210638e-03,4.590803793692993913e-05
6.440000000000000169e-01,4.586104465744027248e-03,4.603505597465441140e-05
6.450000000000000178e-01,4.651975420010339909e-03,4.615764559959433162e-05
6.460000000000000187e-01,4.716106823084455051e-03,4.627575491228651136e-05
6.470000000000000195e-01,4.778475412676900375e-03,4.638913020776493199e-05
6.480000000000000204e-01,4.839057990636841562e-03,4.649772877549248723e-05
6.490000000000000213e-01,4.897832682896512309e-03,4.660131450642068611e-05
6.500000000000000222e-01,4.954777696493864805e-03,4.669985384533651101e-05
6.510000000000000231e-01,5.009872567208219912e-03,4.679312854021464311e-05
6.520000000000000240e-01,5.063096928975906186e-03,4.688111416433919697e-05
6.530000000000000249e-01,5.114431749233613531e-03,4.696361051820466671e-05
6.540000000000000258e-01,5.163858110339707326e-03,4.704060228263788981e-05
6.550000000000000266e-01,5.211358432728692425e-03,4.711190745595342873e-05
6.560000000000000275e-01,5.256915268133653327e-03,4.717751975401573159e-05
6.570000000000000284e-01,5.300512510388911101e-03,4.723727549895799245e-05
6.580000000000000293e-01,5.342134200438698743e-03,4.729117740042976654e-05
6.590000000000000302e-01,5.381765724893419756e-03,4.733908022038594578e-05
6.600000000000000311e-01,5.419392632548288360e-03,4.738099559298810049e-05
6.610000000000000320e-01,5.455001820756181022e-03,4.741679676899747436e-05
6.620000000000000329e-01,5.488580363229990204e-03,4.744650427483925180e-05
6.630000000000000338e-01,5.520116684344831062e-03,4.747000992847282984e-05
6.640000000000000346e-01,5.549599398170287218e-03,4.748734306424533431e-05
6.650000000000000355e-01,5.577018470764465163e-03,4.749841410604961335e-05
6.660000000000000364e-01,5.602364070286246743e-03,4.750326115744175746e-05
6.670000000000000373e-01,5.625627717224138818e-03,4.750181327982851701e-05
6.680000000000000382e-01,5.646801145455708146e-03,4.749411731240980975e-05
6.690000000000000391e-01,5.665877440724298789e-03,4.748012097096418872e-05
6.700000000000000400e-01,5.682849912580903440e-03,4.745987975611925299e-05
6.710000000000000409e-01,5.697713220902561951e-03,4.743336003304422181e-05
6.720000000000000417e-01,5.710462258461673421e-03,4.740062596582124405e-05
6.730000000000000426e-01,5.721093265896373507e-03,4.736166260580314122e-05
6.740000000000000435e-01,5.729602724997603924e-03,4.731654271478836468e-05
6.750000000000000444e-01,5.735988461892172104e-03,4.726526998211963681e-05
6.760000000000000453e-01,5.740248550843570288e-03,4.720792575098906128e-05
6.770000000000000462e-01,5.742382405966612625e-03,4.714453234704361157e-05
6.780000000000000471e-01,5.742389695327978008e-03,4.707517967888315351e-05
6.790000000000000480e-01,5.740271421329211018e-03,4.699990867714155574e-05
6.800000000000000488e-01,5.736028845164455568e-03,4.691881776393650989e-05
6.810000000000000497e-01,5.729664555658596156e-03,4.683196643987004576e-05
6.820000000000000506e-01,5.721181404079503027e-03,4.673946161418807794e-05
6.830000000000000515e-01,5.710583561841045021e-03,4.664138126558417031e-05
6.840000000000000524e-01,5.697875465155262213e-03,4.653784078735750046e-05
6.850000000000000533e-01,5.683062861638198300e-03,4.642893659907511463e-05
6.860000000000000542e-01,5.666151765256317863e-03,4.631479248150866288e-05
6.870000000000000551e-01,5.647149491710844529e-03,4.619552317489391760e-05
6.880000000000000560e-01,5.626063623267701930e-03,4.607126083894937075e-05
6.890000000000000568e-01,5.602903033260132719e-03,4.594213841445965083e-05
6.900000000000000577e-01,5.577676860799038114e-03,4.580829634452874264e-05
6.910000000000000586e-01,5.550395524374351734e-03,4.566988561855756001e-05
6.920000000000000595e-01,5.521069706391388068e-03,4.552705484521048544e-05
6.930000000000000604e-01,5.489711356076008505e-03,4.537997283219299027e-05
6.940000000000000613e-01,5.456332683696421895e-03,4.522879628662662395e-05
6.950000000000000622e-01,5.420947152740019162e-03,4.507371162310856467e-05
6.960000000000000631e-01,5.383568483919427133e-03,4.491488340731825536e-05
6.970000000000000639e-01,5.344211636755124943e-03,4.475251534397801641e-05
6.980000000000000648e-01,5.302891823192488682e-03,4.458677969062710124e-05
6.990000000000000657e-01,5.259625478806663999e-03,4.441789708240893202e-05
7.000000000000000666e-01,5.214429285911141576e-03,4.424604714239970774e-05
7.010000000000000675e-01,5.167321134448267517e-03,4.407146697793112188e-05
7.020000000000000684e-01,5.118319154722723863e-03,4.389434330747319209e-05
7.030000000000000693e-01,5.067442668063724259e-03,4.371492911919258221e-05
7.039999999999999591e-01,5.014711228997502206e-03,4.353341773562531135e-05
7.049999999999999600e-01,4.960145565843079862e-03,4.335007746262250822e-05
7.059999999999999609e-01,4.903766632521623994e-03,4.316510771003632892e-05
7.069999999999999618e-01,4.845596539176393394e-03,4.297879124225996569e-05
7.079999999999999627e-01,4.785657613450702147e-03,4.279133293206009887e-05
7.089999999999999636e-01,4.723973321422354245e-03,4.260302914047122352e-05
7.099999999999999645e-01,4.660567338442332327e-03,4.241408942262795735e-05
7.109999999999999654e-01,4.595464460436887028e-03,4.222482260875506721e-05
7.119999999999999662e-01,4.528689684463551614e-03,4.203544203128925711e-05
7.129999999999999671e-01,4.460269110825519981e-03,4.184626779479021415e-05
7.139999999999999680e-01,4.390229033300302453e-03,4.165751592581633537e-05
7.149999999999999689e-01,4.318596832086476177e-03,4.146951628639471138e-05
7.159999999999999698e-01,4.245400074202016795e-03,4.128248633059847543e-05
7.169999999999999707e-01,4.170667397822805378e-03,4.109676409512141794e-05
7.179999999999999716e-01,4.094427622880165291e-03,4.091256706978716818e-05
7.189999999999999725e-01,4.016710627333922382e-03,4.073023956588907665e-05
7.199999999999999734e-01,3.937546468607812378e-03,4.054999746004286687e-05
7.209999999999999742e-01,3.856966252272475779e-03,4.037218923883487424e-05
7.219999999999999751e-01,3.775001265050038392e-03,4.019702731214390819e-05
7.229999999999999760e-01,3.691683837041183185e-03,4.002486203409880849e-05
7.239999999999999769e-01,3.607046487354033902e-03,3.985590036216812599e-05
7.249999999999999778e-01,3.521122781169556785e-03,3.969049197981386351e-05
7.259999999999999787e-01,3.433946489600357439e-03,3.952883615536645443e-05
7.269999999999999796e-01,3.345552443760069824e-03,3.937127915553124399e-05
7.279999999999999805e-01,3.255975711457492674e-03,3.921801023455506161e-05
7.289999999999999813e-01,3.165252451454205092e-03,3.906936930247094321e-05
7.299999999999999822e-01,3.073419111001286265e-03,3.892553303392224198e-05
7.309999999999999831e-01,2.980513285349124710e-03,3.878683192429715565e-05
7.319999999999999840e-01,2.886572942700525723e-03,3.865342752355514278e-05
7.329999999999999849e-01,2.791637297330109777e-03,3.852563775069722416e-05
7.339999999999999858e-01,2.695746072860810867e-03,3.840360635127112516e-05
7.349999999999999867e-01,2.598940403188511761e-03,3.828763545595117264e-05
7.359999999999999876e-01,2.501262152922482159e-03,3.817784841447879158e-05
7.369999999999999885e-01,2.402754871010437387e-03,3.807452839618566067e-05
7.379999999999999893e-01,2.303463202281615021e-03,3.797777583057163352e-05
7.389999999999999902e-01,2.203433939652465513e-03,3.788785186742316434e-05
7.399999999999999911e-01,2.102715590520936196e-03,3.780483163357598156e-05
7.409999999999999920e-01,2.001359616279492146e-03,3.772895137571495198e-05
7.419999999999999929e-01,1.899420280145207567e-03,3.766025883335352882e-05
7.429999999999999938e-01,1.796956255753330567e-03,3.759896276591680967e-05
7.439999999999999947e-01,1.694031024241713593e-03,3.754508172586022420e-05
7.449999999999999956e-01,1.590715251054398982e-03,3.749879472079816796e-05
7.459999999999999964e-01,1.487088343184236145e-03,3.746008975008782477e-05
7.469999999999999973e-01,1.383242546290988162e-03,3.742911427558096537e-05
7.479999999999999982e-01,1.279287189705020401e-03,3.740582480821301312e-05
7.489999999999999991e-01,1.175357016594189919e-03,3.739033591153149332e-05
7.500000000000000000e-01,1.071623390276971611e-03,3.738257218517362012e-05
7.510000000000000009e-01,9.683143665813750229e-04,3.738261450146810445e-05
7.520000000000000018e-01,8.657465866790141004e-04,3.739035564682249754e-05
7.530000000000000027e-01,7.643832100773949225e-04,3.740584254036610030e-05
7.540000000000000036e-01,6.649384323895668686e-04,3.742893681711941819e-05
7.550000000000000044e-01,5.685807901513352655e-04,3.745965172822615701e-05
7.560000000000000053e-01,4.773385411199731598e-04,3.749781892441936938e-05
7.570000000000000062e-01,3.949173469906255775e-04,3.754341882931152007e-05
7.580000000000000071e-01,3.281527539999756944e-04,3.759625475908467474e-05
7.590000000000000080e-01,2.882147817863754528e-04,3.765627561880253413e-05
7.600000000000000089e-01,2.865606283810097094e-04,3.772325848588691487e-05
7.610000000000000098e-01,3.237334234190686181e-04,3.779712250195377558e-05
7.620000000000000107e-01,3.886682054324159781e-04,3.787762096545624352e-05
7.630000000000000115e-01,4.698902788781087999e-04,3.796464536403646698e-05
7.640000000000000124e-01,5.602421145701895651e-04,3.805792797211604491e-05
7.650000000000000133e-01,6.558332217005195764e-04,3.815733504657854215e-05
7.660000000000000142e-01,7.545408651403544796e-04,3.826258079998417068e-05
7.670000000000000151e-01,8.551478560117074844e-04,3.837350884719703076e-05
7.680000000000000160e-01,9.569139446282317468e-04,3.848981841397414730e-05
7.690000000000000169e-01,1.059361417941729819e-03,3.861133323551104411e-05
7.700000000000000178e-01,1.162165206712819547e-03,3.873774070203224630e-05
7.710000000000000187e-01,1.265092285246117955e-03,3.886884744493430293e-05
7.720000000000000195e-01,1.367968325873568152e-03,3.900433211646729058e-05
7.730000000000000204e-01,1.470656896356060863e-03,3.914398702256712041e-05
7.740000000000000213e-01,1.573047750427932628e-03,3.928748509949276627e-05
7.750000000000000222e-01,1.675048300548722139e-03,3.943460703956035802e-05
7.760000000000000231e-01,1.776579133490892521e-03,3.958502295769179954e-05
7.770000000000000240e-01,1.877569896307934930e-03,3.973850449468535080e-05
7.780000000000000249e-01,1.977957577055606663e-03,3.989472163308653313e-05
7.790000000000000258e-01,2.077684187012493380e-03,4.005343938881733367e-05
7.800000000000000266e-01,2.176696220657768632e-03,4.021433012655418392e-05
7.810000000000000275e-01,2.274943146671465095e-03,4.037715449934872904e-05
7.820000000000000284e-01,2.372377415564301019e-03,4.054158951683648697e-05
7.830000000000000293e-01,2.468953346707735298e-03,4.070739350046715033e-05
7.840000000000000302e-01,2.564627407847490034e-03,4.087425016043013325e-05
7.850000000000000311e-01,2.659357310756632446e-03,4.104191731001076275e-05
7.860000000000000320e-01,2.753102432667112534e-03,4.121008715078032628e-05
7.870000000000000329e-01,2.845823029047442766e-03,4.137851867916375603e-05
7.880000000000000338e-01,2.937480731818894238e-03,4.154691419442600324e-05
7.890000000000000346e-01,3.028037832208054555e-03,4.171503526400834370e-05
7.900000000000000355e-01,3.117457821041001373e-03,4.188259565257867616e-05
7.910000000000000364e-01,3.205704715944399010e-03,4.204936080398888250e-05
7.920000000000000373e-01,3.292743624654223631e-03,4.221505709227761660e-05
7.930000000000000382e-01,3.378540102000651170e-03,4.237945490504835196e-05
7.940000000000000391e-01,3.463060725196907743e-03,4.254229423628864759e-05
7.950000000000000400e-01,3.546272471913967592e-03,4.270335137333597288e-05
7.960000000000000409e-01,3.628143300980402833e-03,4.286238074246053310e-05
7.970000000000000417e-01,3.708641546434682159e-03,4.301916531675576398e-05
7.980000000000000426e-01,3.787736499470553773e-03,4.317347461263325358e-05
7.990000000000000435e-01,3.865397815104150859e-03,4.332509891273267577e-05
8.000000000000000444e-01,3.941596092805048704e-03,4.347382340611269770e-05
8.010000000000000453e-01,4.016302293668031972e-03,4.361944632088722785e-05
8.020000000000000462e-01,4.089488318195417561e-03,4.376176890641125534e-05
8.030000000000000471e-01,4.161126432413903529e-03,4.390059775498175308e-05
8.040000000000000480e-01,4.231189841723358332e-03,4.403575051173700083e-05
8.050000000000000488e-01,4.299652125029491262e-03,4.416704252589765160e-05
8.060000000000000497e-01,4.366487803878844193e-03,4.429430808825702718e-05
8.070000000000000506e-01,4.431671783857686966e-03,4.441737163368519550e-05
8.080000000000000515e-01,4.495179918573030328e-03,4.453608431156449993e-05
8.090000000000000524e-01,4.556988457969029550e-03,4.465027989440892737e-05
8.100000000000000533e-01,4.617074606808620370e-03,4.475982647491701029e-05
8.110000000000000542e-01,4.675415979321989428e-03,4.486456738045690366e-05
8.120000000000000551e-01,4.731991152015545612e-03,4.496438773100082820e-05
8.130000000000000560e-01,4.786779124439445414e-03,4.505914060923836068e-05
8.140000000000000568e-01,4.839759866199548621e-03,4.514872818787656316e-05
8.150000000000000577e-01,4.890913783668343964e-03,4.523301340246628965e-05
8.160000000000000586e-01,4.940222260954790952e-03,4.531191550439690198e-05
8.170000000000000595e-01,4.987667132352743664e-03,4.538530745223689410e-05
8.180000000000000604e-01,5.033231217409315367e-03,4.545312552843824351e-05
8.190000000000000613e-01,5.076897798930969478e-03,4.551525277019116499e-05
8.200000000000000622e-01,5.118651151902056141e-03,4.557164247232566717e-05
8.210000000000000631e-01,5.158476026917347204e-03,4.562218790521250584e-05
8.220000000000000639e-01,5.196358173273266275e-03,4.566685930516612590e-05
8.230000000000000648e-01,5.232283827659634304e-03,4.570556018984815976e-05
8.240000000000000657e-01,5.266240231056814464e-03,4.573827768548981788e-05
8.250000000000000666e-01,5.298215122770594254e-03,4.576492567734526611e-05
8.260000000000000675e-01,5.328197251417977377e-03,4.578550807342736092e-05
8.270000000000000684e-01,5.356175873982745028e-03,4.579994915326575567e-05
8.280000000000000693e-01,5.382141260719524103e-03,4.580826956306428604e-05
8.290000000000000702e-01,5.406084199365607593e-03,4.581040406536327126e-05
8.300000000000000711e-01,5.427996494106889988e-03,4.580638993264563583e-05
8.310000000000000719e-01,5.447870474664961472e-03,4.579617248326462982e-05
8.320000000000000728e-01,5.465699489473416738e-03,4.577980553233702442e-05
8.329999999999999627e-01,5.481477419653484930e-03,4.575724496865933984e-05
8.339999999999999636e-01,5.495199166156039539e-03,4.572856106427848556e-05
8.349999999999999645e-01,5.506860168618105296e-03,4.569372038311344993e-05
8.359999999999999654e-01,5.516456886686197866e-03,4.565280956072686200e-05
8.369999999999999662e-01,5.523986323722373387e-03,4.560580587305523934e-05
8.379999999999999671e-01,5.529446502310102728e-03,4.555281219415081536e-05
8.389999999999999680e-01,5.532835992592226998e-03,4.549381656778829394e-05
8.399999999999999689e-01,5.534154381940648709e-03,4.542893803717390299e-05
8.409999999999999698e-01,5.533401808072773917e-03,4.535817548297008936e-05
8.419999999999999707e-01,5.530579423101826021e-03,4.528166397960719933e-05
8.429999999999999716e-01,5.525688931143320388e-03,4.519941329246744102e-05
8.439999999999999725e-01,5.518733046702447957e-03,4.511157440954860801e-05
8.449999999999999734e-01,5.509715036865011142e-03,4.501816801488911247e-05
8.459999999999999742e-01,5.498639173983473939e-03,4.491936090422036940e-05
8.469999999999999751e-01,5.485510282490850022e-03,4.481518473922780504e-05
8.479999999999999760e-01,5.470334186059351393e-03,4.470582193845458094e-05
8.489999999999999769e-01,5.453117258808130689e-03,4.459131514881041632e-05
8.499999999999999778e-01,5.433866866954361469e-03,4.447186229685769860e-05
8.509999999999999787e-01,5.412590924498692987e-03,4.434751703222631209e-05
8.519999999999999796e-01,5.389298329406635481e-03,4.421849254032893917e-05
8.529999999999999805e-01,5.363998523692849532e-03,4.408485346158469583e-05
8.539999999999999813e-01,5.336701924160358601e-03,4.394682806717821087e-05
8.549999999999999822e-01,5.307419486942155720e-03,4.380449194555817899e-05
8.559999999999999831e-01,5.276163132883091196e-03,4.365808817810105247e-05
8.569999999999999840e-01,5.242945316352131714e-03,4.350770322933597811e-05
8.579999999999999849e-01,5.207779445487826370e-03,4.335359467559022750e-05
8.589999999999999858e-01,5.170679455270327587e-03,4.319585974201904123e-05
8.599999999999999867e-01,5.131660222464272392e-03,4.303477015168113886e-05
8.609999999999999876e-01,5.090737143162557023e-03,4.287043373228998039e-05
8.619999999999999885e-01,5.047926542559500254e-03,4.270313590923972136e-05
8.629999999999999893e-01,5.003245256733970803e-03,4.253299484679756471e-05
8.639999999999999902e-01,4.956711037389789978e-03,4.236030918733446827e-05
8.649999999999999911e-01,4.908342137994515554e-03,4.218520714759132676e-05
8.659999999999999920e-01,4.858157713581764958e-03,4.200799993042970271e-05
8.669999999999999929e-01,4.806177411147962049e-03,4.182882542250681386e-05
8.679999999999999938e-01,4.752421764618481106e-03,4.164800670020092573e-05
8.689999999999999947e-01,4.696911789625951225e-03,4.146569077680154017e-05
8.699999999999999956e-01,4.639669373694592543e-03,4.128221177127537687e-05
8.709999999999999964e-01,4.580716875469121110e-03,4.109772520658085257e-05
8.719999999999999973e-01,4.520077510303580591e-03,4.091257523832937258e-05
8.729999999999999982e-01,4.457774953974677316e-03,4.072692514390026549e-05
8.739999999999999991e-01,4.393833723860458319e-03,4.054112795023867148e-05
8.750000000000000000e-01,4.328278787255970123e-03,4.035535379148010981e-05
8.760000000000000009e-01,4.261135938375897915e-03,4.016996324592382107e-05
8.770000000000000018e-01,4.192431411447150591e-03,3.998513217980355833e-05
8.780000000000000027e-01,4.122192253775022047e-03,3.980122723532162433e-05
8.790000000000000036e-01,4.050445943983549922e-03,3.961842872885792922e-05
8.800000000000000044e-01,3.977220761553718585e-03,3.943710758575736904e-05
8.810000000000000053e-01,3.902545410409311456e-03,3.925744713440876336e-05
8.820000000000000062e-01,3.826449385464697484e-03,3.907982064950752651e-05
8.830000000000000071e-01,3.748962602271697139e-03,3.890441275495210320e-05
8.840000000000000080e-01,3.670115761247416501e-03,3.873159688435460400e-05
8.850000000000000089e-01,3.589939984152592644e-03,3.856155711112937008e-05
8.860000000000000098e-01,3.508467177163272690e-03,3.839466464782978689e-05
8.870000000000000107e-01,3.425729675264610041e-03,3.823110086980018382e-05
8.880000000000000115e-01,3.341760605675933929e-03,3.807123213748053855e-05
8.890000000000000124e-01,3.256593542328871816e-03,3.791523486924248872e-05
8.900000000000000133e-01,3.170262871846958857e-03,3.776346775935938743e-05
8.910000000000000142e-01,3.082803460812819606e-03,3.761609982515406368e-05
8.920000000000000151e-01,2.994251028252089761e-03,3.747347911775994353e-05
8.930000000000000160e-01,2.904641830331875646e-03,3.733576463860354051e-05
8.940000000000000169e-01,2.814013045140369498e-03,3.720329068196566289e-05
8.950000000000000178e-01,2.722402482469614242e-03,3.707620352898046871e-05
8.960000000000000187e-01,2.629848990739538754e-03,3.695482055611774207e-05
8.970000000000000195e-01,2.536392204757789877e-03,3.683927266154484256e-05
8.980000000000000204e-01,2.442072991687354189e-03,3.672985708571729262e-05
8.990000000000000213e-01,2.346933259233787046e-03,3.662668661266943519e-05
9.000000000000000222e-01,2.251016471014779478e-03,3.653003527611006741e-05
9.010000000000000231e-01,2.154367556532742114e-03,3.643999517071677636e-05
9.020000000000000240e-01,2.057033552545571575e-03,3.635681412794679551e-05
9.030000000000000249e-01,1.959063694037315936e-03,3.628056119003888178e-05
9.040000000000000258e-01,1.860510293595343465e-03,3.621145524244703405e-05
9.050000000000000266e-01,1.761429174659541290e-03,3.614954011354072741e-05
9.060000000000000275e-01,1.661881024251351830e-03,3.609500336948737328e-05
9.070000000000000284e-01,1.561932519258339052e-03,3.604786190146751034e-05
9.080000000000000293e-01,1.461658685296077275e-03,3.600826992055900595e-05
9.090000000000000302e-01,1.361145544659956913e-03,3.597621598248419890e-05
9.100000000000000311e-01,1.260494800096147779e-03,3.595181943459275982e-05
9.110000000000000320e-01,1.159830164897380405e-03,3.593503966903853540e-05
9.120000000000000329e-01,1.059308016458331133e-03,3.592596013514859788e-05
9.130000000000000338e-01,9.591337731764799056e-04,3.592451068351604085e-05
9.140000000000000346e-01,8.595900494771062514e-04,3.593073842906030632e-05
9.150000000000000355e-01,7.610848548045358363e-04,3.594454388431776428e-05
9.160000000000000364e-01,6.642401796376332969e-04,3.596593795428658521e-05
9.170000000000000373e-01,5.700603471170482672e-04,3.599479253662286453e-05
9.180000000000000382e-01,4.802685364607566258e-04,3.603108300733697379e-05
9.190000000000000391e-01,3.979890154674732908e-04,3.607465389327832390e-05
9.200000000000000400e-01,3.290300765129429124e-04,3.612544627753905665e-05
9.210000000000000409e-01,2.833739431237684392e-04,3.618327903835710660e-05
9.220000000000000417e-01,2.729984596721633338e-04,3.624806065807287329e-05
9.230000000000000426e-01,3.015332684065378144e-04,3.631958649772583521e-05
9.240000000000000435e-01,3.597627665539370953e-04,3.639773456659449929e-05
9.250000000000000444e-01,4.358459638027403337e-04,3.648227917802694258e-05
9.260000000000000453e-01,5.219187635755729009e-04,3.657307033254834211e-05
9.270000000000000462e-01,6.136679870594823581e-04,3.666986401938302176e-05
9.280000000000000471e-01,7.087617148215799925e-04,3.677248493804458111e-05
9.290000000000000480e-01,8.058815911634163330e-04,3.688067367449512798e-05
9.300000000000000488e-01,9.042365421363689941e-04,3.699423251780055785e-05
9.310000000000000497e-01,1.003322941317927753e-03,3.711288962942854149e-05
9.320000000000000506e-01,1.102801575944554460e-03,3.723642785660725404e-05
9.330000000000000515e-01,1.202432143016724788e-03,3.736456594148123637e-05
9.340000000000000524e-01,1.302036048096398948e-03,3.749707026843727211e-05
9.350000000000000533e-01,1.401475021165412204e-03,3.763365312553595108e-05
9.360000000000000542e-01,1.500637650281733170e-03,3.777406735432380005e-05
9.370000000000000551e-01,1.599431325235273291e-03,3.791802163036520171e-05
9.380000000000000560e-01,1.697776558761460511e-03,3.806525809343221458e-05
9.390000000000000568e-01,1.795603638505437975e-03,3.821548445303676091e-05
9.400000000000000577e-01,1.892849891882208545e-03,3.836843479289246792e-05
9.410000000000000586e-01,1.989458224143454169e-03,3.852381838063717346e-05
9.420000000000000595e-01,2.085375629795950623e-03,3.868136374627605134e-05
9.430000000000000604e-01,2.180552565889385362e-03,3.884078394486223319e-05
9.440000000000000613e-01,2.274942042288240034e-03,3.900180420573192346e-05
9.450000000000000622e-01,2.368499395488525647e-03,3.916414345018968778e-05
9.460000000000000631e-01,2.461181669091134713e-03,3.932752571165073027e-05
9.470000000000000639e-01,2.552947592398909730e-03,3.949167756155528203e-05
9.480000000000000648e-01,2.643757116196290488e-03,3.965632364943677405e-05
9.490000000000000657e-01,2.733571501502183275e-03,3.982119980551638774e-05
9.500000000000000666e-01,2.822352943218274946e-03,3.998603294898051198e-05
9.510000000000000675e-01,2.910064720470469275e-03,4.015056949295869778e-05
9.520000000000000684e-01,2.996670872729696993e-03,4.031454006866722403e-05
9.530000000000000693e-01,3.082136385471770466e-03,4.047770286811872036e-05
9.540000000000000702e-01,3.166426899064689847e-03,4.063979349622821885e-05
9.550000000000000711e-01,3.249508915066783108e-03,4.080058287600308111e-05
9.560000000000000719e-01,3.331349526624369922e-03,4.095981264286413233e-05
9.570000000000000728e-01,3.411916636570977868e-03,4.111726726044626990e-05
9.580000000000000737e-01,3.491178702661218002e-03,4.127269531766442816e-05
9.590000000000000746e-01,3.569104962332319761e-03,4.142589548499620413e-05
9.599999999999999645e-01,3.645665188485985257e-03,4.157662409125387144e-05
9.609999999999999654e-01,3.720829917606535611e-03,4.172469449973308174e-05
9.619999999999999662e-01,3.794570213502585117e-03,4.186987145591967606e-05
9.629999999999999671e-01,3.866857896800191419e-03,4.201198343156222658e-05
9.639999999999999680e-01,3.937665314818331909e-03,4.215080410761332753e-05
9.649999999999999689e-01,4.006965570939406349e-03,4.228617739475176214e-05
9.659999999999999698e-01,4.074732299602913839e-03,4.241788640402327845e-05
9.669999999999999707e-01,4.140939894683426901e-03,4.254579066979038938e-05
9.679999999999999716e-01,4.205563288724144255e-03,4.266968309242241025e-05
9.689999999999999725e-01,4.268578179767963839e-03,4.278943898456148351e-05
9.699999999999999734e-01,4.329960814208501721e-03,4.290486136335495206e-05
9.709999999999999742e-01,4.389688211570107884e-03,4.301584144399197846e-05
9.719999999999999751e-01,4.447737950712730981e-03,4.312219262024717030e-05
9.729999999999999760e-01,4.504088392293792778e-03,4.322382202057163637e-05
9.739999999999999769e-01,4.558718467988155838e-03,4.332055363139398292e-05
9.749999999999999778e-01,4.611607900366646896e-03,4.341231051006354063e-05
9.759999999999999787e-01,4.662736994799604462e-03,4.349892743799810621e-05
9.769999999999999796e-01,4.712086856791214244e-03,4.358034338967175207e-05
9.779999999999999805e-01,4.759639186506403608e-03,4.365640407460113451e-05
9.789999999999999813e-01,4.805376493271135835e-03,4.372706432345944467e-05
9.799999999999999822e-01,4.849281892524563362e-03,4.379218089033402628e-05
9.809999999999999831e-01,4.891339317490698418e-03,4.385172440764230161e-05
9.819999999999999840e-01,4.931533318485868851e-03,4.390556281952736625e-05
9.829999999999999849e-01,4.969849271715294503e-03,4.395368248177906884e-05
9.839999999999999858e-01,5.006273180790227727e-03,4.399596260326652083e-05
9.849999999999999867e-01,5.040791882667037746e-03,4.403240516352125117e-05
9.859999999999999876e-01,5.073392851342279145e-03,4.406290072373988980e-05
9.869999999999999885e-01,5.104064400749280285e-03,4.408746682545658672e-05
9.879999999999999893e-01,5.132795490610781927e-03,4.410600545966201347e-05
9.889999999999999902e-01,5.159575926451428173e-03,4.411854959825736678e-05
9.899999999999999911e-01,5.184396167417188589e-03,4.412501275991481041e-05
9.909999999999999920e-01,5.207247523390501863e-03,4.412544327083136523e-05
9.919999999999999929e-01,5.228121964800685161e-03,4.411976621671803922e-05
9.929999999999999938e-01,5.247012316783668424e-03,4.410804515915576449e-05
9.939999999999999947e-01,5.263912070997815197e-03,4.409021683298157586e-05
9.949999999999999956e-01,5.278815576747951550e-03,4.406635995447878181e-05
9.959999999999999964e-01,5.291717854712152218e-03,4.403642297761151006e-05
9.969999999999999973e-01,5.302614785272969679e-03,4.400049965171474976e-05
9.979999999999999982e-01,5.311502924040770179e-03,4.395855021365128036e-05
9.989999999999999991e-01,5.318379687217996733e-03,4.391068335754076538e-05
1.000000000000000000e+00,5.323243169118229909e-03,4.385687114941509148e-05
1.001000000000000112e+00,5.326092324557441839e-03,4.379723710873480793e-05
1.002000000000000002e+00,5.326926788034788522e-03,4.373176523738541300e-05
1.003000000000000114e+00,5.325747053475092009e-03,4.366059378644325165e-05
1.004000000000000004e+00,5.322554295230760152e-03,4.358371869996922692e-05
1.005000000000000115e+00,5.317350544769957645e-03,4.350129284681814089e-05
1.006000000000000005e+00,5.310138513526590012e-03,4.341332418799741651e-05
1.007000000000000117e+00,5.300921766845100545e-03,4.331998007055018452e-05
1.008000000000000007e+00,5.289704548468296061e-03,4.322128052342988916e-05
1.009000000000000119e+00,5.276491951738167784e-03,4.311740723936014104e-05
1.010000000000000009e+00,5.261289745837862547e-03,4.300839232704605950e-05
1.011000000000000121e+00,5.244104544142704286e-03,4.289443170631919769e-05
1.012000000000000011e+00,5.224943632163698247e-03,4.277556961232849243e-05
1.013000000000000123e+00,5.203815133278844214e-03,4.265201597725867783e-05
1.014000000000000012e+00,5.180727838350010495e-03,4.252382712368397614e-05
1.015000000000000124e+00,5.155691368608245929e-03,4.239122683206197136e-05
1.016000000000000014e+00,5.128716007072032373e-03,4.225428352380558773e-05
1.017000000000000126e+00,5.099812858819495129e-03,4.211323457595957651e-05
1.018000000000000016e+00,5.068993684000008479e-03,4.196816042286058521e-05
1.019000000000000128e+00,5.036271055499604195e-03,4.181931177640312323e-05
1.020000000000000018e+00,5.001658193607039227e-03,4.166678099556373637e-05
1.021000000000000130e+00,4.965169121137823043e-03,4.151083181007384420e-05
1.022000000000000020e+00,4.926818499817665030e-03,4.135156835322900009e-05
1.023000000000000131e+00,4.886621782838522152e-03,4.118926695067638911e-05
1.024000000000000021e+00,4.844595052933594291e-03,4.102404328083883201e-05
1.024999999999999911e+00,4.800755172468788683e-03,4.085618584815670507e-05
1.026000000000000023e+00,4.755119623204870881e-03,4.068582160894622282e-05
1.026999999999999913e+00,4.707706654003276751e-03,4.051325066807142002e-05
1.028000000000000025e+00,4.658535122384920013e-03,4.033861087158204341e-05
1.028999999999999915e+00,4.607624639899505180e-03,4.016221329198878628e-05
1.030000000000000027e+00,4.554995415408113341e-03,3.998420620175183567e-05
1.030999999999999917e+00,4.500668398243830477e-03,3.980491082524821161e-05
1.032000000000000028e+00,4.444665123413777882e-03,3.962448526664399869e-05
1.032999999999999918e+00,4.387007852624658436e-03,3.944326004615140958e-05
1.034000000000000030e+00,4.327719421389279210e-03,3.926140233954549175e-05
1.034999999999999920e+00,4.266823378054097893e-03,3.907925084400178253e-05
1.036000000000000032e+00,4.204343833009241589e-03,3.889698095215358736e-05
1.036999999999999922e+00,4.140305596048939746e-03,3.871493834117220790e-05
1.038000000000000034e+00,4.074734027735517870e-03,3.853330555768144368e-05
1.038999999999999924e+00,4.007655175137541347e-03,3.835243379606625573e-05
1.040000000000000036e+00,3.939095625804095273e-03,3.817251150032879343e-05
1.040999999999999925e+00,3.869082642358767123e-03,3.799389374938238437e-05
1.042000000000000037e+00,3.797644019207279623e-03,3.781677343523852836e-05
1.042999999999999927e+00,3.724808216354287809e-03,3.764150765297838463e-05
1.044000000000000039e+00,3.650604219609954789e-03,3.746829209544488528e-05
1.044999999999999929e+00,3.575061674319145264e-03,3.729748383710387806e-05
1.046000000000000041e+00,3.498210749482012338e-03,3.712927948231813064e-05
1.046999999999999931e+00,3.420082272389558462e-03,3.696403372911721022e-05
1.048000000000000043e+00,3.340707598113983306e-03,3.680194200416392488e-05
1.048999999999999932e+00,3.260118746224172082e-03,3.664335409558786770e-05
1.050000000000000044e+00,3.178348277034224664e-03,3.648846195269336314e-05
1.050999999999999934e+00,3.095429432759108299e-03,3.633760776378020831e-05
1.052000000000000046e+00,3.011396023190825947e-03,3.619097750917880956e-05
1.052999999999999936e+00,2.926282574354839398e-03,3.604890281785091245e-05
1.054000000000000048e+00,2.840124227650505512e-03,3.591156106513470269e-05
1.054999999999999938e+00,2.752956901267289511e-03,3.577927028141839180e-05
1.056000000000000050e+00,2.664817209450472037e-03,3.565219648363877701e-05
1.056999999999999940e+00,2.575742645218198103e-03,3.553064097225237339e-05
1.058000000000000052e+00,2.485771530846928815e-03,3.541475558669118627e-05
1.058999999999999941e+00,2.394943236523424182e-03,3.530482173269249685e-05
1.060000000000000053e+00,2.303298181402732309e-03,3.520097427855522061e-05
1.060999999999999943e+00,2.210878114137987144e-03,3.510347161615288161e-05
1.062000000000000055e+00,2.117726199741867474e-03,3.501242892033124183e-05
1.062999999999999945e+00,2.023887410241115639e-03,3.492807860916616840e-05
1.064000000000000057e+00,1.929408764173643279e-03,3.485051362780036639e-05
1.064999999999999947e+00,1.834339921495604800e-03,3.477993765125447155e-05
1.066000000000000059e+00,1.738733710422341299e-03,3.471641910463447853e-05
1.066999999999999948e+00,1.642647122122354447e-03,3.466013048738331940e-05
1.068000000000000060e+00,1.546142414071435909e-03,3.461111376133381310e-05
1.068999999999999950e+00,1.449288940663921938e-03,3.456950820501322893e-05
1.070000000000000062e+00,1.352165505318434673e-03,3.453532777551990881e-05
1.070999999999999952e+00,1.254864087780170352e-03,3.450867697556133176e-05
1.072000000000000064e+00,1.157495164350485616e-03,3.448954070479419263e-05
1.072999999999999954e+00,1.060196200823390915e-03,3.447798762030118252e-05
1.074000000000000066e+00,9.631448875328955722e-04,3.447397303217164804e-05
1.074999999999999956e+00,8.665812400502580486e-04,3.447752930390086181e-05
1.076000000000000068e+00,7.708451996533477110e-04,3.448858218022592885e-05
1.076999999999999957e+00,6.764442899830976508e-04,3.450712781731355713e-05
1.078000000000000069e+00,5.841804265528196573e-04,3.453306297261151683e-05
1.078999999999999959e+00,4.953998770737154042e-04,3.456634830587624788e-05
1.080000000000000071e+00,4.125013550349487736e-04,3.460685270488877491e-05
1.080999999999999961e+00,3.399441784503143228e-04,3.465450255764029576e-05
1.082000000000000073e+00,2.858142100703803192e-04,3.470914049152856284e-05
1.082999999999999963e+00,2.618465671942779680e-04,3.477066037324731072e-05
1.084000000000000075e+00,2.759983579030069909e-04,3.483888060927481872e-05
1.084999999999999964e+00,3.232399166175968877e-04,3.491366471402834986e-05
1.086000000000000076e+00,3.916871878067594483e-04,3.499480927600414465e-05
1.086999999999999966e+00,4.720979865086200088e-04,3.508214997916413218e-05
1.088000000000000078e+00,5.592162687494011721e-04,3.517546427277299862e-05
1.088999999999999968e+00,6.502250798724122215e-04,3.527456279803801921e-05
1.090000000000000080e+00,7.435658335638828083e-04,3.537920675092614766e-05
1.090999999999999970e+00,8.383251614551764930e-04,3.548918468590761110e-05
1.092000000000000082e+00,9.339342928431714581e-04,3.560424449955496766e-05
1.092999999999999972e+00,1.030017900202471852e-03,3.572415573463961304e-05
1.094000000000000083e+00,1.126314802067216467e-03,3.584865599430211183e-05
1.094999999999999973e+00,1.222634100315737925e-03,3.597749884972856546e-05
1.096000000000000085e+00,1.318830023814420924e-03,3.611041458183688989e-05
1.096999999999999975e+00,1.414786670725471816e-03,3.624714380949249268e-05
1.098000000000000087e+00,1.510408653881657130e-03,3.638741228626196341e-05
1.098999999999999977e+00,1.605614938113261551e-03,3.653095055623707980e-05
1.100000000000000089e+00,1.700334915227749667e-03,3.667748256369718043e-05
1.100999999999999979e+00,1.794505593460034862e-03,3.682673152305017931e-05
1.102000000000000091e+00,1.888069801208402390e-03,3.697842204369596156e-05
1.102999999999999980e+00,1.980974767136118447e-03,3.713227254050301319e-05
1.104000000000000092e+00,2.073171251010840974e-03,3.728801057121337159e-05
1.104999999999999982e+00,2.164612758289532514e-03,3.744535208939444204e-05
1.106000000000000094e+00,2.255255110470321973e-03,3.760402961560795434e-05
1.106999999999999984e+00,2.345055972612273242e-03,3.776375872156033484e-05
1.108000000000000096e+00,2.433974646581835155e-03,3.792427871942746618e-05
1.108999999999999986e+00,2.521971763360674173e-03,3.808530668990885984e-05
1.110000000000000098e+00,2.609009195949737146e-03,3.824659032328857610e-05
1.110999999999999988e+00,2.695049843258161791e-03,3.840784988233890933e-05
1.112000000000000099e+00,2.780057610217085903e-03,3.856884276826396264e-05
1.112999999999999989e+00,2.863997245151165497e-03,3.872929383856303404e-05
1.114000000000000101e+00,2.946834358904036437e-03,3.888897136599682485e-05
1.114999999999999991e+00,3.028535294755175297e-03,3.904760610649745761e-05
1.116000000000000103e+00,3.109067170932963611e-03,3.920497818272119660e-05
1.116999999999999993e+00,3.188397771186478324e-03,3.936082527722621226e-05
1.118000000000000105e+00,3.266495601438848279e-03,3.951494014525993610e-05
1.118999999999999995e+00,3.343329793855747550e-03,3.966706832199085812e-05
1.120000000000000107e+00,3.418870172173264863e-03,3.981701583482366813e-05
1.120999999999999996e+00,3.493087164957535667e-03,3.996453687592987447e-05
1.122000000000000108e+00,3.565951876235416186e-03,4.010945125570305022e-05
1.122999999999999998e+00,3.637436005140399792e-03,4.025152242248096495e-05
1.124000000000000110e+00,3.707511919577923063e-03,4.039058438169757821e-05
1.125000000000000000e+00,3.776152580581659205e-03,4.052641039675947479e-05
1.126000000000000112e+00,3.843331617643607877e-03,4.065884892783128699e-05
1.127000000000000002e+00,3.909023256466115023e-03,4.078768351149403450e-05
1.128000000000000114e+00,3.973202394957225242e-03,4.091277732815806290e-05
1.129000000000000004e+00,4.035844533766550293e-03,4.103392451951926842e-05
1.130000000000000115e+00,4.096925852335451743e-03,4.115100309411724033e-05
1.131000000000000005e+00,4.156423141390059618e-03,4.126381812766378136e-05
1.132000000000000117e+00,4.214313878615277668e-03,4.137226256687363509e-05
1.133000000000000007e+00,4.270576163024090641e-03,4.147615262051149176e-05
1.134000000000000119e+00,4.325188789797776434e-03,4.157539620400950230e-05
1.135000000000000009e+00,4.378131186013579056e-03,4.166982090030343217e-05
1.136000000000000121e+00,4.429383484596214997e-03,4.175934961324113292e-05
1.137000000000000011e+00,4.478926461254219109e-03,4.184382146476218551e-05
1.138000000000000123e+00,4.526741607380607539e-03,4.192317432021598194e-05
1.139000000000000012e+00,4.572811068015758366e-03,4.199725892723222593e-05
1.140000000000000124e+00,4.617117713462821384e-03,4.206602806701105669e-05
1.141000000000000014e+00,4.659645078191172740e-03,4.212934425642176608e-05
1.142000000000000126e+00,4.700377431122341326e-03,4.218717516176332310e-05
1.143000000000000016e+00,4.739299715461680988e-03,4.223939515286560857e-05
1.144000000000000128e+00,4.776397617585637079e-03,4.228598666672592779e-05
1.145000000000000018e+00,4.811657507484532262e-03,4.232683601416396417e-05
1.146000000000000130e+00,4.845066506351833162e-03,4.236194035303734339e-05
1.147000000000000020e+00,4.876612427777412238e-03,4.239119798708529152e-05
1.148000000000000131e+00,4.906283843779979913e-03,4.241462070036252475e-05
1.149000000000000021e+00,4.934070026636225813e-03,4.243211884337197507e-05
1.150000000000000133e+00,4.959961013422379238e-03,4.244371875953423115e-05
1.151000000000000023e+00,4.983947548491830803e-03,4.244934293170354839e-05
1.152000000000000135e+00,5.006021146570324709e-03,4.244903213689005901e-05
1.153000000000000025e+00,5.026174035639258478e-03,4.244272103164622512e-05
1.153999999999999915e+00,5.044399218591264639e-03,4.243046478499521194e-05
1.155000000000000027e+00,5.060690416809657602e-03,4.241221026900928955e-05
1.155999999999999917e+00,5.075042130128766364e-03,4.238802693201839799e-05
1.157000000000000028e+00,5.087449580849514284e-03,4.235787392353353013e-05
1.157999999999999918e+00,5.097908772407281318e-03,4.232183487723031380e-05
1.159000000000000030e+00,5.106416433821360686e-03,4.227988125409607708e-05
1.159999999999999920e+00,5.112970076651589257e-03,4.223211079973745227e-05
1.161000000000000032e+00,5.117567940012812330e-03,4.217850735941969676e-05
1.161999999999999922e+00,5.120209046136549140e-03,4.211918270979317152e-05
1.163000000000000034e+00,5.120893145768132433e-03,4.205413310869595496e-05
1.163999999999999924e+00,5.119620772254789703e-03,4.198348425482816644e-05
1.165000000000000036e+00,5.116393187304250564e-03,4.190724486188044333e-05
1.165999999999999925e+00,5.111212433489995162e-03,4.182555447749418588e-05
1.167000000000000037e+00,5.104081280646924866e-03,4.173843431394174341e-05
1.167999999999999927e+00,5.095003276890854721e-03,4.164603764900601094e-05
1.169000000000000039e+00,5.083982695282296058e-03,4.154839822201216495e-05
1.169999999999999929e+00,5.071024583451728268e-03,4.144568292851584241e-05
1.171000000000000041e+00,5.056134710637155347e-03,4.133793805650613036e-05
1.171999999999999931e+00,5.039319615851696466e-03,4.122534400644066932e-05
1.173000000000000043e+00,5.020586555424962592e-03,4.110795961025300613e-05
1.173999999999999932e+00,4.999943549717257574e-03,4.098597861264916963e-05
1.175000000000000044e+00,4.977399330960960433e-03,4.085947239120010072e-05
1.175999999999999934e+00,4.952963388666192443e-03,4.072864787769350391e-05
1.177000000000000046e+00,4.926645917891006587e-03,4.059358891656349421e-05
1.177999999999999936e+00,4.898457863126997117e-03,4.045451540942933795e-05
1.179000000000000048e+00,4.868410867039455955e-03,4.031152363830436920e-05
1.179999999999999938e+00,4.836517313132887921e-03,4.016484622989266120e-05
1.181000000000000050e+00,4.802790274784285093e-03,4.001459176067178892e-05
1.181999999999999940e+00,4.767243556579525525e-03,3.986100530040441947e-05
1.183000000000000052e+00,4.729891643968312659e-03,3.970420751947854139e-05
1.183999999999999941e+00,4.690749743134203613e-03,3.954445556026149042e-05
1.185000000000000053e+00,4.649833731005008179e-03,3.938188204185440574e-05
1.185999999999999943e+00,4.607160194191323513e-03,3.921675574711081224e-05
1.187000000000000055e+00,4.562746379409474660e-03,3.904922084424566013e-05
1.187999999999999945e+00,4.516610231086866552e-03,3.887955723371945175e-05
1.189000000000000057e+00,4.468770342433783967e-03,3.870792029975044922e-05
1.189999999999999947e+00,4.419245991991668093e-03,3.853460044270837199e-05
1.191000000000000059e+00,4.368057095250062888e-03,3.835976371599111970e-05
1.191999999999999948e+00,4.315224240122312975e-03,3.818371026775511641e-05
1.193000000000000060e+00,4.260768639300711175e-03,3.800661620949447018e-05
1.193999999999999950e+00,4.204712164850707076e-03,3.782879056073000252e-05
1.195000000000000062e+00,4.147077301203244519e-03,3.765041871348098849e-05
1.195999999999999952e+00,4.087887179048043003e-03,3.747181750817411914e-05
1.197000000000000064e+00,4.027165529326443873e-03,3.729318071161466877e-05
1.197999999999999954e+00,3.964936716485233624e-03,3.711483174617942840e-05
1.199000000000000066e+00,3.901225693526335671e-03,3.693697163302528527e-05
1.199999999999999956e+00,3.836058034905461163e-03,3.675992900306190842e-05
1.201000000000000068e+00,3.769459892985240184e-03,3.658391080409974862e-05
1.201999999999999957e+00,3.701458030955898787e-03,3.640924921113701372e-05
1.203000000000000069e+00,3.632079780989147348e-03,3.623615561970011304e-05
1.203999999999999959e+00,3.561353077663900659e-03,3.606496392959070743e-05
1.205000000000000071e+00,3.489306418358813916e-03,3.589588824476935727e-05
1.205999999999999961e+00,3.415968897794427906e-03,3.572926210624393853e-05
1.207000000000000073e+00,3.341370171522977869e-03,3.556530034432355832e-05
1.207999999999999963e+00,3.265540492529713564e-03,3.540433383189638659e-05
1.209000000000000075e+00,3.188510678919429225e-03,3.524657596283596524e-05
1.209999999999999964e+00,3.110312154104778477e-03,3.509235241081538231e-05
1.211000000000000076e+00,3.030976920471782025e-03,3.494187275634260179e-05
1.211999999999999966e+00,2.950537605288433562e-03,3.479545473111346959e-05
1.213000000000000078e+00,2.869027443022622616e-03,3.465330149164997276e-05
1.213999999999999968e+00,2.786480330466222996e-03,3.451571992702584182e-05
1.215000000000000080e+00,2.702930822112412090e-03,3.438290403964992738e-05
1.215999999999999970e+00,2.618414200030459976e-03,3.425514682259751977e-05
1.217000000000000082e+00,2.532966489323961335e-03,3.413263026147224155e-05
1.217999999999999972e+00,2.446624552005910273e-03,3.401563030651632977e-05
1.219000000000000083e+00,2.359426134702476575e-03,3.390431406028187618e-05
1.219999999999999973e+00,2.271410002377662919e-03,3.379893731212061655e-05
1.221000000000000085e+00,2.182616039403597642e-03,3.369964934410894314e-05
1.221999999999999975e+00,2.093085451751644944e-03,3.360668270252945380e-05
1.223000000000000087e+00,2.002860960193713138e-03,3.352016613619103100e-05
1.223999999999999977e+00,1.911987124523324135e-03,3.344030601022525510e-05
1.225000000000000089e+00,1.820510703772691393e-03,3.336720790903067047e-05
1.225999999999999979e+00,1.728481208521318296e-03,3.330104935564131717e-05
1.227000000000000091e+00,1.635951580806468530e-03,3.324191046227884769e-05
1.227999999999999980e+00,1.542979198184828669e-03,3.318993756467172250e-05
1.229000000000000092e+00,1.449627207148795720e-03,3.314518336902860855e-05
1.229999999999999982e+00,1.355966487424944489e-03,3.310776111877452590e-05
1.231000000000000094e+00,1.262078431045748385e-03,3.307769461537890299e-05
1.231999999999999984e+00,1.168059132682367635e-03,3.305506254506326624e-05
1.233000000000000096e+00,1.074025693506292694e-03,3.303985878807421642e-05
1.233999999999999986e+00,9.801261598680441507e-04,3.303212664166861948e-05
1.235000000000000098e+00,8.865555282697977230e-04,3.303182963932343010e-05
1.235999999999999988e+00,7.935826824236321764e-04,3.303897538113487338e-05
1.237000000000000099e+00,7.015974638376532750e-04,3.305349716004650577e-05
1.237999999999999989e+00,6.111970198218658924e-04,3.307536718722472866e-05
1.239000000000000101e+00,5.233518674204213229e-04,3.310448921759155401e-05
1.239999999999999991e+00,4.397397875424870336e-04,3.314080097703495369e-05
1.241000000000000103e+00,3.634279455263426484e-04,3.318417791222250389e-05
1.241999999999999993e+00,3.001503560219470081e-04,3.323452469621865715e-05
1.243000000000000105e+00,2.596903665427849231e-04,3.329169020718063130e-05
1.243999999999999995e+00,2.532460070156114474e-04,3.335554799028321821e-05
1.245000000000000107e+00,2.831093854421125561e-04,3.342592252052953023e-05
1.245999999999999996e+00,3.397629150023129220e-04,3.350265856398130122e-05
1.247000000000000108e+00,4.122077866901111042e-04,3.358555868743463092e-05
1.247999999999999998e+00,4.934254616261821852e-04,3.367444155002776574e-05
1.249000000000000110e+00,5.796191366885106297e-04,3.376909059389747718e-05
1.250000000000000000e+00,6.687409143261076891e-04,3.386930127168358219e-05
1.251000000000000112e+00,7.596303839375622606e-04,3.397484082641080678e-05
1.252000000000000002e+00,8.515885565590766227e-04,3.408548456723170717e-05
1.253000000000000114e+00,9.441682133683595513e-04,3.420098656753158526e-05
1.254000000000000004e+00,1.037066661586090715e-03,3.432110508477378763e-05
1.255000000000000115e+00,1.130068203928453465e-03,3.444558403083647558e-05
1.256000000000000005e+00,1.223011737723053846e-03,3.457416773119878766e-05
1.257000000000000117e+00,1.315771740933581067e-03,3.470659288676317892e-05
1.258000000000000007e+00,1.408246630586720578e-03,3.484259285816063817e-05
1.259000000000000119e+00,1.500351432467085392e-03,3.498189997012883892e-05
1.260000000000000009e+00,1.592012978890986570e-03,3.512423951519956202e-05
1.261000000000000121e+00,1.683166724612053565e-03,3.526934206303634049e-05
1.262000000000000011e+00,1.773754538752743805e-03,3.541692748880463838e-05
1.263000000000000123e+00,1.863723189094201524e-03,3.556672704425926722e-05
1.264000000000000012e+00,1.953023235118004838e-03,3.571845768574604546e-05
1.265000000000000124e+00,2.041608254576460484e-03,3.587185357809476470e-05
1.266000000000000014e+00,2.129434248187669562e-03,3.602663098060162049e-05
1.267000000000000126e+00,2.216459224324141778e-03,3.618252891794095300e-05
1.268000000000000016e+00,2.302642859653377273e-03,3.633926495734635196e-05
1.269000000000000128e+00,2.387946268375372005e-03,3.649658472810025331e-05
1.270000000000000018e+00,2.472331799143552035e-03,3.665420891205497817e-05
1.271000000000000130e+00,2.555762904782387952e-03,3.681189126405975091e-05
1.272000000000000020e+00,2.638204015448699508e-03,3.696935711821738098e-05
1.273000000000000131e+00,2.719620465609112313e-03,3.712636963101257552e-05
1.274000000000000021e+00,2.799978411904103116e-03,3.728266013057482333e-05
1.275000000000000133e+00,2.879244793892749271e-03,3.743800225264705335e-05
1.276000000000000023e+00,2.957387279055200512e-03,3.759213450415541471e-05
1.277000000000000135e+00,3.034374244179472921e-03,3.774484189514505260e-05
1.278000000000000025e+00,3.110174737454755953e-03,3.789587105211198581e-05
1.279000000000000137e+00,3.184758472622395420e-03,3.804501912766613170e-05
1.280000000000000027e+00,3.258095802101937735e-03,3.819204173451470506e-05
1.280999999999999917e+00,3.330157719287707343e-03,3.833674874772842375e-05
1.282000000000000028e+00,3.400915839000804609e-03,3.847890539838584177e-05
1.282999999999999918e+00,3.470342404915398912e-03,3.861833473739894761e-05
1.284000000000000030e+00,3.538410274998741740e-03,3.875481221064176252e-05
1.284999999999999920e+00,3.605092932141802393e-03,3.888817443057807245e-05
1.286000000000000032e+00,3.670364473008645018e-03,3.901820752816525064e-05
1.286999999999999922e+00,3.734199620734019419e-03,3.914476193282806575e-05
1.288000000000000034e+00,3.796573716236169901e-03,3.926763481580983857e-05
1.288999999999999924e+00,3.857462732002853167e-03,3.938669060796312865e-05
1.290000000000000036e+00,3.916843265037078803e-03,3.950173783279431271e-05
1.290999999999999925e+00,3.974692551334420981e-03,3.961265506818373105e-05
1.292000000000000037e+00,4.030988460043767076e-03,3.971926243620222898e-05
1.292999999999999927e+00,4.085709508111998525e-03,3.982145272273589042e-05
1.294000000000000039e+00,4.138834855344792479e-03,3.991905781274501059e-05
1.294999999999999929e+00,4.190344318848926788e-03,4.001198476864542699e-05
1.296000000000000041e+00,4.240218368766927176e-03,4.010007742782887717e-05
1.296999999999999931e+00,4.288438142558003048e-03,4.018325709320567018e-05
1.298000000000000043e+00,4.334985441052451906e-03,4.026137965259190231e-05
1.298999999999999932e+00,4.379842742239302249e-03,4.033438065734405552e-05
1.300000000000000044e+00,4.422993197671374992e-03,4.040212814315172641e-05
1.300999999999999934e+00,4.464420645706504084e-03,4.046457185773898917e-05
1.302000000000000046e+00,4.504109608112449349e-03,4.052159204003741094e-05
1.302999999999999936e+00,4.542045302608990580e-03,4.057315260183175763e-05
1.304000000000000048e+00,4.578213639603426026e-03,4.061914606849032308e-05
1.304999999999999938e+00,4.612601234015733902e-03,4.065955044117925462e-05
1.306000000000000050e+00,4.645195402094830922e-03,4.069427057211754756e-05
1.306999999999999940e+00,4.675984172556158815e-03,4.072329847674661740e-05
1.308000000000000052e+00,4.704956283247761772e-03,4.074655139221084718e-05
1.308999999999999941e+00,4.732101191533387083e-03,4.076403529982555382e-05
1.310000000000000053e+00,4.757409071049973834e-03,4.077567982134773614e-05
1.310999999999999943e+00,4.780870821148836859e-03,4.078150480966728824e-05
1.312000000000000055e+00,4.802478063553443539e-03,4.078145233629121400e-05
1.312999999999999945e+00,4.822223151050145096e-03,4.077555606362322238e-05
1.314000000000000057e+00,4.840099163960795946e-03,4.076377054176685605e-05
1.314999999999999947e+00,4.856099918003514357e-03,4.074614318814029216e-05
1.316000000000000059e+00,4.870219960714908952e-03,4.072264104507028519e-05
1.316999999999999948e+00,4.882454578414669941e-03,4.069332519719631123e-05
1.318000000000000060e+00,4.892799792481234041e-03,4.065817521987419623e-05
1.318999999999999950e+00,4.901252365387648129e-03,4.061726579264940607e-05
1.320000000000000062e+00,4.907809796817263169e-03,4.057058906142713839e-05
1.320999999999999952e+00,4.912470328887601559e-03,4.051823325534315538e-05
1.322000000000000064e+00,4.915232942131364524e-03,4.046020311343609990e-05
1.322999999999999954e+00,4.916097359831730733e-03,4.039660032070368779e-05
1.324000000000000066e+00,4.915064043710010676e-03,4.032744224761068615e-05
1.324999999999999956e+00,4.912134197452132194e-03,4.025284397755447623e-05
1.326000000000000068e+00,4.907309762298768703e-03,4.017283552775912275e-05
1.326999999999999957e+00,4.900593419632622884e-03,4.008754530659368721e-05
1.328000000000000069e+00,4.891988586372351608e-03,3.999701600026790010e-05
1.328999999999999959e+00,4.881499416727629048e-03,3.990138925884620825e-05
1.330000000000000071e+00,4.869130797373185868e-03,3.980072045085087192e-05
1.330999999999999961e+00,4.854888348385958882e-03,3.969516436102695054e-05
1.332000000000000073e+00,4.838778418258827055e-03,3.958478902926809603e-05
1.332999999999999963e+00,4.820808083932839189e-03,3.946976228634935626e-05
1.334000000000000075e+00,4.800985145606314133e-03,3.935016484463226238e-05
1.334999999999999964e+00,4.779318126028083216e-03,3.922617743835289710e-05
1.336000000000000076e+00,4.755816265135435691e-03,3.909789338895837440e-05
1.336999999999999966e+00,4.730489518474914959e-03,3.896550617577800648e-05
1.338000000000000078e+00,4.703348551683438072e-03,3.882912167456100121e-05
1.338999999999999968e+00,4.674404738175355102e-03,3.868894592857814193e-05
1.340000000000000080e+00,4.643670153437457100e-03,3.854509725923934945e-05
1.340999999999999970e+00,4.611157571921136594e-03,3.839779400483029395e-05
1.342000000000000082e+00,4.576880461223631520e-03,3.824716678238249584e-05
1.342999999999999972e+00,4.540852978353681658e-03,3.809344599774005787e-05
1.344000000000000083e+00,4.503089963730218075e-03,3.793677433953400522e-05
1.344999999999999973e+00,4.463606936678438109e-03,3.777739384527797228e-05
1.346000000000000085e+00,4.422420089415438418e-03,3.761545901035644868e-05
1.346999999999999975e+00,4.379546281925172230e-03,3.745122312773614063e-05
1.348000000000000087e+00,4.335003035955306040e-03,3.728485213635159093e-05
1.348999999999999977e+00,4.288808529265821130e-03,3.711661001466261842e-05
1.350000000000000089e+00,4.240981589515804666e-03,3.694667367081002208e-05
1.350999999999999979e+00,4.191541688108424424e-03,3.677531714018290914e-05
1.352000000000000091e+00,4.140508934238682284e-03,3.660272772539197034e-05
1.352999999999999980e+00,4.087904068191542534e-03,3.642918874541896564e-05
1.354000000000000092e+00,4.033748455573839264e-03,3.625489719857909795e-05
1.354999999999999982e+00,3.978064080430466880e-03,3.608014472507478610e-05
1.356000000000000094e+00,3.920873539714180532e-03,3.590513712115007625e-05
1.356999999999999984e+00,3.862200036155641510e-03,3.573017333043192851e-05
1.358000000000000096e+00,3.802067373247933549e-03,3.555546693453770756e-05
1.358999999999999986e+00,3.740499948256972938e-03,3.538132282462071946e-05
1.360000000000000098e+00,3.677522747892561592e-03,3.520796111053941136e-05
1.360999999999999988e+00,3.613161341577389787e-03,3.503569117813415542e-05
1.362000000000000099e+00,3.547441878132411540e-03,3.486473824797132364e-05
1.362999999999999989e+00,3.480391079876488884e-03,3.469541450609606517e-05
1.364000000000000101e+00,3.412036240723522514e-03,3.452794860297407446e-05
1.364999999999999991e+00,3.342405221517483292e-03,3.436265355582392150e-05
1.366000000000000103e+00,3.271526450338712363e-03,3.419975954441996965e-05
1.366999999999999993e+00,3.199428919902356366e-03,3.403957827724803754e-05
1.368000000000000105e+00,3.126142190888650529e-03,3.388233935377105486e-05
1.368999999999999995e+00,3.051696392691055464e-03,3.372835074118091058e-05
1.370000000000000107e+00,2.976122231280236164e-03,3.357783909670749542e-05
1.370999999999999996e+00,2.899450994963618036e-03,3.343110602449832284e-05
1.372000000000000108e+00,2.821714569000804713e-03,3.328837269228180457e-05
1.372999999999999998e+00,2.742945449265113064e-03,3.314993153116138874e-05
1.374000000000000110e+00,2.663176767121798981e-03,3.301599544742143407e-05
1.375000000000000000e+00,2.582442315369084911e-03,3.288684468672377489e-05
1.376000000000000112e+00,2.500776588976759852e-03,3.276268104348246881e-05
1.377000000000000002e+00,2.418214830742540858e-03,3.264376951564772818e-05
1.378000000000000114e+00,2.334793097410942098e-03,3.253029780362642643e-05
1.379000000000000004e+00,2.250548337349800223e-03,3.242251246985183502e-05
1.380000000000000115e+00,2.165518498548081247e-03,3.232058416305541419e-05
1.381000000000000005e+00,2.079742660397648768e-03,3.222473793793669038e-05
1.382000000000000117e+00,1.993261213104284297e-03,3.213512448521914670e-05
1.383000000000000007e+00,1.906116084139389700e-03,3.205194434313963776e-05
1.384000000000000119e+00,1.818351045321384401e-03,3.197532546386253028e-05
1.385000000000000009e+00,1.730012112689976013e-03,3.190544108624060530e-05
1.386000000000000121e+00,1.641148093272335210e-03,3.184239396448086142e-05
1.387000000000000011e+00,1.551811320655226926e-03,3.178632756706896607e-05
1.388000000000000123e+00,1.462058680377086722e-03,3.173731726069353758e-05
1.389000000000000012e+00,1.371953039789884686e-03,3.169547465848475886e-05
1.390000000000000124e+00,1.281565301667057137e-03,3.166084603630560683e-05
1.391000000000000014e+00,1.190977391072487075e-03,3.163350953845539467e-05
1.392000000000000126e+00,1.100286726330733421e-03,3.161348108072575624e-05
1.393000000000000016e+00,1.009613065107020169e-03,3.160080430095965766e-05
1.394000000000000128e+00,9.191093318166122577e-04,3.159546409523854906e-05
1.395000000000000018e+00,8.289793069415701213e-04,3.159746911445422126e-05
1.396000000000000130e+00,7.395076899048705701e-04,3.160677314137054749e-05
1.397000000000000020e+00,6.511134246647868815e-04,3.162334997261415364e-05
1.398000000000000131e+00,5.644489253718361788e-04,3.164712275080382192e-05
1.399000000000000021e+00,4.805939376674674590e-04,3.167803116317660325e-05
1.400000000000000133e+00,4.014499666355825160e-04,3.171596880422434769e-05
1.401000000000000023e+00,3.305434286282377034e-04,3.176084255499887467e-05
1.402000000000000135e+00,2.744357941824486567e-04,3.181251803738481218e-05
1.403000000000000025e+00,2.436310026028882408e-04,3.187087116128059657e-05
1.404000000000000137e+00,2.477498616364626075e-04,3.193574164238071245e-05
1.405000000000000027e+00,2.852309258388231739e-04,3.200697669152460453e-05
1.406000000000000139e+00,3.452942495355255481e-04,3.208439256634963249e-05
1.407000000000000028e+00,4.182206592990551463e-04,3.216781039731031905e-05
1.407999999999999918e+00,4.982815146564424039e-04,3.225702572509640305e-05
1.409000000000000030e+00,5.824217757101221799e-04,3.235183650691252137e-05
1.409999999999999920e+00,6.689786722771770468e-04,3.245202049888429470e-05
1.411000000000000032e+00,7.569950892084906366e-04,3.255735553857367303e-05
1.411999999999999922e+00,8.458847012455254950e-04,3.266760464947986940e-05
1.413000000000000034e+00,9.352661935837560401e-04,3.278252868731514405e-05
1.413999999999999924e+00,1.024877472674907237e-03,3.290187902257538647e-05
1.415000000000000036e+00,1.114529058684524858e-03,3.302540265875004164e-05
1.415999999999999925e+00,1.204077528883600555e-03,3.315284230271136110e-05
1.417000000000000037e+00,1.293409757317372363e-03,3.328393417082918597e-05
1.417999999999999927e+00,1.382433179383198586e-03,3.341841522873891581e-05
1.419000000000000039e+00,1.471069601782355914e-03,3.355601379862267395e-05
1.419999999999999929e+00,1.559251124408322399e-03,3.369646382223021367e-05
1.421000000000000041e+00,1.646917410521893084e-03,3.383948848538778588e-05
1.421999999999999931e+00,1.734013790405477791e-03,3.398482120105909029e-05
1.423000000000000043e+00,1.820489945148801676e-03,3.413218251056374808e-05
1.423999999999999932e+00,1.906298948773144097e-03,3.428130761942620804e-05
1.425000000000000044e+00,1.991396588832437115e-03,3.443191673954298416e-05
1.425999999999999934e+00,2.075740849127171751e-03,3.458374891705339024e-05
1.427000000000000046e+00,2.159291540912550243e-03,3.473652605096891978e-05
1.427999999999999936e+00,2.242010007788775277e-03,3.488999281866952501e-05
1.429000000000000048e+00,2.323858918509875623e-03,3.504387464563113891e-05
1.429999999999999938e+00,2.404802090855121324e-03,3.519792339827836818e-05
1.431000000000000050e+00,2.484804373172997891e-03,3.535186956319702250e-05
1.431999999999999940e+00,2.563831535024406211e-03,3.550547357210535166e-05
1.433000000000000052e+00,2.641850199848087138e-03,3.565847238258715139e-05
1.433999999999999941e+00,2.718827774752496582e-03,3.581063611995995437e-05
1.435000000000000053e+00,2.794732413700158190e-03,3.596170933884471857e-05
1.435999999999999943e+00,2.869532970953640131e-03,3.611147279327566736e-05
1.437000000000000055e+00,2.943198983108287221e-03,3.625967962896133040e-05
1.437999999999999945e+00,3.015700637333374508e-03,3.640612200004274176e-05
1.439000000000000057e+00,3.087008765338251134e-03,3.655056244222924550e-05
1.439999999999999947e+00,3.157094820995396279e-03,3.669280514703535405e-05
1.441000000000000059e+00,3.225930882031729022e-03,3.683262273117239653e-05
1.441999999999999948e+00,3.293489633736805793e-03,3.696983192727552707e-05
1.443000000000000060e+00,3.359744375808309397e-03,3.710421596835497787e-05
1.443999999999999950e+00,3.424669010023479419e-03,3.723560448943237158e-05
1.445000000000000062e+00,3.488238050390131146e-03,3.736379180214266591e-05
1.445999999999999952e+00,3.550426613391605927e-03,3.748862074825395061e-05
1.447000000000000064e+00,3.611210430580568710e-03,3.760989702942093622e-05
1.447999999999999954e+00,3.670565840367217419e-03,3.772747690961698815e-05
1.449000000000000066e+00,3.728469802028836020e-03,3.784117781751682711e-05
1.449999999999999956e+00,3.784899888649540228e-03,3.795086957393491341e-05
1.451000000000000068e+00,3.839834302113221895e-03,3.805638151981133809e-05
1.451999999999999957e+00,3.893251866584540154e-03,3.815759712740558036e-05
1.453000000000000069e+00,3.945132044159700702e-03,3.825435781803387296e-05
1.453999999999999959e+00,3.995454928642378119e-03,3.834656076656266954e-05
1.455000000000000071e+00,4.044201261474781803e-03,3.843405960962387587e-05
1.455999999999999961e+00,4.091352425530361304e-03,3.851676525696349194e-05
1.457000000000000073e+00,4.136890461313993787e-03,3.859454364952698388e-05
1.457999999999999963e+00,4.180798060700542142e-03,3.866731939556355990e-05
1.459000000000000075e+00,4.223058582999020608e-03,3.873497081376084823e-05
1.459999999999999964e+00,4.263656048442372726e-03,3.879743622506215715e-05
1.461000000000000076e+00,4.302575154325975933e-03,3.885460637051902012e-05
1.461999999999999966e+00,4.339801268073677741e-03,3.890643320506441427e-05
1.463000000000000078e+00,4.375320443169932426e-03,3.895281994714699285e-05
1.463999999999999968e+00,4.409119411952116922e-03,3.899373215781894148e-05
1.465000000000000080e+00,4.441185601247868604e-03,3.902908553549493505e-05
1.465999999999999970e+00,4.471507124657370796e-03,3.905885918264616254e-05
1.467000000000000082e+00,4.500072797926117467e-03,3.908298131364472622e-05
1.467999999999999972e+00,4.526872130816331219e-03,3.910144453844482964e-05
1.469000000000000083e+00,4.551895342166485496e-03,3.911418960008573859e-05
1.469999999999999973e+00,4.575133351143479202e-03,3.912122252335132851e-05
1.471000000000000085e+00,4.596577791979470848e-03,3.912249659980707530e-05
1.471999999999999975e+00,4.616221004717425448e-03,3.911803123037047665e-05
1.473000000000000087e+00,4.634056049536728131e-03,3.910779226319405162e-05
1.473999999999999977e+00,4.650076696986732601e-03,3.909181241299102894e-05
1.475000000000000089e+00,4.664277441908050610e-03,3.907007009603098664e-05
1.475999999999999979e+00,4.676653492989086419e-03,3.904261129983150426e-05
1.477000000000000091e+00,4.687200786320777461e-03,3.900942703839775189e-05
1.477999999999999980e+00,4.695915974477081652e-03,3.897057649529746444e-05
1.479000000000000092e+00,4.702796439550637614e-03,3.892606329026020547e-05
1.479999999999999982e+00,4.707840281653034691e-03,3.887595976257424141e-05
1.481000000000000094e+00,4.711046331507903577e-03,3.882028214556997346e-05
1.481999999999999984e+00,4.712414138296017706e-03,3.875911589741973956e-05
1.483000000000000096e+00,4.711943981940462656e-03,3.869248989907511828e-05
1.483999999999999986e+00,4.709636860329441052e-03,3.862050264978326617e-05
1.485000000000000098e+00,4.705494501046337402e-03,3.854319567303762816e-05
1.485999999999999988e+00,4.699519348077708242e-03,3.846068047131953816e-05
1.487000000000000099e+00,4.691714573140387187e-03,3.837301122668340133e-05
1.487999999999999989e+00,4.682084061718851803e-03,3.828031238109778824e-05
1.489000000000000101e+00,4.670632423958368494e-03,3.818265078510157707e-05
1.489999999999999991e+00,4.657364980125239425e-03,3.808016374923362923e-05
1.491000000000000103e+00,4.642287771038451985e-03,3.797293078039765032e-05
1.491999999999999993e+00,4.625407543078736278e-03,3.786110196396189352e-05
1.493000000000000105e+00,4.606731758133379186e-03,3.774476942581605972e-05
1.493999999999999995e+00,4.586268577919238622e-03,3.762409592353290150e-05
1.495000000000000107e+00,4.564026873523489326e-03,3.749918617502715119e-05
1.495999999999999996e+00,4.540016209276549232e-03,3.737021550441652041e-05
1.497000000000000108e+00,4.514246851922668231e-03,3.723730112600455292e-05
1.497999999999999998e+00,4.486729753831661220e-03,3.710063074408735185e-05
1.499000000000000110e+00,4.457476561788942769e-03,3.696033398836784444e-05
1.500000000000000000e+00,4.426499599789812840e-03,3.681661074194407995e-05
1.501000000000000112e+00,4.393811877348144726e-03,3.666960287706039147e-05
1.502000000000000002e+00,4.359427071827060712e-03,3.651952221818598540e-05
1.503000000000000114e+00,4.323359536498195405e-03,3.636652268024600544e-05
1.504000000000000004e+00,4.285624282335996627e-03,3.621082769408377039e-05
1.505000000000000115e+00,4.246236985755916585e-03,3.605260291808606193e-05
1.506000000000000005e+00,4.205213970068527422e-03,3.589208300319440007e-05
1.507000000000000117e+00,4.162572212868147388e-03,3.572944503652734064e-05
1.508000000000000007e+00,4.118329327151026321e-03,3.556493437206232082e-05
1.509000000000000119e+00,4.072503568489083819e-03,3.539873901018583251e-05
1.510000000000000009e+00,4.025113815903611468e-03,3.523111445173590531e-05
1.511000000000000121e+00,3.976179578890747662e-03,3.506225909418058973e-05
1.512000000000000011e+00,3.925720978039338484e-03,3.489243781720163887e-05
1.513000000000000123e+00,3.873758752026601731e-03,3.472185867288895894e-05
1.514000000000000012e+00,3.820314238161302747e-03,3.455079506577703565e-05
1.515000000000000124e+00,3.765409379401151498e-03,3.437946382504696420e-05
1.516000000000000014e+00,3.709066704937180256e-03,3.420814582454307571e-05
1.517000000000000126e+00,3.651309337533371630e-03,3.403706566100718923e-05
1.518000000000000016e+00,3.592160974369912069e-03,3.386651046243380127e-05
1.519000000000000128e+00,3.531645894725651998e-03,3.369671133237967452e-05
1.520000000000000018e+00,3.469788941401789548e-03,3.352796018976671237e-05
1.521000000000000130e+00,3.406615529206621223e-03,3.336049320975609592e-05
1.522000000000000020e+00,3.342151627222853319e-03,3.319460545542249303e-05
1.523000000000000131e+00,3.276423768517566087e-03,3.303053651147825676e-05
1.524000000000000021e+00,3.209459033898424875e-03,3.286858268028889046e-05
1.525000000000000133e+00,3.141285063406070496e-03,3.270898503429483297e-05
1.526000000000000023e+00,3.071930042310396132e-03,3.255203897156887433e-05
1.527000000000000135e+00,3.001422715374904397e-03,3.239798488163453459e-05
1.528000000000000025e+00,2.929792376199067631e-03,3.224711489404439723e-05
1.529000000000000137e+00,2.857068885713926615e-03,3.209966637536711001e-05
1.530000000000000027e+00,2.783282666609597587e-03,3.195592556418894604e-05
1.531000000000000139e+00,2.708464728152628741e-03,3.181612415710168170e-05
1.532000000000000028e+00,2.632646668434210097e-03,3.168053968376713256e-05
1.533000000000000140e+00,2.555860708950974825e-03,3.154939541421073878e-05
1.534000000000000030e+00,2.478139709060118209e-03,3.142295720657373403e-05
1.535000000000000142e+00,2.399517215739366792e-03,3.130143694542633067e-05
1.536000000000000032e+00,2.320027497355193168e-03,3.118508570154679145e-05
1.536999999999999922e+00,2.239705617997721394e-03,3.107410095141341486e-05
1.538000000000000034e+00,2.158587502701317645e-03,3.096871584035624207e-05
1.538999999999999924e+00,2.076710052370372202e-03,3.086911041690929778e-05
1.540000000000000036e+00,1.994111261951205319e-03,3.077549676125010506e-05
1.540999999999999925e+00,1.910830405068651445e-03,3.068803450149222063e-05
1.542000000000000037e+00,1.826908245039940513e-03,3.060691166445946449e-05
1.542999999999999927e+00,1.742387344342388126e-03,3.053226463947395479e-05
1.544000000000000039e+00,1.657312445966162848e-03,3.046425459604922437e-05
1.544999999999999929e+00,1.571731018189422230e-03,3.040299214718155782e-05
1.546000000000000041e+00,1.485693966475874327e-03,3.034860913447620166e-05
1.546999999999999931e+00,1.399256649878213724e-03,3.030118817830728046e-05
1.548000000000000043e+00,1.312480278922464536e-03,3.026082971468791106e-05
1.548999999999999932e+00,1.225433949727399319e-03,3.022758660513709533e-05
1.550000000000000044e+00,1.138197587219807799e-03,3.020152628345585213e-05
1.550999999999999934e+00,1.050866384643198061e-03,3.018267060633008300e-05
1.552000000000000046e+00,9.635575994773541274e-04,3.017105299902124457e-05
1.552999999999999936e+00,8.764213608790747279e-04,3.016666364120375047e-05
1.554000000000000048e+00,7.896583734559463373e-04,3.016950151344603530e-05
1.554999999999999938e+00,7.035501648942791642e-04,3.017952503539774034e-05
1.556000000000000050e+00,6.185129983708856274e-04,3.019669895605786770e-05
1.556999999999999940e+00,5.351988126324579284e-04,3.022095048207568721e-05
1.558000000000000052e+00,4.546936747064746014e-04,3.025221091848840494e-05
1.558999999999999941e+00,3.789238739870079051e-04,3.029037737238053315e-05
1.560000000000000053e+00,3.114833382738690253e-04,3.033534911579498222e-05
1.560999999999999943e+00,2.590542495326811291e-04,3.038699482223363777e-05
1.562000000000000055e+00,2.320902165691176287e-04,3.044518362755176013e-05
1.562999999999999945e+00,2.393466513578605063e-04,3.050975791051540990e-05
1.564000000000000057e+00,2.781014892882685921e-04,3.058055903157311695e-05
1.564999999999999947e+00,3.375930992144055356e-04,3.065740559348072511e-05
1.566000000000000059e+00,4.087654538127218377e-04,3.074011387853979078e-05
1.566999999999999948e+00,4.864064910543034392e-04,3.082848152118643946e-05
1.568000000000000060e+00,5.677501662392787484e-04,3.092230269654420088e-05
1.568999999999999950e+00,6.512876699430215910e-04,3.102135708949904267e-05
1.570000000000000062e+00,7.361465813917601698e-04,3.112541987577695322e-05
1.570999999999999952e+00,8.217896852836589902e-04,3.123425587391865087e-05
1.572000000000000064e+00,9.078657526998578416e-04,3.134762442673012697e-05
1.572999999999999954e+00,9.941320945509252507e-04,3.146527863014647982e-05
1.574000000000000066e+00,1.080412358780980832e-03,3.158696515678694226e-05
1.574999999999999956e+00,1.166572393993773639e-03,3.171242840300035452e-05
1.576000000000000068e+00,1.252505893327258632e-03,3.184140541269875509e-05
1.576999999999999957e+00,1.338125490774545474e-03,3.197363480410510197e-05
1.578000000000000069e+00,1.423357097493227127e-03,3.210884689699130873e-05
1.578999999999999959e+00,1.508136150837638585e-03,3.224677724184847383e-05
1.580000000000000071e+00,1.592405110049395240e-03,3.238715215054116254e-05
1.580999999999999961e+00,1.676111702202081298e-03,3.252970664873103940e-05
1.582000000000000073e+00,1.759207714293279734e-03,3.267416549425565493e-05
1.582999999999999963e+00,1.841648101601050689e-03,3.282026543350672487e-05
1.584000000000000075e+00,1.923390365754000519e-03,3.296773190001205030e-05
1.584999999999999964e+00,2.004394069331139842e-03,3.311630540685232051e-05
1.586000000000000076e+00,2.084620500539652397e-03,3.326571407989042706e-05
1.586999999999999966e+00,2.164032393375943126e-03,3.341570396935322670e-05
1.588000000000000078e+00,2.242593741766628779e-03,3.356600760679280337e-05
1.588999999999999968e+00,2.320269630017142426e-03,3.371637809607962594e-05
1.590000000000000080e+00,2.397026129086565240e-03,3.386655388950754659e-05
1.590999999999999970e+00,2.472830189175897250e-03,3.401629647441464679e-05
1.592000000000000082e+00,2.547649583363854539e-03,3.416535153166251225e-05
1.592999999999999972e+00,2.621452836723686241e-03,3.431349002976587145e-05
1.594000000000000083e+00,2.694209198175131180e-03,3.446046593290859393e-05
1.594999999999999973e+00,2.765888591712320401e-03,3.460606062434752920e-05
1.596000000000000085e+00,2.836461605812676690e-03,3.475003725954448031e-05
1.596999999999999975e+00,2.905899458460758054e-03,3.489218833971187233e-05
1.598000000000000087e+00,2.974173997431115660e-03,3.503228701825799620e-05
1.598999999999999977e+00,3.041257674381709231e-03,3.517013752603169062e-05
1.600000000000000089e+00,3.107123552212536811e-03,3.530552354454974899e-05
1.600999999999999979e+00,3.171745284778728063e-03,3.543826153403520737e-05
1.602000000000000091e+00,3.235097128972266606e-03,3.556814624545048511e-05
1.602999999999999980e+00,3.297153928299948779e-03,3.569500667918775735e-05
1.604000000000000092e+00,3.357891127912325697e-03,3.581864903031874842e-05
1.604999999999999982e+00,3.417284760688396855e-03,3.593891515345293747e-05
1.606000000000000094e+00,3.475311464297177987e-03,3.605562301153164589e-05
1.606999999999999984e+00,3.531948468911800046e-03,3.616862748999426051e-05
1.608000000000000096e+00,3.587173615557034956e-03,3.627775849869604020e-05
1.608999999999999986e+00,3.640965344831559054e-03,3.638288408266942951e-05
1.610000000000000098e+00,3.693302716042664267e-03,3.648384634440803183e-05
1.610999999999999988e+00,3.744165396657228584e-03,3.658052659268758552e-05
1.612000000000000099e+00,3.793533681834425700e-03,3.667277918936644805e-05
1.612999999999999989e+00,3.841388484164149145e-03,3.676049873126180134e-05
1.614000000000000101e+00,3.887711353393636261e-03,3.684355197906086726e-05
1.614999999999999991e+00,3.932484466384828306e-03,3.692184684386555423e-05
1.616000000000000103e+00,3.975690646837074828e-03,3.699526251249240317e-05
1.616999999999999993e+00,4.017313355177290143e-03,3.706372020222449163e-05
1.618000000000000105e+00,4.057336708211497188e-03,3.712711158944501951e-05
1.618999999999999995e+00,4.095745468846534107e-03,3.718537117299314254e-05
1.620000000000000107e+00,4.132525065496723236e-03,3.723840313613303529e-05
1.620999999999999996e+00,4.167661581602775077e-03,3.728615523029234002e-05
1.622000000000000108e+00,4.201141774778416153e-03,3.732854417000734638e-05
1.622999999999999998e+00,4.232953066145854655e-03,3.736553088743511307e-05
1.624000000000000110e+00,4.263083558993982156e-03,3.739704460170603065e-05
1.625000000000000000e+00,4.291522027644297313e-03,3.742305939954233639e-05
1.626000000000000112e+00,4.318257935859812213e-03,3.744351704769734147e-05
1.627000000000000002e+00,4.343281425360883720e-03,3.745840474804192581e-05
1.628000000000000114e+00,4.366583333763707046e-03,3.746767679706323610e-05
1.629000000000000004e+00,4.388155182779078685e-03,3.747133343225486374e-05
1.630000000000000115e+00,4.407989195500931594e-03,3.746934149002878310e-05
1.631000000000000005e+00,4.426078284266127087e-03,3.746171421101134258e-05
1.632000000000000117e+00,4.442416067564701476e-03,3.744843093659862532e-05
1.633000000000000007e+00,4.456996857162227876e-03,3.742951788872651560e-05
1.634000000000000119e+00,4.469815674739500630e-03,3.740496695705649503e-05
1.635000000000000009e+00,4.480868238664638230e-03,3.737481725159397933e-05
1.636000000000000121e+00,4.490150979791623746e-03,3.733907319205229564e-05
1.637000000000000011e+00,4.497661027867783622e-03,3.729778677887741247e-05
1.638000000000000123e+00,4.503396226943188856e-03,3.725097498058462035e-05
1.639000000000000012e+00,4.507355121240969736e-03,3.719870262336166529e-05
1.640000000000000124e+00,4.509536969991350883e-03,3.714099921315407215e-05
1.641000000000000014e+00,4.509941732771890859e-03,3.707794237439160633e-05
1.642000000000000126e+00,4.508570083804601218e-03,3.700957418606940912e-05
1.643000000000000016e+00,4.505423396901145350e-03,3.693598504369111042e-05
1.644000000000000128e+00,4.500503759250163056e-03,3.685722956804419711e-05
1.645000000000000018e+00,4.493813955809361493e-03,3.677341085388111715e-05
1.646000000000000130e+00,4.485357482527895824e-03,3.668459608482197435e-05
1.647000000000000020e+00,4.475138530208053710e-03,3.659090104685020379e-05
1.648000000000000131e+00,4.463161997270253568e-03,3.649240548697576543e-05
1.649000000000000021e+00,4.449433473226589025e-03,3.638923778971097685e-05
1.650000000000000133e+00,4.433959250736125776e-03,3.628149023216794373e-05
1.651000000000000023e+00,4.416746308685461780e-03,3.616930375928926604e-05
1.652000000000000135e+00,4.397802323785035376e-03,3.605278315368259674e-05
1.653000000000000025e+00,4.377135653127683761e-03,3.593208179975394909e-05
1.654000000000000137e+00,4.354755345269921245e-03,3.580731692990350219e-05
1.655000000000000027e+00,4.330671122346548170e-03,3.567865428783540419e-05
1.656000000000000139e+00,4.304893390711652876e-03,3.554622346219340562e-05
1.657000000000000028e+00,4.277433222587662467e-03,3.541020238077772613e-05
1.658000000000000140e+00,4.248302366210508774e-03,3.527073286857791652e-05
1.659000000000000030e+00,4.217513227047592524e-03,3.512800485702968165e-05
1.660000000000000142e+00,4.185078877496109691e-03,3.498217226727805691e-05
1.661000000000000032e+00,4.151013037877396804e-03,3.483343678832947392e-05
1.662000000000000144e+00,4.115330085593763357e-03,3.468196416511755257e-05
1.663000000000000034e+00,4.078045035687990517e-03,3.452796752803202670e-05
1.664000000000000146e+00,4.039173549755881512e-03,3.437162419094329696e-05
1.665000000000000036e+00,3.998731916247434855e-03,3.421315832688149819e-05
1.665999999999999925e+00,3.956737058887289243e-03,3.405275840397628962e-05
1.667000000000000037e+00,3.913206516686792112e-03,3.389065916121472897e-05
1.667999999999999927e+00,3.868158452260338567e-03,3.372705972439066620e-05
1.669000000000000039e+00,3.821611631685750514e-03,3.356220477361991687e-05
1.669999999999999929e+00,3.773585432443902609e-03,3.339630349037571043e-05
1.671000000000000041e+00,3.724099823275380406e-03,3.322960976276639194e-05
1.671999999999999931e+00,3.673175372035847753e-03,3.306234207550297035e-05
1.673000000000000043e+00,3.620833225523550740e-03,3.289476264690443039e-05
1.673999999999999932e+00,3.567095117462670828e-03,3.272709835362092924e-05
1.675000000000000044e+00,3.511983348498164993e-03,3.255961864316801567e-05
1.675999999999999934e+00,3.455520794289825004e-03,3.239255765707640462e-05
1.677000000000000046e+00,3.397730886004714755e-03,3.222619080524592445e-05
1.677999999999999936e+00,3.338637618887672215e-03,3.206075818263986804e-05
1.679000000000000048e+00,3.278265533413674167e-03,3.189653970019829031e-05
1.679999999999999938e+00,3.216639724638724763e-03,3.173377988181973680e-05
1.681000000000000050e+00,3.153785824527563942e-03,3.157276139003684280e-05
1.681999999999999940e+00,3.089730012598866128e-03,3.141373141770366454e-05
1.683000000000000052e+00,3.024498999954403165e-03,3.125697343854763084e-05
1.683999999999999941e+00,2.958120041929810599e-03,3.110273529627488473e-05
1.685000000000000053e+00,2.890620924739742675e-03,3.095129905244060957e-05
1.685999999999999943e+00,2.822029981256835105e-03,3.080291091533604104e-05
1.687000000000000055e+00,2.752376081449878047e-03,3.065784910247894908e-05
1.687999999999999945e+00,2.681688652882344755e-03,3.051635570489336650e-05
1.689000000000000057e+00,2.609997677173196175e-03,3.037870237428826365e-05
1.689999999999999947e+00,2.537333717569780194e-03,3.024512438504905692e-05
1.691000000000000059e+00,2.463727924536796704e-03,3.011588395560473353e-05
1.691999999999999948e+00,2.389212074552345133e-03,2.999120661174309316e-05
1.693000000000000060e+00,2.313818589869859593e-03,2.987134212783994309e-05
1.693999999999999950e+00,2.237580595082471445e-03,2.975650327324449432e-05
1.695000000000000062e+00,2.160531959652414648e-03,2.964692418573222253e-05
1.695999999999999952e+00,2.082707383481990568e-03,2.954280176716603501e-05
1.697000000000000064e+00,2.004142476975488175e-03,2.944435137739354909e-05
1.697999999999999954e+00,1.924873895379431094e-03,2.935175098353549729e-05
1.699000000000000066e+00,1.844939483247935025e-03,2.926519403658518176e-05
1.699999999999999956e+00,1.764378494043856646e-03,2.918483657854483530e-05
1.701000000000000068e+00,1.683231849513375320e-03,2.911084721664434070e-05
1.701999999999999957e+00,1.601542515481176911e-03,2.904335729302932981e-05
1.703000000000000069e+00,1.519355977173948973e-03,2.898250786716303920e-05
1.703999999999999959e+00,1.436720917375514149e-03,2.892840309149898305e-05
1.705000000000000071e+00,1.353690122821490449e-03,2.888115413714798481e-05
1.705999999999999961e+00,1.270321787656157999e-03,2.884083591585979097e-05
1.707000000000000073e+00,1.186681346263072879e-03,2.880752782041904543e-05
1.707999999999999963e+00,1.102844179179191409e-03,2.878127392022461820e-05
1.709000000000000075e+00,1.018899624285016453e-03,2.876212049142229016e-05
1.709999999999999964e+00,9.349571607774517226e-04,2.875007973967720677e-05
1.711000000000000076e+00,8.511561519547292294e-04,2.874516405108602278e-05
1.711999999999999966e+00,7.676818113391372430e-04,2.874735335687098622e-05
1.713000000000000078e+00,6.847923159680162223e-04,2.875662604036981681e-05
1.713999999999999968e+00,6.028669973393018270e-04,2.877292995106891477e-05
1.715000000000000080e+00,5.224961398293687933e-04,2.879620996292890972e-05
1.715999999999999970e+00,4.446570178384426321e-04,2.882638269653471809e-05
1.717000000000000082e+00,3.710740186499435602e-04,2.886336064369581653e-05
1.717999999999999972e+00,3.049597979571874056e-04,2.890703059237082295e-05
1.719000000000000083e+00,2.523473684062276586e-04,2.895727433814056386e-05
1.719999999999999973e+00,2.230545098740072010e-04,2.901395078199976699e-05
1.721000000000000085e+00,2.263175342682401038e-04,2.907691320315919047e-05
1.721999999999999975e+00,2.608648966632266071e-04,2.914599499532654123e-05
1.723000000000000087e+00,3.165342449797798859e-04,2.922102350648621361e-05
1.723999999999999977e+00,3.841532037905156919e-04,2.930180936090993662e-05
1.725000000000000089e+00,4.583551183802489341e-04,2.938815686702405026e-05
1.725999999999999979e+00,5.362992097136389880e-04,2.947985684355497075e-05
1.727000000000000091e+00,6.164478817709734054e-04,2.957669364413750935e-05
1.727999999999999980e+00,6.979193563451950751e-04,2.967844141280731661e-05
1.729000000000000092e+00,7.801747085533326668e-04,2.978486775588978956e-05
1.729999999999999982e+00,8.628638501376685501e-04,2.989573330562066416e-05
1.731000000000000094e+00,9.457462217031141136e-04,3.001079210659271537e-05
1.731999999999999984e+00,1.028647815848358427e-03,3.012979441356048328e-05
1.733000000000000096e+00,1.111436789139735046e-03,3.025248385319265448e-05
1.733999999999999986e+00,1.194008981923804511e-03,3.037860332176501015e-05
1.735000000000000098e+00,1.276279025507362887e-03,3.050788900754100184e-05
1.735999999999999988e+00,1.358174658504150700e-03,3.064007930164735268e-05
1.737000000000000099e+00,1.439633024183211698e-03,3.077490576534130468e-05
1.737999999999999989e+00,1.520598156863083245e-03,3.091210493650554838e-05
1.739000000000000101e+00,1.601019275584855250e-03,3.105140631627868248e-05
1.739999999999999991e+00,1.680849562727234053e-03,3.119254694090054463e-05
1.741000000000000103e+00,1.760045314426150276e-03,3.133525661905096422e-05
1.741999999999999993e+00,1.838565300389330935e-03,3.147927509765198250e-05
1.743000000000000105e+00,1.916370316183132767e-03,3.162433450375816912e-05
1.743999999999999995e+00,1.993422826042574956e-03,3.177017914298624818e-05
1.745000000000000107e+00,2.069686717507589636e-03,3.191654532789577959e-05
1.745999999999999996e+00,2.145127091345763130e-03,3.206318357800215936e-05
1.747000000000000108e+00,2.219710124348943641e-03,3.220983598591443465e-05
1.747999999999999998e+00,2.293402940119962288e-03,3.235626069276969867e-05
1.749000000000000110e+00,2.366173532603357312e-03,3.250220687936696467e-05
1.750000000000000000e+00,2.437990683229057220e-03,3.264744147783207580e-05
1.751000000000000112e+00,2.508823920003370664e-03,3.279172191348322127e-05
1.752000000000000002e+00,2.578643462367209011e-03,3.293482490457755438e-05
1.753000000000000114e+00,2.647420201807969796e-03,3.307651704743877209e-05
1.754000000000000004e+00,2.715125663700166964e-03,3.321658563575231713e-05
1.755000000000000115e+00,2.781732001313263602e-03,3.335480726653374369e-05
1.756000000000000005e+00,2.847211968589681216e-03,3.349098048763020699e-05
1.757000000000000117e+00,2.911538922651348959e-03,3.362489245530787189e-05
1.758000000000000007e+00,2.974686803451880805e-03,3.375635342213396576e-05
1.759000000000000119e+00,3.036630141784120267e-03,3.388516166005548473e-05
1.760000000000000009e+00,3.097344043617408869e-03,3.401113958200982658e-05
1.761000000000000121e+00,3.156804201653753191e-03,3.413409692811919250e-05
1.762000000000000011e+00,3.214986882589198312e-03,3.425386854596675480e-05
1.763000000000000123e+00,3.271868941107956581e-03,3.437027598398932182e-05
1.764000000000000012e+00,3.327427809160004180e-03,3.448316674054368301e-05
1.765000000000000124e+00,3.381641511409981104e-03,3.459237437321274533e-05
1.766000000000000014e+00,3.434488655840314212e-03,3.469775915909495900e-05
1.767000000000000126e+00,3.485948450033989239e-03,3.479916687133201601e-05
1.768000000000000016e+00,3.536000692707948808e-03,3.489647070376002624e-05
1.769000000000000128e+00,3.584625790584602262e-03,3.498952869953934165e-05
1.770000000000000018e+00,3.631804750235236978e-03,3.507822702939265266e-05
1.771000000000000130e+00,3.677519195246483231e-03,3.516243615610262831e-05
1.772000000000000020e+00,3.721751358486263817e-03,3.524205520359831729e-05
1.773000000000000131e+00,3.764484099217656025e-03,3.531696705418129991e-05
1.774000000000000021e+00,3.805700895345162128e-03,3.538708381541766498e-05
1.775000000000000133e+00,3.845385860453734081e-03,3.545230085891551782e-05
1.776000000000000023e+00,3.883523736100348914e-03,3.551254325697680630e-05
1.777000000000000135e+00,3.920099908642699950e-03,3.556771882415022773e-05
1.778000000000000025e+00,3.955100401262698004e-03,3.561776556325854692e-05
1.779000000000000137e+00,3.988511890491022206e-03,3.566260380024049715e-05
1.780000000000000027e+00,4.020321698122707524e-03,3.570218442469748289e-05
1.781000000000000139e+00,4.050517807363263056e-03,3.573644021423910992e-05
1.782000000000000028e+00,4.079088854376924055e-03,3.576533490671497776e-05
1.783000000000000140e+00,4.106024144072307688e-03,3.578881374587738009e-05
1.784000000000000030e+00,4.131313641395449078e-03,3.580685325981786550e-05
1.785000000000000142e+00,4.154947986523960593e-03,3.581941113289964702e-05
1.786000000000000032e+00,4.176918485845303175e-03,3.582647665505113503e-05
1.787000000000000144e+00,4.197217126691027943e-03,3.582801996067961036e-05
1.788000000000000034e+00,4.215836567956273741e-03,3.582404306085372567e-05
1.789000000000000146e+00,4.232770154405977869e-03,3.581452848437716375e-05
1.790000000000000036e+00,4.248011906715008085e-03,3.579949091080116642e-05
1.791000000000000147e+00,4.261556535288945659e-03,3.577892529541653579e-05
1.792000000000000037e+00,4.273399429998193944e-03,3.575285893617982387e-05
1.792999999999999927e+00,4.283536673329585778e-03,3.572129920354590369e-05
1.794000000000000039e+00,4.291965029712782598e-03,3.568428601503386739e-05
1.794999999999999929e+00,4.298681958229765010e-03,3.564183913342803308e-05
1.796000000000000041e+00,4.303685601444366335e-03,3.559401104509396919e-05
1.796999999999999931e+00,4.306974797472065686e-03,3.554083392976245249e-05
1.798000000000000043e+00,4.308549068461458784e-03,3.548237281135791280e-05
1.798999999999999932e+00,4.308408632100325757e-03,3.541867226850470458e-05
1.800000000000000044e+00,4.306554389615254753e-03,3.534980984977783837e-05
1.800999999999999934e+00,4.302987936683335367e-03,3.527584254473547408e-05
1.802000000000000046e+00,4.297711551015289018e-03,3.519686038781246856e-05
1.802999999999999936e+00,4.290728202833832793e-03,3.511293276463567066e-05
1.804000000000000048e+00,4.282041541846448238e-03,3.502416217510989123e-05
1.804999999999999938e+00,4.271655907075314236e-03,3.493063041738685804e-05
1.806000000000000050e+00,4.259576313612264790e-03,3.483245239794804314e-05
1.806999999999999940e+00,4.245808461866996258e-03,3.472972230404235518e-05
1.808000000000000052e+00,4.230358723790484179e-03,3.462256743372794292e-05
1.808999999999999941e+00,4.213234151628499416e-03,3.451109431534043825e-05
1.810000000000000053e+00,4.194442463673621682e-03,3.439544253994040779e-05
1.810999999999999943e+00,4.173992052463768206e-03,3.427573095997546313e-05
1.812000000000000055e+00,4.151891970244378331e-03,3.415211139825383586e-05
1.812999999999999945e+00,4.128151936590987968e-03,3.402471494922221869e-05
1.814000000000000057e+00,4.102782323393612367e-03,3.389370552356881590e-05
1.814999999999999947e+00,4.075794162056117428e-03,3.375922634979298042e-05
1.816000000000000059e+00,4.047199128119021924e-03,3.362145330921763900e-05
1.816999999999999948e+00,4.017009547946654401e-03,3.348054161194786814e-05
1.818000000000000060e+00,3.985238383011001709e-03,3.333667885885294846e-05
1.818999999999999950e+00,3.951899236030465175e-03,3.319003205613044741e-05
1.820000000000000062e+00,3.917006334991196895e-03,3.304080031126874201e-05
1.820999999999999952e+00,3.880574538985006715e-03,3.288916213474995132e-05
1.822000000000000064e+00,3.842619321839668440e-03,3.273532776416130231e-05
1.822999999999999954e+00,3.803156777575172030e-03,3.257948689313829607e-05
1.824000000000000066e+00,3.762203603853390890e-03,3.242186045082674637e-05
1.824999999999999956e+00,3.719777107007767297e-03,3.226264884591260358e-05
1.826000000000000068e+00,3.675895185385754695e-03,3.210208318416147546e-05
1.826999999999999957e+00,3.630576334186145279e-03,3.194037401884038330e-05
1.828000000000000069e+00,3.583839628674616827e-03,3.177776193531141140e-05
1.828999999999999959e+00,3.535704728822405829e-03,3.161446692569419396e-05
1.830000000000000071e+00,3.486191862588580454e-03,3.145073828077467538e-05
1.830999999999999961e+00,3.435321830538710583e-03,3.128680458157372720e-05
1.832000000000000073e+00,3.383115989229172876e-03,3.112292277435650391e-05
1.832999999999999963e+00,3.329596255972000311e-03,3.095932896878942394e-05
1.834000000000000075e+00,3.274785092586845418e-03,3.079628661432842279e-05
1.834999999999999964e+00,3.218705510521661060e-03,3.063403809755984106e-05
1.836000000000000076e+00,3.161381055236784331e-03,3.047285196887128129e-05
1.836999999999999966e+00,3.102835811968850197e-03,3.031297541781835178e-05
1.838000000000000078e+00,3.043094391170928208e-03,3.015468045777868844e-05
1.838999999999999968e+00,2.982181935266624111e-03,2.999821739582508620e-05
1.840000000000000080e+00,2.920124105668265874e-03,2.984385982310906935e-05
1.840999999999999970e+00,2.856947091411403926e-03,2.969185916856969442e-05
1.842000000000000082e+00,2.792677598283288716e-03,2.954248847514299046e-05
1.842999999999999972e+00,2.727342860173697682e-03,2.939599808940916478e-05
1.844000000000000083e+00,2.660970631834915032e-03,2.925265810612724527e-05
1.844999999999999973e+00,2.593589204236774505e-03,2.911271532304518725e-05
1.846000000000000085e+00,2.525227402538882983e-03,2.897643427364798889e-05
1.846999999999999975e+00,2.455914607828234807e-03,2.884405549550791539e-05
1.848000000000000087e+00,2.385680763109810417e-03,2.871583508799423066e-05
1.848999999999999977e+00,2.314556404879952647e-03,2.859200445517814942e-05
1.850000000000000089e+00,2.242572681650452197e-03,2.847280824984151719e-05
1.850999999999999979e+00,2.169761401031591701e-03,2.835846567836582829e-05
1.852000000000000091e+00,2.096155068215266488e-03,2.824920681713081084e-05
1.852999999999999980e+00,2.021786958413140326e-03,2.814523551685008056e-05
1.854000000000000092e+00,1.946691188096003142e-03,2.804676403888441496e-05
1.854999999999999982e+00,1.870902829773347714e-03,2.795397775743249845e-05
1.856000000000000094e+00,1.794458038958754486e-03,2.786706798787901818e-05
1.856999999999999984e+00,1.717394242598888586e-03,2.778619853024368502e-05
1.858000000000000096e+00,1.639750364905204509e-03,2.771153670764577029e-05
1.858999999999999986e+00,1.561567149513722183e-03,2.764322189607173406e-05
1.860000000000000098e+00,1.482887569526555697e-03,2.758139464804578887e-05
1.860999999999999988e+00,1.403757406198542518e-03,2.752616730907038323e-05
1.862000000000000099e+00,1.324226022777141680e-03,2.747765120742012588e-05
1.862999999999999989e+00,1.244347467808545405e-03,2.743592944888428913e-05
1.864000000000000101e+00,1.164182021097218958e-03,2.740108217148006347e-05
1.864999999999999991e+00,1.083798457460379873e-03,2.737316153035048013e-05
1.866000000000000103e+00,1.003277380491973767e-03,2.735221498363547913e-05
1.866999999999999993e+00,9.227163150096477813e-04,2.733826260201518404e-05
1.868000000000000105e+00,8.422376555600342291e-04,2.733131831343376409e-05
1.868999999999999995e+00,7.620015463650794789e-04,2.733136957639201821e-05
1.870000000000000107e+00,6.822274861398911318e-04,2.733839657074556338e-05
1.870999999999999996e+00,6.032321992467319476e-04,2.735235424733098808e-05
1.872000000000000108e+00,5.254991694858920275e-04,2.737318947060919885e-05
1.872999999999999998e+00,4.498130128341935310e-04,2.740082546070674133e-05
1.874000000000000110e+00,3.775318433346409592e-04,2.743517683051306601e-05
1.875000000000000000e+00,3.111535948852392074e-04,2.747613643680826156e-05
1.876000000000000112e+00,2.554201227345092597e-04,2.752358830236958199e-05
1.877000000000000002e+00,2.186895487544988383e-04,2.757739682874098649e-05
1.878000000000000114e+00,2.111328025975499681e-04,2.763741761584740726e-05
1.879000000000000004e+00,2.355334734209961001e-04,2.770348900919934688e-05
1.880000000000000115e+00,2.836901275376066314e-04,2.777544077468334125e-05
1.881000000000000005e+00,3.457235986540925358e-04,2.785308793916961724e-05
1.882000000000000117e+00,4.153592025936380652e-04,2.793623734447034916e-05
1.883000000000000007e+00,4.892507374778406158e-04,2.802468371187073065e-05
1.884000000000000119e+00,5.656170040023710552e-04,2.811821409786860199e-05
1.885000000000000009e+00,6.434586893819716109e-04,2.821660609904092309e-05
1.886000000000000121e+00,7.221779992660062658e-04,2.831963019051780258e-05
1.887000000000000011e+00,8.013941301150081555e-04,2.842705004349330633e-05
1.888000000000000123e+00,8.808499528698799600e-04,2.853862281796957817e-05
1.889000000000000012e+00,9.603623429723161069e-04,2.865410144930919612e-05
1.890000000000000124e+00,1.039794432655501621e-03,2.877323292108973420e-05
1.891000000000000014e+00,1.119039376673611197e-03,2.889576250886632700e-05
1.892000000000000126e+00,1.198010495691467260e-03,2.902143005852776258e-05
1.893000000000000016e+00,1.276635053550714783e-03,2.914997606859067632e-05
1.894000000000000128e+00,1.354850232942294468e-03,2.928113606298675745e-05
1.895000000000000018e+00,1.432600434899452191e-03,2.941464845548256451e-05
1.896000000000000130e+00,1.509835450446558262e-03,2.955024704472058742e-05
1.897000000000000020e+00,1.586509169069521890e-03,2.968767056147876907e-05
1.898000000000000131e+00,1.662578677216302626e-03,2.982665341028449253e-05
1.899000000000000021e+00,1.738003590927403481e-03,2.996693683771864210e-05
1.900000000000000133e+00,1.812745583145255112e-03,3.010825792463869550e-05
1.901000000000000023e+00,1.886768016592213102e-03,3.025036230593296618e-05
1.902000000000000135e+00,1.960035684688414635e-03,3.039299157129937302e-05
1.903000000000000025e+00,2.032514599004762480e-03,3.053589741749757806e-05
1.904000000000000137e+00,2.104171843289539927e-03,3.067882747237242155e-05
1.905000000000000027e+00,2.174975445081765713e-03,3.082154088531075138e-05
1.906000000000000139e+00,2.244894292729989870e-03,3.096379266435331224e-05
1.907000000000000028e+00,2.313898054995401025e-03,3.110535059792208070e-05
1.908000000000000140e+00,2.381957134749192791e-03,3.124597819051251445e-05
1.909000000000000030e+00,2.449042617060716125e-03,3.138545280853183880e-05
1.910000000000000142e+00,2.515126244901140073e-03,3.152354735325181692e-05
1.911000000000000032e+00,2.580180384651365507e-03,3.166004963368717332e-05
1.912000000000000144e+00,2.644178015589616904e-03,3.179474271022928334e-05
1.913000000000000034e+00,2.707092706368248534e-03,3.192742540064006903e-05
1.914000000000000146e+00,2.768898613097641338e-03,3.205789149030938427e-05
1.915000000000000036e+00,2.829570462945560361e-03,3.218595133373985723e-05
1.916000000000000147e+00,2.889083557736148687e-03,3.231140997230933865e-05
1.917000000000000037e+00,2.947413762243964851e-03,3.243408966462021258e-05
1.918000000000000149e+00,3.004537511460980172e-03,3.255380701029783261e-05
1.919000000000000039e+00,3.060431801849042635e-03,3.267039648453264159e-05
1.919999999999999929e+00,3.115074200958720813e-03,3.278368653059992135e-05
1.921000000000000041e+00,3.168442840733678902e-03,3.289352402644786353e-05
1.921999999999999931e+00,3.220516428618299364e-03,3.299974950046213499e-05
1.923000000000000043e+00,3.271274242196115390e-03,3.310222236116659164e-05
1.923999999999999932e+00,3.320696141189232765e-03,3.320079532813143138e-05
1.925000000000000044e+00,3.368762562982623599e-03,3.329534046175175325e-05
1.925999999999999934e+00,3.415454535168002854e-03,3.338572275415547429e-05
1.927000000000000046e+00,3.460753671471923209e-03,3.347182695082980599e-05
1.927999999999999936e+00,3.504642184583840921e-03,3.355353041865669859e-05
1.929000000000000048e+00,3.547102882410718173e-03,3.363073059580718837e-05
1.929999999999999938e+00,3.588119180908166776e-03,3.370331720844723197e-05
1.931000000000000050e+00,3.627675100388633948e-03,3.377120038702926175e-05
1.931999999999999940e+00,3.665755278240421296e-03,3.383428226485249782e-05
1.933000000000000052e+00,3.702344965221966364e-03,3.389248565282554495e-05
1.933999999999999941e+00,3.737430037963495547e-03,3.394572506524337445e-05
1.935000000000000053e+00,3.770996995122239369e-03,3.399393595460834975e-05
1.935999999999999943e+00,3.803032969622194628e-03,3.403704519172086199e-05
1.937000000000000055e+00,3.833525724580103770e-03,3.407500081049938103e-05
1.937999999999999945e+00,3.862463665077246321e-03,3.410774203862149075e-05
1.939000000000000057e+00,3.889835833848063855e-03,3.413522948739190316e-05
1.939999999999999947e+00,3.915631922746016028e-03,3.415741470858857408e-05
1.941000000000000059e+00,3.939842268142878384e-03,3.417427079774150510e-05
1.941999999999999948e+00,3.962457861805554829e-03,3.418576160660296420e-05
1.943000000000000060e+00,3.983470345917373978e-03,3.419187272370095599e-05
1.943999999999999950e+00,4.002872023639017160e-03,3.419258026857925387e-05
1.945000000000000062e+00,4.020655853717854805e-03,3.418788223672675132e-05
1.945999999999999952e+00,4.036815460456232192e-03,3.417776700750629047e-05
1.947000000000000064e+00,4.051345127980989121e-03,3.416224497736418907e-05
1.947999999999999954e+00,4.064239809721315912e-03,3.414131677282077390e-05
1.949000000000000066e+00,4.075495122254146202e-03,3.411500514110316122e-05
1.949999999999999956e+00,4.085107354208950513e-03,3.408332293827820230e-05
1.951000000000000068e+00,4.093073459725793915e-03,3.404630524867636429e-05
1.951999999999999957e+00,4.099391066806030298e-03,3.400397714522303185e-05
1.953000000000000069e+00,4.104058470329855629e-03,3.395638602319029238e-05
1.953999999999999959e+00,4.107074639947786224e-03,3.390356917098031600e-05
1.955000000000000071e+00,4.108439212576340399e-03,3.384558626596392226e-05
1.955999999999999961e+00,4.108152499646629957e-03,3.378248683216889350e-05
1.957000000000000073e+00,4.106215479352373632e-03,3.371434281563596172e-05
1.957999999999999963e+00,4.102629803318953022e-03,3.364121593741147801e-05
1.959000000000000075e+00,4.097397788272472488e-03,3.356319039703372774e-05
1.959999999999999964e+00,4.090522422210776839e-03,3.348034014313551162e-05
1.961000000000000076e+00,4.082007355681083020e-03,3.339276161682785396e-05
1.961999999999999966e+00,4.071856907427759235e-03,3.330054096505374780e-05
1.963000000000000078e+00,4.060076055218578978e-03,3.320378681364865865e-05
1.963999999999999968e+00,4.046670440856665017e-03,3.310259751678823399e-05
1.965000000000000080e+00,4.031646360620481234e-03,3.299709390369111366e-05
1.965999999999999970e+00,4.015010769785428389e-03,3.288738649125422150e-05
1.967000000000000082e+00,3.996771272627424633e-03,3.277360820295552752e-05
1.967999999999999972e+00,3.976936126404045577e-03,3.265588169055571422e-05
1.969000000000000083e+00,3.955514231001364123e-03,3.253435193765565791e-05
1.969999999999999973e+00,3.932515132407287534e-03,3.240915365681343633e-05
1.971000000000000085e+00,3.907949011876104238e-03,3.228044377510302568e-05
1.971999999999999975e+00,3.881826688928330295e-03,3.214836896164096838e-05
1.973000000000000087e+00,3.854159610248945357e-03,3.201309797112361822e-05
1.973999999999999977e+00,3.824959852121763947e-03,3.187478929678384289e-05
1.975000000000000089e+00,3.794240109011529343e-03,3.173362329340148624e-05
1.975999999999999979e+00,3.762013695634332505e-03,3.158977008361925343e-05
1.977000000000000091e+00,3.728294535051375654e-03,3.144342141622545318e-05
1.977999999999999980e+00,3.693097160378583464e-03,3.129475876393634771e-05
1.979000000000000092e+00,3.656436702767850312e-03,3.114398493228327097e-05
1.979999999999999982e+00,3.618328892630267527e-03,3.099129242221608901e-05
1.981000000000000094e+00,3.578790047361936517e-03,3.083689467710285729e-05
1.981999999999999984e+00,3.537837072322946082e-03,3.068099476027043760e-05
1.983000000000000096e+00,3.495487448410872482e-03,3.052381623055819184e-05
1.983999999999999986e+00,3.451759232728715196e-03,3.036557216013205252e-05
1.985000000000000098e+00,3.406671046090905403e-03,3.020649558169551520e-05
1.985999999999999988e+00,3.360242073653033155e-03,3.004680885352758958e-05
1.987000000000000099e+00,3.312492052386513310e-03,2.988675364791623128e-05
1.987999999999999989e+00,3.263441271599741567e-03,2.972656075424483303e-05
1.989000000000000101e+00,3.213110560676522062e-03,2.956647952169026017e-05
1.989999999999999991e+00,3.161521289777471152e-03,2.940674812418030419e-05
1.991000000000000103e+00,3.108695357887744475e-03,2.924762241149496308e-05
1.991999999999999993e+00,3.054655193872407148e-03,2.908934665242394817e-05
1.993000000000000105e+00,2.999423745242619111e-03,2.893218176638183639e-05
1.993999999999999995e+00,2.943024479878722077e-03,2.877637663066424792e-05
1.995000000000000107e+00,2.885481375767883459e-03,2.862219561273288501e-05
1.995999999999999996e+00,2.826818923908656217e-03,2.846989046729494723e-05
1.997000000000000108e+00,2.767062119671102275e-03,2.831972711688972319e-05
1.997999999999999998e+00,2.706236467482916845e-03,2.817195817862261191e-05
1.999000000000000110e+00,2.644367974514371875e-03,2.802684895223721287e-05
2.000000000000000000e+00,2.581483158183524307e-03,2.788465065962121976e-05
2.000999999999999890e+00,2.517609043424490645e-03,2.774562557453976388e-05
2.002000000000000224e+00,2.452773174487533469e-03,2.761002098208581801e-05
2.003000000000000114e+00,2.387003617663856214e-03,2.747809346276983497e-05
2.004000000000000004e+00,2.320328979596985100e-03,2.735008365347585716e-05
2.004999999999999893e+00,2.252778418364492774e-03,2.722623951529496035e-05
2.006000000000000227e+00,2.184381672107316413e-03,2.710679204477739135e-05
2.007000000000000117e+00,2.115169083211471211e-03,2.699197753732193882e-05
2.008000000000000007e+00,2.045171643295927520e-03,2.688201422555353657e-05
2.008999999999999897e+00,1.974421038362752720e-03,2.677712355187503439e-05
2.010000000000000231e+00,1.902949720582349565e-03,2.667750780402119943e-05
2.011000000000000121e+00,1.830790988228155232e-03,2.658337033723364023e-05
2.012000000000000011e+00,1.757979102649634244e-03,2.649489427844186067e-05
2.012999999999999901e+00,1.684549427914917071e-03,2.641226169234080190e-05
2.014000000000000234e+00,1.610538627003535797e-03,2.633563346632978715e-05
2.015000000000000124e+00,1.535984908474404866e-03,2.626516736245230002e-05
2.016000000000000014e+00,1.460928368393602959e-03,2.620099914243214013e-05
2.016999999999999904e+00,1.385411438808945581e-03,2.614325946861179495e-05
2.018000000000000238e+00,1.309479512979775740e-03,2.609205636645076969e-05
2.019000000000000128e+00,1.233181798707790305e-03,2.604749104712110314e-05
2.020000000000000018e+00,1.156572532566079803e-03,2.600964168504293894e-05
2.020999999999999908e+00,1.079712708496081497e-03,2.597857809147146278e-05
2.022000000000000242e+00,1.002672621895002534e-03,2.595434695697268639e-05
2.023000000000000131e+00,9.255356719766565099e-04,2.593698534568628019e-05
2.024000000000000021e+00,8.484042321093456093e-04,2.592650741304896821e-05
2.024999999999999911e+00,7.714089622423269538e-04,2.592291675593136474e-05
2.026000000000000245e+00,6.947241407611847970e-04,2.592619461756024571e-05
2.027000000000000135e+00,6.185938962815942625e-04,2.593631108349902506e-05
2.028000000000000025e+00,5.433791864053312505e-04,2.595321477160008841e-05
2.028999999999999915e+00,4.696461756946913760e-04,2.597684284613956799e-05
2.030000000000000249e+00,3.983413081120553735e-04,2.600711224185273796e-05
2.031000000000000139e+00,3.311533429177117424e-04,2.604392846507799821e-05
2.032000000000000028e+00,2.712630023743696299e-04,2.608717831682836729e-05
2.032999999999999918e+00,2.246639991453492746e-04,2.613673748399140856e-05
2.034000000000000252e+00,2.008663028233500386e-04,2.619246473221215117e-05
2.035000000000000142e+00,2.078377059027081359e-04,2.625420826735557739e-05
2.036000000000000032e+00,2.428856858230276034e-04,2.632180136758841823e-05
2.036999999999999922e+00,2.961232870163880027e-04,2.639506750443686549e-05
2.038000000000000256e+00,3.594623978046232893e-04,2.647381735740874747e-05
2.039000000000000146e+00,4.283403783792193772e-04,2.655785269291701756e-05
2.040000000000000036e+00,5.003645173131837133e-04,2.664696472029695612e-05
2.040999999999999925e+00,5.742379864286426645e-04,2.674093672326924846e-05
2.042000000000000259e+00,6.492131958031195334e-04,2.683954368967347742e-05
2.043000000000000149e+00,7.248301932546223581e-04,2.694255369697588353e-05
2.044000000000000039e+00,8.007880368341206917e-04,2.704972877435302719e-05
2.044999999999999929e+00,8.768783883347259101e-04,2.716082506429343035e-05
2.046000000000000263e+00,9.529494108503348999e-04,2.727559484086391868e-05
2.047000000000000153e+00,1.028885196196102983e-03,2.739378545355938463e-05
2.048000000000000043e+00,1.104593516673319214e-03,2.751514247720999220e-05
2.048999999999999932e+00,1.179998268055803493e-03,2.763940745870543505e-05
2.049999999999999822e+00,1.255034635743907745e-03,2.776632210726519528e-05
2.051000000000000156e+00,1.329645926834981118e-03,2.789562492950199270e-05
2.052000000000000046e+00,1.403781425284423342e-03,2.802705640902386291e-05
2.052999999999999936e+00,1.477394922046997277e-03,2.816035448768188561e-05
2.053999999999999826e+00,1.550443672116691386e-03,2.829526076167458151e-05
2.055000000000000160e+00,1.622887657092757533e-03,2.843151490564089709e-05
2.056000000000000050e+00,1.694689040206021763e-03,2.856886169395061748e-05
2.056999999999999940e+00,1.765811773655146834e-03,2.870704443287674855e-05
2.057999999999999829e+00,1.836221296821724178e-03,2.884581291719910036e-05
2.059000000000000163e+00,1.905884318055137833e-03,2.898491584064285815e-05
2.060000000000000053e+00,1.974768639835424670e-03,2.912410952876946105e-05
2.060999999999999943e+00,2.042843033871269854e-03,2.926314947076576894e-05
2.061999999999999833e+00,2.110077136150321619e-03,2.940179985362959331e-05
2.063000000000000167e+00,2.176441374592816280e-03,2.953982420449643732e-05
2.064000000000000057e+00,2.241906904291733615e-03,2.967699564415518710e-05
2.064999999999999947e+00,2.306445565966922916e-03,2.981308672910873837e-05
2.065999999999999837e+00,2.370029845288126880e-03,2.994788042301503044e-05
2.067000000000000171e+00,2.432632850025243446e-03,3.008115912564947092e-05
2.068000000000000060e+00,2.494228284083996154e-03,3.021271632209256220e-05
2.068999999999999950e+00,2.554790436349297332e-03,3.034234493665988479e-05
2.069999999999999840e+00,2.614294164158851089e-03,3.046984956463616226e-05
2.071000000000000174e+00,2.672714889461640705e-03,3.059503411470880735e-05
2.072000000000000064e+00,2.730028588293953711e-03,3.071771471679354479e-05
2.072999999999999954e+00,2.786211791772671975e-03,3.083770673748219949e-05
2.073999999999999844e+00,2.841241579610846290e-03,3.095483814776041966e-05
2.075000000000000178e+00,2.895095584095963744e-03,3.106893599759962563e-05
2.076000000000000068e+00,2.947751986184808919e-03,3.117984037281289704e-05
2.076999999999999957e+00,2.999189521591244783e-03,3.128739027614455925e-05
2.077999999999999847e+00,3.049387478559408872e-03,3.139143803622953339e-05
2.079000000000000181e+00,3.098325705130050133e-03,3.149183471673404035e-05
2.080000000000000071e+00,3.145984608091755442e-03,3.158844501528456765e-05
2.080999999999999961e+00,3.192345161037101267e-03,3.168113219385649176e-05
2.081999999999999851e+00,3.237388903966319231e-03,3.176977336879676435e-05
2.083000000000000185e+00,3.281097951776964280e-03,3.185424401979045496e-05
2.084000000000000075e+00,3.323454994209188058e-03,3.193443373738552224e-05
2.084999999999999964e+00,3.364443304540246267e-03,3.201023026905280844e-05
2.085999999999999854e+00,3.404046739769071069e-03,3.208153562511464185e-05
2.087000000000000188e+00,3.442249749223292438e-03,3.214824981210412640e-05
2.088000000000000078e+00,3.479037374740692398e-03,3.221028728237009832e-05
2.088999999999999968e+00,3.514395259246801129e-03,3.226756029572806853e-05
2.089999999999999858e+00,3.548309646828036370e-03,3.231999567278807364e-05
2.091000000000000192e+00,3.580767390897458824e-03,3.236751791327165340e-05
2.092000000000000082e+00,3.611755954200689296e-03,3.241006621198203334e-05
2.092999999999999972e+00,3.641263416787903721e-03,3.244757725090889372e-05
2.093999999999999861e+00,3.669278475705364632e-03,3.248000253399849056e-05
2.095000000000000195e+00,3.695790452611543743e-03,3.250729089138679645e-05
2.096000000000000085e+00,3.720789293117311193e-03,3.252940605993072219e-05
2.096999999999999975e+00,3.744265573894504495e-03,3.254630901980222257e-05
2.097999999999999865e+00,3.766210501850933944e-03,3.255797574578806868e-05
2.099000000000000199e+00,3.786615920850399959e-03,3.256437929831984595e-05
2.100000000000000089e+00,3.805474310372765779e-03,3.256550781686158385e-05
2.100999999999999979e+00,3.822778791797570852e-03,3.256134643481031147e-05
2.101999999999999869e+00,3.838523126758368927e-03,3.255189542529559737e-05
2.103000000000000203e+00,3.852701722832041660e-03,3.253715196860428282e-05
2.104000000000000092e+00,3.865309631582984195e-03,3.251712843448440241e-05
2.104999999999999982e+00,3.876342553740286766e-03,3.249183401337918273e-05
2.105999999999999872e+00,3.885796836649363026e-03,3.246129316946949476e-05
2.107000000000000206e+00,3.893669479126950130e-03,3.242552711091855483e-05
2.108000000000000096e+00,3.899958128529633361e-03,3.238457234614155041e-05
2.108999999999999986e+00,3.904661084889223498e-03,3.233846208899991833e-05
2.109999999999999876e+00,3.907777297703429915e-03,3.228724487746455592e-05
2.111000000000000210e+00,3.909306369534283794e-03,3.223096590514230208e-05
2.112000000000000099e+00,3.909248552173461184e-03,3.216968575197955057e-05
2.112999999999999989e+00,3.907604749821206279e-03,3.210346162855881168e-05
2.113999999999999879e+00,3.904376514932896437e-03,3.203236613272919764e-05
2.115000000000000213e+00,3.899566050789120882e-03,3.195646846584820270e-05
2.116000000000000103e+00,3.893176206860492206e-03,3.187585321004105264e-05
2.116999999999999993e+00,3.885210480800236049e-03,3.179060156561746143e-05
2.117999999999999883e+00,3.875673013452939769e-03,3.170081013254112077e-05
2.119000000000000217e+00,3.864568590387948248e-03,3.160657209448836840e-05
2.120000000000000107e+00,3.851902636366835025e-03,3.150799602631418263e-05
2.120999999999999996e+00,3.837681216342605627e-03,3.140518709052160458e-05
2.121999999999999886e+00,3.821911029527357874e-03,3.129826580632544752e-05
2.123000000000000220e+00,3.804599409910082528e-03,3.118734929856834583e-05
2.124000000000000110e+00,3.785754319929358729e-03,3.107256999427075982e-05
2.125000000000000000e+00,3.765384350438648678e-03,3.095405692676008125e-05
2.125999999999999890e+00,3.743498714055356561e-03,3.083195435811783200e-05
2.127000000000000224e+00,3.720107244589957070e-03,3.070640315943686546e-05
2.128000000000000114e+00,3.695220389920551071e-03,3.057755933277817549e-05
2.129000000000000004e+00,3.668849211043569841e-03,3.044557546655205296e-05
2.129999999999999893e+00,3.641005374687837290e-03,3.031061918355493933e-05
2.131000000000000227e+00,3.611701151839637799e-03,3.017285467165120908e-05
2.132000000000000117e+00,3.580949409941424928e-03,3.003246096594858858e-05
2.133000000000000007e+00,3.548763611135439481e-03,2.988961363106750607e-05
2.133999999999999897e+00,3.515157804157535790e-03,2.974450284321403657e-05
2.135000000000000231e+00,3.480146622059625966e-03,2.959731524825252232e-05
2.136000000000000121e+00,3.443745273925085532e-03,2.944825185785503310e-05
2.137000000000000011e+00,3.405969542376746390e-03,2.929751002284841489e-05
2.137999999999999901e+00,3.366835775003706923e-03,2.914530115517526671e-05
2.139000000000000234e+00,3.326360881559006343e-03,2.899183285915960965e-05
2.140000000000000124e+00,3.284562325364373883e-03,2.883732635380821025e-05
2.141000000000000014e+00,3.241458120261663488e-03,2.868199886328873469e-05
2.141999999999999904e+00,3.197066821927553506e-03,2.852608075299600994e-05
2.143000000000000238e+00,3.151407524818323081e-03,2.836979810590080096e-05
2.144000000000000128e+00,3.104499853576337363e-03,2.821338957433307498e-05
2.145000000000000018e+00,3.056363960015538728e-03,2.805708916800887261e-05
2.145999999999999908e+00,3.007020514747844615e-03,2.790114274362153512e-05
2.147000000000000242e+00,2.956490704441365903e-03,2.774579109025395577e-05
2.148000000000000131e+00,2.904796223943735371e-03,2.759128603371738953e-05
2.149000000000000021e+00,2.851959274008532275e-03,2.743787378565194221e-05
2.149999999999999911e+00,2.798002554207851874e-03,2.728581063733692691e-05
2.151000000000000245e+00,2.742949261594830167e-03,2.713534660093846137e-05
2.152000000000000135e+00,2.686823084815748251e-03,2.698674069125193620e-05
2.153000000000000025e+00,2.629648204204050425e-03,2.684024487087522859e-05
2.153999999999999915e+00,2.571449287832619241e-03,2.669611883166684733e-05
2.155000000000000249e+00,2.512251493727895441e-03,2.655461434102835620e-05
2.156000000000000139e+00,2.452080468741393501e-03,2.641598949931553685e-05
2.157000000000000028e+00,2.390962354261523710e-03,2.628049346410191606e-05
2.157999999999999918e+00,2.328923789404850186e-03,2.614838018322932742e-05
2.159000000000000252e+00,2.265991921915166789e-03,2.601989353311982196e-05
2.160000000000000142e+00,2.202194417948199687e-03,2.589528051155987797e-05
2.161000000000000032e+00,2.137559481094815274e-03,2.577477679594868866e-05
2.161999999999999922e+00,2.072115872468693453e-03,2.565861939990305912e-05
2.163000000000000256e+00,2.005892942513009050e-03,2.554703275881648722e-05
2.164000000000000146e+00,1.938920667436686224e-03,2.544024072875203344e-05
2.165000000000000036e+00,1.871229701762323894e-03,2.533845325515628107e-05
2.165999999999999925e+00,1.802851441495083177e-03,2.524187778059965186e-05
2.167000000000000259e+00,1.733818111177832166e-03,2.515070648790135142e-05
2.168000000000000149e+00,1.664162872299324849e-03,2.506512713952156163e-05
2.169000000000000039e+00,1.593919969917383670e-03,2.498531095758536682e-05
2.169999999999999929e+00,1.523124920746784421e-03,2.491142286479620417e-05
2.171000000000000263e+00,1.451814767245358231e-03,2.484361009546205088e-05
2.172000000000000153e+00,1.380028412890721553e-03,2.478201176960108580e-05
2.173000000000000043e+00,1.307807080321491885e-03,2.472674829865933766e-05
2.173999999999999932e+00,1.235194934501956075e-03,2.467793042991500631e-05
2.175000000000000266e+00,1.162239953633881955e-03,2.463564940373973402e-05
2.176000000000000156e+00,1.088995155807097196e-03,2.459998540830545655e-05
2.177000000000000046e+00,1.015520370571564111e-03,2.457099860540272500e-05
2.177999999999999936e+00,9.418848422369339871e-04,2.454873700224917283e-05
2.178999999999999826e+00,8.681711607006220187e-04,2.453322838176811102e-05
2.180000000000000160e+00,7.944813530176898266e-04,2.452448758837048784e-05
2.181000000000000050e+00,7.209466377003129981e-04,2.452250936403314009e-05
2.181999999999999940e+00,6.477436070406128671e-04,2.452727506699397004e-05
2.182999999999999829e+00,5.751222099118503397e-04,2.453874644104468735e-05
2.184000000000000163e+00,5.034564242937460783e-04,2.455687173378309313e-05
2.185000000000000053e+00,4.333408204699030586e-04,2.458158039487212044e-05
2.185999999999999943e+00,3.657843451848638398e-04,2.461278862262834902e-05
2.186999999999999833e+00,3.026150405196360968e-04,2.465039495318375039e-05
2.188000000000000167e+00,2.473130056934904199e-04,2.469428519358777820e-05
2.189000000000000057e+00,2.063706417814630879e-04,2.474432892540808881e-05
2.189999999999999947e+00,1.893645079435719403e-04,2.480038379739463874e-05
2.190999999999999837e+00,2.023913939343976694e-04,2.486229289599633957e-05
2.192000000000000171e+00,2.405575215325619768e-04,2.492988838502214363e-05
2.193000000000000060e+00,2.941523351546243212e-04,2.500298969375433359e-05
2.193999999999999950e+00,3.561823908577937481e-04,2.508140650891405062e-05
2.194999999999999840e+00,4.228479575640892315e-04,2.516493773175443107e-05
2.196000000000000174e+00,4.921603615899683122e-04,2.525337379635622705e-05
2.197000000000000064e+00,5.630313004241795354e-04,2.534649636402862237e-05
2.197999999999999954e+00,6.348254176993980676e-04,2.544407993062681696e-05
2.198999999999999844e+00,7.071467253276007923e-04,2.554589221770271092e-05
2.200000000000000178e+00,7.797328871612664277e-04,2.565169512176401520e-05
2.201000000000000068e+00,8.524001303210853144e-04,2.576124572762848776e-05
2.201999999999999957e+00,9.250130304396639476e-04,2.587429654307719988e-05
2.202999999999999847e+00,9.974671358392245626e-04,2.599059715163460488e-05
2.204000000000000181e+00,1.069678554152942405e-03,2.610989375190956471e-05
2.205000000000000071e+00,1.141577472552460877e-03,2.623193134371768956e-05
2.205999999999999961e+00,1.213103999063112936e-03,2.635645264857051836e-05
2.206999999999999851e+00,1.284205411664209734e-03,2.648320083231860681e-05
2.208000000000000185e+00,1.354834298125936988e-03,2.661191771152607150e-05
2.209000000000000075e+00,1.424947264891659798e-03,2.674234701088685516e-05
2.209999999999999964e+00,1.494504028872713263e-03,2.687423197786082050e-05
2.210999999999999854e+00,1.563466762283268309e-03,2.700731906397725577e-05
2.212000000000000188e+00,1.631799618112818057e-03,2.714135494219570454e-05
2.213000000000000078e+00,1.699468376619976727e-03,2.727609068427546879e-05
2.213999999999999968e+00,1.766440184336361260e-03,2.741127816929099937e-05
2.214999999999999858e+00,1.832683354211505494e-03,2.754667465049323341e-05
2.216000000000000192e+00,1.898167216418248640e-03,2.768203868273026074e-05
2.217000000000000082e+00,1.962862001275617746e-03,2.781713508549490539e-05
2.217999999999999972e+00,2.026738751946279699e-03,2.795173033330798393e-05
2.218999999999999861e+00,2.089769254262833446e-03,2.808559791293166946e-05
2.220000000000000195e+00,2.151925985042844013e-03,2.821851324904819808e-05
2.221000000000000085e+00,2.213182069492487455e-03,2.835025941325244664e-05
2.221999999999999975e+00,2.273511250969548290e-03,2.848062158375480604e-05
2.222999999999999865e+00,2.332887865115061687e-03,2.860939315105725210e-05
2.224000000000000199e+00,2.391286822735113390e-03,2.873636977866892491e-05
2.225000000000000089e+00,2.448683594624288720e-03,2.886135572957009907e-05
2.225999999999999979e+00,2.505054202728481619e-03,2.898415756876833137e-05
2.226999999999999869e+00,2.560375211550106576e-03,2.910459089504887855e-05
2.228000000000000203e+00,2.614623724698709843e-03,2.922247364184014375e-05
2.229000000000000092e+00,2.667777380795125549e-03,2.933763304976646407e-05
2.229999999999999982e+00,2.719814353397467625e-03,2.944989867052639405e-05
2.230999999999999872e+00,2.770713349675192182e-03,2.955910964701375792e-05
2.232000000000000206e+00,2.820453612680276414e-03,2.966510735843715430e-05
2.233000000000000096e+00,2.869014921934712192e-03,2.976774295800804407e-05
2.233999999999999986e+00,2.916377597041858172e-03,2.986686980407851278e-05
2.234999999999999876e+00,2.962522499428831609e-03,2.996235123041144960e-05
2.236000000000000210e+00,3.007431036913804992e-03,3.005405267709100196e-05
2.237000000000000099e+00,3.051085166370007436e-03,3.014184963234034506e-05
2.237999999999999989e+00,3.093467398553169552e-03,3.022561961851702016e-05
2.238999999999999879e+00,3.134560801133407220e-03,3.030525038674803640e-05
2.240000000000000213e+00,3.174349004072901225e-03,3.038063157318631781e-05
2.241000000000000103e+00,3.212816202760240304e-03,3.045166310844248808e-05
2.241999999999999993e+00,3.249947163227426359e-03,3.051824673692361871e-05
2.242999999999999883e+00,3.285727225474349266e-03,3.058029459259102567e-05
2.244000000000000217e+00,3.320142308698391821e-03,3.063772048387828554e-05
2.245000000000000107e+00,3.353178914423896474e-03,3.069044866002068795e-05
2.245999999999999996e+00,3.384824131475513889e-03,3.073840500281571777e-05
2.246999999999999886e+00,3.415065639019247354e-03,3.078152587927316763e-05
2.248000000000000220e+00,3.443891711249001675e-03,3.081974915120103223e-05
2.249000000000000110e+00,3.471291220246601819e-03,3.085302321594962736e-05
2.250000000000000000e+00,3.497253640280545244e-03,3.088129790036261974e-05
2.250999999999999890e+00,3.521769050335367499e-03,3.090453359823921016e-05
2.252000000000000224e+00,3.544828138116852025e-03,3.092269203437868143e-05
2.253000000000000114e+00,3.566422202189140078e-03,3.093574554899838647e-05
2.254000000000000004e+00,3.586543155528410225e-03,3.094366775279755330e-05
2.254999999999999893e+00,3.605183527398950986e-03,3.094644289506894523e-05
2.256000000000000227e+00,3.622336466437980126e-03,3.094405642144728772e-05
2.257000000000000117e+00,3.637995742120072196e-03,3.093650443890491619e-05
2.258000000000000007e+00,3.652155747379375213e-03,3.092378421288767039e-05
2.258999999999999897e+00,3.664811499716744570e-03,3.090590367145078276e-05
2.260000000000000231e+00,3.675958643329796122e-03,3.088287183568493792e-05
2.261000000000000121e+00,3.685593449685382276e-03,3.085470845788742037e-05
2.262000000000000011e+00,3.693712819245871699e-03,3.082143435164035012e-05
2.262999999999999901e+00,3.700314281713631710e-03,3.078308103771874453e-05
2.264000000000000234e+00,3.705395997173447330e-03,3.073968107125398479e-05
2.265000000000000124e+00,3.708956755844535196e-03,3.069127775325861996e-05
2.266000000000000014e+00,3.710995978756685427e-03,3.063791539224685771e-05
2.266999999999999904e+00,3.711513717078645212e-03,3.057964905145061263e-05
2.268000000000000238e+00,3.710510652269577089e-03,3.051653480352993950e-05
2.269000000000000128e+00,3.707988095045657278e-03,3.044863946242019732e-05
2.270000000000000018e+00,3.703947984869546128e-03,3.037603085170392122e-05
2.270999999999999908e+00,3.698392888553689393e-03,3.029878755234523122e-05
2.272000000000000242e+00,3.691325999390320141e-03,3.021698911546314250e-05
2.273000000000000131e+00,3.682751135039383488e-03,3.013072588263525763e-05
2.274000000000000021e+00,3.672672736220538182e-03,3.004008918628075681e-05
2.274999999999999911e+00,3.661095864364475455e-03,2.994518110219902170e-05
2.276000000000000245e+00,3.648026199646354530e-03,2.984610472598341424e-05
2.277000000000000135e+00,3.633470038178019963e-03,2.974297388895167860e-05
2.278000000000000025e+00,3.617434289611259120e-03,2.963590341858914084e-05
2.278999999999999915e+00,3.599926473933893686e-03,2.952501885313433763e-05
2.280000000000000249e+00,3.580954718642254987e-03,2.941044671597071059e-05
2.281000000000000139e+00,3.560527755071868708e-03,2.929232419606986158e-05
2.282000000000000028e+00,3.538654914966959421e-03,2.917078949900784988e-05
2.282999999999999918e+00,3.515346126548972612e-03,2.904599143228236825e-05
2.284000000000000252e+00,3.490611910788716816e-03,2.891807975106557737e-05
2.285000000000000142e+00,3.464463376912214204e-03,2.878721473329184799e-05
2.286000000000000032e+00,3.436912218217543294e-03,2.865355760042751269e-05
2.286999999999999922e+00,3.407970707457660346e-03,2.851727995386216024e-05
2.288000000000000256e+00,3.377651692077241613e-03,2.837855427744057034e-05
2.289000000000000146e+00,3.345968589237049724e-03,2.823756327764867323e-05
2.290000000000000036e+00,3.312935380921685179e-03,2.809449043067817388e-05
2.290999999999999925e+00,3.278566608560904479e-03,2.794952926720022947e-05
2.292000000000000259e+00,3.242877367778142488e-03,2.780287396919010144e-05
2.293000000000000149e+00,3.205883302875315623e-03,2.765472846738319996e-05
2.294000000000000039e+00,3.167600601268867611e-03,2.750529717573707401e-05
2.294999999999999929e+00,3.128045987855310010e-03,2.735479396646312770e-05
2.296000000000000263e+00,3.087236719276912917e-03,2.720343293617651269e-05
2.297000000000000153e+00,3.045190578255462313e-03,2.705143721308170997e-05
2.298000000000000043e+00,3.001925867716026108e-03,2.689902983131145378e-05
2.298999999999999932e+00,2.957461405088175448e-03,2.674644237707569016e-05
2.300000000000000266e+00,2.911816516605014640e-03,2.659390597357058934e-05
2.301000000000000156e+00,2.865011031860173561e-03,2.644165968696005691e-05
2.302000000000000046e+00,2.817065278227255144e-03,2.628994160149439205e-05
2.302999999999999936e+00,2.768000075788892584e-03,2.613899705443219058e-05
2.304000000000000270e+00,2.717836732339196180e-03,2.598906981586668178e-05
2.305000000000000160e+00,2.666597039027038697e-03,2.584041003648731452e-05
2.306000000000000050e+00,2.614303266029579988e-03,2.569326558349404246e-05
2.306999999999999940e+00,2.560978159427599807e-03,2.554788975614646419e-05
2.307999999999999829e+00,2.506644938260302064e-03,2.540453270498335155e-05
2.309000000000000163e+00,2.451327293026282165e-03,2.526344885694536797e-05
2.310000000000000053e+00,2.395049384876909212e-03,2.512488851985762611e-05
2.310999999999999943e+00,2.337835846722168855e-03,2.498910501900074608e-05
2.311999999999999833e+00,2.279711785542184923e-03,2.485634644542644822e-05
2.313000000000000167e+00,2.220702787516579905e-03,2.472686250086043245e-05
2.314000000000000057e+00,2.160834925218106054e-03,2.460089640249752310e-05
2.314999999999999947e+00,2.100134768929834330e-03,2.447869141484383405e-05
2.315999999999999837e+00,2.038629401344803013e-03,2.436048296733722891e-05
2.317000000000000171e+00,1.976346438375457815e-03,2.424650484397830247e-05
2.318000000000000060e+00,1.913314055858464932e-03,2.413698155436263778e-05
2.318999999999999950e+00,1.849561025595301703e-03,2.403213425094444025e-05
2.319999999999999840e+00,1.785116761265702606e-03,2.393217330599129982e-05
2.321000000000000174e+00,1.720011379374782479e-03,2.383730389385864076e-05
2.322000000000000064e+00,1.654275777316058498e-03,2.374771891174472509e-05
2.322999999999999954e+00,1.587941736295487953e-03,2.366360424515185601e-05
2.323999999999999844e+00,1.521042054821955146e-03,2.358513203340944914e-05
2.325000000000000178e+00,1.453610725722461654e-03,2.351246567205730577e-05
2.326000000000000068e+00,1.385683169466014322e-03,2.344575341100526826e-05
2.326999999999999957e+00,1.317296547838793129e-03,2.338513312528699227e-05
2.327999999999999847e+00,1.248490186790325931e-03,2.333072633812811344e-05
2.329000000000000181e+00,1.179306157343727865e-03,2.328264269409112438e-05
2.330000000000000071e+00,1.109790081310671776e-03,2.324097450005382402e-05
2.330999999999999961e+00,1.039992271700869919e-03,2.320580100249460695e-05
2.331999999999999851e+00,9.699693732093056867e-04,2.317718336662456631e-05
2.333000000000000185e+00,8.997867776668165432e-04,2.315516874328067161e-05
2.334000000000000075e+00,8.295222632269238366e-04,2.313978577256375251e-05
2.334999999999999964e+00,7.592716366699956429e-04,2.313104846847710504e-05
2.335999999999999854e+00,6.891577562928776369e-04,2.312895229580754790e-05
2.337000000000000188e+00,6.193454970611166456e-04,2.313347782175821773e-05
2.338000000000000078e+00,5.500676061329691242e-04,2.314458734577264526e-05
2.338999999999999968e+00,4.816715077668269878e-04,2.316222837942509837e-05
2.339999999999999858e+00,4.147084850743089140e-04,2.318633080995956264e-05
2.341000000000000192e+00,3.501128269399309445e-04,2.321681017209808583e-05
2.342000000000000082e+00,2.895772361170792942e-04,2.325356534877461639e-05
2.342999999999999972e+00,2.363330824444145244e-04,2.329648162432702745e-05
2.343999999999999861e+00,1.964651168931422979e-04,2.334542890023352988e-05
2.345000000000000195e+00,1.791573614724928539e-04,2.340026450200428302e-05
2.346000000000000085e+00,1.906272810205130559e-04,2.346083187742560296e-05
2.346999999999999975e+00,2.264818042088359747e-04,2.352696314302608272e-05
2.347999999999999865e+00,2.773386381283079734e-04,2.359847822646969574e-05
2.349000000000000199e+00,3.363673092039631742e-04,2.367518711001910479e-05
2.350000000000000089e+00,3.998642180399393400e-04,2.375688939085517397e-05
2.350999999999999979e+00,4.659006082337182686e-04,2.384337622477268167e-05
2.351999999999999869e+00,5.334259199517527115e-04,2.393443023042832814e-05
2.353000000000000203e+00,6.018291449361110870e-04,2.402982710882809622e-05
2.354000000000000092e+00,6.707305620631944052e-04,2.412933589123772172e-05
2.354999999999999982e+00,7.398791343623466969e-04,2.423272018718605560e-05
2.355999999999999872e+00,8.090992554774239110e-04,2.433973873171954271e-05
2.357000000000000206e+00,8.782616310936070328e-04,2.445014631583783448e-05
2.358000000000000096e+00,9.472665816878272395e-04,2.456369457488326730e-05
2.358999999999999986e+00,1.016034053689646340e-03,2.468013253378534565e-05
2.359999999999999876e+00,1.084497419494713077e-03,2.479920767165762205e-05
2.361000000000000210e+00,1.152599500599948458e-03,2.492066609836634657e-05
2.362000000000000099e+00,1.220289944632294964e-03,2.504425380746963902e-05
2.362999999999999989e+00,1.287523449695416157e-03,2.516971654522061816e-05
2.363999999999999879e+00,1.354258537432366516e-03,2.529680127989162656e-05
2.365000000000000213e+00,1.420456686652401884e-03,2.542525566534049276e-05
2.366000000000000103e+00,1.486081712995940924e-03,2.555482971727806462e-05
2.366999999999999993e+00,1.551099315899381317e-03,2.568527500152693053e-05
2.367999999999999883e+00,1.615476745721887474e-03,2.581634643481691769e-05
2.369000000000000217e+00,1.679182553753757676e-03,2.594780117002703623e-05
2.370000000000000107e+00,1.742186405283761364e-03,2.607940059209056492e-05
2.370999999999999996e+00,1.804458936037308314e-03,2.621090888865607710e-05
2.371999999999999886e+00,1.865971643874608701e-03,2.634209518184819503e-05
2.373000000000000220e+00,1.926696803906088060e-03,2.647273185852017053e-05
2.374000000000000110e+00,1.986607404633278749e-03,2.660259685949618405e-05
2.375000000000000000e+00,2.045677096863815232e-03,2.673147173840841257e-05
2.375999999999999890e+00,2.103880155934089672e-03,2.685914413251607732e-05
2.377000000000000224e+00,2.161191450988064842e-03,2.698540557112113418e-05
2.378000000000000114e+00,2.217586423192459064e-03,2.711005402092377109e-05
2.379000000000000004e+00,2.273041067275608645e-03,2.723289154390254251e-05
2.379999999999999893e+00,2.327531919684313385e-03,2.735372699657031537e-05
2.381000000000000227e+00,2.381036048124464920e-03,2.747237347256506593e-05
2.382000000000000117e+00,2.433531046004294620e-03,2.758865111525885796e-05
2.383000000000000007e+00,2.484995027020209246e-03,2.770238434510988342e-05
2.383999999999999897e+00,2.535406623727683682e-03,2.781340485664933397e-05
2.385000000000000231e+00,2.584744985340305373e-03,2.792154869205434929e-05
2.386000000000000121e+00,2.632989778974226779e-03,2.802665930451771106e-05
2.387000000000000011e+00,2.680121189565882675e-03,2.812858451911923915e-05
2.387999999999999901e+00,2.726119922950541018e-03,2.822717968459433096e-05
2.389000000000000234e+00,2.770967207086319928e-03,2.832230449114219413e-05
2.390000000000000124e+00,2.814644796166483262e-03,2.841382623603585454e-05
2.391000000000000014e+00,2.857134972750589169e-03,2.850161652767983406e-05
2.391999999999999904e+00,2.898420552573151808e-03,2.858555466663241263e-05
2.393000000000000238e+00,2.938484887070097820e-03,2.866552420988458728e-05
2.394000000000000128e+00,2.977311868599067952e-03,2.874141644548084033e-05
2.395000000000000018e+00,3.014885933211408457e-03,2.881312688721908519e-05
2.395999999999999908e+00,3.051192066103128493e-03,2.888055877273177721e-05
2.397000000000000242e+00,3.086215804351147979e-03,2.894361949591374214e-05
2.398000000000000131e+00,3.119943242285361067e-03,2.900222423660516963e-05
2.399000000000000021e+00,3.152361034216898204e-03,2.905629226557404117e-05
2.399999999999999911e+00,3.183456399795623563e-03,2.910575062383181536e-05
2.401000000000000245e+00,3.213217126447578519e-03,2.915053039121864680e-05
2.402000000000000135e+00,3.241631574521261754e-03,2.919057044069818725e-05
2.403000000000000025e+00,3.268688679594672266e-03,2.922581359470364441e-05
2.403999999999999915e+00,3.294377957268333421e-03,2.925621046520893983e-05
2.405000000000000249e+00,3.318689505015508679e-03,2.928171560935953640e-05
2.406000000000000139e+00,3.341614006889892866e-03,2.930229135846176594e-05
2.407000000000000028e+00,3.363142735029283487e-03,2.931790390640078603e-05
2.407999999999999918e+00,3.383267553890906797e-03,2.932852722181863959e-05
2.409000000000000252e+00,3.401980921377333999e-03,2.933413911221254393e-05
2.410000000000000142e+00,3.419275892748660853e-03,2.933472516911971015e-05
2.411000000000000032e+00,3.435146121306418936e-03,2.933027476250460032e-05
2.411999999999999922e+00,3.449585861890687531e-03,2.932078503857429836e-05
2.413000000000000256e+00,3.462589971131461129e-03,2.930625691970918786e-05
2.414000000000000146e+00,3.474153910631077279e-03,2.928669908464686124e-05
2.415000000000000036e+00,3.484273746660347237e-03,2.926212394523890786e-05
2.415999999999999925e+00,3.492946152868852804e-03,2.923255171034597126e-05
2.417000000000000259e+00,3.500168409653092814e-03,2.919800628938087859e-05
2.418000000000000149e+00,3.505938406335119308e-03,2.915851937401959588e-05
2.419000000000000039e+00,3.510254640011348150e-03,2.911412637186538445e-05
2.419999999999999929e+00,3.513116217451703934e-03,2.906487046498630695e-05
2.421000000000000263e+00,3.514522853418135598e-03,2.901079852938384334e-05
2.422000000000000153e+00,3.514474872049614014e-03,2.895196522622528262e-05
2.423000000000000043e+00,3.512973204705594887e-03,2.888842891057345178e-05
2.423999999999999932e+00,3.510019390930936567e-03,2.882025573624501144e-05
2.425000000000000266e+00,3.505615575795757548e-03,2.874751555545755559e-05
2.426000000000000156e+00,3.499764510458404105e-03,2.867028601110671338e-05
2.427000000000000046e+00,3.492469549037502310e-03,2.858864844808082617e-05
2.427999999999999936e+00,3.483734648672525032e-03,2.850269201333817241e-05
2.429000000000000270e+00,3.473564365939016668e-03,2.841250956026498349e-05
2.430000000000000160e+00,3.461963856491864604e-03,2.831820173873054086e-05
2.431000000000000050e+00,3.448938870929674650e-03,2.821987291672882126e-05
2.431999999999999940e+00,3.434495754162172898e-03,2.811763524029365434e-05
2.432999999999999829e+00,3.418641440811209190e-03,2.801160456997526567e-05
2.434000000000000163e+00,3.401383453912751147e-03,2.790190454604314258e-05
2.435000000000000053e+00,3.382729900002430339e-03,2.778866252078390951e-05
2.435999999999999943e+00,3.362689467585117196e-03,2.767201358058021847e-05
2.436999999999999833e+00,3.341271421598152047e-03,2.755209651243705976e-05
2.438000000000000167e+00,3.318485601513666925e-03,2.742905779766504178e-05
2.439000000000000057e+00,3.294342415438326118e-03,2.730304758170632538e-05
2.439999999999999947e+00,3.268852837781333499e-03,2.717422364701492358e-05
2.440999999999999837e+00,3.242028403031686247e-03,2.704274739895615331e-05
2.442000000000000171e+00,3.213881203069427189e-03,2.690878777890185218e-05
2.443000000000000060e+00,3.184423880486425985e-03,2.677251725001208928e-05
2.443999999999999950e+00,3.153669625742301728e-03,2.663411567232107607e-05
2.444999999999999840e+00,3.121632170149797082e-03,2.649376635753897740e-05
2.446000000000000174e+00,3.088325782583211179e-03,2.635165985001191298e-05
2.447000000000000064e+00,3.053765262288111754e-03,2.620798995407781716e-05
2.447999999999999954e+00,3.017965935457847092e-03,2.606295748882757926e-05
2.448999999999999844e+00,2.980943647727949623e-03,2.591676632415546952e-05
2.450000000000000178e+00,2.942714760628759550e-03,2.576962704290166847e-05
2.451000000000000068e+00,2.903296143936413224e-03,2.562175301472244295e-05
2.451999999999999957e+00,2.862705172087792911e-03,2.547336395416878257e-05
2.452999999999999847e+00,2.820959716478220990e-03,2.532468201953311414e-05
2.454000000000000181e+00,2.778078141918583887e-03,2.517593523394136534e-05
2.455000000000000071e+00,2.734079299075871643e-03,2.502735359981169241e-05
2.455999999999999961e+00,2.688982521104907840e-03,2.487917247956868646e-05
2.456999999999999851e+00,2.642807616371649956e-03,2.473162864367500259e-05
2.458000000000000185e+00,2.595574865618034514e-03,2.458496351304648197e-05
2.459000000000000075e+00,2.547305015145133987e-03,2.443941926811082427e-05
2.459999999999999964e+00,2.498019274724610442e-03,2.429524192695184709e-05
2.460999999999999854e+00,2.447739311707520463e-03,2.415267748398429947e-05
2.462000000000000188e+00,2.396487250176492900e-03,2.401197483312727380e-05
2.463000000000000078e+00,2.344285666547007031e-03,2.387338186792432255e-05
2.463999999999999968e+00,2.291157590491173582e-03,2.373714829823418999e-05
2.464999999999999858e+00,2.237126502751819214e-03,2.360352178434080929e-05
2.466000000000000192e+00,2.182216338939526462e-03,2.347275055330140615e-05
2.467000000000000082e+00,2.126451490828632634e-03,2.334507951948094640e-05
2.467999999999999972e+00,2.069856814453083661e-03,2.322075277640380124e-05
2.468999999999999861e+00,2.012457636694798494e-03,2.310000976492768591e-05
2.470000000000000195e+00,1.954279770048804408e-03,2.298308760091935361e-05
2.471000000000000085e+00,1.895349527506361457e-03,2.287021726789645315e-05
2.471999999999999975e+00,1.835693747814233501e-03,2.276162576987016424e-05
2.472999999999999865e+00,1.775339823519182011e-03,2.265753240633964702e-05
2.474000000000000199e+00,1.714315743091011143e-03,2.255815079911672728e-05
2.475000000000000089e+00,1.652650140463852221e-03,2.246368525092471712e-05
2.475999999999999979e+00,1.590372365009382364e-03,2.237433263864597045e-05
2.476999999999999869e+00,1.527512567409428871e-03,2.229027886332620418e-05
2.478000000000000203e+00,1.464101817391937543e-03,2.221170067535296487e-05
2.479000000000000092e+00,1.400172253036258054e-03,2.213876227108382296e-05
2.479999999999999982e+00,1.335757284018135749e-03,2.207161705456453133e-05
2.480999999999999872e+00,1.270891857387643209e-03,2.201040441813110538e-05
2.482000000000000206e+00,1.205612821763182895e-03,2.195525140890649255e-05
2.483000000000000096e+00,1.139959418701224584e-03,2.190626976074828861e-05
2.483999999999999986e+00,1.073973968799150263e-03,2.186355760031742445e-05
2.484999999999999876e+00,1.007702830760568487e-03,2.182719667964442639e-05
2.486000000000000210e+00,9.411977810769807168e-04,2.179725406444126340e-05
2.487000000000000099e+00,8.745180250320331054e-04,2.177377969404009519e-05
2.487999999999999989e+00,8.077332131946448127e-04,2.175680809746425944e-05
2.488999999999999879e+00,7.409280722517606367e-04,2.174635624541037672e-05
2.490000000000000213e+00,6.742097512071308380e-04,2.174242534567542525e-05
2.491000000000000103e+00,6.077198704695661651e-04,2.174499897739920256e-05
2.491999999999999993e+00,5.416551051137678862e-04,2.175404493394589593e-05
2.492999999999999883e+00,4.763039539841328160e-04,2.176951369925501996e-05
2.494000000000000217e+00,4.121158510164186378e-04,2.179134033297518928e-05
2.495000000000000107e+00,3.498382294418142286e-04,2.181944325994494249e-05
2.495999999999999996e+00,2.908020429654524291e-04,2.185372617557060571e-05
2.496999999999999886e+00,2.375266523466346938e-04,2.189407713609617997e-05
2.498000000000000220e+00,1.948645009799019278e-04,2.194037049840706323e-05
2.499000000000000110e+00,1.709840962389643361e-04,2.199246625494862662e-05
2.500000000000000000e+00,1.737896000122057588e-04,2.205021196135549793e-05
2.500999999999999890e+00,2.021176802428590062e-04,2.211344231462940803e-05
2.502000000000000224e+00,2.472716005870769494e-04,2.218198104830852862e-05
2.503000000000000114e+00,3.017007770022266263e-04,2.225564068611178504e-05
2.504000000000000004e+00,3.611391188469580582e-04,2.233422438271131467e-05
2.504999999999999893e+00,4.233808592302619207e-04,2.241752585179033336e-05
2.506000000000000227e+00,4.872486161046638356e-04,2.250533108780279932e-05
2.507000000000000117e+00,5.520722984241901131e-04,2.259741842776230835e-05
2.508000000000000007e+00,6.174437226123848229e-04,2.269356015339440020e-05
2.508999999999999897e+00,6.830978046213684709e-04,2.279352264613012009e-05
2.510000000000000231e+00,7.488520009691366011e-04,2.289706785712880522e-05
2.511000000000000121e+00,8.145737463680815648e-04,2.300395351017717009e-05
2.512000000000000011e+00,8.801620498123345756e-04,2.311393444521016180e-05
2.512999999999999901e+00,9.455366291798773283e-04,2.322676286317021103e-05
2.514000000000000234e+00,1.010631237208489729e-03,2.334218947654684981e-05
2.515000000000000124e+00,1.075389426546054066e-03,2.345996380799054019e-05
2.516000000000000014e+00,1.139761775289556498e-03,2.357983515888360085e-05
2.516999999999999904e+00,1.203704027804651478e-03,2.370155295123176125e-05
2.518000000000000238e+00,1.267175813257184844e-03,2.382486752276652848e-05
2.519000000000000128e+00,1.330139751240558841e-03,2.394953046710271595e-05
2.520000000000000018e+00,1.392560809371781554e-03,2.407529529443152156e-05
2.520999999999999908e+00,1.454405841834840963e-03,2.420191773566624050e-05
2.522000000000000242e+00,1.515643245941091172e-03,2.432915626976784088e-05
2.523000000000000131e+00,1.576242711043858175e-03,2.445677242787978710e-05
2.524000000000000021e+00,1.636175025451371608e-03,2.458453119823380368e-05
2.524999999999999911e+00,1.695411934579405585e-03,2.471220139085786446e-05
2.526000000000000245e+00,1.753926028261867075e-03,2.483955579363288882e-05
2.527000000000000135e+00,1.811690658686317427e-03,2.496637153544723861e-05
2.528000000000000025e+00,1.868679872664772952e-03,2.509243024165191255e-05
2.528999999999999915e+00,1.924868363965123166e-03,2.521751836999752317e-05
2.530000000000000249e+00,1.980231431878552717e-03,2.534142720338665260e-05
2.531000000000000139e+00,2.034744953970506112e-03,2.546395322297282792e-05
2.532000000000000028e+00,2.088385360634754592e-03,2.558489801676598464e-05
2.532999999999999918e+00,2.141129620326185680e-03,2.570406867845973241e-05
2.534000000000000252e+00,2.192955223939239452e-03,2.582127759994536602e-05
2.535000000000000142e+00,2.243840178064950355e-03,2.593634286589169459e-05
2.536000000000000032e+00,2.293762995598548887e-03,2.604908804636901437e-05
2.536999999999999922e+00,2.342702693967905168e-03,2.615934260111160871e-05
2.538000000000000256e+00,2.390638789876586064e-03,2.626694150408543748e-05
2.539000000000000146e+00,2.437551300826603685e-03,2.637172571461601759e-05
2.540000000000000036e+00,2.483420742390632548e-03,2.647354183492700198e-05
2.540999999999999925e+00,2.528228131914638053e-03,2.657224252150883542e-05
2.542000000000000259e+00,2.571954987494294229e-03,2.666768604931458059e-05
2.543000000000000149e+00,2.614583333018301054e-03,2.675973681536188977e-05
2.544000000000000039e+00,2.656095698142155008e-03,2.684826486906329159e-05
2.544999999999999929e+00,2.696475124238631362e-03,2.693314639184826362e-05
2.546000000000000263e+00,2.735705165069685085e-03,2.701426318040883116e-05
2.547000000000000153e+00,2.773769893194218822e-03,2.709150317934949377e-05
2.548000000000000043e+00,2.810653900947060642e-03,2.716475994900285855e-05
2.548999999999999932e+00,2.846342307159352176e-03,2.723393316663854052e-05
2.550000000000000266e+00,2.880820758224566982e-03,2.729892807477687537e-05
2.551000000000000156e+00,2.914075434808963052e-03,2.735965605517436884e-05
2.552000000000000046e+00,2.946093053011133566e-03,2.741603401978288081e-05
2.552999999999999936e+00,2.976860871078640218e-03,2.746798497448640292e-05
2.554000000000000270e+00,3.006366690303648344e-03,2.751543741639481922e-05
2.555000000000000160e+00,3.034598861589960731e-03,2.755832590558980716e-05
2.556000000000000050e+00,3.061546286130135703e-03,2.759659047626319934e-05
2.556999999999999940e+00,3.087198421815001963e-03,2.763017720893874086e-05
2.558000000000000274e+00,3.111545283681550755e-03,2.765903758474102145e-05
2.559000000000000163e+00,3.134577449889508396e-03,2.768312912250322618e-05
2.560000000000000053e+00,3.156286061886589504e-03,2.770241470751343683e-05
2.560999999999999943e+00,3.176662830156046571e-03,2.771686322645154556e-05
2.561999999999999833e+00,3.195700033875457664e-03,2.772644893414353740e-05
2.563000000000000167e+00,3.213390526426415043e-03,2.773115203597538840e-05
2.564000000000000057e+00,3.229727734650530459e-03,2.773095806667098419e-05
2.564999999999999947e+00,3.244705663877456552e-03,2.772585852801194345e-05
2.565999999999999837e+00,3.258318896893366064e-03,2.771585020863780125e-05
2.567000000000000171e+00,3.270562598508556379e-03,2.770093585082289463e-05
2.568000000000000060e+00,3.281432514073214912e-03,2.768112348238512240e-05
2.568999999999999950e+00,3.290924973669867581e-03,2.765642706263024856e-05
2.569999999999999840e+00,3.299036890143010933e-03,2.762686582327044315e-05
2.571000000000000174e+00,3.305765762957984556e-03,2.759246491265646099e-05
2.572000000000000064e+00,3.311109675704237802e-03,2.755325476366173054e-05
2.572999999999999954e+00,3.315067299519762825e-03,2.750927172238554558e-05
2.573999999999999844e+00,3.317637890194915194e-03,2.746055738579328704e-05
2.575000000000000178e+00,3.318821291089996302e-03,2.740715928769440709e-05
2.576000000000000068e+00,3.318617929837635542e-03,2.734913021792062936e-05
2.576999999999999957e+00,3.317028820787539141e-03,2.728652889741466379e-05
2.577999999999999847e+00,3.314055561164129266e-03,2.721941933137518027e-05
2.579000000000000181e+00,3.309700333234463950e-03,2.714787143806733963e-05
2.580000000000000071e+00,3.303965899943890096e-03,2.707196042326449309e-05
2.580999999999999961e+00,3.296855606582323010e-03,2.699176742657983033e-05
2.581999999999999851e+00,3.288373376013364793e-03,2.690737888518000343e-05
2.583000000000000185e+00,3.278523709881056049e-03,2.681888718623261716e-05
2.584000000000000075e+00,3.267311683468368012e-03,2.672639000217842450e-05
2.584999999999999964e+00,3.254742946424480157e-03,2.662999094915932698e-05
2.585999999999999854e+00,3.240823717111774357e-03,2.652979895554655415e-05
2.587000000000000188e+00,3.225560783001800262e-03,2.642592889293681748e-05
2.588000000000000078e+00,3.208961494492586827e-03,2.631850094609509250e-05
2.588999999999999968e+00,3.191033764972586815e-03,2.620764123908672665e-05
2.589999999999999858e+00,3.171786064313047299e-03,2.609348119441867768e-05
2.591000000000000192e+00,3.151227418406291319e-03,2.597615814881052139e-05
2.592000000000000082e+00,3.129367402194449272e-03,2.585581470387719868e-05
2.592999999999999972e+00,3.106216138914593989e-03,2.573259934838229867e-05
2.593999999999999861e+00,3.081784292806001840e-03,2.560666582376128038e-05
2.595000000000000195e+00,3.056083067987349928e-03,2.547817368155872749e-05
2.596000000000000085e+00,3.029124200711046100e-03,2.534728762587444873e-05
2.596999999999999975e+00,3.000919957947390578e-03,2.521417812207934155e-05
2.597999999999999865e+00,2.971483129397111973e-03,2.507902071117945007e-05
2.599000000000000199e+00,2.940827025708497855e-03,2.494199654662941767e-05
2.600000000000000089e+00,2.908965470192444776e-03,2.480329172603656644e-05
2.600999999999999979e+00,2.875912796929688472e-03,2.466309778799484183e-05
2.601999999999999869e+00,2.841683842160424092e-03,2.452161099460163464e-05
2.603000000000000203e+00,2.806293942114562213e-03,2.437903283126221604e-05
2.604000000000000092e+00,2.769758924354998996e-03,2.423556929551791045e-05
2.604999999999999982e+00,2.732095105577246087e-03,2.409143132915888972e-05
2.605999999999999872e+00,2.693319282772493363e-03,2.394683400600906400e-05
2.607000000000000206e+00,2.653448731000085208e-03,2.380199694771001538e-05
2.608000000000000096e+00,2.612501194614149595e-03,2.365714355933079535e-05
2.608999999999999986e+00,2.570494885209061858e-03,2.351250133064402217e-05
2.609999999999999876e+00,2.527448473081801445e-03,2.336830094732204245e-05
2.611000000000000210e+00,2.483381085481619829e-03,2.322477660932464923e-05
2.612000000000000099e+00,2.438312298420176362e-03,2.308216509243277693e-05
2.612999999999999989e+00,2.392262135538128932e-03,2.294070598703751448e-05
2.613999999999999879e+00,2.345251060724272852e-03,2.280064070289628401e-05
2.615000000000000213e+00,2.297299977887739576e-03,2.266221259944130767e-05
2.616000000000000103e+00,2.248430224782163849e-03,2.252566593940954844e-05
2.616999999999999993e+00,2.198663574306954430e-03,2.239124595761430786e-05
2.617999999999999883e+00,2.148022230078165586e-03,2.225919772326039715e-05
2.619000000000000217e+00,2.096528830141762903e-03,2.212976613493774895e-05
2.620000000000000107e+00,2.044206445432597292e-03,2.200319471421484713e-05
2.620999999999999996e+00,1.991078586942253339e-03,2.187972553038877710e-05
2.621999999999999886e+00,1.937169208517768026e-03,2.175959790692301755e-05
2.623000000000000220e+00,1.882502719572691670e-03,2.164304826444105417e-05
2.624000000000000110e+00,1.827103994708976489e-03,2.153030878011947359e-05
2.625000000000000000e+00,1.770998394894806715e-03,2.142160718091693457e-05
2.625999999999999890e+00,1.714211787852447117e-03,2.131716532547750986e-05
2.627000000000000224e+00,1.656770583000786437e-03,2.121719897333871439e-05
2.628000000000000114e+00,1.598701769180518439e-03,2.112191631215192133e-05
2.629000000000000004e+00,1.540032971963522243e-03,2.103151771039314295e-05
2.629999999999999893e+00,1.480792520526758721e-03,2.094619424166313453e-05
2.631000000000000227e+00,1.421009543034018781e-03,2.086612745945434400e-05
2.632000000000000117e+00,1.360714083774354922e-03,2.079148793328618370e-05
2.633000000000000007e+00,1.299937265846579267e-03,2.072243502116710847e-05
2.633999999999999897e+00,1.238711499269191073e-03,2.065911547323455764e-05
2.635000000000000231e+00,1.177070768440980665e-03,2.060166330943011934e-05
2.636000000000000121e+00,1.115051013730923449e-03,2.055019847737636434e-05
2.637000000000000011e+00,1.052690664115897047e-03,2.050482683204401998e-05
2.637999999999999901e+00,9.900313712243734472e-04,2.046563892465788577e-05
2.639000000000000234e+00,9.271190586583393737e-04,2.043271015292111490e-05
2.640000000000000124e+00,8.640054298648520937e-04,2.040609964175365353e-05
2.641000000000000014e+00,8.007502043832933052e-04,2.038585055805018875e-05
2.641999999999999904e+00,7.374244953217742437e-04,2.037198920185620890e-05
2.643000000000000238e+00,6.741160806953743140e-04,2.036452550406240832e-05
2.644000000000000128e+00,6.109378772463293795e-04,2.036345227095557155e-05
2.645000000000000018e+00,5.480421025333519214e-04,2.036874591053470924e-05
2.645999999999999908e+00,4.856449419785633216e-04,2.038036584873649634e-05
2.647000000000000242e+00,4.240716566569474990e-04,2.039825545150809470e-05
2.648000000000000131e+00,3.638435395861219649e-04,2.042234163277962389e-05
2.649000000000000021e+00,3.058549651224690743e-04,2.045253596376320164e-05
2.649999999999999911e+00,2.517494758937159865e-04,2.048873443098724208e-05
2.651000000000000245e+00,2.047064102048463561e-04,2.053081872629164230e-05
2.652000000000000135e+00,1.707170523114923219e-04,2.057865612786525749e-05
2.653000000000000025e+00,1.584241741126182572e-04,2.063210094201794992e-05
2.653999999999999915e+00,1.724917441412288197e-04,2.069099448987036404e-05
2.655000000000000249e+00,2.075625405421281774e-04,2.075516666583610752e-05
2.656000000000000139e+00,2.550341812165764785e-04,2.082443597703845996e-05
2.657000000000000028e+00,3.091559659583747880e-04,2.089861117368274740e-05
2.657999999999999918e+00,3.669007069898687487e-04,2.097749133171723055e-05
2.659000000000000252e+00,4.267005570672893419e-04,2.106086753286240298e-05
2.660000000000000142e+00,4.876985307197218640e-04,2.114852293515422598e-05
2.661000000000000032e+00,5.493928279533198374e-04,2.124023447702331455e-05
2.661999999999999922e+00,6.114691012733393339e-04,2.133577291069483565e-05
2.663000000000000256e+00,6.737177557518344868e-04,2.143490447154248414e-05
2.664000000000000146e+00,7.359908879246263545e-04,2.153739087521416452e-05
2.665000000000000036e+00,7.981786400740173079e-04,2.164299097858819770e-05
2.665999999999999925e+00,8.601955899503908529e-04,2.175146065742774310e-05
2.667000000000000259e+00,9.219725724558654406e-04,2.186255442029561783e-05
2.668000000000000149e+00,9.834515899445092461e-04,2.197602524871455811e-05
2.669000000000000039e+00,1.044582532449084885e-03,2.209162614352775577e-05
2.669999999999999929e+00,1.105321013064123389e-03,2.220910980038844388e-05
2.671000000000000263e+00,1.165626894121842439e-03,2.232823012960636068e-05
2.672000000000000153e+00,1.225463271370232695e-03,2.244874190786665656e-05
2.673000000000000043e+00,1.284795750510219544e-03,2.257040217297282049e-05
2.673999999999999932e+00,1.343591933319228642e-03,2.269296973700693471e-05
2.675000000000000266e+00,1.401821036961994156e-03,2.281620657987454417e-05
2.676000000000000156e+00,1.459453618814358792e-03,2.293987728594134925e-05
2.677000000000000046e+00,1.516461364913602354e-03,2.306375035982240903e-05
2.677999999999999936e+00,1.572816936660726512e-03,2.318759753288212856e-05
2.679000000000000270e+00,1.628493848066264954e-03,2.331119507173154521e-05
2.680000000000000160e+00,1.683466378039996008e-03,2.343432307332908202e-05
2.681000000000000050e+00,1.737709496951691211e-03,2.355676663325141792e-05
2.681999999999999940e+00,1.791198816269035793e-03,2.367831505305985582e-05
2.683000000000000274e+00,1.843910543365502802e-03,2.379876307462052828e-05
2.684000000000000163e+00,1.895821453119081977e-03,2.391790996954648300e-05
2.685000000000000053e+00,1.946908859841299739e-03,2.403556072395713689e-05
2.685999999999999943e+00,1.997150602140309889e-03,2.415152513798449871e-05
2.687000000000000277e+00,2.046525025321099811e-03,2.426561895282150713e-05
2.688000000000000167e+00,2.095010974693019452e-03,2.437766285632873552e-05
2.689000000000000057e+00,2.142587784567755432e-03,2.448748367976073082e-05
2.689999999999999947e+00,2.189235276804121170e-03,2.459491334413277570e-05
2.690999999999999837e+00,2.234933754114407350e-03,2.469978996607296898e-05
2.692000000000000171e+00,2.279664002058351142e-03,2.480195683058083694e-05
2.693000000000000060e+00,2.323407284999534812e-03,2.490126353401944363e-05
2.693999999999999950e+00,2.366145350355253977e-03,2.499756488151479543e-05
2.694999999999999840e+00,2.407860426368801758e-03,2.509072201555088492e-05
2.696000000000000174e+00,2.448535227750974277e-03,2.518060129485061397e-05
2.697000000000000064e+00,2.488152954527938880e-03,2.526707543338697125e-05
2.697999999999999954e+00,2.526697298616215580e-03,2.535002234663611743e-05
2.698999999999999844e+00,2.564152443307485436e-03,2.542932631956459411e-05
2.700000000000000178e+00,2.600503070396991724e-03,2.550487682174450220e-05
2.701000000000000068e+00,2.635734360096226095e-03,2.557656966789223171e-05
2.701999999999999957e+00,2.669831998358154507e-03,2.564430581208690702e-05
2.702999999999999847e+00,2.702782176938340643e-03,2.570799253407196264e-05
2.704000000000000181e+00,2.734571600878011287e-03,2.576754221479285611e-05
2.705000000000000071e+00,2.765187488458749690e-03,2.582287353318284492e-05
2.705999999999999961e+00,2.794617578611995664e-03,2.587391025965971223e-05
2.706999999999999851e+00,2.822850130963811422e-03,2.592058240403888111e-05
2.708000000000000185e+00,2.849873933024016284e-03,2.596282499178462056e-05
2.709000000000000075e+00,2.875678299915353404e-03,2.600057928923110476e-05
2.709999999999999964e+00,2.900253081414839486e-03,2.603379154017398131e-05
2.710999999999999854e+00,2.923588661371346979e-03,2.606241420189991308e-05
2.712000000000000188e+00,2.945675964596892408e-03,2.608640465129996979e-05
2.713000000000000078e+00,2.966506455970197628e-03,2.610572644260771287e-05
2.713999999999999968e+00,2.986072146896681222e-03,2.612034803118178246e-05
2.714999999999999858e+00,3.004365594152014207e-03,2.613024400596958971e-05
2.716000000000000192e+00,3.021379905938808164e-03,2.613539383404254982e-05
2.717000000000000082e+00,3.037108740352478277e-03,2.613578311422807640e-05
2.717999999999999972e+00,3.051546311175341170e-03,2.613140226565925365e-05
2.718999999999999861e+00,3.064687385816104292e-03,2.612224783715426011e-05
2.720000000000000195e+00,3.076527290725740264e-03,2.610832118836572063e-05
2.721000000000000085e+00,3.087061909083667604e-03,2.608962976876806622e-05
2.721999999999999975e+00,3.096287685694644378e-03,2.606618582823549743e-05
2.722999999999999865e+00,3.104201624165911673e-03,2.603800771059654561e-05
2.724000000000000199e+00,3.110801291533156834e-03,2.600511852962729485e-05
2.725000000000000089e+00,3.116084814973628814e-03,2.596754749708305731e-05
2.725999999999999979e+00,3.120050885882220959e-03,2.592532860886868248e-05
2.726999999999999869e+00,3.122698756242150205e-03,2.587850195087742041e-05
2.728000000000000203e+00,3.124028242420055432e-03,2.582711237037228644e-05
2.729000000000000092e+00,3.124039720883398877e-03,2.577121083069052620e-05
2.729999999999999982e+00,3.122734131516732240e-03,2.571085307057988721e-05
2.730999999999999872e+00,3.120112973157567523e-03,2.564610092732934129e-05
2.732000000000000206e+00,3.116178306308875229e-03,2.557702103567472722e-05
2.733000000000000096e+00,3.110932748146648646e-03,2.550368615370089047e-05
2.733999999999999986e+00,3.104379475043930400e-03,2.542617381396364604e-05
2.734999999999999876e+00,3.096522217020912949e-03,2.534456768224173289e-05
2.736000000000000210e+00,3.087365259711650090e-03,2.525895624480524712e-05
2.737000000000000099e+00,3.076913438488852563e-03,2.516943415721558606e-05
2.737999999999999989e+00,3.065172140126515548e-03,2.507610086202399590e-05
2.738999999999999879e+00,3.052147296405973396e-03,2.497906196036476915e-05
2.740000000000000213e+00,3.037845385273100270e-03,2.487842790955447118e-05
2.741000000000000103e+00,3.022273424109172928e-03,2.477431531022653385e-05
2.741999999999999993e+00,3.005438970519325095e-03,2.466684559238281748e-05
2.742999999999999883e+00,2.987350115188636135e-03,2.455614636389599566e-05
2.744000000000000217e+00,2.968015482229542385e-03,2.444235005430801363e-05
2.745000000000000107e+00,2.947444221649818744e-03,2.432559523789845892e-05
2.745999999999999996e+00,2.925646009454704443e-03,2.420602529910903132e-05
2.746999999999999886e+00,2.902631039641711923e-03,2.408378974113330146e-05
2.748000000000000220e+00,2.878410023892193428e-03,2.395904284637777443e-05
2.749000000000000110e+00,2.852994183333676988e-03,2.383194494207793319e-05
2.750000000000000000e+00,2.826395247909840435e-03,2.370266108747181774e-05
2.750999999999999890e+00,2.798625447812333987e-03,2.357136230624199606e-05
2.752000000000000224e+00,2.769697512591721023e-03,2.343822424150400881e-05
2.753000000000000114e+00,2.739624662262241973e-03,2.330342837486299037e-05
2.754000000000000004e+00,2.708420606148182874e-03,2.316716066572411303e-05
2.754999999999999893e+00,2.676099533828012536e-03,2.302961274985427687e-05
2.756000000000000227e+00,2.642676113803532189e-03,2.289098056750656912e-05
2.757000000000000117e+00,2.608165484244576691e-03,2.275146544899720830e-05
2.758000000000000007e+00,2.572583251605178780e-03,2.261127277136346718e-05
2.758999999999999897e+00,2.535945481277871241e-03,2.247061302278193388e-05
2.760000000000000231e+00,2.498268696150181874e-03,2.232970039532748550e-05
2.761000000000000121e+00,2.459569867296741361e-03,2.218875377156324829e-05
2.762000000000000011e+00,2.419866412727940917e-03,2.204799532659157697e-05
2.762999999999999901e+00,2.379176188265607304e-03,2.190765140300754909e-05
2.764000000000000234e+00,2.337517486479192760e-03,2.176795109396684506e-05
2.765000000000000124e+00,2.294909028036893044e-03,2.162912703499660601e-05
2.766000000000000014e+00,2.251369961281322364e-03,2.149141393404420804e-05
2.766999999999999904e+00,2.206919854185018619e-03,2.135504927735997166e-05
2.768000000000000238e+00,2.161578694814223021e-03,2.122027182959910653e-05
2.769000000000000128e+00,2.115366884469554055e-03,2.108732221492666929e-05
2.770000000000000018e+00,2.068305239568479954e-03,2.095644139812375092e-05
2.770999999999999908e+00,2.020414986532889992e-03,2.082787111272760164e-05
2.772000000000000242e+00,1.971717765888707924e-03,2.070185230895714231e-05
2.773000000000000131e+00,1.922235629851317155e-03,2.057862549940453199e-05
2.774000000000000021e+00,1.871991049797168058e-03,2.045842914038987985e-05
2.774999999999999911e+00,1.821006918105620839e-03,2.034149982824467795e-05
2.776000000000000245e+00,1.769306560868932248e-03,2.022807072735302103e-05
2.777000000000000135e+00,1.716913746119147618e-03,2.011837157671607802e-05
2.778000000000000025e+00,1.663852704791129056e-03,2.001262710430523224e-05
2.778999999999999915e+00,1.610148149373460480e-03,1.991105700111189561e-05
2.780000000000000249e+00,1.555825307959562628e-03,1.981387428360526108e-05
2.781000000000000139e+00,1.500909959668432969e-03,1.972128513833048478e-05
2.782000000000000028e+00,1.445428490310671958e-03,1.963348740957094563e-05
2.782999999999999918e+00,1.389407955919496609e-03,1.955067029620754393e-05
2.784000000000000252e+00,1.332876175288564896e-03,1.947301289774202229e-05
2.785000000000000142e+00,1.275861842203234765e-03,1.940068392717004213e-05
2.786000000000000032e+00,1.218394683344774894e-03,1.933384035043256397e-05
2.786999999999999922e+00,1.160505659156265204e-03,1.927262702061996978e-05
2.788000000000000256e+00,1.102227243489551116e-03,1.921717548733204212e-05
2.789000000000000146e+00,1.043593794180162600e-03,1.916760366210568602e-05
2.790000000000000036e+00,9.846420731871659456e-04,1.912401483694221342e-05
2.790999999999999925e+00,9.254119640931511310e-04,1.908649738019394635e-05
2.792000000000000259e+00,8.659475026047473668e-04,1.905512394592128199e-05
2.793000000000000149e+00,8.062983612565882263e-04,1.902995123472052248e-05
2.794000000000000039e+00,7.465220619013403962e-04,1.901101950697443348e-05
2.794999999999999929e+00,6.866873317170025604e-04,1.899835243876467903e-05
2.796000000000000263e+00,6.268793706991263428e-04,1.899195689205021416e-05
2.797000000000000153e+00,5.672083708238480088e-04,1.899182287612086184e-05
2.798000000000000043e+00,5.078238585869873341e-04,1.899792363102740543e-05
2.798999999999999932e+00,4.489398862888998882e-04,1.901021567626375697e-05
2.800000000000000266e+00,3.908815521458904648e-04,1.902863919825098128e-05
2.801000000000000156e+00,3.341756827448717922e-04,1.905311820160497297e-05
2.802000000000000046e+00,2.797376702485099135e-04,1.908356117289039330e-05
2.802999999999999936e+00,2.292721581487535158e-04,1.911986131150418243e-05
2.804000000000000270e+00,1.861071729774398521e-04,1.916189746609421314e-05
2.805000000000000160e+00,1.564456581694777238e-04,1.920953440372286133e-05
2.806000000000000050e+00,1.486008534960887525e-04,1.926262396869429908e-05
2.806999999999999940e+00,1.656562698332685502e-04,1.932100537198006907e-05
2.808000000000000274e+00,2.013123688382935795e-04,1.938450656159319501e-05
2.809000000000000163e+00,2.475787051338360664e-04,1.945294447724171865e-05
2.810000000000000053e+00,2.994889630604541820e-04,1.952612656449580092e-05
2.810999999999999943e+00,3.544785859243533370e-04,1.960385099545576963e-05
2.812000000000000277e+00,4.112175619565839853e-04,1.968590829083399633e-05
2.813000000000000167e+00,4.689732158389716657e-04,1.977208145533627731e-05
2.814000000000000057e+00,5.273124547160987002e-04,1.986214769379902149e-05
2.814999999999999947e+00,5.859613332873682672e-04,1.995587840160033938e-05
2.815999999999999837e+00,6.447354557260181335e-04,2.005304094737363438e-05
2.817000000000000171e+00,7.035035077010303763e-04,2.015339853893383733e-05
2.818000000000000060e+00,7.621671034355617744e-04,2.025671202439544491e-05
2.818999999999999950e+00,8.206491199044992080e-04,2.036273961266637860e-05
2.819999999999999840e+00,8.788866487872544443e-04,2.047123869273056331e-05
2.821000000000000174e+00,9.368265913585400225e-04,2.058196537800075981e-05
2.822000000000000064e+00,9.944228066347689764e-04,2.069467632954964502e-05
2.822999999999999954e+00,1.051634223918086839e-03,2.080912816349577701e-05
2.823999999999999844e+00,1.108423552111515234e-03,2.092507924244934046e-05
2.825000000000000178e+00,1.164756389191222517e-03,2.104228890362313099e-05
2.826000000000000068e+00,1.220600584873474592e-03,2.116051928842066851e-05
2.826999999999999957e+00,1.275925788507699691e-03,2.127953440312054857e-05
2.827999999999999847e+00,1.330703112043747248e-03,2.139910193483697130e-05
2.829000000000000181e+00,1.384904887628677327e-03,2.151899217492143115e-05
2.830000000000000071e+00,1.438504479482279139e-03,2.163897981694725504e-05
2.830999999999999961e+00,1.491476148929375819e-03,2.175884273398222857e-05
2.831999999999999851e+00,1.543794944763626732e-03,2.187836379107843787e-05
2.833000000000000185e+00,1.595436626429992720e-03,2.199732951548906569e-05
2.834000000000000075e+00,1.646377598079940040e-03,2.211553191961644402e-05
2.834999999999999964e+00,1.696594864820628575e-03,2.223276704176675218e-05
2.835999999999999854e+00,1.746065992067111390e-03,2.234883672025817015e-05
2.837000000000000188e+00,1.794769081289777956e-03,2.246354707507235856e-05
2.838000000000000078e+00,1.842682744425239117e-03,2.257671038321464350e-05
2.838999999999999968e+00,1.889786091692731602e-03,2.268814338175317684e-05
2.839999999999999858e+00,1.936058715354651433e-03,2.279766911263177566e-05
2.841000000000000192e+00,1.981480684838640097e-03,2.290511522549280456e-05
2.842000000000000082e+00,2.026032536490579919e-03,2.301031587857282546e-05
2.842999999999999972e+00,2.069695273440493640e-03,2.311310988188366246e-05
2.843999999999999861e+00,2.112450359129251602e-03,2.321334261794153140e-05
2.845000000000000195e+00,2.154279720261241971e-03,2.331086417613028504e-05
2.846000000000000085e+00,2.195165742728424126e-03,2.340553127906849559e-05
2.846999999999999975e+00,2.235091276493708819e-03,2.349720537368435604e-05
2.847999999999999865e+00,2.274039633114015909e-03,2.358575458808480197e-05
2.849000000000000199e+00,2.311994591921403327e-03,2.367105171743641204e-05
2.850000000000000089e+00,2.348940398484895570e-03,2.375297624857597613e-05
2.850999999999999979e+00,2.384861771516054007e-03,2.383141233187957019e-05
2.851999999999999869e+00,2.419743901995276888e-03,2.390625078863750148e-05
2.853000000000000203e+00,2.453572460519619618e-03,2.397738703487566303e-05
2.854000000000000092e+00,2.486333596654657398e-03,2.404472316421028960e-05
2.854999999999999982e+00,2.518013946574140620e-03,2.410816581704217529e-05
2.855999999999999872e+00,2.548600632503102235e-03,2.416762827154254941e-05
2.857000000000000206e+00,2.578081270377783826e-03,2.422302829439730031e-05
2.858000000000000096e+00,2.606443969309984229e-03,2.427429027702513912e-05
2.858999999999999986e+00,2.633677339162300308e-03,2.432134302279414587e-05
2.859999999999999876e+00,2.659770489879320372e-03,2.436412191934956775e-05
2.861000000000000210e+00,2.684713038824301443e-03,2.440256674076766256e-05
2.862000000000000099e+00,2.708495109982267651e-03,2.443662381795642921e-05
2.862999999999999989e+00,2.731107341188354458e-03,2.446624377991996941e-05
2.863999999999999879e+00,2.752540882896967276e-03,2.449138378213875890e-05
2.865000000000000213e+00,2.772787405073055909e-03,2.451200525274764729e-05
2.866000000000000103e+00,2.791839095765709117e-03,2.452807613374834300e-05
2.866999999999999993e+00,2.809688667777697577e-03,2.453956857521900767e-05
2.867999999999999883e+00,2.826329356852683942e-03,2.454646120499884564e-05
2.869000000000000217e+00,2.841754927848886853e-03,2.454873683055359542e-05
2.870000000000000107e+00,2.855959672643917490e-03,2.454638472064034314e-05
2.870999999999999996e+00,2.868938416016108845e-03,2.453939829447883281e-05
2.871999999999999886e+00,2.880686513056835655e-03,2.452777743464553409e-05
2.873000000000000220e+00,2.891199854736630978e-03,2.451152613235545250e-05
2.874000000000000110e+00,2.900474864986624102e-03,2.449065481410467017e-05
2.875000000000000000e+00,2.908508505718201444e-03,2.446517801426681036e-05
2.875999999999999890e+00,2.915298273527210625e-03,2.443511670644223197e-05
2.877000000000000224e+00,2.920842204392743065e-03,2.440049594416747122e-05
2.878000000000000114e+00,2.925138869870309334e-03,2.436134724175987131e-05
2.879000000000000004e+00,2.928187381437550880e-03,2.431770618004287606e-05
2.879999999999999893e+00,2.929987386318906768e-03,2.426961477508742611e-05
2.881000000000000227e+00,2.930539071274260599e-03,2.421711912499429142e-05
2.882000000000000117e+00,2.929843157968859031e-03,2.416027181310613395e-05
2.883000000000000007e+00,2.927900906482377216e-03,2.409912950626939745e-05
2.883999999999999897e+00,2.924714110304225522e-03,2.403375533063098336e-05
2.885000000000000231e+00,2.920285099350874644e-03,2.396421649729992849e-05
2.886000000000000121e+00,2.914616734436906338e-03,2.389058671541686790e-05
2.887000000000000011e+00,2.907712409879523782e-03,2.381294382536789557e-05
2.887999999999999901e+00,2.899576047710669246e-03,2.373137216685580858e-05
2.889000000000000234e+00,2.890212099821796738e-03,2.364596019184101686e-05
2.890000000000000124e+00,2.879625541612180692e-03,2.355680289347638715e-05
2.891000000000000014e+00,2.867821873909002454e-03,2.346399941564818628e-05
2.891999999999999904e+00,2.854807116193137147e-03,2.336765543670480725e-05
2.893000000000000238e+00,2.840587807933134777e-03,2.326788081321409625e-05
2.894000000000000128e+00,2.825171001578928847e-03,2.316479195373361740e-05
2.895000000000000018e+00,2.808564263579851894e-03,2.305850943638112618e-05
2.895999999999999908e+00,2.790775666858286153e-03,2.294916040291318765e-05
2.897000000000000242e+00,2.771813791426679108e-03,2.283687618437885481e-05
2.898000000000000131e+00,2.751687716562690317e-03,2.272179466435723445e-05
2.899000000000000021e+00,2.730407021132811880e-03,2.260405791321405902e-05
2.899999999999999911e+00,2.707981775395911905e-03,2.248381448686975209e-05
2.901000000000000245e+00,2.684422540937539663e-03,2.236121712163247955e-05
2.902000000000000135e+00,2.659740362121940788e-03,2.223642502763658896e-05
2.903000000000000025e+00,2.633946765825057740e-03,2.210960151815275290e-05
2.903999999999999915e+00,2.607053752614352585e-03,2.198091627777980857e-05
2.905000000000000249e+00,2.579073796105987859e-03,2.185054303909340424e-05
2.906000000000000139e+00,2.550019833940390859e-03,2.171866176241247465e-05
2.907000000000000028e+00,2.519905266951062619e-03,2.158545632034006954e-05
2.907999999999999918e+00,2.488743949945051732e-03,2.145111667268646751e-05
2.909000000000000252e+00,2.456550190717904630e-03,2.131583649959006990e-05
2.910000000000000142e+00,2.423338740586292953e-03,2.117981530691132391e-05
2.911000000000000032e+00,2.389124793461901066e-03,2.104325607322156177e-05
2.911999999999999922e+00,2.353923976402351719e-03,2.090636726429721720e-05
2.913000000000000256e+00,2.317752348490399045e-03,2.076936052739320138e-05
2.914000000000000146e+00,2.280626391551559846e-03,2.063245256431739988e-05
2.915000000000000036e+00,2.242563009289762471e-03,2.049586279168584676e-05
2.915999999999999925e+00,2.203579518160296569e-03,2.035981517892833633e-05
2.917000000000000259e+00,2.163693646828565489e-03,2.022453589986876693e-05
2.918000000000000149e+00,2.122923527570077986e-03,2.009025498393641993e-05
2.919000000000000039e+00,2.081287696366410957e-03,1.995720395357089211e-05
2.919999999999999929e+00,2.038805084999552406e-03,1.982561740193906677e-05
2.921000000000000263e+00,1.995495022204677674e-03,1.969573064769082488e-05
2.922000000000000153e+00,1.951377227086740053e-03,1.956778110209654771e-05
2.923000000000000043e+00,1.906471811759957724e-03,1.944200586369379552e-05
2.923999999999999932e+00,1.860799276734100916e-03,1.931864302370947469e-05
2.925000000000000266e+00,1.814380516040632737e-03,1.919792925718592221e-05
2.926000000000000156e+00,1.767236815557823686e-03,1.908010086566270898e-05
2.927000000000000046e+00,1.719389861902042562e-03,1.896539143003971671e-05
2.927999999999999936e+00,1.670861745462770337e-03,1.885403275126472250e-05
2.929000000000000270e+00,1.621674975080853549e-03,1.874625241371717904e-05
2.930000000000000160e+00,1.571852488407105659e-03,1.864227457123519266e-05
2.931000000000000050e+00,1.521417675806085524e-03,1.854231757990098877e-05
2.931999999999999940e+00,1.470394402405487489e-03,1.844659460769097829e-05
2.933000000000000274e+00,1.418807047019678309e-03,1.835531135181147242e-05
2.934000000000000163e+00,1.366680543432926805e-03,1.826866649769943662e-05
2.935000000000000053e+00,1.314040444301102246e-03,1.818684949665458120e-05
2.935999999999999943e+00,1.260912995198227747e-03,1.811004091721293765e-05
2.937000000000000277e+00,1.207325241801453187e-03,1.803841034977589331e-05
2.938000000000000167e+00,1.153305161839262996e-03,1.797211670020134848e-05
2.939000000000000057e+00,1.098881850735213732e-03,1.791130624973469695e-05
2.939999999999999947e+00,1.044085761110368892e-03,1.785611284968502047e-05
2.941000000000000281e+00,9.889490381273702193e-04,1.780665621520407163e-05
2.942000000000000171e+00,9.335059707353637838e-04,1.776304213365888265e-05
2.943000000000000060e+00,8.777936317331113281e-04,1.772536099736663696e-05
2.943999999999999950e+00,8.218527761351312935e-04,1.769368800680657400e-05
2.944999999999999840e+00,7.657291517397565427e-04,1.766808200565126683e-05
2.946000000000000174e+00,7.094754274076599298e-04,1.764858573067353562e-05
2.947000000000000064e+00,6.531541288980679746e-04,1.763522498098639923e-05
2.947999999999999954e+00,5.968422108719476050e-04,1.762800891912175960e-05
2.948999999999999844e+00,5.406384430999573026e-04,1.762692956750446652e-05
2.950000000000000178e+00,4.846757706658906453e-04,1.763196220779145206e-05
2.951000000000000068e+00,4.291429415603586844e-04,1.764306523841196973e-05
2.951999999999999957e+00,3.743242225902228271e-04,1.766018059922704078e-05
2.952999999999999847e+00,3.206764700955220160e-04,1.768323400461846413e-05
2.954000000000000181e+00,2.689874112393644389e-04,1.771213544256517916e-05
2.955000000000000071e+00,2.207161336656595198e-04,1.774677970029329163e-05
2.955999999999999961e+00,1.787184153669320850e-04,1.778704689947929285e-05
2.956999999999999851e+00,1.484558189223406392e-04,1.783280332590573303e-05
2.958000000000000185e+00,1.378814976818404717e-04,1.788390195417037315e-05
2.959000000000000075e+00,1.511427977282411546e-04,1.794018355468319310e-05
2.959999999999999964e+00,1.830662330355928692e-04,1.800147715819223315e-05
2.960999999999999854e+00,2.257931151913804529e-04,1.806760138120414792e-05
2.962000000000000188e+00,2.742340688898324682e-04,1.813836483227592963e-05
2.963000000000000078e+00,3.257598053274178259e-04,1.821356758646348577e-05
2.963999999999999968e+00,3.790215761391662165e-04,1.829300148037744835e-05
2.964999999999999858e+00,4.332854048051737526e-04,1.837645175789248935e-05
2.966000000000000192e+00,4.881221513878988122e-04,1.846369719486357775e-05
2.967000000000000082e+00,5.432628734343003399e-04,1.855451182265927611e-05
2.967999999999999972e+00,5.985279402751942507e-04,1.864866490589861124e-05
2.968999999999999861e+00,6.537902426067052465e-04,1.874592276600029663e-05
2.970000000000000195e+00,7.089550440070491351e-04,1.884604853189354652e-05
2.971000000000000085e+00,7.639483894028441420e-04,1.894880401287237141e-05
2.971999999999999975e+00,8.187101569659320597e-04,1.905394927890033423e-05
2.972999999999999865e+00,8.731897260532722098e-04,1.916124454234118194e-05
2.974000000000000199e+00,9.273431979134849320e-04,1.927044956296311307e-05
2.975000000000000089e+00,9.811315507916977281e-04,1.938132556391110922e-05
2.975999999999999979e+00,1.034519395807893425e-03,1.949363437958413287e-05
2.976999999999999869e+00,1.087474108052669192e-03,1.960714041068394831e-05
2.978000000000000203e+00,1.139965219772423079e-03,1.972160964629454029e-05
2.979000000000000092e+00,1.191963977721642674e-03,1.983681160299175691e-05
2.979999999999999982e+00,1.243443027481088911e-03,1.995251811265993399e-05
2.980999999999999872e+00,1.294376173479407132e-03,2.006850532498300762e-05
2.982000000000000206e+00,1.344738206959783782e-03,2.018455233243052666e-05
2.983000000000000096e+00,1.394504769274561339e-03,2.030044318064396273e-05
2.983999999999999986e+00,1.443652255290778664e-03,2.041596535252455856e-05
2.984999999999999876e+00,1.492157732548701635e-03,2.053091177900057585e-05
2.986000000000000210e+00,1.539998886432455971e-03,2.064507920178658122e-05
2.987000000000000099e+00,1.587153970841792159e-03,2.075827022421881523e-05
2.987999999999999989e+00,1.633601777460836095e-03,2.087029149984733669e-05
2.988999999999999879e+00,1.679321605024979448e-03,2.098095586896561667e-05
2.990000000000000213e+00,1.724293243154087149e-03,2.109008040568373840e-05
2.991000000000000103e+00,1.768496952828365948e-03,2.119748858961753268e-05
2.991999999999999993e+00,1.811913459042315509e-03,2.130300827785302852e-05
2.992999999999999883e+00,1.854523938493238050e-03,2.140647383029244076e-05
2.994000000000000217e+00,1.896310017763164213e-03,2.150772406029897082e-05
2.995000000000000107e+00,1.937253765360159039e-03,2.160660444832604329e-05
2.995999999999999996e+00,1.977337693610046153e-03,2.170296491940313421e-05
2.996999999999999886e+00,2.016544753607976692e-03,2.179666211239584796e-05
2.998000000000000220e+00,2.054858339324721218e-03,2.188755711272663711e-05
2.999000000000000110e+00,2.092262284368126384e-03,2.197551776696984107e-05
3.000000000000000000e+00,2.128740867639772587e-03,2.206041632094186809e-05
3.000999999999999890e+00,2.164278811228244250e-03,2.214213178494422006e-05
3.002000000000000224e+00,2.198861286953238819e-03,2.222054754287577954e-05
3.003000000000000114e+00,2.232473915048228171e-03,2.229555372181243650e-05
3.004000000000000004e+00,2.265102771249613827e-03,2.236704473829662901e-05
3.004999999999999893e+00,2.296734385804389666e-03,2.243492175521629532e-05
3.006000000000000227e+00,2.327355750830837310e-03,2.249909017131940204e-05
3.007000000000000117e+00,2.356954319599194846e-03,2.255946209053686058e-05
3.008000000000000007e+00,2.385518013994200430e-03,2.261595376486822694e-05
3.008999999999999897e+00,2.413035223703677984e-03,2.266848814111130687e-05
3.010000000000000231e+00,2.439494813749369488e-03,2.271699225282626433e-05
3.011000000000000121e+00,2.464886123670820012e-03,2.276139976454849182e-05
3.012000000000000011e+00,2.489198974751397411e-03,2.280164835590227528e-05
3.012999999999999901e+00,2.512423669049392017e-03,2.283768233823042090e-05
3.014000000000000234e+00,2.534550996551069094e-03,2.286944996897029143e-05
3.015000000000000124e+00,2.555572233919540734e-03,2.289690608259714800e-05
3.016000000000000014e+00,2.575479151363533562e-03,2.292000941138321325e-05
3.016999999999999904e+00,2.594264011119120153e-03,2.293872525192045258e-05
3.018000000000000238e+00,2.611919574058103443e-03,2.295302272404911535e-05
3.019000000000000128e+00,2.628439097841450862e-03,2.296287747912904560e-05
3.020000000000000018e+00,2.643816343142861569e-03,2.296826896396761500e-05
3.020999999999999908e+00,2.658045571506828780e-03,2.296918314406366901e-05
3.022000000000000242e+00,2.671121551261248714e-03,2.296560973449770208e-05
3.023000000000000131e+00,2.683039555003364791e-03,2.295754494688445252e-05
3.024000000000000021e+00,2.693795365140008204e-03,2.294498869619043523e-05
3.024999999999999911e+00,2.703385270949999839e-03,2.292794739945407996e-05
3.026000000000000245e+00,2.711806073715897301e-03,2.290643116992460387e-05
3.027000000000000135e+00,2.719055083466736297e-03,2.288045660553878724e-05
3.028000000000000025e+00,2.725130123792635951e-03,2.285004397310258070e-05
3.028999999999999915e+00,2.730029528129495568e-03,2.281522002814332636e-05
3.030000000000000249e+00,2.733752144045199263e-03,2.277601519405864091e-05
3.031000000000000139e+00,2.736297329273430518e-03,2.273246637702794440e-05
3.032000000000000028e+00,2.737664955598655657e-03,2.268461415166673248e-05
3.032999999999999918e+00,2.737855404295515879e-03,2.263250561827824311e-05
3.034000000000000252e+00,2.736869569808142791e-03,2.257619153078037011e-05
3.035000000000000142e+00,2.734708854837121419e-03,2.251572916507683952e-05
3.036000000000000032e+00,2.731375173432647012e-03,2.245117947621985498e-05
3.036999999999999922e+00,2.726870945673141085e-03,2.238260996490055605e-05
3.038000000000000256e+00,2.721199100466294239e-03,2.231009182775657847e-05
3.039000000000000146e+00,2.714363069857148730e-03,2.223370282405020144e-05
3.040000000000000036e+00,2.706366791276799272e-03,2.215352444170866735e-05
3.040999999999999925e+00,2.697214701498337145e-03,2.206964474780370489e-05
3.042000000000000259e+00,2.686911738620852575e-03,2.198215554558335179e-05
3.043000000000000149e+00,2.675463335474690882e-03,2.189115526891261329e-05
3.044000000000000039e+00,2.662875421234179793e-03,2.179674612596997762e-05
3.044999999999999929e+00,2.649154414565565389e-03,2.169903695202285920e-05
3.046000000000000263e+00,2.634307224705488386e-03,2.159814038987646037e-05
3.047000000000000153e+00,2.618341244313749944e-03,2.149417572932414968e-05
3.048000000000000043e+00,2.601264350342311852e-03,2.138726607440248099e-05
3.048999999999999932e+00,2.583084896313986821e-03,2.127754118895428670e-05
3.050000000000000266e+00,2.563811712785421439e-03,2.116513468076058438e-05
3.051000000000000156e+00,2.543454099495951089e-03,2.105018678885433564e-05
3.052000000000000046e+00,2.522021825461800634e-03,2.093284159898315628e-05
3.052999999999999936e+00,2.499525120712224775e-03,2.081324982791975375e-05
3.054000000000000270e+00,2.475974676159694784e-03,2.069156601487599976e-05
3.055000000000000160e+00,2.451381635037152510e-03,2.056795125130897616e-05
3.056000000000000050e+00,2.425757592497595865e-03,2.044257040852378481e-05
3.056999999999999940e+00,2.399114586813557749e-03,2.031559481697481017e-05
3.058000000000000274e+00,2.371465098708539290e-03,2.018719949270012852e-05
3.059000000000000163e+00,2.342822042367437296e-03,2.005756580848354622e-05
3.060000000000000053e+00,2.313198764580632564e-03,1.992687871594847333e-05
3.060999999999999943e+00,2.282609035609854155e-03,1.979532927649867532e-05
3.062000000000000277e+00,2.251067048278296116e-03,1.966311191268910519e-05
3.063000000000000167e+00,2.218587408745031908e-03,1.953042692486616410e-05
3.064000000000000057e+00,2.185185135540931422e-03,1.939747770606708375e-05
3.064999999999999947e+00,2.150875650361149926e-03,1.926447314374392155e-05
3.066000000000000281e+00,2.115674777186569988e-03,1.913162490495274568e-05
3.067000000000000171e+00,2.079598733320356906e-03,1.899914966063538828e-05
3.068000000000000060e+00,2.042664128775144652e-03,1.886726633557921906e-05
3.068999999999999950e+00,2.004887957628506776e-03,1.873619834364928960e-05
3.070000000000000284e+00,1.966287597894138869e-03,1.860617075822251456e-05
3.071000000000000174e+00,1.926880803497263905e-03,1.847741233439112801e-05
3.072000000000000064e+00,1.886685704988257583e-03,1.835015278661286531e-05
3.072999999999999954e+00,1.845720802633013134e-03,1.822462462673530437e-05
3.073999999999999844e+00,1.804004968371882575e-03,1.810106039196730422e-05
3.075000000000000178e+00,1.761557440463363015e-03,1.797969436414907640e-05
3.076000000000000068e+00,1.718397827508570327e-03,1.786075977855845618e-05
3.076999999999999957e+00,1.674546105578912213e-03,1.774449038390606061e-05
3.077999999999999847e+00,1.630022625387255288e-03,1.763111762285077115e-05
3.079000000000000181e+00,1.584848113287482289e-03,1.752087199359889103e-05
3.080000000000000071e+00,1.539043683199157759e-03,1.741398028799008560e-05
3.080999999999999961e+00,1.492630843741311409e-03,1.731066677139114369e-05
3.081999999999999851e+00,1.445631517822625230e-03,1.721115041997917463e-05
3.083000000000000185e+00,1.398068059369087478e-03,1.711564590804607791e-05
3.084000000000000075e+00,1.349963285216630293e-03,1.702436094495291354e-05
3.084999999999999964e+00,1.301340507651392933e-03,1.693749709176397181e-05
3.085999999999999854e+00,1.252223586754122294e-03,1.685524715976383024e-05
3.087000000000000188e+00,1.202636989594617605e-03,1.677779589286284751e-05
3.088000000000000078e+00,1.152605877639564227e-03,1.670531747004082616e-05
3.088999999999999968e+00,1.102156212681339523e-03,1.663797609893507789e-05
3.089999999999999858e+00,1.051314907218330649e-03,1.657592370691738517e-05
3.091000000000000192e+00,1.000110016216023551e-03,1.651930044316752912e-05
3.092000000000000082e+00,9.485710063037401316e-04,1.646823255502195740e-05
3.092999999999999972e+00,8.967291143359969142e-04,1.642283283083699179e-05
3.093999999999999861e+00,8.446178548073145394e-04,1.638319877309742722e-05
3.095000000000000195e+00,7.922737252261463029e-04,1.634941306598637576e-05
3.096000000000000085e+00,7.397372287640982362e-04,1.632154202097305863e-05
3.096999999999999975e+00,6.870543629033819179e-04,1.629963607147975592e-05
3.097999999999999865e+00,6.342788640912806796e-04,1.628372858487226688e-05
3.099000000000000199e+00,5.814756588134335205e-04,1.627383637575092887e-05
3.100000000000000089e+00,5.287263643813644703e-04,1.626995889807386197e-05
3.100999999999999979e+00,4.761383465199686715e-04,1.627207882494441111e-05
3.101999999999999869e+00,4.238602877883897147e-04,1.628016162564739535e-05
3.103000000000000203e+00,3.721102024434707733e-04,1.629415622432530238e-05
3.104000000000000092e+00,3.212286362451907099e-04,1.631399494736503010e-05
3.104999999999999982e+00,2.717856772877735275e-04,1.633959420862629062e-05
3.105999999999999872e+00,2.248085469582659576e-04,1.637085483238988576e-05
3.107000000000000206e+00,1.822792464155073100e-04,1.640766277815386938e-05
3.108000000000000096e+00,1.481253933421636183e-04,1.644988978248413717e-05
3.108999999999999986e+00,1.291813075033939457e-04,1.649739406586238772e-05
3.109999999999999876e+00,1.321288041420539089e-04,1.655002127888664470e-05
3.111000000000000210e+00,1.556715093289818977e-04,1.660760516019687852e-05
3.112000000000000099e+00,1.923177047578547311e-04,1.666996871108816444e-05
3.112999999999999989e+00,2.359590364788557114e-04,1.673692477829335514e-05
3.113999999999999879e+00,2.832954585091281030e-04,1.680827743732883669e-05
3.115000000000000213e+00,3.326649079477660555e-04,1.688382241604091934e-05
3.116000000000000103e+00,3.831924383127800326e-04,1.696334865594657866e-05
3.116999999999999993e+00,4.343833399425527228e-04,1.704663858476046170e-05
3.117999999999999883e+00,4.859368540320187875e-04,1.713346976984127934e-05
3.119000000000000217e+00,5.376574216494014622e-04,1.722361500690474485e-05
3.120000000000000107e+00,5.894098866352694838e-04,1.731684406574087348e-05
3.120999999999999996e+00,6.410955650760965380e-04,1.741292356176649789e-05
3.121999999999999886e+00,6.926387750788291124e-04,1.751161878167745994e-05
3.123000000000000220e+00,7.439789116751349728e-04,1.761269333182166982e-05
3.124000000000000110e+00,7.950655862836010588e-04,1.771591099827723764e-05
3.125000000000000000e+00,8.458555512163921496e-04,1.782103518638272218e-05
3.125999999999999890e+00,8.963106840840649910e-04,1.792783078908038967e-05
3.127000000000000224e+00,9.463966421797033587e-04,1.803606342789282227e-05
3.128000000000000114e+00,9.960819324206827714e-04,1.814550137394074694e-05
3.129000000000000004e+00,1.045337266574054630e-03,1.825591453968555236e-05
3.129999999999999893e+00,1.094135094974314423e-03,1.836707643373937531e-05
3.131000000000000227e+00,1.142449275552014391e-03,1.847876297775331877e-05
3.132000000000000117e+00,1.190254824286503602e-03,1.859075446833976223e-05
3.133000000000000007e+00,1.237527736595453670e-03,1.870283422272078750e-05
3.133999999999999897e+00,1.284244846665435601e-03,1.881479057828802865e-05
3.135000000000000231e+00,1.330383728029650107e-03,1.892641532109289046e-05
3.136000000000000121e+00,1.375922610930396459e-03,1.903750575436827019e-05
3.137000000000000011e+00,1.420840326013446311e-03,1.914786300880708491e-05
3.137999999999999901e+00,1.465116254340721041e-03,1.925729410556081326e-05
3.139000000000000234e+00,1.508730295906857838e-03,1.936561012247657696e-05
3.140000000000000124e+00,1.551662838608475290e-03,1.947262831991611488e-05
3.141000000000000014e+00,1.593894741466446181e-03,1.957817018834882413e-05
3.141999999999999904e+00,1.635407315110692277e-03,1.968206358004076390e-05
3.143000000000000238e+00,1.676182313966438154e-03,1.978414067204118716e-05
3.144000000000000128e+00,1.716201923813504091e-03,1.988424017859642383e-05
3.145000000000000018e+00,1.755448759713019872e-03,1.998220513678477590e-05
3.145999999999999908e+00,1.793905857993095343e-03,2.007788521570204454e-05
3.147000000000000242e+00,1.831556677720432968e-03,2.017113444923381393e-05
3.148000000000000131e+00,1.868385095679759656e-03,2.026181351885254103e-05
3.149000000000000021e+00,1.904375410068576352e-03,2.034978742944153413e-05
3.149999999999999911e+00,1.939512337204933471e-03,2.043492788075438292e-05
3.151000000000000245e+00,1.973781016842971435e-03,2.051711082988326885e-05
3.152000000000000135e+00,2.007167010098162563e-03,2.059621890903480388e-05
3.153000000000000025e+00,2.039656305528777559e-03,2.067213895894010652e-05
3.153999999999999915e+00,2.071235317760039031e-03,2.074476448200127278e-05
3.155000000000000249e+00,2.101890894210747037e-03,2.081399309562316738e-05
3.156000000000000139e+00,2.131610314095171675e-03,2.087972905995167945e-05
3.157000000000000028e+00,2.160381295366972914e-03,2.094188068484173899e-05
3.157999999999999918e+00,2.188191993956954857e-03,2.100036287011931382e-05
3.159000000000000252e+00,2.215031010849762179e-03,2.105509447106893172e-05
3.160000000000000142e+00,2.240887391318585175e-03,2.110600091000028645e-05
3.161000000000000032e+00,2.265750632006910317e-03,2.115301147230973100e-05
3.161999999999999922e+00,2.289610680078735597e-03,2.119606197259456200e-05
3.163000000000000256e+00,2.312457940141467248e-03,2.123509202745101727e-05
3.164000000000000146e+00,2.334283273238518547e-03,2.127004773592744910e-05
3.165000000000000036e+00,2.355078003560317004e-03,2.130087893019608650e-05
3.165999999999999925e+00,2.374833917337102786e-03,2.132754187435918983e-05
3.167000000000000259e+00,2.393543269251488005e-03,2.134999650189338391e-05
3.168000000000000149e+00,2.411198780973063810e-03,2.136820917088376522e-05
3.169000000000000039e+00,2.427793647430006880e-03,2.138214982248139964e-05
3.169999999999999929e+00,2.443321534974332663e-03,2.139179480461908802e-05
3.171000000000000263e+00,2.457776587265404766e-03,2.139712401207423222e-05
3.172000000000000153e+00,2.471153423238873440e-03,2.139812370484812367e-05
3.173000000000000043e+00,2.483447142687856494e-03,2.139478363965714104e-05
3.173999999999999932e+00,2.494653323764306919e-03,2.138709993122382892e-05
3.175000000000000266e+00,2.504768028151447851e-03,2.137507217263411510e-05
3.176000000000000156e+00,2.513787798337633814e-03,2.135870630349625103e-05
3.177000000000000046e+00,2.521709662455894410e-03,2.133801169736390744e-05
3.177999999999999936e+00,2.528531131082205081e-03,2.131300406736167581e-05
3.179000000000000270e+00,2.534250201719692210e-03,2.128370254987816635e-05
3.180000000000000160e+00,2.538865355258919463e-03,2.125013263315284133e-05
3.181000000000000050e+00,2.542375560016379554e-03,2.121232321798558214e-05
3.181999999999999940e+00,2.544780267853449015e-03,2.117030955475609477e-05
3.183000000000000274e+00,2.546079417907741969e-03,2.112413029187763518e-05
3.184000000000000163e+00,2.546273432182988555e-03,2.107383044763304336e-05
3.185000000000000053e+00,2.545363218816621646e-03,2.101945846924170688e-05
3.185999999999999943e+00,2.543350167516286644e-03,2.096106918454875026e-05
3.187000000000000277e+00,2.540236152420874069e-03,2.089872084595522153e-05
3.188000000000000167e+00,2.536023526977826924e-03,2.083247811589387084e-05
3.189000000000000057e+00,2.530715126410736267e-03,2.076240912349769263e-05
3.189999999999999947e+00,2.524314262307883038e-03,2.068858842689635965e-05
3.191000000000000281e+00,2.516824724834169653e-03,2.061109404784809175e-05
3.192000000000000171e+00,2.508250776824290720e-03,2.053001047666631957e-05
3.193000000000000060e+00,2.498597155442676063e-03,2.044542573073380995e-05
3.193999999999999950e+00,2.487869065997522743e-03,2.035743432909587695e-05
3.195000000000000284e+00,2.476072183414288266e-03,2.026613432388149779e-05
3.196000000000000174e+00,2.463212645640952807e-03,2.017163029198736174e-05
3.197000000000000064e+00,2.449297054558682678e-03,2.007403040660131374e-05
3.197999999999999954e+00,2.434332469098075477e-03,1.997344939511037495e-05
3.199000000000000288e+00,2.418326405923267811e-03,1.987000559358773476e-05
3.200000000000000178e+00,2.401286832176878494e-03,1.976382391847514327e-05
3.201000000000000068e+00,2.383222165770767283e-03,1.965503295389469662e-05
3.201999999999999957e+00,2.364141267741170539e-03,1.954376785673895943e-05
3.202999999999999847e+00,2.344053442349001200e-03,1.943016742523084338e-05
3.204000000000000181e+00,2.322968429222598778e-03,1.931437705187400838e-05
3.205000000000000071e+00,2.300896403000431828e-03,1.919654582178369946e-05
3.205999999999999961e+00,2.277847965182747472e-03,1.907682933537501054e-05
3.206999999999999851e+00,2.253834143607459824e-03,1.895538682909303662e-05
3.208000000000000185e+00,2.228866384074905914e-03,1.883238403182068227e-05
3.209000000000000075e+00,2.202956549559957709e-03,1.870799026987265276e-05
3.209999999999999964e+00,2.176116911602926900e-03,1.858238121065153899e-05
3.210999999999999854e+00,2.148360149419687327e-03,1.845573601291961599e-05
3.212000000000000188e+00,2.119699341163652079e-03,1.832824004729996086e-05
3.213000000000000078e+00,2.090147962858628430e-03,1.820008201434302188e-05
3.213999999999999968e+00,2.059719879647175199e-03,1.807145656963514682e-05
3.214999999999999858e+00,2.028429344683666587e-03,1.794256144208216861e-05
3.216000000000000192e+00,1.996290990363143881e-03,1.781359998819121723e-05
3.217000000000000082e+00,1.963319827359662380e-03,1.768477835764913536e-05
3.217999999999999972e+00,1.929531236006948747e-03,1.755630790863921113e-05
3.218999999999999861e+00,1.894940965610268516e-03,1.742840229896735265e-05
3.220000000000000195e+00,1.859565126191114505e-03,1.730127981591958979e-05
3.221000000000000085e+00,1.823420188154288666e-03,1.717516053674004030e-05
3.221999999999999975e+00,1.786522974683180326e-03,1.705026848039511975e-05
3.222999999999999865e+00,1.748890662261102852e-03,1.692682871174747941e-05
3.224000000000000199e+00,1.710540774021894516e-03,1.680506935463620290e-05
3.225000000000000089e+00,1.671491181471244491e-03,1.668521868751634161e-05
3.225999999999999979e+00,1.631760099366695973e-03,1.656750699800206206e-05
3.226999999999999869e+00,1.591366089404585172e-03,1.645216369958575836e-05
3.228000000000000203e+00,1.550328057508428481e-03,1.633941897522723746e-05
3.229000000000000092e+00,1.508665260446577679e-03,1.622950083636875269e-05
3.229999999999999982e+00,1.466397306876533009e-03,1.612263664170612208e-05
3.230999999999999872e+00,1.423544168605857035e-03,1.601905019938009074e-05
3.232000000000000206e+00,1.380126187432097369e-03,1.591896301319554004e-05
3.233000000000000096e+00,1.336164093805974635e-03,1.582259139629359904e-05
3.233999999999999986e+00,1.291679022996329237e-03,1.573014759632102616e-05
3.234999999999999876e+00,1.246692545670361743e-03,1.564183694779849900e-05
3.236000000000000210e+00,1.201226699388056917e-03,1.555785879938834416e-05
3.237000000000000099e+00,1.155304039012807751e-03,1.547840374621901703e-05
3.237999999999999989e+00,1.108947694232263357e-03,1.540365442771723570e-05
3.238999999999999879e+00,1.062181454354586439e-03,1.533378288244766538e-05
3.240000000000000213e+00,1.015029871644735531e-03,1.526895120079544002e-05
3.241000000000000103e+00,9.675184080598796168e-04,1.520930906263619740e-05
3.241999999999999993e+00,9.196736234719751941e-04,1.515499433509225973e-05
3.242999999999999883e+00,8.715234402718375663e-04,1.510613078784041600e-05
3.244000000000000217e+00,8.230974978661048528e-04,1.506282865565109674e-05
3.245000000000000107e+00,7.744276559953560757e-04,1.502518267478663292e-05
3.245999999999999996e+00,7.255486985799329547e-04,1.499327261940911858e-05
3.246999999999999886e+00,6.764993593379241103e-04,1.496716162409946385e-05
3.248000000000000220e+00,6.273238252550001302e-04,1.494689679253791357e-05
3.249000000000000110e+00,5.780740195123931476e-04,1.493250790681477651e-05
3.250000000000000000e+00,5.288131422410191412e-04,1.492400805213490329e-05
3.250999999999999890e+00,4.796213686330780637e-04,1.492139272696683396e-05
3.252000000000000224e+00,4.306053397294105933e-04,1.492464055512114525e-05
3.253000000000000114e+00,3.819146911878461238e-04,1.493371278003200942e-05
3.254000000000000004e+00,3.337722601095032470e-04,1.494855406275271744e-05
3.254999999999999893e+00,2.865324758841760193e-04,1.496909236933625019e-05
3.256000000000000227e+00,2.408011546276035686e-04,1.499523982316978792e-05
3.257000000000000117e+00,1.976951138653364681e-04,1.502689297283018757e-05
3.258000000000000007e+00,1.594133584281447083e-04,1.506393366196039382e-05
3.258999999999999897e+00,1.303114949476867103e-04,1.510622963760739053e-05
3.260000000000000231e+00,1.174210438615983399e-04,1.515363541010388729e-05
3.261000000000000121e+00,1.257865829880114815e-04,1.520599314859389281e-05
3.262000000000000011e+00,1.518731779203660631e-04,1.526313348948793615e-05
3.262999999999999901e+00,1.883850382226468965e-04,1.532487668311733421e-05
3.264000000000000234e+00,2.303373193864716162e-04,1.539103329187368511e-05
3.265000000000000124e+00,2.751695105537084354e-04,1.546140553105613345e-05
3.266000000000000014e+00,3.215941060072272724e-04,1.553578782283465489e-05
3.266999999999999904e+00,3.689241344617988664e-04,1.561396827553728585e-05
3.268000000000000238e+00,4.167644883989105303e-04,1.569572906772358299e-05
3.269000000000000128e+00,4.648707750833624953e-04,1.578084805734338283e-05
3.270000000000000018e+00,5.130814200299824504e-04,1.586909894666416236e-05
3.270999999999999908e+00,5.612829792966294359e-04,1.596025294127341522e-05
3.272000000000000242e+00,6.093913890651746429e-04,1.605407870940522047e-05
3.273000000000000131e+00,6.573412954544098326e-04,1.615034411446810420e-05
3.274000000000000021e+00,7.050797165578630158e-04,1.624881593481207310e-05
3.274999999999999911e+00,7.525621213338072818e-04,1.634926161295597449e-05
3.276000000000000245e+00,7.997499306410038112e-04,1.645144875626068962e-05
3.277000000000000135e+00,8.466088679289649139e-04,1.655514693494004511e-05
3.278000000000000025e+00,8.931078524289100913e-04,1.666012694628212981e-05
3.278999999999999915e+00,9.392182298185790083e-04,1.676616260920311583e-05
3.280000000000000249e+00,9.849132369689108778e-04,1.687302982695813280e-05
3.281000000000000139e+00,1.030167612862553476e-03,1.698050843859487272e-05
3.282000000000000028e+00,1.074957322165369768e-03,1.708838107232425914e-05
3.282999999999999918e+00,1.119259345607762513e-03,1.719643498863889205e-05
3.284000000000000252e+00,1.163051530222996817e-03,1.730446076954287736e-05
3.285000000000000142e+00,1.206312470648623772e-03,1.741225420832154985e-05
3.286000000000000032e+00,1.249021425600244616e-03,1.751961481112102956e-05
3.286999999999999922e+00,1.291158247965528034e-03,1.762634774386847070e-05
3.288000000000000256e+00,1.332703337657550544e-03,1.773226217866174137e-05
3.289000000000000146e+00,1.373637599304756464e-03,1.783717323921140682e-05
3.290000000000000036e+00,1.413942416061955351e-03,1.794090023721638087e-05
3.290999999999999925e+00,1.453599623282396912e-03,1.804326869390845506e-05
3.292000000000000259e+00,1.492591494931140485e-03,1.814410841845885331e-05
3.293000000000000149e+00,1.530900727075707986e-03,1.824325557198152079e-05
3.294000000000000039e+00,1.568510431869144135e-03,1.834055067331533798e-05
3.294999999999999929e+00,1.605404127073199131e-03,1.843584070213938287e-05
3.296000000000000263e+00,1.641565734915849959e-03,1.852897697863149535e-05
3.297000000000000153e+00,1.676979575471567851e-03,1.861981731333919225e-05
3.298000000000000043e+00,1.711630368460993279e-03,1.870822384620130096e-05
3.298999999999999932e+00,1.745503229098757571e-03,1.879406526498906467e-05
3.300000000000000266e+00,1.778583671943545540e-03,1.887721449733561292e-05
3.301000000000000156e+00,1.810857608235973658e-03,1.895755096055285456e-05
3.302000000000000046e+00,1.842311350939649641e-03,1.903495826084348607e-05
3.302999999999999936e+00,1.872931613086795078e-03,1.910932652292273356e-05
3.304000000000000270e+00,1.902705513618835375e-03,1.918054994395515417e-05
3.305000000000000160e+00,1.931620576270053589e-03,1.924852916898062990e-05
3.306000000000000050e+00,1.959664735824530497e-03,1.931316885581710156e-05
3.306999999999999940e+00,1.986826337361924551e-03,1.937438007700984083e-05
3.308000000000000274e+00,2.013094142670218082e-03,1.943207780726599748e-05
3.309000000000000163e+00,2.038457329674562418e-03,1.948618338392607240e-05
3.310000000000000053e+00,2.062905498992532050e-03,1.953662194526041324e-05
3.310999999999999943e+00,2.086428673204211975e-03,1.958332495345577103e-05
3.312000000000000277e+00,2.109017303341851127e-03,1.962622759478650075e-05
3.313000000000000167e+00,2.130662268189507675e-03,1.966527132723462840e-05
3.314000000000000057e+00,2.151354880584240362e-03,1.970040123110701859e-05
3.314999999999999947e+00,2.171086886477968745e-03,1.973156862675429937e-05
3.316000000000000281e+00,2.189850471071404670e-03,1.975872840632422319e-05
3.317000000000000171e+00,2.207638257717612056e-03,1.978184164495748937e-05
3.318000000000000060e+00,2.224443313779257345e-03,1.980087289977252080e-05
3.318999999999999950e+00,2.240259149221587864e-03,1.981579288355451667e-05
3.320000000000000284e+00,2.255079722182154033e-03,1.982657574443642625e-05
3.321000000000000174e+00,2.268899437374752304e-03,1.983320174489402600e-05
3.322000000000000064e+00,2.281713151302463063e-03,1.983565453425066089e-05
3.322999999999999954e+00,2.293516170230771971e-03,1.983392387745086215e-05
3.324000000000000288e+00,2.304304255197029382e-03,1.982800285760912874e-05
3.325000000000000178e+00,2.314073619673361060e-03,1.981789064295843235e-05
3.326000000000000068e+00,2.322820934152717599e-03,1.980358970565927691e-05
3.326999999999999957e+00,2.330543323488005504e-03,1.978510859698128592e-05
3.328000000000000291e+00,2.337238371125405310e-03,1.976245914257294188e-05
3.329000000000000181e+00,2.342904116107177078e-03,1.973565924698813208e-05
3.330000000000000071e+00,2.347539056939630577e-03,1.970473006495305457e-05
3.330999999999999961e+00,2.351142148188468516e-03,1.966969883575402959e-05
3.331999999999999851e+00,2.353712804001239275e-03,1.963059604562439339e-05
3.333000000000000185e+00,2.355250894346281633e-03,1.958745828534938103e-05
3.334000000000000075e+00,2.355756748189615814e-03,1.954032538997087045e-05
3.334999999999999964e+00,2.355231149407721603e-03,1.948924328696228131e-05
3.335999999999999854e+00,2.353675339433587525e-03,1.943426117829936939e-05
3.337000000000000188e+00,2.351091012839817349e-03,1.937543440892435976e-05
3.338000000000000078e+00,2.347480319775936512e-03,1.931282159326066323e-05
3.338999999999999968e+00,2.342845861028399271e-03,1.924648750951792145e-05
3.339999999999999858e+00,2.337190690081620593e-03,1.917650024278789135e-05
3.341000000000000192e+00,2.330518307937615684e-03,1.910293407747409148e-05
3.342000000000000082e+00,2.322832664735269802e-03,1.902586662947071928e-05
3.342999999999999972e+00,2.314138154167780410e-03,1.894538175496718923e-05
3.343999999999999861e+00,2.304439614747314825e-03,1.886156670742775799e-05
3.345000000000000195e+00,2.293742323949947252e-03,1.877451500587147207e-05
3.346000000000000085e+00,2.282051999151483990e-03,1.868432357876443598e-05
3.346999999999999975e+00,2.269374791327963443e-03,1.859109568915522694e-05
3.347999999999999865e+00,2.255717285670995938e-03,1.849493806622331808e-05
3.349000000000000199e+00,2.241086495006559386e-03,1.839596378740226840e-05
3.350000000000000089e+00,2.225489860053091878e-03,1.829428944798995775e-05
3.350999999999999979e+00,2.208935242504754971e-03,1.819003804054324653e-05
3.351999999999999869e+00,2.191430924963923884e-03,1.808333614164121057e-05
3.353000000000000203e+00,2.172985603808390547e-03,1.797431672071815486e-05
3.354000000000000092e+00,2.153608388826778932e-03,1.786311631448864464e-05
3.354999999999999982e+00,2.133308795720175073e-03,1.774987789037276155e-05
3.355999999999999872e+00,2.112096745510860015e-03,1.763474803611033968e-05
3.357000000000000206e+00,2.089982556790560050e-03,1.751787974689873799e-05
3.358000000000000096e+00,2.066976944899609828e-03,1.739942960847544939e-05
3.358999999999999986e+00,2.043091014022096336e-03,1.727956055066060179e-05
3.359999999999999876e+00,2.018336256062049517e-03,1.715843905857450510e-05
3.361000000000000210e+00,1.992724542600173964e-03,1.703623788855995638e-05
3.362000000000000099e+00,1.966268123723152132e-03,1.691313328439849082e-05
3.362999999999999989e+00,1.938979619721943864e-03,1.678930759208723585e-05
3.363999999999999879e+00,1.910872019886350253e-03,1.666494646283606776e-05
3.365000000000000213e+00,1.881958674266105821e-03,1.654024143111701897e-05
3.366000000000000103e+00,1.852253292331672643e-03,1.641538712991877049e-05
3.366999999999999993e+00,1.821769934860410648e-03,1.629058376436487586e-05
3.367999999999999883e+00,1.790523012764075198e-03,1.616603430048373566e-05
3.369000000000000217e+00,1.758527279103747022e-03,1.604194685724647274e-05
3.370000000000000107e+00,1.725797828234174438e-03,1.591853190110524525e-05
3.370999999999999996e+00,1.692350088253324154e-03,1.579600445863408369e-05
3.371999999999999886e+00,1.658199820680011536e-03,1.567458130842111703e-05
3.373000000000000220e+00,1.623363113540240424e-03,1.555448307812279577e-05
3.374000000000000110e+00,1.587856381881417884e-03,1.543593142135230836e-05
3.375000000000000000e+00,1.551696361992468964e-03,1.531915094771173791e-05
3.375999999999999890e+00,1.514900113277846102e-03,1.520436635921923765e-05
3.377000000000000224e+00,1.477485014164348900e-03,1.509180424137559527e-05
3.378000000000000114e+00,1.439468766105677332e-03,1.498169017208426410e-05
3.379000000000000004e+00,1.400869392136724467e-03,1.487425029646505936e-05
3.379999999999999893e+00,1.361705244177494577e-03,1.476970840956551279e-05
3.381000000000000227e+00,1.321995005662320510e-03,1.466828737022687561e-05
3.382000000000000117e+00,1.281757704008603055e-03,1.457020619698383882e-05
3.383000000000000007e+00,1.241012719839358581e-03,1.447568127234806785e-05
3.383999999999999897e+00,1.199779807681261058e-03,1.438492342634509580e-05
3.385000000000000231e+00,1.158079115776159936e-03,1.429813897749063091e-05
3.386000000000000121e+00,1.115931220429296255e-03,1.421552690077324648e-05
3.387000000000000011e+00,1.073357163365142421e-03,1.413727964382684995e-05
3.387999999999999901e+00,1.030378509121261839e-03,1.406358033826724816e-05
3.389000000000000234e+00,9.870174128683265220e-04,1.399460354304642382e-05
3.390000000000000124e+00,9.432967184117020242e-04,1.393051260279996465e-05
3.391000000000000014e+00,8.992400809061084624e-04,1.387146024211090676e-05
3.391999999999999904e+00,8.548721399298655566e-04,1.381758609418106284e-05
3.393000000000000238e+00,8.102187464314316656e-04,1.376901727485627703e-05
3.394000000000000128e+00,7.653072828381429988e-04,1.372586612876836657e-05
3.395000000000000018e+00,7.201671008758938654e-04,1.368823077133852985e-05
3.395999999999999908e+00,6.748301500522626770e-04,1.365619315867952939e-05
3.397000000000000242e+00,6.293318761852008999e-04,1.362981968157785272e-05
3.398000000000000131e+00,5.837125547114240497e-04,1.360915954729892891e-05
3.399000000000000021e+00,5.380192965460692082e-04,1.359424539511662525e-05
3.399999999999999911e+00,4.923091739864594819e-04,1.358509213237798634e-05
3.401000000000000245e+00,4.466542289972613624e-04,1.358169766940061507e-05
3.402000000000000135e+00,4.011498259058586817e-04,1.358404209214032085e-05
3.403000000000000025e+00,3.559291674209528610e-04,1.359208849680150201e-05
3.403999999999999915e+00,3.111898276775717891e-04,1.360578261519338563e-05
3.405000000000000249e+00,2.672450255115491383e-04,1.362505372940912493e-05
3.406000000000000139e+00,2.246290031367412807e-04,1.364981467793772809e-05
3.407000000000000028e+00,1.843265565009343475e-04,1.367996284930463594e-05
3.407999999999999918e+00,1.482853650750410332e-04,1.371538056046701649e-05
3.409000000000000252e+00,1.204218564796310641e-04,1.375593606259866556e-05
3.410000000000000142e+00,1.073004247193168239e-04,1.380148423646118647e-05
3.411000000000000032e+00,1.140831951084950868e-04,1.385186758016573218e-05
3.411999999999999922e+00,1.378000936050992732e-04,1.390691718544720859e-05
3.413000000000000256e+00,1.714930457733227604e-04,1.396645364671738758e-05
3.414000000000000146e+00,2.103449494125728689e-04,1.403028824037443246e-05
3.415000000000000036e+00,2.518999361071539594e-04,1.409822371837786799e-05
3.415999999999999925e+00,2.949360814338781241e-04,1.417005564545271286e-05
3.417000000000000259e+00,3.388071780501954069e-04,1.424557303363146596e-05
3.418000000000000149e+00,3.831440521308190060e-04,1.432455979295057582e-05
3.419000000000000039e+00,4.277194675100643687e-04,1.440679516381229803e-05
3.419999999999999929e+00,4.723837010046038590e-04,1.449205524547226395e-05
3.421000000000000263e+00,5.170318651047180495e-04,1.458011320026096067e-05
3.422000000000000153e+00,5.615863319728347331e-04,1.467074084894613828e-05
3.423000000000000043e+00,6.059867856447576735e-04,1.476370865664019750e-05
3.423999999999999932e+00,6.501843248336360579e-04,1.485878730642944427e-05
3.425000000000000266e+00,6.941378356411428150e-04,1.495574745678539690e-05
3.426000000000000156e+00,7.378116755076930770e-04,1.505436139531439921e-05
3.427000000000000046e+00,7.811741585153656950e-04,1.515440253238516662e-05
3.427999999999999936e+00,8.241965303504300436e-04,1.525564701746595524e-05
3.429000000000000270e+00,8.668522676432041359e-04,1.535787305255510815e-05
3.430000000000000160e+00,9.091165805503112355e-04,1.546086255178982758e-05
3.431000000000000050e+00,9.509660626999055181e-04,1.556440022004247612e-05
3.431999999999999940e+00,9.923784318769260718e-04,1.566827523802974160e-05
3.433000000000000274e+00,1.033332344873071811e-03,1.577228015296457884e-05
3.434000000000000163e+00,1.073807254446808648e-03,1.587621254569431355e-05
3.435000000000000053e+00,1.113783307554825491e-03,1.597987378176320947e-05
3.435999999999999943e+00,1.153241262893656442e-03,1.608307073210927862e-05
3.437000000000000277e+00,1.192162433744265414e-03,1.618561434144124225e-05
3.438000000000000167e+00,1.230528638833304012e-03,1.628732138182934717e-05
3.439000000000000057e+00,1.268322170366515496e-03,1.638801287802653243e-05
3.439999999999999947e+00,1.305525764018024499e-03,1.648751590427104143e-05
3.441000000000000281e+00,1.342122581531728868e-03,1.658566190344732641e-05
3.442000000000000171e+00,1.378096192088782692e-03,1.668228853309612484e-05
3.443000000000000060e+00,1.413430563904554804e-03,1.677723786623028877e-05
3.443999999999999950e+00,1.448110052572965578e-03,1.687035823200575514e-05
3.445000000000000284e+00,1.482119398124709907e-03,1.696150235744263413e-05
3.446000000000000174e+00,1.515443717682694088e-03,1.705052932308239282e-05
3.447000000000000064e+00,1.548068505988114355e-03,1.713730253991492964e-05
3.447999999999999954e+00,1.579979630863456545e-03,1.722169174090311405e-05
3.449000000000000288e+00,1.611163335926051390e-03,1.730357093853798710e-05
3.450000000000000178e+00,1.641606237818210318e-03,1.738282046169257420e-05
3.451000000000000068e+00,1.671295330345897714e-03,1.745932481462485311e-05
3.451999999999999957e+00,1.700217982725331844e-03,1.753297475543183487e-05
3.453000000000000291e+00,1.728361944601939943e-03,1.760366513051907624e-05
3.454000000000000181e+00,1.755715345078664568e-03,1.767129699575639186e-05
3.455000000000000071e+00,1.782266698149200359e-03,1.773577539013749586e-05
3.455999999999999961e+00,1.808004902068449877e-03,1.779701152485100882e-05
3.456999999999999851e+00,1.832919245152014702e-03,1.785492046112542645e-05
3.458000000000000185e+00,1.856999405348580242e-03,1.790942335121518248e-05
3.459000000000000075e+00,1.880235456061909874e-03,1.796044511632902295e-05
3.459999999999999964e+00,1.902617865688739337e-03,1.800791673174031592e-05
3.460999999999999854e+00,1.924137503514714541e-03,1.805177282841108607e-05
3.462000000000000188e+00,1.944785639240229850e-03,1.809195401632493350e-05
3.463000000000000078e+00,1.964553948674921564e-03,1.812840448637563403e-05
3.463999999999999968e+00,1.983434513136242763e-03,1.816107435648913379e-05
3.464999999999999858e+00,2.001419824986595472e-03,1.818991722159117119e-05
3.466000000000000192e+00,2.018502786815269331e-03,1.821489256958819188e-05
3.467000000000000082e+00,2.034676716822913980e-03,1.823596327697843715e-05
3.467999999999999972e+00,2.049935347709747405e-03,1.825309805518618295e-05
3.468999999999999861e+00,2.064272831640486753e-03,1.826626899376931047e-05
3.470000000000000195e+00,2.077683739044027672e-03,1.827545398626039607e-05
3.471000000000000085e+00,2.090163063437074954e-03,1.828063417591910267e-05
3.471999999999999975e+00,2.101706219755313833e-03,1.828179648859207772e-05
3.472999999999999865e+00,2.112309048767641549e-03,1.827893108770588446e-05
3.474000000000000199e+00,2.121967815150953892e-03,1.827203390839847596e-05
3.475000000000000089e+00,2.130679211697215653e-03,1.826110406671162169e-05
3.475999999999999979e+00,2.138440357026941997e-03,1.824614643023044015e-05
3.476999999999999869e+00,2.145248799448657654e-03,1.822716901786768478e-05
3.478000000000000203e+00,2.151102514382885900e-03,1.820418557893178972e-05
3.479000000000000092e+00,2.155999907717162309e-03,1.817721301290544644e-05
3.479999999999999982e+00,2.159939812980253039e-03,1.814627395773932221e-05
3.480999999999999872e+00,2.162921494452047389e-03,1.811139417489470330e-05
3.482000000000000206e+00,2.164944643844868722e-03,1.807260518616762057e-05
3.483000000000000096e+00,2.166009383080070693e-03,1.802994163799363244e-05
3.483999999999999986e+00,2.166116260731552716e-03,1.798344394155686963e-05
3.484999999999999876e+00,2.165266254394717423e-03,1.793315564138223803e-05
3.486000000000000210e+00,2.163460766703817050e-03,1.787912607404235925e-05
3.487000000000000099e+00,2.160701627430604115e-03,1.782140771539420605e-05
3.487999999999999989e+00,2.156991089148855862e-03,1.776005887598690647e-05
3.488999999999999879e+00,2.152331828879439860e-03,1.769514105833953809e-05
3.490000000000000213e+00,2.146726943520895804e-03,1.762672161971346423e-05
3.491000000000000103e+00,2.140179951201217484e-03,1.755487112421873114e-05
3.491999999999999993e+00,2.132694786281581593e-03,1.747966602903235753e-05
3.492999999999999883e+00,2.124275800341184506e-03,1.740118604756351602e-05
3.494000000000000217e+00,2.114927756768346725e-03,1.731951687692808358e-05
3.495000000000000107e+00,2.104655831510215264e-03,1.723474751411171741e-05
3.495999999999999996e+00,2.093465607526449803e-03,1.714697294139883510e-05
3.496999999999999886e+00,2.081363074988136497e-03,1.705629150879771930e-05
3.498000000000000220e+00,2.068354625369564406e-03,1.696280762987074063e-05
3.499000000000000110e+00,2.054447051500145772e-03,1.686662914022575698e-05
3.500000000000000000e+00,2.039647541197225824e-03,1.676787000047374936e-05
3.500999999999999890e+00,2.023963677060693252e-03,1.666664763545244087e-05
3.502000000000000224e+00,2.007403429983327641e-03,1.656308561766499339e-05
3.503000000000000114e+00,1.989975158489369362e-03,1.645731106425795147e-05
3.504000000000000004e+00,1.971687601966560545e-03,1.634945729547628547e-05
3.504999999999999893e+00,1.952549879837945594e-03,1.623966121894499597e-05
3.506000000000000227e+00,1.932571484473224457e-03,1.612806595774211508e-05
3.507000000000000117e+00,1.911762280163728815e-03,1.601481820361496078e-05
3.508000000000000007e+00,1.890132495888603931e-03,1.590007087077673602e-05
3.508999999999999897e+00,1.867692723975443621e-03,1.578398051298353106e-05
3.510000000000000231e+00,1.844453912677551178e-03,1.566670983290379893e-05
3.511000000000000121e+00,1.820427364803261280e-03,1.554842508741118126e-05
3.512000000000000011e+00,1.795624730091431327e-03,1.542929864314054571e-05
3.512999999999999901e+00,1.770058003679451843e-03,1.530950634954534329e-05
3.514000000000000234e+00,1.743739518534963241e-03,1.518922998832645510e-05
3.515000000000000124e+00,1.716681943850957960e-03,1.506865466254825087e-05
3.516000000000000014e+00,1.688898277492404364e-03,1.494797117421740340e-05
3.516999999999999904e+00,1.660401844502570022e-03,1.482737341423262069e-05
3.518000000000000238e+00,1.631206289600420313e-03,1.470706064349472043e-05
3.519000000000000128e+00,1.601325575951404205e-03,1.458723484969623521e-05
3.520000000000000018e+00,1.570773978024549503e-03,1.446810293724859864e-05
3.520999999999999908e+00,1.539566080682302877e-03,1.434987406799219881e-05
3.522000000000000242e+00,1.507716772661896578e-03,1.423276168173086295e-05
3.523000000000000131e+00,1.475241246353659443e-03,1.411698083322610606e-05
3.524000000000000021e+00,1.442154992013661716e-03,1.400275009923687143e-05
3.524999999999999911e+00,1.408473798743824917e-03,1.389028882420757466e-05
3.526000000000000245e+00,1.374213750151882883e-03,1.377981888205413501e-05
3.527000000000000135e+00,1.339391226941116396e-03,1.367156190853420843e-05
3.528000000000000025e+00,1.304022904757097534e-03,1.356574085198786874e-05
3.528999999999999915e+00,1.268125759499814107e-03,1.346257719662354451e-05
3.530000000000000249e+00,1.231717068470644747e-03,1.336229231158047561e-05
3.531000000000000139e+00,1.194814419900084093e-03,1.326510460164690142e-05
3.532000000000000028e+00,1.157435719419630483e-03,1.317123070553636169e-05
3.532999999999999918e+00,1.119599206295268830e-03,1.308088267619227291e-05
3.534000000000000252e+00,1.081323468471720320e-03,1.299426893349592519e-05
3.535000000000000142e+00,1.042627469760792945e-03,1.291159140618787924e-05
3.536000000000000032e+00,1.003530579052809481e-03,1.283304637534389535e-05
3.536999999999999922e+00,9.640526160543431370e-04,1.275882167395453570e-05
3.538000000000000256e+00,9.242139048379324545e-04,1.268909734196194797e-05
3.539000000000000146e+00,8.840353518587521246e-04,1.262404293189496712e-05
3.540000000000000036e+00,8.435385430202310079e-04,1.256381805322374803e-05
3.540999999999999925e+00,8.027458810171448711e-04,1.250856980811567732e-05
3.542000000000000259e+00,7.616807642425430956e-04,1.245843329437600373e-05
3.543000000000000149e+00,7.203678388328195806e-04,1.241352923830622295e-05
3.544000000000000039e+00,6.788333410808549632e-04,1.237396448727075160e-05
3.544999999999999929e+00,6.371055869409498421e-04,1.233982993577611412e-05
3.546000000000000263e+00,5.952156665067510075e-04,1.231120102472592955e-05
3.547000000000000153e+00,5.531984673226382401e-04,1.228813601474899367e-05
3.548000000000000043e+00,5.110941993012506563e-04,1.227067658835739823e-05
3.548999999999999932e+00,4.689507480767522241e-04,1.225884648048913389e-05
3.550000000000000266e+00,4.268274003872200265e-04,1.225265220150616927e-05
3.551000000000000156e+00,3.848009754671201941e-04,1.225208210033536729e-05
3.552000000000000046e+00,3.429763176893097453e-04,1.225710721703641326e-05
3.552999999999999936e+00,3.015051490942043566e-04,1.226768075669451657e-05
3.554000000000000270e+00,2.606218183375261037e-04,1.228373906028668131e-05
3.555000000000000160e+00,2.207154020554618029e-04,1.230520151090024622e-05
3.556000000000000050e+00,1.824846667455449611e-04,1.233197160072878899e-05
3.556999999999999940e+00,1.472876860247615083e-04,1.236393721387374212e-05
3.558000000000000274e+00,1.179039715263337733e-04,1.240097176908339285e-05
3.559000000000000163e+00,9.961895479863979027e-05,1.244293482193530555e-05
3.560000000000000053e+00,9.876677089258665936e-05,1.248967320562351041e-05
3.560999999999999943e+00,1.156756117466567013e-04,1.254102191890366723e-05
3.562000000000000277e+00,1.441589937627906696e-04,1.259680521592607573e-05
3.563000000000000167e+00,1.786926762321406671e-04,1.265683770005121633e-05
3.564000000000000057e+00,2.163222205671728093e-04,1.272092530996015235e-05
3.564999999999999947e+00,2.556064509915092933e-04,1.278886657168846969e-05
3.566000000000000281e+00,2.958087884428165122e-04,1.286045342016840959e-05
3.567000000000000171e+00,3.365222109376053423e-04,1.293547255157513635e-05
3.568000000000000060e+00,3.775034347022466997e-04,1.301370606278615816e-05
3.568999999999999950e+00,4.185961732440844716e-04,1.309493286209690286e-05
3.570000000000000284e+00,4.596932957783994990e-04,1.317892908801479152e-05
3.571000000000000174e+00,5.007169714497017223e-04,1.326546954325868771e-05
3.572000000000000064e+00,5.416076651610895586e-04,1.335432786286367528e-05
3.572999999999999954e+00,5.823177321075470592e-04,1.344527797455958192e-05
3.574000000000000288e+00,6.228075372375165876e-04,1.353809407109819083e-05
3.575000000000000178e+00,6.630430114658493078e-04,1.363255204455218060e-05
3.576000000000000068e+00,7.029940708480900613e-04,1.372842915228394366e-05
3.576999999999999957e+00,7.426335584254944609e-04,1.382550549355356773e-05
3.578000000000000291e+00,7.819365264427020424e-04,1.392356352799999389e-05
3.579000000000000181e+00,8.208797316407108512e-04,1.402238949978149538e-05
3.580000000000000071e+00,8.594412816263516473e-04,1.412177270520937175e-05
3.580999999999999961e+00,8.976003753436957115e-04,1.422150695616102896e-05
3.582000000000000295e+00,9.353371179627621235e-04,1.432138968747822143e-05
3.583000000000000185e+00,9.726323793108211093e-04,1.442122343214449489e-05
3.584000000000000075e+00,1.009467692885196704e-03,1.452081471096522555e-05
3.584999999999999964e+00,1.045825175119854174e-03,1.461997552026528556e-05
3.585999999999999854e+00,1.081687468808263273e-03,1.471852212556578189e-05
3.587000000000000188e+00,1.117037695424251582e-03,1.481627657948912064e-05
3.588000000000000078e+00,1.151859423500431641e-03,1.491306537099801397e-05
3.588999999999999968e+00,1.186136639729653110e-03,1.500872092897492526e-05
3.589999999999999858e+00,1.219853731702226713e-03,1.510308017221222828e-05
3.591000000000000192e+00,1.252995470147532688e-03,1.519598612365085718e-05
3.592000000000000082e+00,1.285547000355093507e-03,1.528728628546713217e-05
3.592999999999999972e+00,1.317493831168464876e-03,1.537683428577663568e-05
3.593999999999999861e+00,1.348821831735835201e-03,1.546448820713851362e-05
3.595000000000000195e+00,1.379517224717632766e-03,1.555011227042904954e-05
3.596000000000000085e+00,1.409566586348855654e-03,1.563357508796849203e-05
3.596999999999999975e+00,1.438956842310996258e-03,1.571475138856986612e-05
3.597999999999999865e+00,1.467675269936326429e-03,1.579352016783555868e-05
3.599000000000000199e+00,1.495709495815096459e-03,1.586976646120986879e-05
3.600000000000000089e+00,1.523047499256236642e-03,1.594337949067463594e-05
3.600999999999999979e+00,1.549677610865555794e-03,1.601425448683191976e-05
3.601999999999999869e+00,1.575588516902342489e-03,1.608229074231702817e-05
3.603000000000000203e+00,1.600769258602727490e-03,1.614739346300125136e-05
3.604000000000000092e+00,1.625209236975103675e-03,1.620947177472760456e-05
3.604999999999999982e+00,1.648898212368844936e-03,1.626844067419020709e-05
3.605999999999999872e+00,1.671826309607970292e-03,1.632421894542387215e-05
3.607000000000000206e+00,1.693984017732478404e-03,1.637673116553502891e-05
3.608000000000000096e+00,1.715362195144648494e-03,1.642590563625547471e-05
3.608999999999999986e+00,1.735952069519706639e-03,1.647167633320792944e-05
3.609999999999999876e+00,1.755745242884127269e-03,1.651398081133827420e-05
3.611000000000000210e+00,1.774733691359946415e-03,1.655276227857175984e-05
3.612000000000000099e+00,1.792909770217923160e-03,1.658796742511609278e-05
3.612999999999999989e+00,1.810266213493518265e-03,1.661954852558730175e-05
3.613999999999999879e+00,1.826796138830557616e-03,1.664746124383359856e-05
3.615000000000000213e+00,1.842493046952549873e-03,1.667166675681141445e-05
3.616000000000000103e+00,1.857350826286578022e-03,1.669212956145380532e-05
3.616999999999999993e+00,1.871363752145721376e-03,1.670881963916035583e-05
3.617999999999999883e+00,1.884526491165627133e-03,1.672171020544855984e-05
3.619000000000000217e+00,1.896834100270399425e-03,1.673077991027771769e-05
3.620000000000000107e+00,1.908282030774943868e-03,1.673601057141028059e-05
3.620999999999999996e+00,1.918866127068807491e-03,1.673738941644618115e-05
3.621999999999999886e+00,1.928582630472812278e-03,1.673490678114540294e-05
3.623000000000000220e+00,1.937428177590891365e-03,1.672855839537099130e-05
3.624000000000000110e+00,1.945399803824111222e-03,1.671834307807641367e-05
3.625000000000000000e+00,1.952494941520238007e-03,1.670426500089069874e-05
3.625999999999999890e+00,1.958711423144615833e-03,1.668633137931996269e-05
3.627000000000000224e+00,1.964047479042710896e-03,1.666455478969468886e-05
3.628000000000000114e+00,1.968501740329631038e-03,1.663895083243354937e-05
3.629000000000000004e+00,1.972073236321655789e-03,1.660954047628749043e-05
3.629999999999999893e+00,1.974761397105514928e-03,1.657634769537169576e-05
3.631000000000000227e+00,1.976566050702757878e-03,1.653940182951580681e-05
3.632000000000000117e+00,1.977487425275986730e-03,1.649873521906340557e-05
3.633000000000000007e+00,1.977526145915843494e-03,1.645438558905269698e-05
3.633999999999999897e+00,1.976683236455533885e-03,1.640639369855722990e-05
3.635000000000000231e+00,1.974960116036970827e-03,1.635480571737993661e-05
3.636000000000000121e+00,1.972358600645901516e-03,1.629967083734892841e-05
3.637000000000000011e+00,1.968880899234781365e-03,1.624104370251383935e-05
3.637999999999999901e+00,1.964529614964758818e-03,1.617898201802030021e-05
3.639000000000000234e+00,1.959307740966200265e-03,1.611354899825811216e-05
3.640000000000000124e+00,1.953218661344648804e-03,1.604481093635788747e-05
3.641000000000000014e+00,1.946266146658370442e-03,1.597283964836214261e-05
3.641999999999999904e+00,1.938454354340262472e-03,1.589771014303191737e-05
3.643000000000000238e+00,1.929787824047963412e-03,1.581950301635028523e-05
3.644000000000000128e+00,1.920271477904571256e-03,1.573830205401853031e-05
3.645000000000000018e+00,1.909910615337438245e-03,1.565419671502433528e-05
3.645999999999999908e+00,1.898710913071004940e-03,1.556727970898240797e-05
3.647000000000000242e+00,1.886678419643011886e-03,1.547764948421069032e-05
3.648000000000000131e+00,1.873819555061547381e-03,1.538540783851046690e-05
3.649000000000000021e+00,1.860141105254703659e-03,1.529066234894924800e-05
3.649999999999999911e+00,1.845650221298619081e-03,1.519352401779070237e-05
3.651000000000000245e+00,1.830354413477143982e-03,1.509410970694775648e-05
3.652000000000000135e+00,1.814261550417708329e-03,1.499253977508619661e-05
3.653000000000000025e+00,1.797379852849133102e-03,1.488894050258311997e-05
3.653999999999999915e+00,1.779717892520168120e-03,1.478344171029908362e-05
3.655000000000000249e+00,1.761284585741739080e-03,1.467617921113971243e-05
3.656000000000000139e+00,1.742089191921089531e-03,1.456729243174644061e-05
3.657000000000000028e+00,1.722141307040111601e-03,1.445692680634970905e-05
3.657999999999999918e+00,1.701450862079220477e-03,1.434523139794362834e-05
3.659000000000000252e+00,1.680028116164512114e-03,1.423236129637236383e-05
3.660000000000000142e+00,1.657883654883967554e-03,1.411847524058034418e-05
3.661000000000000032e+00,1.635028383441808645e-03,1.400373793701421675e-05
3.661999999999999922e+00,1.611473524766243032e-03,1.388831771460057787e-05
3.663000000000000256e+00,1.587230612561130530e-03,1.377238878940298984e-05
3.664000000000000146e+00,1.562311489461607784e-03,1.365612888649726040e-05
3.665000000000000036e+00,1.536728300060412073e-03,1.353972143643756407e-05
3.665999999999999925e+00,1.510493489213320800e-03,1.342335314915139811e-05
3.667000000000000259e+00,1.483619795200296059e-03,1.330721620850833642e-05
3.668000000000000149e+00,1.456120248063633420e-03,1.319150583468662145e-05
3.669000000000000039e+00,1.428008163113744225e-03,1.307642228733991763e-05
3.669999999999999929e+00,1.399297139701228968e-03,1.296216845056517836e-05
3.671000000000000263e+00,1.370001055263973550e-03,1.284895169898383559e-05
3.672000000000000153e+00,1.340134064671786359e-03,1.273698143502854573e-05
3.673000000000000043e+00,1.309710594963495308e-03,1.262647086928343865e-05
3.673999999999999932e+00,1.278745345848363371e-03,1.251763443407988409e-05
3.675000000000000266e+00,1.247253285752818576e-03,1.241068943319193738e-05
3.676000000000000156e+00,1.215249653830460970e-03,1.230585343673523758e-05
3.677000000000000046e+00,1.182749958015306491e-03,1.220334570882289834e-05
3.677999999999999936e+00,1.149769979530828115e-03,1.210338457464930261e-05
3.679000000000000270e+00,1.116325774121273203e-03,1.200618862988332965e-05
3.680000000000000160e+00,1.082433680482323534e-03,1.191197402695770209e-05
3.681000000000000050e+00,1.048110326413966053e-03,1.182095556113344669e-05
3.681999999999999940e+00,1.013372643565226732e-03,1.173334392183710777e-05
3.683000000000000274e+00,9.782378816556073185e-04,1.164934650770445003e-05
3.684000000000000163e+00,9.427236335755359142e-04,1.156916465751509781e-05
3.685000000000000053e+00,9.068478629812643703e-04,1.149299434220236456e-05
3.685999999999999943e+00,8.706289469163089540e-04,1.142102340808271256e-05
3.687000000000000277e+00,8.340857266148584857e-04,1.135343210402630460e-05
3.688000000000000167e+00,7.972375809904802373e-04,1.129039035953311640e-05
3.689000000000000057e+00,7.601045190578684628e-04,1.123205822851114128e-05
3.689999999999999947e+00,7.227073104819905450e-04,1.117858329469349273e-05
3.691000000000000281e+00,6.850676570945748566e-04,1.113010105521048819e-05
3.692000000000000171e+00,6.472084347859154152e-04,1.108673256614009571e-05
3.693000000000000060e+00,6.091540247730016728e-04,1.104858477429671269e-05
3.693999999999999950e+00,5.709307889114519910e-04,1.101574840664733803e-05
3.695000000000000284e+00,5.325677492355254672e-04,1.098829843755773440e-05
3.696000000000000174e+00,4.940975956373016165e-04,1.096629231865069306e-05
3.697000000000000064e+00,4.555582010831307283e-04,1.094977051883048336e-05
3.697999999999999954e+00,4.169949811182642268e-04,1.093875514705835657e-05
3.699000000000000288e+00,3.784646716569474130e-04,1.093325067412202738e-05
3.700000000000000178e+00,3.400416258415817571e-04,1.093324299333060139e-05
3.701000000000000068e+00,3.018287557193328943e-04,1.093870029805130140e-05
3.701999999999999957e+00,2.639775449518170537e-04,1.094957258113510484e-05
3.703000000000000291e+00,2.267268120345706725e-04,1.096579269039739277e-05
3.704000000000000181e+00,1.904828377630031857e-04,1.098727624936648782e-05
3.705000000000000071e+00,1.559962219759866524e-04,1.101392285269853368e-05
3.705999999999999961e+00,1.247691060015978777e-04,1.104561636575921652e-05
3.707000000000000295e+00,9.992224999499778966e-05,1.108222619652478446e-05
3.708000000000000185e+00,8.708440546548736570e-05,1.112360794997321590e-05
3.709000000000000075e+00,9.141569496256307420e-05,1.116960470844044389e-05
3.709999999999999964e+00,1.108601437324176296e-04,1.122004793296453755e-05
3.711000000000000298e+00,1.391531158969680623e-04,1.127475871420847173e-05
3.712000000000000188e+00,1.719085894415184302e-04,1.133354886944140763e-05
3.713000000000000078e+00,2.069450171947647278e-04,1.139622207496838023e-05
3.713999999999999968e+00,2.432046594958961103e-04,1.146257507230774438e-05
3.714999999999999858e+00,2.801390084341487743e-04,1.153239865875476132e-05
3.716000000000000192e+00,3.174390002162203058e-04,1.160547897859975509e-05
3.717000000000000082e+00,3.549161569865866956e-04,1.168159828870486422e-05
3.717999999999999972e+00,3.924470126225265373e-04,1.176053627321855659e-05
3.718999999999999861e+00,4.299453396981553922e-04,1.184207060089692378e-05
3.720000000000000195e+00,4.673473821367237499e-04,1.192597822348333153e-05
3.721000000000000085e+00,5.046035715274801341e-04,1.201203568422648453e-05
3.721999999999999975e+00,5.416736526894786385e-04,1.210002042861319190e-05
3.722999999999999865e+00,5.785237028070236822e-04,1.218971085552894713e-05
3.724000000000000199e+00,6.151242382265232397e-04,1.228088757226320177e-05
3.725000000000000089e+00,6.514489809732755933e-04,1.237333326149028981e-05
3.725999999999999979e+00,6.874740277449292768e-04,1.246683392484606186e-05
3.726999999999999869e+00,7.231772832346502295e-04,1.256117847147879517e-05
3.728000000000000203e+00,7.585380596133101724e-04,1.265615997777395013e-05
3.729000000000000092e+00,7.935367948359000733e-04,1.275157510290987487e-05
3.729999999999999982e+00,8.281548451157838856e-04,1.284722530802770169e-05
3.730999999999999872e+00,8.623743366006459635e-04,1.294291608046678809e-05
3.732000000000000206e+00,8.961780516537374642e-04,1.303845818506365878e-05
3.733000000000000096e+00,9.295493476292238013e-04,1.313366674876157686e-05
3.733999999999999986e+00,9.624720917816663836e-04,1.322836249174613760e-05
3.734999999999999876e+00,9.949306158474138535e-04,1.332237063972127527e-05
3.736000000000000210e+00,1.026909677603112404e-03,1.341552224308386392e-05
3.737000000000000099e+00,1.058394435546507108e-03,1.350765297694967975e-05
3.737999999999999989e+00,1.089370425721261290e-03,1.359860442342970508e-05
3.738999999999999879e+00,1.119823548049890018e-03,1.368822278454238583e-05
3.740000000000000213e+00,1.149740052212160166e-03,1.377636023366945756e-05
3.741000000000000103e+00,1.179106530989469485e-03,1.386287352795891930e-05
3.741999999999999993e+00,1.207909911685958564e-03,1.394762537321824282e-05
3.742999999999999883e+00,1.236137453860671268e-03,1.403048296200616682e-05
3.744000000000000217e+00,1.263776744138559891e-03,1.411131941619605427e-05
3.745000000000000107e+00,1.290815696612423189e-03,1.419001224797033780e-05
3.745999999999999996e+00,1.317242549856915360e-03,1.426644480706417960e-05
3.746999999999999886e+00,1.343045869096088675e-03,1.434050468389653642e-05
3.748000000000000220e+00,1.368214544496676021e-03,1.441208525913773734e-05
3.749000000000000110e+00,1.392737794389327334e-03,1.448108402382506377e-05
3.750000000000000000e+00,1.416605164496431268e-03,1.454740413160591453e-05
3.750999999999999890e+00,1.439806531753824205e-03,1.461095271211844903e-05
3.752000000000000224e+00,1.462332103980603423e-03,1.467164249502793509e-05
3.753000000000000114e+00,1.484172424166492910e-03,1.472939003353700842e-05
3.754000000000000004e+00,1.505318370366107638e-03,1.478411737925294361e-05
3.754999999999999893e+00,1.525761160097984393e-03,1.483575029495950941e-05
3.756000000000000227e+00,1.545492350436232423e-03,1.488421994282846796e-05
3.757000000000000117e+00,1.564503842474025512e-03,1.492946105482717206e-05
3.758000000000000007e+00,1.582787881315002526e-03,1.497141369510571538e-05
3.758999999999999897e+00,1.600337060451660024e-03,1.501002139984186995e-05
3.760000000000000231e+00,1.617144321767912275e-03,1.504523294860161537e-05
3.761000000000000121e+00,1.633202959800690145e-03,1.507700047344901147e-05
3.762000000000000011e+00,1.648506621562074049e-03,1.510528127558215302e-05
3.762999999999999901e+00,1.663049310585941725e-03,1.513003592026026511e-05
3.764000000000000234e+00,1.676825386534720958e-03,1.515123010976963250e-05
3.765000000000000124e+00,1.689829569163297336e-03,1.516883270161408054e-05
3.766000000000000014e+00,1.702056937635216833e-03,1.518281762780709981e-05
3.766999999999999904e+00,1.713502934074833100e-03,1.519316195688766949e-05
3.768000000000000238e+00,1.724163362903475627e-03,1.519984775526176902e-05
3.769000000000000128e+00,1.734034394163965973e-03,1.520286010794927573e-05
3.770000000000000018e+00,1.743112562303891387e-03,1.520218911626132302e-05
3.770999999999999908e+00,1.751394769309340925e-03,1.519782786760485603e-05
3.772000000000000242e+00,1.758878283364805756e-03,1.518977440647986994e-05
3.773000000000000131e+00,1.765560741606684702e-03,1.517802971431603243e-05
3.774000000000000021e+00,1.771440148378014079e-03,1.516259974821548501e-05
3.774999999999999911e+00,1.776514877800517908e-03,1.514349337258965525e-05
3.776000000000000245e+00,1.780783671807617324e-03,1.512072438316487069e-05
3.777000000000000135e+00,1.784245642267587697e-03,1.509430947643027973e-05
3.778000000000000025e+00,1.786900268773836424e-03,1.506427029600825069e-05
3.778999999999999915e+00,1.788747400479021293e-03,1.503063136018373836e-05
3.780000000000000249e+00,1.789787253500081101e-03,1.499342215478012411e-05
3.781000000000000139e+00,1.790020412527568335e-03,1.495267503155775400e-05
3.782000000000000028e+00,1.789447827902917228e-03,1.490842733713167955e-05
3.782999999999999918e+00,1.788070816870201149e-03,1.486071931008244662e-05
3.784000000000000252e+00,1.785891060428942837e-03,1.480959618621644993e-05
3.785000000000000142e+00,1.782910604252215068e-03,1.475510611011524044e-05
3.786000000000000032e+00,1.779131855174107511e-03,1.469730227582917725e-05
3.786999999999999922e+00,1.774557581789880335e-03,1.463624084088620702e-05
3.788000000000000256e+00,1.769190910727752673e-03,1.457198306628993575e-05
3.789000000000000146e+00,1.763035326950525283e-03,1.450459318696285079e-05
3.790000000000000036e+00,1.756094669671913987e-03,1.443414059018041851e-05
3.790999999999999925e+00,1.748373132414237242e-03,1.436069770342827026e-05
3.792000000000000259e+00,1.739875258563662987e-03,1.428434219087699051e-05
3.793000000000000149e+00,1.730605941135492749e-03,1.420515482189122210e-05
3.794000000000000039e+00,1.720570418152811247e-03,1.412322166016650291e-05
3.794999999999999929e+00,1.709774272052854913e-03,1.403863196190375191e-05
3.796000000000000263e+00,1.698223424784149702e-03,1.395148036409450059e-05
3.797000000000000153e+00,1.685924137008554561e-03,1.386186476347805987e-05
3.798000000000000043e+00,1.672883002933741583e-03,1.376988852432716601e-05
3.798999999999999932e+00,1.659106949139451531e-03,1.367565837029243533e-05
3.800000000000000266e+00,1.644603229202028574e-03,1.357928659170956703e-05
3.801000000000000156e+00,1.629379422400596298e-03,1.348088892197115706e-05
3.802000000000000046e+00,1.613443428045422453e-03,1.338058672557970201e-05
3.802999999999999936e+00,1.596803463931329922e-03,1.327850491575894506e-05
3.804000000000000270e+00,1.579468060459296962e-03,1.317477415496032074e-05
3.805000000000000160e+00,1.561446058924306811e-03,1.306952872405764693e-05
3.806000000000000050e+00,1.542746605498269367e-03,1.296290868318627299e-05
3.806999999999999940e+00,1.523379149289634093e-03,1.285505777047743592e-05
3.808000000000000274e+00,1.503353436188807103e-03,1.274612557216891599e-05
3.809000000000000163e+00,1.482679506802514870e-03,1.263626540849557306e-05
3.810000000000000053e+00,1.461367690230187984e-03,1.252563644838512646e-05
3.810999999999999943e+00,1.439428601936880523e-03,1.241440156707295787e-05
3.812000000000000277e+00,1.416873137447557159e-03,1.230272941635760116e-05
3.813000000000000167e+00,1.393712470224990748e-03,1.219079233490099462e-05
3.814000000000000057e+00,1.369958045404154508e-03,1.207876834016502765e-05
3.814999999999999947e+00,1.345621577780948272e-03,1.196683895776558067e-05
3.816000000000000281e+00,1.320715045706516346e-03,1.185519115083656774e-05
3.817000000000000171e+00,1.295250689251740929e-03,1.174401512771300443e-05
3.818000000000000060e+00,1.269241004440409574e-03,1.163350621948915506e-05
3.818999999999999950e+00,1.242698741830615796e-03,1.152386264135480199e-05
3.820000000000000284e+00,1.215636901261464954e-03,1.141528720331391640e-05
3.821000000000000174e+00,1.188068731093929126e-03,1.130798501298640739e-05
3.822000000000000064e+00,1.160007723803631622e-03,1.120216507906332433e-05
3.822999999999999954e+00,1.131467616332033736e-03,1.109803797125464614e-05
3.824000000000000288e+00,1.102462387042842020e-03,1.099581722030164710e-05
3.825000000000000178e+00,1.073006257707746249e-03,1.089571689157886242e-05
3.826000000000000068e+00,1.043113692602661447e-03,1.079795284928662002e-05
3.826999999999999957e+00,1.012799403191329923e-03,1.070274023404570598e-05
3.828000000000000291e+00,9.820783505055598502e-04,1.061029450623423601e-05
3.829000000000000181e+00,9.509657539943901575e-04,1.052082886403787827e-05
3.830000000000000071e+00,9.194770993044829640e-04,1.043455510019822115e-05
3.830999999999999961e+00,8.876281540137962974e-04,1.035168091989673372e-05
3.832000000000000295e+00,8.554349841782774716e-04,1.027241059068330040e-05
3.833000000000000185e+00,8.229139813982900946e-04,1.019694224212476146e-05
3.834000000000000075e+00,7.900818942414689463e-04,1.012546834187675715e-05
3.834999999999999964e+00,7.569558749970368679e-04,1.005817294003606348e-05
3.836000000000000298e+00,7.235535372887149730e-04,9.995232025494231074e-06
3.837000000000000188e+00,6.898930381545165637e-04,9.936810861923639241e-06
3.838000000000000078e+00,6.559931840240242149e-04,9.883064191688894113e-06
3.838999999999999968e+00,6.218735798292181682e-04,9.834133697162635566e-06
3.839999999999999858e+00,5.875548293446049329e-04,9.790148211984566696e-06
3.841000000000000192e+00,5.530588195707939782e-04,9.751221371004811610e-06
3.842000000000000082e+00,5.184091186126816913e-04,9.717451861611835085e-06
3.842999999999999972e+00,4.836315548007963871e-04,9.688921362351330511e-06
3.843999999999999861e+00,4.487550648315037811e-04,9.665694911585065473e-06
3.845000000000000195e+00,4.138129793182188597e-04,9.647819219920352677e-06
3.846000000000000085e+00,3.788450133171153639e-04,9.635323209118399653e-06
3.846999999999999975e+00,3.439004635395715380e-04,9.628216747973546071e-06
3.847999999999999865e+00,3.090435252553081630e-04,9.626491416432624048e-06
3.849000000000000199e+00,2.743625435844178752e-04,9.630119706305380407e-06
3.850000000000000089e+00,2.399869322258020620e-04,9.639056001706100768e-06
3.850999999999999979e+00,2.061200081010388133e-04,9.653236241491682963e-06
3.851999999999999869e+00,1.731070936576806316e-04,9.672579113906612695e-06
3.853000000000000203e+00,1.415870297586277568e-04,9.696986160466086079e-06
3.854000000000000092e+00,1.128472965402836333e-04,9.726343121226545301e-06
3.854999999999999982e+00,8.961468162297301623e-05,9.760520417525981021e-06
3.855999999999999872e+00,7.702493044346439479e-05,9.799374586705416311e-06
3.857000000000000206e+00,8.020636405399502312e-05,9.842749067203987576e-06
3.858000000000000096e+00,9.756622625975484939e-05,9.890475659776576227e-06
3.858999999999999986e+00,1.231837049154531740e-04,9.942375526843008943e-06
3.859999999999999876e+00,1.528943565596505288e-04,9.998260585829078510e-06
3.861000000000000210e+00,1.846630506638265179e-04,1.005793465659549234e-05
3.862000000000000099e+00,2.175198814936032108e-04,1.012119471267153710e-05
3.862999999999999989e+00,2.509681740939929788e-04,1.018783209705959805e-05
3.863999999999999879e+00,2.847304631196756041e-04,1.025763360865015601e-05
3.865000000000000213e+00,3.186384836799273758e-04,1.033038272369253533e-05
3.866000000000000103e+00,3.525823793059469960e-04,1.040586043547572369e-05
3.866999999999999993e+00,3.864855479482678111e-04,1.048384647587400632e-05
3.867999999999999883e+00,4.202913664191637198e-04,1.056411991269589815e-05
3.869000000000000217e+00,4.539557789992933754e-04,1.064646031533295572e-05
3.870000000000000107e+00,4.874429609348352160e-04,1.073064811441653952e-05
3.870999999999999996e+00,5.207226703888161211e-04,1.081646572456637904e-05
3.871999999999999886e+00,5.537685775544315273e-04,1.090369764126460940e-05
3.873000000000000220e+00,5.865571728729054727e-04,1.099213152073199418e-05
3.874000000000000110e+00,6.190670391212152197e-04,1.108155805023818735e-05
3.875000000000000000e+00,6.512783499119456990e-04,1.117177198838142058e-05
3.875999999999999890e+00,6.831725220869420490e-04,1.126257183027599812e-05
3.877000000000000224e+00,7.147319655548306679e-04,1.135376082941700674e-05
3.878000000000000114e+00,7.459399054867669890e-04,1.144514646834003493e-05
3.879000000000000004e+00,7.767802491852776907e-04,1.153654146952409229e-05
3.879999999999999893e+00,8.072374907033204620e-04,1.162776310666703471e-05
3.881000000000000227e+00,8.372966365754127855e-04,1.171863419343717463e-05
3.882000000000000117e+00,8.669431528903915468e-04,1.180898226610644131e-05
3.883000000000000007e+00,8.961629222615981891e-04,1.189864063266168763e-05
3.883999999999999897e+00,9.249422143526441365e-04,1.198744737727873230e-05
3.885000000000000231e+00,9.532676603605206526e-04,1.207524639541987410e-05
3.886000000000000121e+00,9.811262366658537147e-04,1.216188639161294676e-05
3.887000000000000011e+00,1.008505249569150754e-03,1.224722192199223010e-05
3.887999999999999901e+00,1.035392326894960099e-03,1.233111223138120081e-05
3.889000000000000234e+00,1.061775408748128922e-03,1.241342237238378710e-05
3.890000000000000124e+00,1.087642743934378936e-03,1.249402197294484050e-05
3.891000000000000014e+00,1.112982884420513378e-03,1.257278643798887281e-05
3.891999999999999904e+00,1.137784684690762611e-03,1.264959561470901100e-05
3.893000000000000238e+00,1.162037298719609691e-03,1.272433496583212768e-05
3.894000000000000128e+00,1.185730181079399596e-03,1.279689427212833799e-05
3.895000000000000018e+00,1.208853085335422940e-03,1.286716883338918638e-05
3.895999999999999908e+00,1.231396066408767427e-03,1.293505808122879876e-05
3.897000000000000242e+00,1.253349479784973425e-03,1.300046687750720449e-05
3.898000000000000131e+00,1.274703984629974637e-03,1.306330403731882497e-05
3.899000000000000021e+00,1.295450543603893960e-03,1.312348368554127672e-05
3.899999999999999911e+00,1.315580426313090736e-03,1.318092375835388049e-05
3.901000000000000245e+00,1.335085209406028069e-03,1.323554736743842440e-05
3.902000000000000135e+00,1.353956780256285056e-03,1.328728129221438842e-05
3.903000000000000025e+00,1.372187337250740978e-03,1.333605739246426777e-05
3.903999999999999915e+00,1.389769393472438776e-03,1.338181105572023244e-05
3.905000000000000249e+00,1.406695776965455422e-03,1.342448265614819323e-05
3.906000000000000139e+00,1.422959634501078314e-03,1.346401594768003924e-05
3.907000000000000028e+00,1.438554431767864825e-03,1.350035956576957530e-05
3.907999999999999918e+00,1.453473956939487768e-03,1.353346543222544890e-05
3.909000000000000252e+00,1.467712320750989710e-03,1.356329027721824270e-05
3.910000000000000142e+00,1.481263959958082450e-03,1.358979400088238147e-05
3.911000000000000032e+00,1.494123637302731400e-03,1.361294123987992231e-05
3.911999999999999922e+00,1.506286444699361663e-03,1.363269970159047134e-05
3.913000000000000256e+00,1.517747802950363814e-03,1.364904177361437069e-05
3.914000000000000146e+00,1.528503464840570399e-03,1.366194282699271556e-05
3.915000000000000036e+00,1.538549514539266612e-03,1.367138287139428907e-05
3.915999999999999925e+00,1.547882370417880821e-03,1.367734483851239450e-05
3.917000000000000259e+00,1.556498784416881836e-03,1.367981621580790758e-05
3.918000000000000149e+00,1.564395844451722199e-03,1.367878736080723098e-05
3.919000000000000039e+00,1.571570973359879024e-03,1.367425319562260673e-05
3.919999999999999929e+00,1.578021931262424578e-03,1.366621144438782772e-05
3.921000000000000263e+00,1.583746814273831547e-03,1.365466436376411129e-05
3.922000000000000153e+00,1.588744056498992557e-03,1.363961697198581048e-05
3.923000000000000043e+00,1.593012428441128482e-03,1.362107881566487325e-05
3.923999999999999932e+00,1.596551038712422030e-03,1.359906218540673453e-05
3.925000000000000266e+00,1.599359332323449642e-03,1.357358385185280878e-05
3.926000000000000156e+00,1.601437091968906925e-03,1.354466332567749501e-05
3.927000000000000046e+00,1.602784435899949709e-03,1.351232466075095091e-05
3.927999999999999936e+00,1.603401819161983863e-03,1.347659460848309485e-05
3.929000000000000270e+00,1.603290031157954309e-03,1.343750445292251728e-05
3.930000000000000160e+00,1.602450196470432426e-03,1.339508820929104198e-05
3.931000000000000050e+00,1.600883772230384883e-03,1.334938444447362646e-05
3.931999999999999940e+00,1.598592548645815436e-03,1.330043447067098949e-05
3.933000000000000274e+00,1.595578646016046270e-03,1.324828421487094678e-05
3.934000000000000163e+00,1.591844515066883703e-03,1.319298235494841589e-05
3.935000000000000053e+00,1.587392933715104553e-03,1.313458220967790052e-05
3.935999999999999943e+00,1.582227006989213747e-03,1.307313992183646166e-05
3.937000000000000277e+00,1.576350163631140555e-03,1.300871630957066244e-05
3.938000000000000167e+00,1.569766155729810557e-03,1.294137506015048561e-05
3.939000000000000057e+00,1.562479054917781992e-03,1.287118465028213960e-05
3.939999999999999947e+00,1.554493251874059260e-03,1.279821646819993085e-05
3.941000000000000281e+00,1.545813452277770622e-03,1.272254675744379852e-05
3.942000000000000171e+00,1.536444676010268904e-03,1.264425476961023042e-05
3.943000000000000060e+00,1.526392252850799222e-03,1.256342467796904159e-05
3.943999999999999950e+00,1.515661821369181182e-03,1.248014374570863362e-05
3.945000000000000284e+00,1.504259324409554103e-03,1.239450430576233169e-05
3.946000000000000174e+00,1.492191007775573071e-03,1.230660187207700891e-05
3.947000000000000064e+00,1.479463415530775459e-03,1.221653709432906037e-05
3.947999999999999954e+00,1.466083388376519065e-03,1.212441395046981647e-05
3.949000000000000288e+00,1.452058058680629144e-03,1.203034167769891412e-05
3.950000000000000178e+00,1.437394848797451854e-03,1.193443289807409351e-05
3.951000000000000068e+00,1.422101465853908668e-03,1.183680562326189292e-05
3.951999999999999957e+00,1.406185899720915943e-03,1.173758145074848015e-05
3.953000000000000291e+00,1.389656417819418567e-03,1.163688744003312628e-05
3.954000000000000181e+00,1.372521562952542899e-03,1.153485426335477052e-05
3.955000000000000071e+00,1.354790147750059614e-03,1.143161822722741490e-05
3.955999999999999961e+00,1.336471252494285129e-03,1.132731940390678279e-05
3.957000000000000295e+00,1.317574219595084913e-03,1.122210352062626201e-05
3.958000000000000185e+00,1.298108651118363294e-03,1.111612012803910278e-05
3.959000000000000075e+00,1.278084403161149941e-03,1.100952450146735641e-05
3.959999999999999964e+00,1.257511583569087803e-03,1.090247576401330940e-05
3.961000000000000298e+00,1.236400546259334337e-03,1.079513877013309261e-05
3.962000000000000188e+00,1.214761888841623966e-03,1.068768219736825845e-05
3.963000000000000078e+00,1.192606447131520095e-03,1.058028034971735890e-05
3.963999999999999968e+00,1.169945292964652680e-03,1.047311125552313814e-05
3.965000000000000302e+00,1.146789728817618941e-03,1.036635839979037739e-05
3.966000000000000192e+00,1.123151285929134069e-03,1.026020874329898282e-05
3.967000000000000082e+00,1.099041719419680766e-03,1.015485435038089014e-05
3.967999999999999972e+00,1.074473006798887242e-03,1.005049038809194545e-05
3.968999999999999861e+00,1.049457343733754735e-03,9.947316646963142597e-06
3.970000000000000195e+00,1.024007143440519834e-03,9.845535455157767066e-06
3.971000000000000085e+00,9.981350334133450453e-04,9.745353034797905458e-06
3.971999999999999975e+00,9.718538561597937298e-04,9.646977294129154877e-06
3.972999999999999865e+00,9.451766675210990969e-04,9.550619065870403118e-06
3.974000000000000199e+00,9.181167393792380275e-04,9.456489812855708155e-06
3.975000000000000089e+00,8.906875605799148771e-04,9.364802652550038194e-06
3.975999999999999979e+00,8.629028428519871239e-04,9.275769940573764022e-06
3.976999999999999869e+00,8.347765258095248995e-04,9.189604040733629964e-06
3.978000000000000203e+00,8.063227880562980022e-04,9.106514838307664186e-06
3.979000000000000092e+00,7.775560588286977663e-04,9.026710334512289672e-06
3.979999999999999982e+00,7.484910377600757737e-04,8.950394011582989354e-06
3.980999999999999872e+00,7.191427177805425567e-04,8.877765214342985838e-06
3.982000000000000206e+00,6.895264195575922118e-04,8.809016464051730281e-06
3.983000000000000096e+00,6.596578340163472120e-04,8.744333651072368443e-06
3.983999999999999986e+00,6.295530832058316914e-04,8.683893325146321783e-06
3.984999999999999876e+00,5.992287986049278908e-04,8.627862790685554510e-06
3.986000000000000210e+00,5.687022314844424314e-04,8.576397411867940884e-06
3.987000000000000099e+00,5.379914004881864841e-04,8.529640616696103101e-06
3.987999999999999989e+00,5.071153004684574462e-04,8.487721409936835500e-06
3.988999999999999879e+00,4.760941930121831531e-04,8.450754417594804932e-06
3.990000000000000213e+00,4.449500269132261512e-04,8.418837607098568715e-06
3.991000000000000103e+00,4.137070490280216344e-04,8.392052419133150154e-06
3.991999999999999993e+00,3.823927224417061834e-04,8.370461872108541680e-06
3.992999999999999883e+00,3.510391333590623299e-04,8.354110920668361508e-06
3.994000000000000217e+00,3.196852249625896803e-04,8.343024944234591128e-06
3.995000000000000107e+00,2.883804619130382824e-04,8.337210348106280017e-06
3.995999999999999996e+00,2.571911091399087376e-04,8.336653600607399258e-06
3.996999999999999886e+00,2.262115137927872934e-04,8.341322132114906268e-06
3.998000000000000220e+00,1.955855786793690091e-04,8.351163839955601806e-06
3.999000000000000110e+00,1.655504081717844701e-04,8.366108281329207938e-06
4.000000000000000000e+00,1.365318192985575838e-04,8.386066669460587040e-06
4.001000000000000334e+00,1.093687028218894730e-04,8.410933305203478722e-06
4.001999999999999780e+00,8.585233408211593871e-05,8.440586002639688561e-06
4.003000000000000114e+00,6.975958575225189948e-05,8.474887673986372856e-06
4.004000000000000448e+00,6.665705384087251112e-05,8.513687096688599774e-06
4.004999999999999893e+00,7.804769487055299062e-05,8.556820567367606932e-06
4.006000000000000227e+00,9.898489424174025393e-05,8.604112910564879447e-06
4.006999999999999673e+00,1.246832310836931137e-04,8.655379103010054566e-06
4.008000000000000007e+00,1.526908732650207915e-04,8.710425423336118838e-06
4.009000000000000341e+00,1.818777736475926242e-04,8.769050960784424101e-06
4.009999999999999787e+00,2.116911145452374341e-04,8.831048818571381827e-06
4.011000000000000121e+00,2.418345580801316839e-04,8.896207434299396627e-06
4.012000000000000455e+00,2.721345172007826291e-04,8.964311778264842675e-06
4.012999999999999901e+00,3.024808711286562342e-04,9.035144435124631203e-06
4.014000000000000234e+00,3.327986357671525544e-04,9.108486756781225199e-06
4.014999999999999680e+00,3.630334530564282756e-04,9.184119669411214978e-06
4.016000000000000014e+00,3.931436912929117894e-04,9.261824764598768051e-06
4.017000000000000348e+00,4.230959182936797720e-04,9.341384845655166451e-06
4.017999999999999794e+00,4.528621866324913101e-04,9.422584904227855761e-06
4.019000000000000128e+00,4.824183456039863216e-04,9.505212426358539767e-06
4.020000000000000462e+00,5.117429533949934125e-04,9.589058327484415963e-06
4.020999999999999908e+00,5.408165593000837388e-04,9.673916978475221272e-06
4.022000000000000242e+00,5.696212146931588401e-04,9.759587055581919114e-06
4.022999999999999687e+00,5.981401363826939184e-04,9.845871387242662772e-06
4.024000000000000021e+00,6.263574667693938818e-04,9.932577790650598063e-06
4.025000000000000355e+00,6.542581039963590601e-04,1.001951868790621268e-05
4.025999999999999801e+00,6.818275762149492115e-04,1.010651188976618869e-05
4.027000000000000135e+00,7.090519512349612811e-04,1.019338009626410858e-05
4.028000000000000469e+00,7.359177671750487433e-04,1.027995165460329499e-05
4.028999999999999915e+00,7.624119828053734903e-04,1.036605992240620803e-05
4.030000000000000249e+00,7.885219378328297678e-04,1.045154404771520245e-05
4.030999999999999694e+00,8.142353252075964880e-04,1.053624818141874365e-05
4.032000000000000028e+00,8.395401678779522642e-04,1.062002229035492727e-05
4.033000000000000362e+00,8.644248035183867314e-04,1.070272126245586835e-05
4.033999999999999808e+00,8.888778706496382621e-04,1.078420576658362939e-05
4.035000000000000142e+00,9.128883006382770143e-04,1.086434130409568107e-05
4.036000000000000476e+00,9.364453096376933574e-04,1.094299902859913304e-05
4.036999999999999922e+00,9.595383949605254537e-04,1.102005474589931967e-05
4.038000000000000256e+00,9.821573303645874612e-04,1.109538982939327819e-05
4.038999999999999702e+00,1.004292165134053946e-03,1.116889010400054169e-05
4.040000000000000036e+00,1.025933221530951059e-03,1.124044681021025747e-05
4.041000000000000369e+00,1.047071095590049877e-03,1.130995549239963781e-05
4.041999999999999815e+00,1.067696655885180725e-03,1.137731693871003271e-05
4.043000000000000149e+00,1.087801045357414008e-03,1.144243602289155590e-05
4.044000000000000483e+00,1.107375680862631752e-03,1.150522276411775237e-05
4.044999999999999929e+00,1.126412255689429077e-03,1.156559104932901883e-05
4.046000000000000263e+00,1.144902739614893578e-03,1.162345973387336139e-05
4.046999999999999709e+00,1.162839381678756239e-03,1.167875142904608260e-05
4.048000000000000043e+00,1.180214710551291159e-03,1.173139357428975114e-05
4.049000000000000377e+00,1.197021537522745217e-03,1.178131715240286214e-05
4.049999999999999822e+00,1.213252956939462734e-03,1.182845786153814528e-05
4.051000000000000156e+00,1.228902349294727506e-03,1.187275478826700423e-05
4.052000000000000490e+00,1.243963381604911355e-03,1.191415162891967923e-05
4.052999999999999936e+00,1.258430010398480740e-03,1.195259535521208340e-05
4.054000000000000270e+00,1.272296482206890103e-03,1.198803741793904013e-05
4.054999999999999716e+00,1.285557336394323093e-03,1.202043240531215351e-05
4.056000000000000050e+00,1.298207405378094164e-03,1.204973931449584642e-05
4.057000000000000384e+00,1.310241817521718907e-03,1.207592013558369184e-05
4.057999999999999829e+00,1.321655997161025114e-03,1.209894119071636544e-05
4.059000000000000163e+00,1.332445667122048386e-03,1.211877173741190554e-05
4.060000000000000497e+00,1.342606848701742225e-03,1.213538527435121336e-05
4.060999999999999943e+00,1.352135864035457083e-03,1.214875812191344675e-05
4.062000000000000277e+00,1.361029335779865212e-03,1.215887080561720457e-05
4.062999999999999723e+00,1.369284189277294485e-03,1.216570659573555043e-05
4.064000000000000057e+00,1.376897652072122617e-03,1.216925290319755481e-05
4.065000000000000391e+00,1.383867255719507415e-03,1.216949984445775861e-05
4.065999999999999837e+00,1.390190835059923469e-03,1.216644164158525981e-05
4.067000000000000171e+00,1.395866529984959945e-03,1.216007512832565138e-05
4.068000000000000504e+00,1.400892784320153682e-03,1.215040124150810151e-05
4.068999999999999950e+00,1.405268347254539458e-03,1.213742350097627424e-05
4.070000000000000284e+00,1.408992272148951348e-03,1.212114947632676264e-05
4.070999999999999730e+00,1.412063917580802432e-03,1.210158930485941705e-05
4.072000000000000064e+00,1.414482945884734146e-03,1.207875719126026751e-05
4.073000000000000398e+00,1.416249324069001518e-03,1.205266986380286386e-05
4.073999999999999844e+00,1.417363322006028221e-03,1.202334810917000255e-05
4.075000000000000178e+00,1.417825513047825088e-03,1.199081524692114417e-05
4.076000000000000512e+00,1.417636772002088237e-03,1.195509866805364507e-05
4.076999999999999957e+00,1.416798275553257875e-03,1.191622827603179086e-05
4.078000000000000291e+00,1.415311499929307196e-03,1.187423806668121310e-05
4.078999999999999737e+00,1.413178220943413265e-03,1.182916458476370145e-05
4.080000000000000071e+00,1.410400511522681222e-03,1.178104850371194456e-05
4.081000000000000405e+00,1.406980741533747983e-03,1.172993305802027922e-05
4.081999999999999851e+00,1.402921574954803718e-03,1.167586566289431056e-05
4.083000000000000185e+00,1.398225969529971616e-03,1.161889631533633319e-05
4.084000000000000519e+00,1.392897173664106245e-03,1.155907924277500792e-05
4.084999999999999964e+00,1.386938725707848302e-03,1.149647133397187210e-05
4.086000000000000298e+00,1.380354450813137774e-03,1.143113374808279550e-05
4.086999999999999744e+00,1.373148459876518193e-03,1.136313038356521946e-05
4.088000000000000078e+00,1.365325146009316749e-03,1.129252953713219281e-05
4.089000000000000412e+00,1.356889183475699055e-03,1.121940227045391360e-05
4.089999999999999858e+00,1.347845523919993837e-03,1.114382412246288061e-05
4.091000000000000192e+00,1.338199394938806904e-03,1.106587352990496006e-05
4.092000000000000526e+00,1.327956296101309849e-03,1.098563351201447486e-05
4.092999999999999972e+00,1.317121997337878389e-03,1.090319009120897215e-05
4.094000000000000306e+00,1.305702534801194813e-03,1.081863400516030402e-05
4.094999999999999751e+00,1.293704209031247511e-03,1.073205910518510159e-05
4.096000000000000085e+00,1.281133580602478042e-03,1.064356407581258185e-05
4.097000000000000419e+00,1.267997468088233846e-03,1.055325085925675345e-05
4.097999999999999865e+00,1.254302943466269844e-03,1.046122639148227220e-05
4.099000000000000199e+00,1.240057329954194531e-03,1.036760101403741782e-05
4.099999999999999645e+00,1.225268197353751674e-03,1.027249022123113783e-05
4.100999999999999979e+00,1.209943359687765899e-03,1.017601303463885948e-05
4.102000000000000313e+00,1.194090870317339112e-03,1.007829377720254877e-05
4.102999999999999758e+00,1.177719019504664625e-03,9.979460501019895630e-06
4.104000000000000092e+00,1.160836329480764229e-03,9.879646673703687480e-06
4.105000000000000426e+00,1.143451551891915821e-03,9.778989606115762808e-06
4.105999999999999872e+00,1.125573662802133645e-03,9.677632194958782846e-06
4.107000000000000206e+00,1.107211860079899317e-03,9.575721297574652701e-06
4.107999999999999652e+00,1.088375558436746647e-03,9.473409433569039725e-06
4.108999999999999986e+00,1.069074386796365923e-03,9.370853160274398712e-06
4.110000000000000320e+00,1.049318183410877453e-03,9.268214729396803605e-06
4.110999999999999766e+00,1.029116993428026532e-03,9.165660448353653053e-06
4.112000000000000099e+00,1.008481064091631832e-03,9.063362290988971653e-06
4.113000000000000433e+00,9.874208425577971071e-04,8.961496175734160596e-06
4.113999999999999879e+00,9.659469714881937889e-04,8.860243494410566091e-06
4.115000000000000213e+00,9.440702871949760043e-04,8.759789397934113805e-06
4.115999999999999659e+00,9.218018157600799080e-04,8.660324225778837486e-06
4.116999999999999993e+00,8.991527719873679790e-04,8.562041635896450417e-06
4.118000000000000327e+00,8.761345563721058141e-04,8.465139903691529632e-06
4.118999999999999773e+00,8.527587550765552190e-04,8.369820022336975853e-06
4.120000000000000107e+00,8.290371382843220605e-04,8.276286836908967957e-06
4.121000000000000441e+00,8.049816619199285598e-04,8.184746955572325694e-06
4.121999999999999886e+00,7.806044682504407637e-04,8.095409699577901100e-06
4.123000000000000220e+00,7.559178903199994127e-04,8.008484935115960237e-06
4.123999999999999666e+00,7.309344560191508586e-04,7.924183779714977975e-06
4.125000000000000000e+00,7.056668970619047691e-04,7.842716230043313984e-06
4.126000000000000334e+00,6.801281587907717684e-04,7.764291682887668967e-06
4.126999999999999780e+00,6.543314166511395545e-04,7.689116420019490708e-06
4.128000000000000114e+00,6.282900958015052821e-04,7.617393816491787883e-06
4.129000000000000448e+00,6.020179003780278242e-04,7.549321719010922901e-06
4.129999999999999893e+00,5.755288502569195141e-04,7.485092491037500368e-06
4.131000000000000227e+00,5.488373335282589836e-04,7.424890255355732412e-06
4.131999999999999673e+00,5.219581748397621266e-04,7.368890759674205950e-06
4.133000000000000007e+00,4.949067316380820767e-04,7.317258623318250348e-06
4.134000000000000341e+00,4.676990240792519614e-04,7.270147098210932832e-06
4.134999999999999787e+00,4.403519193520779858e-04,7.227695423231341931e-06
4.136000000000000121e+00,4.128833901045894303e-04,7.190028592738900870e-06
4.137000000000000455e+00,3.853128902151073181e-04,7.157254888710649531e-06
4.137999999999999901e+00,3.576619052275604484e-04,7.129465786563387310e-06
4.139000000000000234e+00,3.299547856992195312e-04,7.106733859220688691e-06
4.139999999999999680e+00,3.022200364983151292e-04,7.089112908697085507e-06
4.141000000000000014e+00,2.744923851684834119e-04,7.076636322846003355e-06
4.142000000000000348e+00,2.468162186000437907e-04,7.069317520633744379e-06
4.142999999999999794e+00,2.192515595987253008e-04,7.067148870835597255e-06
4.144000000000000128e+00,1.918850037331284271e-04,7.070102528202375797e-06
4.145000000000000462e+00,1.648510046478121214e-04,7.078129911906646935e-06
4.145999999999999908e+00,1.383763523722249635e-04,7.091162931409871060e-06
4.147000000000000242e+00,1.128808773526020985e-04,7.109114012352906800e-06
4.147999999999999687e+00,8.922344686265357930e-05,7.131877638014505276e-06
4.149000000000000021e+00,6.931041466753227087e-05,7.159330867213645063e-06
4.150000000000000355e+00,5.716771896989328810e-05,7.191335108260455810e-06
4.150999999999999801e+00,5.785506782413559770e-05,7.227737005055707387e-06
4.152000000000000135e+00,7.093586134716545189e-05,7.268370322287013162e-06
4.153000000000000469e+00,9.115951759551687455e-05,7.313057070389510469e-06
4.153999999999999915e+00,1.147459749873662601e-04,7.361609371129995168e-06
4.155000000000000249e+00,1.399418580638887486e-04,7.413830709610741644e-06
4.155999999999999694e+00,1.659535392050570570e-04,7.469517671375808674e-06
4.157000000000000028e+00,1.923894327753538063e-04,7.528461214701070661e-06
4.158000000000000362e+00,2.190361871838593496e-04,7.590448190896116703e-06
4.158999999999999808e+00,2.457664918522782169e-04,7.655262556638399747e-06
4.160000000000000142e+00,2.724980168973913422e-04,7.722686628675984774e-06
4.161000000000000476e+00,2.991736103686905572e-04,7.792502193210248981e-06
4.161999999999999922e+00,3.257510532220949089e-04,7.864491471729280039e-06
4.163000000000000256e+00,3.521974287407137242e-04,7.938438109053002400e-06
4.163999999999999702e+00,3.784858680099304450e-04,8.014127811023832374e-06
4.165000000000000036e+00,4.045935832546708184e-04,8.091349228920605589e-06
4.166000000000000369e+00,4.305006366032420738e-04,8.169894370558289606e-06
4.166999999999999815e+00,4.561891420259723824e-04,8.249559325185464972e-06
4.168000000000000149e+00,4.816427359303441244e-04,8.330144393876519514e-06
4.169000000000000483e+00,5.068462150866010147e-04,8.411454781723701597e-06
4.169999999999999929e+00,5.317852862738834015e-04,8.493300512837477373e-06
4.171000000000000263e+00,5.564463874948927724e-04,8.575497043396230009e-06
4.171999999999999709e+00,5.808165610291854061e-04,8.657864968160627642e-06
4.173000000000000043e+00,6.048833593452449279e-04,8.740230615343696715e-06
4.174000000000000377e+00,6.286347773242804493e-04,8.822425646864108791e-06
4.174999999999999822e+00,6.520592003736567664e-04,8.904287589063828383e-06
4.176000000000000156e+00,6.751453671521680851e-04,8.985659275075234286e-06
4.177000000000000490e+00,6.978823400045237055e-04,9.066389423788743940e-06
4.177999999999999936e+00,7.202594842230622581e-04,9.146331984911917340e-06
4.179000000000000270e+00,7.422664508389993773e-04,9.225346725029350946e-06
4.179999999999999716e+00,7.638931653245339829e-04,9.303298462128174791e-06
4.181000000000000050e+00,7.851298175212812185e-04,9.380057682278666853e-06
4.182000000000000384e+00,8.059668558022881676e-04,9.455499764276097089e-06
4.182999999999999829e+00,8.263949813651731962e-04,9.529505605200195274e-06
4.184000000000000163e+00,8.464051457624306067e-04,9.601960722090315060e-06
4.185000000000000497e+00,8.659885477645066490e-04,9.672755933460858851e-06
4.185999999999999943e+00,8.851366328618704565e-04,9.741786486746904284e-06
4.187000000000000277e+00,9.038410916724365233e-04,9.808952786734403888e-06
4.187999999999999723e+00,9.220938608603325860e-04,9.874159388169228614e-06
4.189000000000000057e+00,9.398871225762227537e-04,9.937315779293567520e-06
4.190000000000000391e+00,9.572133059880389956e-04,9.998335402477760402e-06
4.190999999999999837e+00,9.740650873341129019e-04,1.005713646483036075e-05
4.192000000000000171e+00,9.904353919590750191e-04,1.011364092579991351e-05
4.193000000000000504e+00,1.006317394688587647e-03,1.016777533616212950e-05
4.193999999999999950e+00,1.021704522100699494e-03,1.021946978105855847e-05
4.195000000000000284e+00,1.036590453071302691e-03,1.026865877902082527e-05
4.195999999999999730e+00,1.050969121165682861e-03,1.031528020425470188e-05
4.197000000000000064e+00,1.064834715221000443e-03,1.035927623026248157e-05
4.198000000000000398e+00,1.078181681708275871e-03,1.040059223305138450e-05
4.198999999999999844e+00,1.091004725315777076e-03,1.043917775072721242e-05
4.200000000000000178e+00,1.103298811273515766e-03,1.047498537135138321e-05
4.201000000000000512e+00,1.115059165765130197e-03,1.050797174060045445e-05
4.201999999999999957e+00,1.126281278151280464e-03,1.053809641426828908e-05
4.203000000000000291e+00,1.136960901395742780e-03,1.056532289399743997e-05
4.203999999999999737e+00,1.147094054022668912e-03,1.058961748644402094e-05
4.205000000000000071e+00,1.156677020248913926e-03,1.061095038513617457e-05
4.206000000000000405e+00,1.165706351963771790e-03,1.062929445415685062e-05
4.206999999999999851e+00,1.174178868727613397e-03,1.064462634083636706e-05
4.208000000000000185e+00,1.182091659331919922e-03,1.065692532422379155e-05
4.209000000000000519e+00,1.189442081653306268e-03,1.066617441803795110e-05
4.209999999999999964e+00,1.196227764187133722e-03,1.067235913920903057e-05
4.211000000000000298e+00,1.202446605569111376e-03,1.067546869221892672e-05
4.211999999999999744e+00,1.208096775796787788e-03,1.067549474443367250e-05
4.213000000000000078e+00,1.213176715660761176e-03,1.067243260122874514e-05
4.214000000000000412e+00,1.217685137752689281e-03,1.066627995433109393e-05
4.214999999999999858e+00,1.221621025532813702e-03,1.065703812974736885e-05
4.216000000000000192e+00,1.224983634149220783e-03,1.064471081882239189e-05
4.217000000000000526e+00,1.227772489410793380e-03,1.062930528056077193e-05
4.217999999999999972e+00,1.229987388285033343e-03,1.061083109315188078e-05
4.219000000000000306e+00,1.231628397596147865e-03,1.058930142090717997e-05
4.219999999999999751e+00,1.232695854289242660e-03,1.056473173962123840e-05
4.221000000000000085e+00,1.233190363924947797e-03,1.053714108415587253e-05
4.222000000000000419e+00,1.233112800739106282e-03,1.050655077513317917e-05
4.222999999999999865e+00,1.232464305823394992e-03,1.047298574398193310e-05
4.224000000000000199e+00,1.231246287036329460e-03,1.043647318050949927e-05
4.224999999999999645e+00,1.229460416935851223e-03,1.039704388479650499e-05
4.225999999999999979e+00,1.227108632335617870e-03,1.035473096134535240e-05
4.227000000000000313e+00,1.224193132126974014e-03,1.030957114364230633e-05
4.227999999999999758e+00,1.220716376633219349e-03,1.026160348187788058e-05
4.229000000000000092e+00,1.216681085099400672e-03,1.021087070316961418e-05
4.230000000000000426e+00,1.212090234851796950e-03,1.015741787618130612e-05
4.230999999999999872e+00,1.206947058622182510e-03,1.010129381684015649e-05
4.232000000000000206e+00,1.201255043409130705e-03,1.004254975172179970e-05
4.232999999999999652e+00,1.195017927656141180e-03,9.981240681660329855e-06
4.233999999999999986e+00,1.188239699890471322e-03,9.917424067678591411e-06
4.235000000000000320e+00,1.180924595546968591e-03,9.851161280103312563e-06
4.235999999999999766e+00,1.173077095541278031e-03,9.782516214732606938e-06
4.237000000000000099e+00,1.164701922942704224e-03,9.711556744870365434e-06
4.238000000000000433e+00,1.155804041173613206e-03,9.638353399057947172e-06
4.238999999999999879e+00,1.146388650555675440e-03,9.562980792398016077e-06
4.240000000000000213e+00,1.136461186409654491e-03,9.485516291105194694e-06
4.240999999999999659e+00,1.126027315321105312e-03,9.406041511387928960e-06
4.241999999999999993e+00,1.115092933029452563e-03,9.324640955370842949e-06
4.243000000000000327e+00,1.103664160625695547e-03,9.241403493999315931e-06
4.243999999999999773e+00,1.091747342236411853e-03,9.156421040802112458e-06
4.245000000000000107e+00,1.079349040975413664e-03,9.069790080016507382e-06
4.246000000000000441e+00,1.066476036568108363e-03,8.981610312016425493e-06
4.246999999999999886e+00,1.053135321240192398e-03,8.891986153517043111e-06
4.248000000000000220e+00,1.039334097117446511e-03,8.801025416014491857e-06
4.248999999999999666e+00,1.025079771958281073e-03,8.708840852128759929e-06
4.250000000000000000e+00,1.010379956477125201e-03,8.615548814626342931e-06
4.251000000000000334e+00,9.952424599964846113e-04,8.521270818547548216e-06
4.251999999999999780e+00,9.796752877300745222e-04,8.426132171487705068e-06
4.253000000000000114e+00,9.636866364170716594e-04,8.330263516136190085e-06
4.254000000000000448e+00,9.472848915528470169e-04,8.233799495738601949e-06
4.254999999999999893e+00,9.304786229641902068e-04,8.136880283743208435e-06
4.256000000000000227e+00,9.132765820948811689e-04,8.039650249718284495e-06
4.256999999999999673e+00,8.956876977018999892e-04,7.942259466230333978e-06
4.258000000000000007e+00,8.777210732223927024e-04,7.844862304984832188e-06
4.259000000000000341e+00,8.593859826036978969e-04,7.747618916888363662e-06
4.259999999999999787e+00,8.406918679340934838e-04,7.650693837260797906e-06
4.261000000000000121e+00,8.216483356573262790e-04,7.554257399990925187e-06
4.262000000000000455e+00,8.022651545093605237e-04,7.458484234486030067e-06
4.262999999999999901e+00,7.825522521395845456e-04,7.363554646479109909e-06
4.264000000000000234e+00,7.625197138301047489e-04,7.269653051088771687e-06
4.264999999999999680e+00,7.421777799920705040e-04,7.176969152805798508e-06
4.266000000000000014e+00,7.215368457765393515e-04,7.085696332732428135e-06
4.267000000000000348e+00,7.006074598854927608e-04,6.996032700940387042e-06
4.267999999999999794e+00,6.794003259292098707e-04,6.908179245318169481e-06
4.269000000000000128e+00,6.579263032526415063e-04,6.822340743157993646e-06
4.270000000000000462e+00,6.361964108743592807e-04,6.738723808378380976e-06
4.270999999999999908e+00,6.142218317463534047e-04,6.657537495061879524e-06
4.272000000000000242e+00,5.920139210483774984e-04,6.578991096677546654e-06
4.272999999999999687e+00,5.695842160595800986e-04,6.503294521396840002e-06
4.274000000000000021e+00,5.469444518190253899e-04,6.430655912454230160e-06
4.275000000000000355e+00,5.241065806530490661e-04,6.361281724050593030e-06
4.275999999999999801e+00,5.010828007160398299e-04,6.295374128274213433e-06
4.277000000000000135e+00,4.778855929377828532e-04,6.233130784496088088e-06
4.278000000000000469e+00,4.545277733237252944e-04,6.174742060155657593e-06
4.278999999999999915e+00,4.310225626966750429e-04,6.120390636274888667e-06
4.280000000000000249e+00,4.073836851102280833e-04,6.070248633939348151e-06
4.280999999999999694e+00,3.836255035830700606e-04,6.024477031372567324e-06
4.282000000000000028e+00,3.597632146786611100e-04,5.983222800726993414e-06
4.283000000000000362e+00,3.358131272468674669e-04,5.946618350545527994e-06
4.283999999999999808e+00,3.117930749600402243e-04,5.914778900406017417e-06
4.285000000000000142e+00,2.877230362355264436e-04,5.887802017447217930e-06
4.286000000000000476e+00,2.636260971585335918e-04,5.865765305555467746e-06
4.286999999999999922e+00,2.395299903302843209e-04,5.848726286243687425e-06
4.288000000000000256e+00,2.154696544657174395e-04,5.836720652915118632e-06
4.288999999999999702e+00,1.914916782273418962e-04,5.829762549075370746e-06
4.290000000000000036e+00,1.676624373617203621e-04,5.827843443795413556e-06
4.291000000000000369e+00,1.440839457562811878e-04,5.830932955601436327e-06
4.291999999999999815e+00,1.209271154635545732e-04,5.838978404375446009e-06
4.293000000000000149e+00,9.850780223090279872e-05,5.851906145598022612e-06
4.294000000000000483e+00,7.747708453014136743e-05,5.869621797605227772e-06
4.294999999999999929e+00,5.932181170487550449e-05,5.892011989903536668e-06
4.296000000000000263e+00,4.743026641123736144e-05,5.918945140208738609e-06
4.296999999999999709e+00,4.678472893615179365e-05,5.950273507439544190e-06
4.298000000000000043e+00,5.769609940279618631e-05,5.985834360847927897e-06
4.299000000000000377e+00,7.523116512199018978e-05,6.025452166432097415e-06
4.299999999999999822e+00,9.575648938147652796e-05,6.068939973133238794e-06
4.301000000000000156e+00,1.176573450247863853e-04,6.116101556640873506e-06
4.302000000000000490e+00,1.402324174963276925e-04,6.166732875549178580e-06
4.302999999999999936e+00,1.631454483244265305e-04,6.220624038143535188e-06
4.304000000000000270e+00,1.862166238439221660e-04,6.277560689900634737e-06
4.304999999999999716e+00,2.093398892871478905e-04,6.337325702594804042e-06
4.306000000000000050e+00,2.324471037310285061e-04,6.399700434670863215e-06
4.307000000000000384e+00,2.554910882454447486e-04,6.464466078162149724e-06
4.307999999999999829e+00,2.784369811106700981e-04,6.531404718083337258e-06
4.309000000000000163e+00,3.012575414760685515e-04,6.600300350480159196e-06
4.310000000000000497e+00,3.239304571898523797e-04,6.670939770437362925e-06
4.310999999999999943e+00,3.464367315234505806e-04,6.743113245449298833e-06
4.312000000000000277e+00,3.687596773173831399e-04,6.816615226448201611e-06
4.312999999999999723e+00,3.908842703297910840e-04,6.891244712969063043e-06
4.314000000000000057e+00,4.127967201807848500e-04,6.966805843785976339e-06
4.315000000000000391e+00,4.344841799977923968e-04,7.043108020563387274e-06
4.315999999999999837e+00,4.559345444238449433e-04,7.119966379210583961e-06
4.317000000000000171e+00,4.771363079855926162e-04,7.197201681886193772e-06
4.318000000000000504e+00,4.980784626176082809e-04,7.274640723353814350e-06
4.318999999999999950e+00,5.187504241601557887e-04,7.352116097207527873e-06
4.320000000000000284e+00,5.391419775504102284e-04,7.429466534616747262e-06
4.320999999999999730e+00,5.592432370945996621e-04,7.506536503498902409e-06
4.322000000000000064e+00,5.790446159309295448e-04,7.583176590437355805e-06
4.323000000000000398e+00,5.985368041903750894e-04,7.659242957539478831e-06
4.323999999999999844e+00,6.177107515840568651e-04,7.734597704024143573e-06
4.325000000000000178e+00,6.365576553025811303e-04,7.809108315678811463e-06
4.326000000000000512e+00,6.550689501112352082e-04,7.882648032731729199e-06
4.326999999999999957e+00,6.732363019680079070e-04,7.955095160400366735e-06
4.328000000000000291e+00,6.910516024027353685e-04,8.026333526114282942e-06
4.328999999999999737e+00,7.085069654896597067e-04,8.096251780900448418e-06
4.330000000000000071e+00,7.255947248504410413e-04,8.164743815558166080e-06
4.331000000000000405e+00,7.423074326376993132e-04,8.231708010602778653e-06
4.331999999999999851e+00,7.586378581964206601e-04,8.297047756048793701e-06
4.333000000000000185e+00,7.745789882307237573e-04,8.360670669711870695e-06
4.334000000000000519e+00,7.901240263492995998e-04,8.422489117696235303e-06
4.334999999999999964e+00,8.052663940929641112e-04,8.482419420089145159e-06
4.336000000000000298e+00,8.199997310710423204e-04,8.540382440951135246e-06
4.336999999999999744e+00,8.343178963718068594e-04,8.596302732943789023e-06
4.338000000000000078e+00,8.482149689759872508e-04,8.650109182122747828e-06
4.339000000000000412e+00,8.616852494521917054e-04,8.701734149893601279e-06
4.339999999999999858e+00,8.747232606328462449e-04,8.751114112336748433e-06
4.341000000000000192e+00,8.873237493341333462e-04,8.798188803392297417e-06
4.342000000000000526e+00,8.994816870329360109e-04,8.842901925051123270e-06
4.342999999999999972e+00,9.111922715919684376e-04,8.885200250837114113e-06
4.344000000000000306e+00,9.224509279413860632e-04,8.925034370092384240e-06
4.344999999999999751e+00,9.332533098509974978e-04,8.962357756789179344e-06
4.346000000000000085e+00,9.435953004721154853e-04,8.997127566959849321e-06
4.347000000000000419e+00,9.534730138933480981e-04,9.029303728754403189e-06
4.347999999999999865e+00,9.628827956178864344e-04,9.058849723247487402e-06
4.349000000000000199e+00,9.718212240322953105e-04,9.085731656853252448e-06
4.350000000000000533e+00,9.802851107952987274e-04,9.109919085725998186e-06
4.350999999999999979e+00,9.882715021134762159e-04,9.131384060217671085e-06
4.352000000000000313e+00,9.957776788958063157e-04,9.150102010009582645e-06
4.352999999999999758e+00,1.002801157896950068e-03,9.166050760902029422e-06
4.354000000000000092e+00,1.009339691616460439e-03,9.179211461719746868e-06
4.355000000000000426e+00,1.015391269341635837e-03,9.189567565639332892e-06
4.355999999999999872e+00,1.020954116942906879e-03,9.197105752495290772e-06
4.357000000000000206e+00,1.026026697565898902e-03,9.201814949703307180e-06
4.357999999999999652e+00,1.030607711305544854e-03,9.203687251393909380e-06
4.358999999999999986e+00,1.034696095714791224e-03,9.202716928258834205e-06
4.360000000000000320e+00,1.038291025190290606e-03,9.198901389551789436e-06
4.360999999999999766e+00,1.041391911342862738e-03,9.192240154645633525e-06
4.362000000000000099e+00,1.043998402119162595e-03,9.182735880388184937e-06
4.363000000000000433e+00,1.046110381965317283e-03,9.170393289655019063e-06
4.363999999999999879e+00,1.047727970928630280e-03,9.155220163670448185e-06
4.365000000000000213e+00,1.048851524468362570e-03,9.137226334707034889e-06
4.365999999999999659e+00,1.049481632204529507e-03,9.116424716615672625e-06
4.366999999999999993e+00,1.049619117688082703e-03,9.092830231152981428e-06
4.368000000000000327e+00,1.049265036944511649e-03,9.066460876047646760e-06
4.368999999999999773e+00,1.048420678027031649e-03,9.037336624871991343e-06
4.370000000000000107e+00,1.047087559349593917e-03,9.005480526472597254e-06
4.371000000000000441e+00,1.045267428903350667e-03,8.970917655395184214e-06
4.371999999999999886e+00,1.042962262578605703e-03,8.933676140959465522e-06
4.373000000000000220e+00,1.040174263148213336e-03,8.893786111051126480e-06
4.373999999999999666e+00,1.036905858182456380e-03,8.851280831474251089e-06
4.375000000000000000e+00,1.033159699042540940e-03,8.806195574127417366e-06
4.376000000000000334e+00,1.028938658612167482e-03,8.758568753094710070e-06
4.376999999999999780e+00,1.024245829942893289e-03,8.708440842220111731e-06
4.378000000000000114e+00,1.019084523887221977e-03,8.655855507961377379e-06
4.379000000000000448e+00,1.013458267581665660e-03,8.600858501453649901e-06
4.379999999999999893e+00,1.007370801809772710e-03,8.543498844970223792e-06
4.381000000000000227e+00,1.000826079291142244e-03,8.483827715810213951e-06
4.381999999999999673e+00,9.938282619179241838e-04,8.421899645490251742e-06
4.383000000000000007e+00,9.863817188884927215e-04,8.357771382487294242e-06
4.384000000000000341e+00,9.784910238057357643e-04,8.291503087049857226e-06
4.384999999999999787e+00,9.701609525518201582e-04,8.223157273590391927e-06
4.386000000000000121e+00,9.613964800911603981e-04,8.152800035448324714e-06
4.387000000000000455e+00,9.522027783891004373e-04,8.080499869311101883e-06
4.387999999999999901e+00,9.425852131393918937e-04,8.006328971088294780e-06
4.389000000000000234e+00,9.325493413267335521e-04,7.930362141481966948e-06
4.389999999999999680e+00,9.221009078625014548e-04,7.852677996816296259e-06
4.391000000000000014e+00,9.112458430190756428e-04,7.773357919556595839e-06
4.392000000000000348e+00,8.999902589396585953e-04,7.692487344133739174e-06
4.392999999999999794e+00,8.883404470117732413e-04,7.610154603552663762e-06
4.394000000000000128e+00,8.763028741980314826e-04,7.526452292620985274e-06
4.395000000000000462e+00,8.638841803168709026e-04,7.441476171178589156e-06
4.395999999999999908e+00,8.510911742988834863e-04,7.355326464525964240e-06
4.397000000000000242e+00,8.379308313548620903e-04,7.268106806591097964e-06
4.397999999999999687e+00,8.244102891898192568e-04,7.179925555267120437e-06
4.399000000000000021e+00,8.105368451360163385e-04,7.090894708726821206e-06
4.400000000000000355e+00,7.963179523268525215e-04,7.001131326427165602e-06
4.400999999999999801e+00,7.817612168268018051e-04,6.910756390168152515e-06
4.402000000000000135e+00,7.668743938311111319e-04,6.819896156918094513e-06
4.403000000000000469e+00,7.516653848340215226e-04,6.728681126385510091e-06
4.403999999999999915e+00,7.361422339397425373e-04,6.637247380362503086e-06
4.405000000000000249e+00,7.203131251370220416e-04,6.545735460208900510e-06
4.405999999999999694e+00,7.041863787026574322e-04,6.454291775273116986e-06
4.407000000000000028e+00,6.877704487825280497e-04,6.363067454806814132e-06
4.408000000000000362e+00,6.710739202209119528e-04,6.272219626030165912e-06
4.408999999999999808e+00,6.541055064305062406e-04,6.181910289472930260e-06
4.410000000000000142e+00,6.368740466778290837e-04,6.092307580598250119e-06
4.411000000000000476e+00,6.193885046708308547e-04,6.003584514969257200e-06
4.411999999999999922e+00,6.016579666800972058e-04,5.915920125397981422e-06
4.413000000000000256e+00,5.836916412193123536e-04,5.829498101983919866e-06
4.413999999999999702e+00,5.654988584367667652e-04,5.744507854845560510e-06
4.415000000000000036e+00,5.470890714091139256e-04,5.661143009119977503e-06
4.416000000000000369e+00,5.284718578059912535e-04,5.579602167164444498e-06
4.416999999999999815e+00,5.096569239301697177e-04,5.500087245437225143e-06
4.418000000000000149e+00,4.906541098904643313e-04,5.422804037957640329e-06
4.419000000000000483e+00,4.714733983600096693e-04,5.347960269245562536e-06
4.419999999999999929e+00,4.521249258310207722e-04,5.275765853723694856e-06
4.421000000000000263e+00,4.326189994934918339e-04,5.206430638847486321e-06
4.421999999999999709e+00,4.129661193982734572e-04,5.140164278590005615e-06
4.423000000000000043e+00,3.931770100625606819e-04,5.077173708469779069e-06
4.424000000000000377e+00,3.732626629491470407e-04,5.017662677327450519e-06
4.424999999999999822e+00,3.532343964778856377e-04,4.961828906635966853e-06
4.426000000000000156e+00,3.331039387925122195e-04,4.909863303905652462e-06
4.427000000000000490e+00,3.128835460694373008e-04,4.861946871051815833e-06
4.427999999999999936e+00,2.925861712627241700e-04,4.818249670013584565e-06
4.429000000000000270e+00,2.722257121615831942e-04,4.778927783456304043e-06
4.429999999999999716e+00,2.518173811850131787e-04,4.744122187316178915e-06
4.431000000000000050e+00,2.313782741098233467e-04,4.713955760926025253e-06
4.432000000000000384e+00,2.109282682068514057e-04,4.688532370092904675e-06
4.432999999999999829e+00,1.904914955721756249e-04,4.667934326101928583e-06
4.434000000000000163e+00,1.700988601743052750e-04,4.652221843692204476e-06
4.435000000000000497e+00,1.497925626521088964e-04,4.641431105554224467e-06
4.435999999999999943e+00,1.296347325760568363e-04,4.635574360383044694e-06
4.437000000000000277e+00,1.097251391117338754e-04,4.634638814864420880e-06
4.437999999999999723e+00,9.024084097543946369e-05,4.638587424947347966e-06
4.439000000000000057e+00,7.153454682646931504e-05,4.647358685316578266e-06
4.440000000000000391e+00,5.440518266783588637e-05,4.660868144608049572e-06
4.440999999999999837e+00,4.085269568996946661e-05,4.679009007314091429e-06
4.442000000000000171e+00,3.521307863297043169e-05,4.701654235652657018e-06
4.443000000000000504e+00,4.082994994664526959e-05,4.728657804773972935e-06
4.443999999999999950e+00,5.424788845852082165e-05,4.759857177137475919e-06
4.445000000000000284e+00,7.112074447563657110e-05,4.795074953991708011e-06
4.445999999999999730e+00,8.945657441299226091e-05,4.834121474486388962e-06
4.447000000000000064e+00,1.084605424582745089e-04,4.876796625820867656e-06
4.448000000000000398e+00,1.277818866270250962e-04,4.922892321165769755e-06
4.448999999999999844e+00,1.472447358950541645e-04,4.972194265456628966e-06
4.450000000000000178e+00,1.667502653892420910e-04,5.024484139001141889e-06
4.451000000000000512e+00,1.862372377676660830e-04,5.079541160354096665e-06
4.451999999999999957e+00,2.056643706759666884e-04,5.137143887163568811e-06
4.453000000000000291e+00,2.250017376524739707e-04,5.197071492552080089e-06
4.453999999999999737e+00,2.442262598733070124e-04,5.259105130231808298e-06
4.455000000000000071e+00,2.633191960887889009e-04,5.323028954876379573e-06
4.456000000000000405e+00,2.822646737081821303e-04,5.388631045928649043e-06
4.456999999999999851e+00,3.010487917171466980e-04,5.455704149683410572e-06
4.458000000000000185e+00,3.196590532817574480e-04,5.524046237730208341e-06
4.459000000000000519e+00,3.380839952405340098e-04,5.593461029755074690e-06
4.459999999999999964e+00,3.563129402350641360e-04,5.663758292203363074e-06
4.461000000000000298e+00,3.743358265842733584e-04,5.734754169623759939e-06
4.461999999999999744e+00,3.921430898054453773e-04,5.806271165550264905e-06
4.463000000000000078e+00,4.097255781023086433e-04,5.878138431350211554e-06
4.464000000000000412e+00,4.270744919020036650e-04,5.950191588896751018e-06
4.464999999999999858e+00,4.441813394435010663e-04,6.022272907513419707e-06
4.466000000000000192e+00,4.610379045063046238e-04,6.094230986097539643e-06
4.467000000000000526e+00,4.776362222181638789e-04,6.165920883087148850e-06
4.467999999999999972e+00,4.939685613851016108e-04,6.237203696351694896e-06
4.469000000000000306e+00,5.100274109346781323e-04,6.307946785945207433e-06
4.469999999999999751e+00,5.258054703268334263e-04,6.378023216896117771e-06
4.471000000000000085e+00,5.412956420797417111e-04,6.447311903898053726e-06
4.472000000000000419e+00,5.564910266358616972e-04,6.515697102031422389e-06
4.472999999999999865e+00,5.713849182775226822e-04,6.583068629419278915e-06
4.474000000000000199e+00,5.859708027055785494e-04,6.649321243330118487e-06
4.475000000000000533e+00,6.002423550555128400e-04,6.714354889863660820e-06
4.475999999999999979e+00,6.141934390184353946e-04,6.778074082546432134e-06
4.477000000000000313e+00,6.278181060842047195e-04,6.840388214902909589e-06
4.477999999999999758e+00,6.411105956248414062e-04,6.901210889413333546e-06
4.479000000000000092e+00,6.540653348845339556e-04,6.960460241032810436e-06
4.480000000000000426e+00,6.666769396263609289e-04,7.018058298283170643e-06
4.480999999999999872e+00,6.789402144878174282e-04,7.073931385135081396e-06
4.482000000000000206e+00,6.908501540092261764e-04,7.128009382563008958e-06
4.482999999999999652e+00,7.024019432198281556e-04,7.180226193169309950e-06
4.483999999999999986e+00,7.135909587674914550e-04,7.230519062208803325e-06
4.485000000000000320e+00,7.244127696728563893e-04,7.278829006727487016e-06
4.485999999999999766e+00,7.348631384866485686e-04,7.325100129792358147e-06
4.487000000000000099e+00,7.449380220095719015e-04,7.369280140531775187e-06
4.488000000000000433e+00,7.546335724671112549e-04,7.411319618708692454e-06
4.488999999999999879e+00,7.639461382310425456e-04,7.451172549406600556e-06
4.490000000000000213e+00,7.728722649072153816e-04,7.488795606414068383e-06
4.490999999999999659e+00,7.814086959165676824e-04,7.524148732583165083e-06
4.491999999999999993e+00,7.895523735351036784e-04,7.557194381998957716e-06
4.493000000000000327e+00,7.973004393401393825e-04,7.587898145979645443e-06
4.493999999999999773e+00,8.046502350179933092e-04,7.616228023407019378e-06
4.495000000000000107e+00,8.115993028352147835e-04,7.642155010315024609e-06
4.496000000000000441e+00,8.181453863246511372e-04,7.665652349318370019e-06
4.496999999999999886e+00,8.242864304616649316e-04,7.686696210690752872e-06
4.498000000000000220e+00,8.300205822609129855e-04,7.705264900123956381e-06
4.498999999999999666e+00,8.353461907246165956e-04,7.721339583453748135e-06
4.500000000000000000e+00,8.402618072905456348e-04,7.734903483916271411e-06
4.501000000000000334e+00,8.447661857922303917e-04,7.745942549249681494e-06
4.501999999999999780e+00,8.488582825766000008e-04,7.754444713116457417e-06
4.503000000000000114e+00,8.525372562088076415e-04,7.760400614069788908e-06
4.504000000000000448e+00,8.558024675485187980e-04,7.763802778885552422e-06
4.504999999999999893e+00,8.586534792726726760e-04,7.764646378829069548e-06
4.506000000000000227e+00,8.610900556836041143e-04,7.762928428021770473e-06
4.506999999999999673e+00,8.631121620691531004e-04,7.758648559100382082e-06
4.508000000000000007e+00,8.647199644228657995e-04,7.751808174473453567e-06
4.509000000000000341e+00,8.659138285760173154e-04,7.742411242037930660e-06
4.509999999999999787e+00,8.666943196347162573e-04,7.730463491595068336e-06
4.511000000000000121e+00,8.670622010190171198e-04,7.715973200840408819e-06
4.512000000000000455e+00,8.670184338018484997e-04,7.698950343040546061e-06
4.512999999999999901e+00,8.665641754768612379e-04,7.679407415702590127e-06
4.514000000000000234e+00,8.657007790288074548e-04,7.657358616874243419e-06
4.514999999999999680e+00,8.644297916438539861e-04,7.632820665334436456e-06
4.516000000000000014e+00,8.627529536986088508e-04,7.605811913596094780e-06
4.517000000000000348e+00,8.606721970961746021e-04,7.576353244519045073e-06
4.517999999999999794e+00,8.581896440291350136e-04,7.544467218172886861e-06
4.519000000000000128e+00,8.553076054118634655e-04,7.510178880949374162e-06
4.520000000000000462e+00,8.520285793382173815e-04,7.473514961518185171e-06
4.520999999999999908e+00,8.483552492022214311e-04,7.434504749525072232e-06
4.522000000000000242e+00,8.442904822446926742e-04,7.393179154634178842e-06
4.522999999999999687e+00,8.398373274078283499e-04,7.349571670618844650e-06
4.524000000000000021e+00,8.349990135800704509e-04,7.303717504171795244e-06
4.525000000000000355e+00,8.297789474697355718e-04,7.255654444408771500e-06
4.525999999999999801e+00,8.241807116528088260e-04,7.205422019433546206e-06
4.527000000000000135e+00,8.182080622223528773e-04,7.153062414421228206e-06
4.528000000000000469e+00,8.118649267531383466e-04,7.098619573917695671e-06
4.528999999999999915e+00,8.051554018253536966e-04,7.042140168736736453e-06
4.530000000000000249e+00,7.980837508169539608e-04,6.983672703583619595e-06
4.530999999999999694e+00,7.906544012175553910e-04,6.923268504737417938e-06
4.532000000000000028e+00,7.828719422882726708e-04,6.860980836749102789e-06
4.533000000000000362e+00,7.747411223650613491e-04,6.796865856565933110e-06
4.533999999999999808e+00,7.662668463730324623e-04,6.730981746377782702e-06
4.535000000000000142e+00,7.574541729235850264e-04,6.663389715868401555e-06
4.536000000000000476e+00,7.483083117169291162e-04,6.594153128208759443e-06
4.536999999999999922e+00,7.388346205314579853e-04,6.523338548794054788e-06
4.538000000000000256e+00,7.290386025769653167e-04,6.451014865852319887e-06
4.538999999999999702e+00,7.189259033863257395e-04,6.377254345449955547e-06
4.540000000000000036e+00,7.085023079941996571e-04,6.302131746600791940e-06
4.541000000000000369e+00,6.977737378223550268e-04,6.225725374528764861e-06
4.541999999999999815e+00,6.867462477254068255e-04,6.148116316804700731e-06
4.543000000000000149e+00,6.754260228239403500e-04,6.069389473442139448e-06
4.544000000000000483e+00,6.638193756215956306e-04,5.989632694737561157e-06
4.544999999999999929e+00,6.519327426343001159e-04,5.908937994209210202e-06
4.546000000000000263e+00,6.397726814896924092e-04,5.827400663257014220e-06
4.546999999999999709e+00,6.273458676828048020e-04,5.745120412574374089e-06
4.548000000000000043e+00,6.146590916152962257e-04,5.662200589545336850e-06
4.549000000000000377e+00,6.017192553635570314e-04,5.578749357372025182e-06
4.549999999999999822e+00,5.885333697885163475e-04,5.494878896855961733e-06
4.551000000000000156e+00,5.751085514036221539e-04,5.410706546053526929e-06
4.552000000000000490e+00,5.614520196715659618e-04,5.326354046510769237e-06
4.552999999999999936e+00,5.475710940711365745e-04,5.241948754412734788e-06
4.554000000000000270e+00,5.334731915856460224e-04,5.157622842534240650e-06
4.554999999999999716e+00,5.191658240980994744e-04,5.073514482709662433e-06
4.556000000000000050e+00,5.046565963268917574e-04,4.989767037131867602e-06
4.557000000000000384e+00,4.899532037154168259e-04,4.906530242019687336e-06
4.557999999999999829e+00,4.750634310596321772e-04,4.823959353318675117e-06
4.559000000000000163e+00,4.599951512893860647e-04,4.742216236100690321e-06
4.560000000000000497e+00,4.447563251317936486e-04,4.661468463268416926e-06
4.560999999999999943e+00,4.293550013028711392e-04,4.581890306305215942e-06
4.562000000000000277e+00,4.137993180626573344e-04,4.503661659798639108e-06
4.562999999999999723e+00,3.980975057058595465e-04,4.426968886039206751e-06
4.564000000000000057e+00,3.822578911360964972e-04,4.352003560400023383e-06
4.565000000000000391e+00,3.662889044441539977e-04,4.278963045439866450e-06
4.565999999999999837e+00,3.501990888619313622e-04,4.208048959403294859e-06
4.567000000000000171e+00,3.339971145575035055e-04,4.139467421446349316e-06
4.568000000000000504e+00,3.176917984306052052e-04,4.073427183658727219e-06
4.568999999999999950e+00,3.012921315360410530e-04,4.010139384969068031e-06
4.570000000000000284e+00,2.848073180038650340e-04,3.949815273968158334e-06
4.570999999999999730e+00,2.682468296575859926e-04,3.892665531944803866e-06
4.572000000000000064e+00,2.516204846052148229e-04,3.838897451866710332e-06
4.573000000000000398e+00,2.349385607328293292e-04,3.788713757931182355e-06
4.573999999999999844e+00,2.182119637541501630e-04,3.742309426934215335e-06
4.575000000000000178e+00,2.014524805631614168e-04,3.699870032608739775e-06
4.576000000000000512e+00,1.846731725359980199e-04,3.661568280108735252e-06
4.576999999999999957e+00,1.678890044082410296e-04,3.627562155388325479e-06
4.578000000000000291e+00,1.511178898504856791e-04,3.597991481513205846e-06
4.578999999999999737e+00,1.343825080535608933e-04,3.572976139857213734e-06
4.580000000000000071e+00,1.177136369536513924e-04,3.552612961343432037e-06
4.581000000000000405e+00,1.011566832075543244e-04,3.536974454750355628e-06
4.581999999999999851e+00,8.478555814992152682e-05,3.526106499012274745e-06
4.583000000000000185e+00,6.873529171408258919e-05,3.520027876027345267e-06
4.584000000000000519e+00,5.328885114520406967e-05,3.518729021328563239e-06
4.584999999999999964e+00,3.914268180904810897e-05,3.522172640203785739e-06
4.586000000000000298e+00,2.826420169741330387e-05,3.530293709025175351e-06
4.586999999999999744e+00,2.521405042023455937e-05,3.543001133556404914e-06
4.588000000000000078e+00,3.221230723795947550e-05,3.560178867434826819e-06
4.589000000000000412e+00,4.470236771727793910e-05,3.581688457691820407e-06
4.589999999999999858e+00,5.924953123575811640e-05,3.607370992551304722e-06
4.591000000000000192e+00,7.460555622275598625e-05,3.637050150453147898e-06
4.592000000000000526e+00,9.030780279428714350e-05,3.670534589335796739e-06
4.592999999999999972e+00,1.061547163329350268e-04,3.707621093957734698e-06
4.594000000000000306e+00,1.220442927436427618e-04,3.748097034095831818e-06
4.594999999999999751e+00,1.379180574530861558e-04,3.791743264532713287e-06
4.596000000000000085e+00,1.537388003617498817e-04,3.838336333815666189e-06
4.597000000000000419e+00,1.694806555106896846e-04,3.887650937036734408e-06
4.597999999999999865e+00,1.851242559915524169e-04,3.939461700319537798e-06
4.599000000000000199e+00,2.006541852924834037e-04,3.993545043018843083e-06
4.600000000000000533e+00,2.160575533740706825e-04,4.049680534782091210e-06
4.600999999999999979e+00,2.313231599743622289e-04,4.107652182023866046e-06
4.602000000000000313e+00,2.464409822324374263e-04,4.167249347675482580e-06
4.602999999999999758e+00,2.614018494102881185e-04,4.228267513835472669e-06
4.604000000000000092e+00,2.761972303006386383e-04,4.290508872749770524e-06
4.605000000000000426e+00,2.908190904866867149e-04,4.353782706476718913e-06
4.605999999999999872e+00,3.052597946164588944e-04,4.417905662683079641e-06
4.607000000000000206e+00,3.195120380486068945e-04,4.482701811344119189e-06
4.608000000000000540e+00,3.335687985509226683e-04,4.548002785461114313e-06
4.608999999999999986e+00,3.474233014578717647e-04,4.613647618515082335e-06
4.610000000000000320e+00,3.610689944404959118e-04,4.679482769937440490e-06
4.610999999999999766e+00,3.744995290672872477e-04,4.745361802637708714e-06
4.612000000000000099e+00,3.877087474647154569e-04,4.811145361361954217e-06
4.613000000000000433e+00,4.006906722405489127e-04,4.876700730095935945e-06
4.613999999999999879e+00,4.134394992096995488e-04,4.941901844952872659e-06
4.615000000000000213e+00,4.259495921932421542e-04,5.006628789146666071e-06
4.615999999999999659e+00,4.382154792304011762e-04,5.070767767094091255e-06
4.616999999999999993e+00,4.502318497923237959e-04,5.134210600195575911e-06
4.618000000000000327e+00,4.619935531148996999e-04,5.196854759116916867e-06
4.618999999999999773e+00,4.734955969784343435e-04,5.258602808549860709e-06
4.620000000000000107e+00,4.847331470274308615e-04,5.319362501518130558e-06
4.621000000000000441e+00,4.957015265349380218e-04,5.379046212105622472e-06
4.621999999999999886e+00,5.063962164996208513e-04,5.437571020934987736e-06
4.623000000000000220e+00,5.168128557939637548e-04,5.494858162760828883e-06
4.623999999999999666e+00,5.269472416597277597e-04,5.550833236105353258e-06
4.625000000000000000e+00,5.367953301926714493e-04,5.605425627116625895e-06
4.626000000000000334e+00,5.463532369742809831e-04,5.658568712161631170e-06
4.626999999999999780e+00,5.556172376960099050e-04,5.710199273730511060e-06
4.628000000000000114e+00,5.645837689220444293e-04,5.760257789481183130e-06
4.629000000000000448e+00,5.732494287496960788e-04,5.808687875336844810e-06
4.629999999999999893e+00,5.816109775731082747e-04,5.855436538504625029e-06
4.631000000000000227e+00,5.896653386906028664e-04,5.900453655588772392e-06
4.631999999999999673e+00,5.974095990454553022e-04,5.943692301939621559e-06
4.633000000000000007e+00,6.048410097994044027e-04,5.985108160869261255e-06
4.634000000000000341e+00,6.119569869762774873e-04,6.024659905014744120e-06
4.634999999999999787e+00,6.187551119407262408e-04,6.062308628151617970e-06
4.636000000000000121e+00,6.252331319156708735e-04,6.098018241813011331e-06
4.637000000000000455e+00,6.313889604031296164e-04,6.131754887949763470e-06
4.637999999999999901e+00,6.372206775313116276e-04,6.163487388928534389e-06
4.639000000000000234e+00,6.427265303012778645e-04,6.193186679293163941e-06
4.639999999999999680e+00,6.479049329209263111e-04,6.220826223068065612e-06
4.641000000000000014e+00,6.527544668635139585e-04,6.246381454406513862e-06
4.642000000000000348e+00,6.572738810490043630e-04,6.269830234874198852e-06
4.642999999999999794e+00,6.614620917752883546e-04,6.291152286404969771e-06
4.644000000000000128e+00,6.653181827244526768e-04,6.310329671753944150e-06
4.645000000000000462e+00,6.688414047863688004e-04,6.327346197659217094e-06
4.645999999999999908e+00,6.720311758660800711e-04,6.342187942842096136e-06
4.647000000000000242e+00,6.748870805789808705e-04,6.354842650949037781e-06
4.647999999999999687e+00,6.774088699576991980e-04,6.365300248528436660e-06
4.649000000000000021e+00,6.795964609116699178e-04,6.373552267540706888e-06
4.650000000000000355e+00,6.814499358037526180e-04,6.379592366493420752e-06
4.650999999999999801e+00,6.829695417644420776e-04,6.383415744026270821e-06
4.652000000000000135e+00,6.841556900846160628e-04,6.385019686741627646e-06
4.653000000000000469e+00,6.850089554565644235e-04,6.384402947233468555e-06
4.653999999999999915e+00,6.855300752142541544e-04,6.381566307181794326e-06
4.655000000000000249e+00,6.857199483377667123e-04,6.376511974148901915e-06
4.655999999999999694e+00,6.855796345392038043e-04,6.369244160147408335e-06
4.657000000000000028e+00,6.851103531312388280e-04,6.359768476961443456e-06
4.658000000000000362e+00,6.843134820249085733e-04,6.348092497971056822e-06
4.658999999999999808e+00,6.831905564245957128e-04,6.334225151351634427e-06
4.660000000000000142e+00,6.817432676565165876e-04,6.318177306382112202e-06
4.661000000000000476e+00,6.799734617093870347e-04,6.299961164638917774e-06
4.661999999999999922e+00,6.778831378640886359e-04,6.279590875410806766e-06
4.663000000000000256e+00,6.754744472349710803e-04,6.257081870396703087e-06
4.663999999999999702e+00,6.727496912942370700e-04,6.232451470589111811e-06
4.665000000000000036e+00,6.697113200622887641e-04,6.205718316071583275e-06
4.666000000000000369e+00,6.663619304899537224e-04,6.176902986761815214e-06
4.666999999999999815e+00,6.627042647074885299e-04,6.146027298456967317e-06
4.668000000000000149e+00,6.587412082655850218e-04,6.113114975942877027e-06
4.669000000000000483e+00,6.544757880876573728e-04,6.078191064283699579e-06
4.669999999999999929e+00,6.499111706638047896e-04,6.041282505149863459e-06
4.671000000000000263e+00,6.450506599321553488e-04,6.002417525316610175e-06
4.671999999999999709e+00,6.398976952856911659e-04,5.961626299091116627e-06
4.673000000000000043e+00,6.344558493436415567e-04,5.918940294119462180e-06
4.674000000000000377e+00,6.287288258145833303e-04,5.874392959019635503e-06
4.674999999999999822e+00,6.227204571968574139e-04,5.828019080108374169e-06
4.676000000000000156e+00,6.164347026004806307e-04,5.779855413856200668e-06
4.677000000000000490e+00,6.098756452100991725e-04,5.729940105902567901e-06
4.677999999999999936e+00,6.030474899708672658e-04,5.678313378258260717e-06
4.679000000000000270e+00,5.959545610854161861e-04,5.625016867157720735e-06
4.679999999999999716e+00,5.886012995626725306e-04,5.570094338764791809e-06
4.681000000000000050e+00,5.809922605747145936e-04,5.513591068582021144e-06
4.682000000000000384e+00,5.731321109875564535e-04,5.455554537040285369e-06
4.682999999999999829e+00,5.650256265745034687e-04,5.396033827425366901e-06
4.684000000000000163e+00,5.566776894332400947e-04,5.335080342186764004e-06
4.685000000000000497e+00,5.480932852349495229e-04,5.272747172677744043e-06
4.685999999999999943e+00,5.392775005352294822e-04,5.209089906397834690e-06
4.687000000000000277e+00,5.302355199054548367e-04,5.144165985252224792e-06
4.687999999999999723e+00,5.209726232461955094e-04,5.078035435091062208e-06
4.689000000000000057e+00,5.114941828020425248e-04,5.010760354690282219e-06
4.690000000000000391e+00,5.018056604792081338e-04,4.942405661660787760e-06
4.690999999999999837e+00,4.919126048762272876e-04,4.873038525841004258e-06
4.692000000000000171e+00,4.818206485030795158e-04,4.802729191623651192e-06
4.693000000000000504e+00,4.715355048058380585e-04,4.731550446645468504e-06
4.693999999999999950e+00,4.610629654689666940e-04,4.659578416952839098e-06
4.695000000000000284e+00,4.504088974700208949e-04,4.586892057220059541e-06
4.695999999999999730e+00,4.395792403108452796e-04,4.513574037142133845e-06
4.697000000000000064e+00,4.285800031383084265e-04,4.439710245885249199e-06
4.698000000000000398e+00,4.174172621976581757e-04,4.365390669925136678e-06
4.698999999999999844e+00,4.060971580530262450e-04,4.290708949062383570e-06
4.700000000000000178e+00,3.946258931141572932e-04,4.215763284704442309e-06
4.701000000000000512e+00,3.830097291434551594e-04,4.140655999139422642e-06
4.701999999999999957e+00,3.712549851204696347e-04,4.065494516076057935e-06
4.703000000000000291e+00,3.593680350504754807e-04,3.990390947432052270e-06
4.703999999999999737e+00,3.473553063141349021e-04,3.915463043329710874e-06
4.705000000000000071e+00,3.352232781244285430e-04,3.840833840325582176e-06
4.706000000000000405e+00,3.229784806981450497e-04,3.766632595875964459e-06
4.706999999999999851e+00,3.106274947285927882e-04,3.692994411762205347e-06
4.708000000000000185e+00,2.981769518595551918e-04,3.620061203174838878e-06
4.709000000000000519e+00,2.856335360523772722e-04,3.547981238203902934e-06
4.709999999999999964e+00,2.730039864518252961e-04,3.476910014365832916e-06
4.711000000000000298e+00,2.602951018581480696e-04,3.407009758473697017e-06
4.711999999999999744e+00,2.475137480352548186e-04,3.338450142387753550e-06
4.713000000000000078e+00,2.346668682787965378e-04,3.271407589625350481e-06
4.714000000000000412e+00,2.217614991431214003e-04,3.206065784961926688e-06
4.714999999999999858e+00,2.088047931247353096e-04,3.142614691832979212e-06
4.716000000000000192e+00,1.958040520204285711e-04,3.081250639171641302e-06
4.717000000000000526e+00,1.827667757637120626e-04,3.022174928588376348e-06
4.717999999999999972e+00,1.697007355633602804e-04,2.965593431882770988e-06
4.719000000000000306e+00,1.566140849358458069e-04,2.911714655674088635e-06
4.719999999999999751e+00,1.435155331474106434e-04,2.860748654573181774e-06
4.721000000000000085e+00,1.304146239501730248e-04,2.812904378841567674e-06
4.722000000000000419e+00,1.173222010336345627e-04,2.768387876244375888e-06
4.722999999999999865e+00,1.042512208736728554e-04,2.727398963588984017e-06
4.724000000000000199e+00,9.121825383911383821e-05,2.690128740449693124e-06
4.725000000000000533e+00,7.824645344419279365e-05,2.656755758119281237e-06
4.725999999999999979e+00,6.537196308281344463e-05,2.627443077472180971e-06
4.727000000000000313e+00,5.265938076462931103e-05,2.602334280934657974e-06
4.727999999999999758e+00,4.024507094733892419e-05,2.581550617194719633e-06
4.729000000000000092e+00,2.848510006233629478e-05,2.565187489148631260e-06
4.730000000000000426e+00,1.858763237688625846e-05,2.553312292166355035e-06
4.730999999999999872e+00,1.478515126155810539e-05,2.545961973367090817e-06
4.732000000000000206e+00,2.065684879839497351e-05,2.543142176939213795e-06
4.733000000000000540e+00,3.106758547781222012e-05,2.544826431293685409e-06
4.733999999999999986e+00,4.276496068380533975e-05,2.550956901892388228e-06
4.735000000000000320e+00,5.488010981979249089e-05,2.561445305278714146e-06
4.735999999999999766e+00,6.713979589393255520e-05,2.576175228684090415e-06
4.737000000000000099e+00,7.943338983461350697e-05,2.595004506308769526e-06
4.738000000000000433e+00,9.170639809273846736e-05,2.617768606993907607e-06
4.738999999999999879e+00,1.039275411458429353e-04,2.644283890869402704e-06
4.740000000000000213e+00,1.160765016058994267e-04,2.674351433629924929e-06
4.740999999999999659e+00,1.281386890117518673e-04,2.707760465930753883e-06
4.741999999999999993e+00,1.401027542311682108e-04,2.744292009604296439e-06
4.743000000000000327e+00,1.519593093368728077e-04,2.783722010669890122e-06
4.743999999999999773e+00,1.637002229771323039e-04,2.825824336032409056e-06
4.745000000000000107e+00,1.753182121251670319e-04,2.870373257352391914e-06
4.746000000000000441e+00,1.868065941544646690e-04,2.917145683236380852e-06
4.746999999999999886e+00,1.981591315310143766e-04,2.965922920027254532e-06
4.748000000000000220e+00,2.093699306331242680e-04,3.016492096166633364e-06
4.748999999999999666e+00,2.204333749903831954e-04,3.068647227524122010e-06
4.750000000000000000e+00,2.313440794691864935e-04,3.122189993826190387e-06
4.751000000000000334e+00,2.420968590916880003e-04,3.176930318810712699e-06
4.751999999999999780e+00,2.526867067142860089e-04,3.232686623956793438e-06
4.753000000000000114e+00,2.631087777822306724e-04,3.289286027625908461e-06
4.754000000000000448e+00,2.733583789157758388e-04,3.346564212812857342e-06
4.754999999999999893e+00,2.834309602168653725e-04,3.404365443257958455e-06
4.756000000000000227e+00,2.933221093835364571e-04,3.462542251072727884e-06
4.756999999999999673e+00,3.030275480304965097e-04,3.520955295183956898e-06
4.758000000000000007e+00,3.125431285804542597e-04,3.579472864498325176e-06
4.759000000000000341e+00,3.218648326650264406e-04,3.637970701762940429e-06
4.759999999999999787e+00,3.309887696113325041e-04,3.696331492450088292e-06
4.761000000000000121e+00,3.399111759321057219e-04,3.754444707321274167e-06
4.762000000000000455e+00,3.486284147365031395e-04,3.812206031394661943e-06
4.762999999999999901e+00,3.571369759488553989e-04,3.869517206012938342e-06
4.764000000000000234e+00,3.654334761097174835e-04,3.926285474775950400e-06
4.764999999999999680e+00,3.735146589157402504e-04,3.982423493450887252e-06
4.766000000000000014e+00,3.813773952350714143e-04,4.037848813817928523e-06
4.767000000000000348e+00,3.890186839012075106e-04,4.092483786522978092e-06
4.767999999999999794e+00,3.964356519008902522e-04,4.146255055861718514e-06
4.769000000000000128e+00,4.036255551120652681e-04,4.199093589428801633e-06
4.770000000000000462e+00,4.105857786063938091e-04,4.250934122428964734e-06
4.770999999999999908e+00,4.173138373536159642e-04,4.301715239393178873e-06
4.772000000000000242e+00,4.238073763899099112e-04,4.351378910423741263e-06
4.772999999999999687e+00,4.300641716286718536e-04,4.399870547163607798e-06
4.774000000000000021e+00,4.360821299496623758e-04,4.447138580026130894e-06
4.775000000000000355e+00,4.418592899031850208e-04,4.493134546452341826e-06
4.775999999999999801e+00,4.473938217805990044e-04,4.537812643906737976e-06
4.777000000000000135e+00,4.526840281368364662e-04,4.581129923476547810e-06
4.778000000000000469e+00,4.577283437264653872e-04,4.623045870067420635e-06
4.778999999999999915e+00,4.625253360296509709e-04,4.663522551350129190e-06
4.780000000000000249e+00,4.670737050954228901e-04,4.702524206635618826e-06
4.780999999999999694e+00,4.713722838533330496e-04,4.740017481054171705e-06
4.782000000000000028e+00,4.754200378569837138e-04,4.775971015157800636e-06
4.783000000000000362e+00,4.792160654987236601e-04,4.810355684159438180e-06
4.783999999999999808e+00,4.827595976399882017e-04,4.843144183451826991e-06
4.785000000000000142e+00,4.860499977445517541e-04,4.874311272927313338e-06
4.786000000000000476e+00,4.890867612936929208e-04,4.903833425508245155e-06
4.786999999999999922e+00,4.918695158549446196e-04,4.931689044809798442e-06
4.788000000000000256e+00,4.943980203914378384e-04,4.957858095153030615e-06
4.788999999999999702e+00,4.966721650803016192e-04,4.982322404424418657e-06
4.790000000000000036e+00,4.986919705698006355e-04,5.005065263890226161e-06
4.791000000000000369e+00,5.004575877120543120e-04,5.026071724573539945e-06
4.791999999999999815e+00,5.019692966531911658e-04,5.045328225568467529e-06
4.793000000000000149e+00,5.032275065339544004e-04,5.062822837573083628e-06
4.794000000000000483e+00,5.042327543106244533e-04,5.078544958795380440e-06
4.794999999999999929e+00,5.049857042592760092e-04,5.092485619351727445e-06
4.796000000000000263e+00,5.054871469571732036e-04,5.104637036805940305e-06
4.796999999999999709e+00,5.057379985385832260e-04,5.114992978104684684e-06
4.798000000000000043e+00,5.057392993616607359e-04,5.123548424132213006e-06
4.799000000000000377e+00,5.054922133503936309e-04,5.130299826187881051e-06
4.799999999999999822e+00,5.049980265059813211e-04,5.135244785817577076e-06
4.801000000000000156e+00,5.042581461136246132e-04,5.138382344172541581e-06
4.802000000000000490e+00,5.032740992066262646e-04,5.139712611502983628e-06
4.802999999999999936e+00,5.020475315049855716e-04,5.139237120724063075e-06
4.804000000000000270e+00,5.005802058535609037e-04,5.136958440213107687e-06
4.804999999999999716e+00,4.988740011297932613e-04,5.132880492361675848e-06
4.806000000000000050e+00,4.969309104101419421e-04,5.127008231776163498e-06
4.807000000000000384e+00,4.947530398048348953e-04,5.119347953020228885e-06
4.807999999999999829e+00,4.923426065541450149e-04,5.109906953817941713e-06
4.809000000000000163e+00,4.897019377727508845e-04,5.098693831351752618e-06
4.810000000000000497e+00,4.868334685098874536e-04,5.085718124574305662e-06
4.810999999999999943e+00,4.837397402834928291e-04,5.070990665365948453e-06
4.812000000000000277e+00,4.804233989636031528e-04,5.054523248834840017e-06
4.812999999999999723e+00,4.768871933256749705e-04,5.036328940864879839e-06
4.814000000000000057e+00,4.731339728818466286e-04,5.016421722599031622e-06
4.815000000000000391e+00,4.691666863011364997e-04,4.994816801560820810e-06
4.815999999999999837e+00,4.649883790955833219e-04,4.971530326163666949e-06
4.817000000000000171e+00,4.606021920019743297e-04,4.946579661647993772e-06
4.818000000000000504e+00,4.560113585691481504e-04,4.919983084261737791e-06
4.818999999999999950e+00,4.512192033735842943e-04,4.891760129649128790e-06
4.820000000000000284e+00,4.462291396361240336e-04,4.861931227839432386e-06
4.820999999999999730e+00,4.410446673880135879e-04,4.830518028634326377e-06
4.822000000000000064e+00,4.356693709608617116e-04,4.797543081084364604e-06
4.823000000000000398e+00,4.301069170757172645e-04,4.763030161992463002e-06
4.823999999999999844e+00,4.243610521817343549e-04,4.727004000723448214e-06
4.825000000000000178e+00,4.184356005352928682e-04,4.689490560490716904e-06
4.826000000000000512e+00,4.123344615598315737e-04,4.650516728510916190e-06
4.826999999999999957e+00,4.060616078163665067e-04,4.610110651780035088e-06
4.828000000000000291e+00,3.996210822779736201e-04,4.568301438554294423e-06
4.828999999999999737e+00,3.930169962343066847e-04,4.525119503245284867e-06
4.830000000000000071e+00,3.862535265015881259e-04,4.480596263659940763e-06
4.831000000000000405e+00,3.793349132959497692e-04,4.434764452953758772e-06
4.831999999999999851e+00,3.722654574262899757e-04,4.387657866773711007e-06
4.833000000000000185e+00,3.650495181642046802e-04,4.339311668214429440e-06
4.834000000000000519e+00,3.576915103337812980e-04,4.289762140956863772e-06
4.834999999999999964e+00,3.501959021107037143e-04,4.239047017339109822e-06
4.836000000000000298e+00,3.425672121053089584e-04,4.187205258919703849e-06
4.836999999999999744e+00,3.348100071526379125e-04,4.134277364616742483e-06
4.838000000000000078e+00,3.269288993982055270e-04,4.080305135866210853e-06
4.839000000000000412e+00,3.189285440693299598e-04,4.025332024900456523e-06
4.839999999999999858e+00,3.108136365157145465e-04,3.969402944493756833e-06
4.841000000000000192e+00,3.025889099833867766e-04,3.912564596942954697e-06
4.842000000000000526e+00,2.942591326483197942e-04,3.854865300006276565e-06
4.842999999999999972e+00,2.858291053964639398e-04,3.796355347503660717e-06
4.844000000000000306e+00,2.773036589051198217e-04,3.737086862597958846e-06
4.844999999999999751e+00,2.686876514176704945e-04,3.677114184564987612e-06
4.846000000000000085e+00,2.599859658766787802e-04,3.616493726501334155e-06
4.847000000000000419e+00,2.512035078052553922e-04,3.555284357558119305e-06
4.847999999999999865e+00,2.423452024571544057e-04,3.493547354150860091e-06
4.849000000000000199e+00,2.334159927966057496e-04,3.431346803551680315e-06
4.850000000000000533e+00,2.244208368180462766e-04,3.368749538119573475e-06
4.850999999999999979e+00,2.153647056556410775e-04,3.305825635023189325e-06
4.852000000000000313e+00,2.062525811683055136e-04,3.242648383883985553e-06
4.852999999999999758e+00,1.970894543795127308e-04,3.179294756073939018e-06
4.854000000000000092e+00,1.878803233886881937e-04,3.115845528416475375e-06
4.855000000000000426e+00,1.786301924107052503e-04,3.052385744847475255e-06
4.855999999999999872e+00,1.693440704756726714e-04,2.989004824763766452e-06
4.857000000000000206e+00,1.600269714755844276e-04,2.925797125897086302e-06
4.858000000000000540e+00,1.506839143653097119e-04,2.862862109877149020e-06
4.858999999999999986e+00,1.413199253345235706e-04,2.800304937244991274e-06
4.860000000000000320e+00,1.319400411884405304e-04,2.738236658363330641e-06
4.860999999999999766e+00,1.225493163325820178e-04,2.676774781221994033e-06
4.862000000000000099e+00,1.131528335392714766e-04,2.616043527492011000e-06
4.863000000000000433e+00,1.037557228766773252e-04,2.556174359320549490e-06
4.863999999999999879e+00,9.436319232681411985e-05,2.497306166432098534e-06
4.865000000000000213e+00,8.498058095758233711e-05,2.439585729153113184e-06
4.865999999999999659e+00,7.561345193495608828e-05,2.383167768580297906e-06
4.866999999999999993e+00,6.626776611203482161e-05,2.328215171912678085e-06
4.868000000000000327e+00,5.695022473054039893e-05,2.274898800470241680e-06
4.868999999999999773e+00,4.766901035690820942e-05,2.223397349083723896e-06
4.870000000000000107e+00,3.843558272232864274e-05,2.173896706308299419e-06
4.871000000000000441e+00,2.926980930530736781e-05,2.126589184760707840e-06
4.871999999999999886e+00,2.021873073032563964e-05,2.081672218914614878e-06
4.873000000000000220e+00,1.146171789286447589e-05,2.039346779586101135e-06
4.873999999999999666e+00,4.687642978073761815e-06,1.999815171302206085e-06
4.875000000000000000e+00,8.821841521499462427e-06,1.963278437445067040e-06
4.876000000000000334e+00,1.719999405197116158e-05,1.929933155525066864e-06
4.876999999999999780e+00,2.593534181030425121e-05,1.899967860142456865e-06
4.878000000000000114e+00,3.470694363445747508e-05,1.873559018380605507e-06
4.879000000000000448e+00,4.344765042756091770e-05,1.850866777986172519e-06
4.879999999999999893e+00,5.213280091926629408e-05,1.832030636717272322e-06
4.881000000000000227e+00,6.074966933010253668e-05,1.817165305440995397e-06
4.881999999999999673e+00,6.928996964794405754e-05,1.806357004510847127e-06
4.883000000000000007e+00,7.774739968620578948e-05,1.799660418464691477e-06
4.884000000000000341e+00,8.611667393949911037e-05,1.797096631120887986e-06
4.884999999999999787e+00,9.439308908943499609e-05,1.798652010267944911e-06
4.886000000000000121e+00,1.025723103220631103e-04,1.804278463762435681e-06
4.887000000000000455e+00,1.106502571770002152e-04,1.813894703844804892e-06
4.887999999999999901e+00,1.186230401685108845e-04,1.827388703612825651e-06
4.889000000000000234e+00,1.264869228284779760e-04,1.844620920440869385e-06
4.889999999999999680e+00,1.342382993971565736e-04,1.865428356343012465e-06
4.891000000000000014e+00,1.418736802215980850e-04,1.889628782970926222e-06
4.892000000000000348e+00,1.493896832980712980e-04,1.917025361496040720e-06
4.892999999999999794e+00,1.567830280654849062e-04,1.947410868055859511e-06
4.894000000000000128e+00,1.640505322695867533e-04,1.980571890345877043e-06
4.895000000000000462e+00,1.711891093339115840e-04,2.016292411991990958e-06
4.895999999999999908e+00,1.781957674884787190e-04,2.054357106953490395e-06
4.897000000000000242e+00,1.850676086128208344e-04,2.094553786307064367e-06
4.897999999999999687e+00,1.918018284697117673e-04,2.136675635949251230e-06
4.899000000000000021e+00,1.983957162214164578e-04,2.180522684543378242e-06
4.900000000000000355e+00,2.048466551224229545e-04,2.225903073321843056e-06
4.900999999999999801e+00,2.111521223997410998e-04,2.272633689924208002e-06
4.902000000000000135e+00,2.173096901587719045e-04,2.320540770992311313e-06
4.903000000000000469e+00,2.233170254274655564e-04,2.369459891208928106e-06
4.903999999999999915e+00,2.291718910730074731e-04,2.419236087227795320e-06
4.905000000000000249e+00,2.348721458652631565e-04,2.469723539699471962e-06
4.905999999999999694e+00,2.404157454896367185e-04,2.520785428643711735e-06
4.907000000000000028e+00,2.458007424930920863e-04,2.572293404268183469e-06
4.908000000000000362e+00,2.510252872449049888e-04,2.624127292489280009e-06
4.908999999999999808e+00,2.560876279395453078e-04,2.676174505375297480e-06
4.910000000000000142e+00,2.609861113985195843e-04,2.728329717772503265e-06
4.911000000000000476e+00,2.657191829105334888e-04,2.780494279221968791e-06
4.911999999999999922e+00,2.702853871070609701e-04,2.832575875953754058e-06
4.913000000000000256e+00,2.746833677090088164e-04,2.884487964910560884e-06
4.913999999999999702e+00,2.789118681886413264e-04,2.936149500299668534e-06
4.915000000000000036e+00,2.829697314673361311e-04,2.987484411637642671e-06
4.916000000000000369e+00,2.868559004998393318e-04,3.038421375310051888e-06
4.916999999999999815e+00,2.905694179055748534e-04,3.088893339612171314e-06
4.918000000000000149e+00,2.941094264167785411e-04,3.138837310144347487e-06
4.919000000000000483e+00,2.974751682750005491e-04,3.188194001086865741e-06
4.919999999999999929e+00,3.006659857021466231e-04,3.236907670478050529e-06
4.921000000000000263e+00,3.036813203518565142e-04,3.284925693353986941e-06
4.921999999999999709e+00,3.065207134947769453e-04,3.332198484495876010e-06
4.923000000000000043e+00,3.091838051719208742e-04,3.378679262648588685e-06
4.924000000000000377e+00,3.116703344684487080e-04,3.424323919525174432e-06
4.924999999999999822e+00,3.139801387495516692e-04,3.469090713078188807e-06
4.926000000000000156e+00,3.161131536822389459e-04,3.512940214777429965e-06
4.927000000000000490e+00,3.180694121774758324e-04,3.555835136213733823e-06
4.927999999999999936e+00,3.198490444353814608e-04,3.597740258277942013e-06
4.929000000000000270e+00,3.214522769189777775e-04,3.638622213119788446e-06
4.929999999999999716e+00,3.228794321706404571e-04,3.678449467662155499e-06
4.931000000000000050e+00,3.241309276519794311e-04,3.717192154213293358e-06
4.932000000000000384e+00,3.252072755603532274e-04,3.754822037211362917e-06
4.932999999999999829e+00,3.261090815097180740e-04,3.791312400069512715e-06
4.934000000000000163e+00,3.268370441782600237e-04,3.826638029323059759e-06
4.935000000000000497e+00,3.273919540345815969e-04,3.860775042308414272e-06
4.935999999999999943e+00,3.277746928679942844e-04,3.893700904685351704e-06
4.937000000000000277e+00,3.279862322461504255e-04,3.925394367399976726e-06
4.937999999999999723e+00,3.280276330664503312e-04,3.955835429720969007e-06
4.939000000000000057e+00,3.279000440153799923e-04,3.985005245505639107e-06
4.940000000000000391e+00,3.276047010116972069e-04,4.012886077956155718e-06
4.940999999999999837e+00,3.271429254418251075e-04,4.039461294416409467e-06
4.942000000000000171e+00,3.265161234920237925e-04,4.064715342026152336e-06
4.943000000000000504e+00,3.257257844996449495e-04,4.088633639813303953e-06
4.943999999999999950e+00,3.247734801037222832e-04,4.111202618846281300e-06
4.945000000000000284e+00,3.236608623817108839e-04,4.132409703161986334e-06
4.945999999999999730e+00,3.223896631062174163e-04,4.152243217637043520e-06
4.947000000000000064e+00,3.209616917427738259e-04,4.170692424078078846e-06
4.948000000000000398e+00,3.193788345451104168e-04,4.187747484435465177e-06
4.948999999999999844e+00,3.176430526327914572e-04,4.203399401596665371e-06
4.950000000000000178e+00,3.157563809718712277e-04,4.217640011018797831e-06
4.951000000000000512e+00,3.137209262600770192e-04,4.230462013682904790e-06
4.951999999999999957e+00,3.115388658624675925e-04,4.241858938773944922e-06
4.953000000000000291e+00,3.092124457360266544e-04,4.251825118073671910e-06
4.953999999999999737e+00,3.067439793324640285e-04,4.260355622096498296e-06
4.955000000000000071e+00,3.041358453131979395e-04,4.267446340823268556e-06
4.956000000000000405e+00,3.013904864145786587e-04,4.273093904531832212e-06
4.956999999999999851e+00,2.985104072072830160e-04,4.277295702547140488e-06
4.958000000000000185e+00,2.954981728296524946e-04,4.280049852353933240e-06
4.959000000000000519e+00,2.923564066408015070e-04,4.281355262685468952e-06
4.959999999999999964e+00,2.890877890032941691e-04,4.281211519724999796e-06
4.961000000000000298e+00,2.856950549135366980e-04,4.279618942300351917e-06
4.961999999999999744e+00,2.821809926472413537e-04,4.276578529869363483e-06
4.963000000000000078e+00,2.785484413699458443e-04,4.272092016980103499e-06
4.964000000000000412e+00,2.748002897711373810e-04,4.266161786096402507e-06
4.964999999999999858e+00,2.709394735751558046e-04,4.258790976128015558e-06
4.966000000000000192e+00,2.669689741890236357e-04,4.249983361579595912e-06
4.967000000000000526e+00,2.628918161924249128e-04,4.239743450264445486e-06
4.967999999999999972e+00,2.587110659331488165e-04,4.228076370338756276e-06
4.969000000000000306e+00,2.544298289561564030e-04,4.214988010880028064e-06
4.969999999999999751e+00,2.500512486367377127e-04,4.200484862873058238e-06
4.971000000000000085e+00,2.455785036192263855e-04,4.184574144363229691e-06
4.972000000000000419e+00,2.410148063383935231e-04,4.167263710724228171e-06
4.972999999999999865e+00,2.363634005024940841e-04,4.148562130837441176e-06
4.974000000000000199e+00,2.316275595956799986e-04,4.128478606891747869e-06
4.975000000000000533e+00,2.268105843177430406e-04,4.107023114400340394e-06
4.975999999999999979e+00,2.219158012465558309e-04,4.084206157906071989e-06
4.977000000000000313e+00,2.169465601428386401e-04,4.060039044252898472e-06
4.977999999999999758e+00,2.119062325459892876e-04,4.034533724695192993e-06
4.979000000000000092e+00,2.067982092672880764e-04,4.007702906669182214e-06
4.980000000000000426e+00,2.016258989969586986e-04,3.979559912442013383e-06
4.980999999999999872e+00,1.963927258225023743e-04,3.950118836941317690e-06
4.982000000000000206e+00,1.911021278016919055e-04,3.919394437560547082e-06
4.983000000000000540e+00,1.857575545080577064e-04,3.887402324667872563e-06
4.983999999999999986e+00,1.803624658886862370e-04,3.854158718209979307e-06
4.985000000000000320e+00,1.749203298308597398e-04,3.819680691690654128e-06
4.985999999999999766e+00,1.694346209883815029e-04,3.783986017523042946e-06
4.987000000000000099e+00,1.639088185527362161e-04,3.747093393419503388e-06
4.988000000000000433e+00,1.583464053661168313e-04,3.709022206635079744e-06
4.988999999999999879e+00,1.527508658759126905e-04,3.669792780500276360e-06
4.990000000000000213e+00,1.471256854512738776e-04,3.629426209977817403e-06
4.991000000000000547e+00,1.414743487196082241e-04,3.587944617103923688e-06
4.991999999999999993e+00,1.358003393595963264e-04,3.545370926698203078e-06
4.993000000000000327e+00,1.301071389615948010e-04,3.501729167367330977e-06
4.993999999999999773e+00,1.243982275851150438e-04,3.457044267368836538e-06
4.995000000000000107e+00,1.186770835957490591e-04,3.411342358374643920e-06
4.996000000000000441e+00,1.129471855210062193e-04,3.364650559462675295e-06
4.996999999999999886e+00,1.072120136442783776e-04,3.316997288762671085e-06
4.998000000000000220e+00,1.014750542138772704e-04,3.268412090287856882e-06
4.998999999999999666e+00,9.573980432055313944e-05,3.218925989103526849e-06
5.000000000000000000e+00,9.000978083097255071e-05,3.168571296895079296e-06
5.001000000000000334e+00,8.428853201691388457e-05,3.117381991004424902e-06
5.001999999999999780e+00,7.857965645083097087e-05,3.065393503853739069e-06
5.003000000000000114e+00,7.288682958531539347e-05,3.012643169331837826e-06
5.004000000000000448e+00,6.721384581071749372e-05,2.959170079365705168e-06
5.004999999999999893e+00,6.156468201855084252e-05,2.905015532606169117e-06
5.006000000000000227e+00,5.594360072043534621e-05,2.850222881600136114e-06
5.006999999999999673e+00,5.035531829209014839e-05,2.794838074003749556e-06
5.008000000000000007e+00,4.480529642152842479e-05,2.738909544933059353e-06
5.009000000000000341e+00,3.930026798629953982e-05,2.682488809761769871e-06
5.009999999999999787e+00,3.384925446214268930e-05,2.625630407890687947e-06
5.011000000000000121e+00,2.846569095476687828e-05,2.568392564523115658e-06
5.012000000000000455e+00,2.317234983016315015e-05,2.510837209847094294e-06
5.012999999999999901e+00,1.801436948539763793e-05,2.453030752877201102e-06
5.014000000000000234e+00,1.310042031090833119e-05,2.395044182116906125e-06
5.014999999999999680e+00,8.763970204305894288e-06,2.336953969524692041e-06
5.016000000000000014e+00,6.205856801592319606e-06,2.278842255383552788e-06
5.017000000000000348e+00,7.421407764892149736e-06,2.220797913585576674e-06
5.017999999999999794e+00,1.116913666690406045e-05,2.162916883764232952e-06
5.019000000000000128e+00,1.567458184560397761e-05,2.105303355612985865e-06
5.020000000000000462e+00,2.039580940783545439e-05,2.048070291058745803e-06
5.020999999999999908e+00,2.517237089225874785e-05,1.991340806681199038e-06
5.022000000000000242e+00,2.994346690409679715e-05,1.935248790872525118e-06
5.022999999999999687e+00,3.468078691290168861e-05,1.879940447088041311e-06
5.024000000000000021e+00,3.936888043242696926e-05,1.825575010991967825e-06
5.025000000000000355e+00,4.399818104963490727e-05,1.772326327290034516e-06
5.025999999999999801e+00,4.856212870649516888e-05,1.720383492497419799e-06
5.027000000000000135e+00,5.305584162186603655e-05,1.669952264540178059e-06
5.028000000000000469e+00,5.747544624776947103e-05,1.621255350292096632e-06
5.028999999999999915e+00,6.181771584801753539e-05,1.574533120405321776e-06
5.030000000000000249e+00,6.607986305175678557e-05,1.530042879380549003e-06
5.030999999999999694e+00,7.025941630217775438e-05,1.488058233193610339e-06
5.032000000000000028e+00,7.435414212883922891e-05,1.448866529596369466e-06
5.033000000000000362e+00,7.836199590127971464e-05,1.412765847828023344e-06
5.033999999999999808e+00,8.228108827684051595e-05,1.380059528479333899e-06
5.035000000000000142e+00,8.610966339259721507e-05,1.351049982576647225e-06
5.036000000000000476e+00,8.984608283618297460e-05,1.326029977818446742e-06
5.036999999999999922e+00,9.348881520074860368e-05,1.305273242760242929e-06
5.038000000000000256e+00,9.703642768414757504e-05,1.289023357430566950e-06
5.038999999999999702e+00,1.004875809309320640e-04,1.277483363314596029e-06
5.040000000000000036e+00,1.038410242155288850e-04,1.270805342365670343e-06
5.041000000000000369e+00,1.070955928614394291e-04,1.269082702555005408e-06
5.041999999999999815e+00,1.102502053140087514e-04,1.272344708634130424e-06
5.043000000000000149e+00,1.133038618514472064e-04,1.280555185824046197e-06
5.044000000000000483e+00,1.162556425279351313e-04,1.293614396168093595e-06
5.044999999999999929e+00,1.191047066388203646e-04,1.311364967513330053e-06
5.046000000000000263e+00,1.218502911574328469e-04,1.333600043822256467e-06
5.046999999999999709e+00,1.244917105446902627e-04,1.360073707241634706e-06
5.048000000000000043e+00,1.270283555873694494e-04,1.390511623887405700e-06
5.049000000000000377e+00,1.294596933778446510e-04,1.424621698996153547e-06
5.049999999999999822e+00,1.317852660996689240e-04,1.462103452500431484e-06
5.051000000000000156e+00,1.340046912074339947e-04,1.502656147782950547e-06
5.052000000000000490e+00,1.361176603235373565e-04,1.545985046151196722e-06
5.052999999999999936e+00,1.381239393488951418e-04,1.591806173892463770e-06
5.054000000000000270e+00,1.400233674344921993e-04,1.639849506848529408e-06
5.054999999999999716e+00,1.418158570500735666e-04,1.689860927815958849e-06
5.056000000000000050e+00,1.435013928768672225e-04,1.741603200016449531e-06
5.057000000000000384e+00,1.450800319648799482e-04,1.794856070763559813e-06
5.057999999999999829e+00,1.465519024906605729e-04,1.849415995430506114e-06
5.059000000000000163e+00,1.479172038116395626e-04,1.905095368701978673e-06
5.060000000000000497e+00,1.491762052629621140e-04,1.961721626091815925e-06
5.060999999999999943e+00,1.503292462090599657e-04,2.019136025314299616e-06
5.062000000000000277e+00,1.513767347395793674e-04,2.077192670656680164e-06
5.062999999999999723e+00,1.523191475561179757e-04,2.135757239912978643e-06
5.064000000000000057e+00,1.531570286021612321e-04,2.194706089835341236e-06
5.065000000000000391e+00,1.538909890077511350e-04,2.253925031520909157e-06
5.065999999999999837e+00,1.545217056451245467e-04,2.313308582044770718e-06
5.067000000000000171e+00,1.550499209427026715e-04,2.372758904631864947e-06
5.068000000000000504e+00,1.554764413784015878e-04,2.432185234895821402e-06
5.068999999999999950e+00,1.558021372621891333e-04,2.491502935875619405e-06
5.070000000000000284e+00,1.560279411596635925e-04,2.550633121405129885e-06
5.070999999999999730e+00,1.561548475924166997e-04,2.609501825758711462e-06
5.072000000000000064e+00,1.561839113596298037e-04,2.668039787213733229e-06
5.073000000000000398e+00,1.561162472271143849e-04,2.726181711714742584e-06
5.073999999999999844e+00,1.559530282163505504e-04,2.783866169548622531e-06
5.075000000000000178e+00,1.556954852105976045e-04,2.841034939523865942e-06
5.076000000000000512e+00,1.553449052431103120e-04,2.897632964648976467e-06
5.076999999999999957e+00,1.549026309529631911e-04,2.953607821787256005e-06
5.078000000000000291e+00,1.543700586681467847e-04,3.008909855574226470e-06
5.078999999999999737e+00,1.537486381152881410e-04,3.063491513715474755e-06
5.080000000000000071e+00,1.530398704677085706e-04,3.117307528823111452e-06
5.081000000000000405e+00,1.522453076882793589e-04,3.170314478250646958e-06
5.081999999999999851e+00,1.513665507118365397e-04,3.222470928978784747e-06
5.083000000000000185e+00,1.504052489015725237e-04,3.273736922180243942e-06
5.084000000000000519e+00,1.493630979948333440e-04,3.324074261608455303e-06
5.084999999999999964e+00,1.482418395110572348e-04,3.373446044766393205e-06
5.086000000000000298e+00,1.470432587039540058e-04,3.421816968925243454e-06
5.086999999999999744e+00,1.457691839996486539e-04,3.469152819690509538e-06
5.088000000000000078e+00,1.444214849451316233e-04,3.515420800353809374e-06
5.089000000000000412e+00,1.430020715209328773e-04,3.560589097870889626e-06
5.089999999999999858e+00,1.415128920853236580e-04,3.604627223096966575e-06
5.091000000000000192e+00,1.399559327607806803e-04,3.647505526624378636e-06
5.092000000000000526e+00,1.383332152814633427e-04,3.689195616301551306e-06
5.092999999999999972e+00,1.366467963910887964e-04,3.729669875750812693e-06
5.094000000000000306e+00,1.348987657407225613e-04,3.768901859316098826e-06
5.094999999999999751e+00,1.330912452726912938e-04,3.806865824798979538e-06
5.096000000000000085e+00,1.312263871132977910e-04,3.843537157957143553e-06
5.097000000000000419e+00,1.293063729997662853e-04,3.878891896065338926e-06
5.097999999999999865e+00,1.273334121899881237e-04,3.912907177392155436e-06
5.099000000000000199e+00,1.253097409178726437e-04,3.945560760758206222e-06
5.100000000000000533e+00,1.232376203918183750e-04,3.976831460721073184e-06
5.100999999999999979e+00,1.211193363298499739e-04,4.006698667377480696e-06
5.102000000000000313e+00,1.189571969324590889e-04,4.035142843873659643e-06
5.102999999999999758e+00,1.167535325535308137e-04,4.062145007465731677e-06
5.104000000000000092e+00,1.145106937976859415e-04,4.087687224923145719e-06
5.105000000000000426e+00,1.122310512860029544e-04,4.111752117506166573e-06
5.105999999999999872e+00,1.099169939486890023e-04,4.134323316680459515e-06
5.107000000000000206e+00,1.075709288957673676e-04,4.155385012321217240e-06
5.108000000000000540e+00,1.051952798296024541e-04,4.174922452985557734e-06
5.108999999999999986e+00,1.027924872836279320e-04,4.192921389716245657e-06
5.110000000000000320e+00,1.003650072681629786e-04,4.209368602303149826e-06
5.110999999999999766e+00,9.791531169666107626e-05,4.224251420595586882e-06
5.112000000000000099e+00,9.544588741074154796e-05,4.237558230379027954e-06
5.113000000000000433e+00,9.295923708802589041e-05,4.249277921724744233e-06
5.113999999999999879e+00,9.045787861926265019e-05,4.259400479024608823e-06
5.115000000000000213e+00,8.794434660798708674e-05,4.267916410908409230e-06
5.116000000000000547e+00,8.542119242919796347e-05,4.274817279342954987e-06
5.116999999999999993e+00,8.289098640434701154e-05,4.280095198627202965e-06
5.118000000000000327e+00,8.035631871033676883e-05,4.283743375328850870e-06
5.118999999999999773e+00,7.781980266123823744e-05,4.285755524442726896e-06
5.120000000000000107e+00,7.528407677329305146e-05,4.286126459904852137e-06
5.121000000000000441e+00,7.275180935100084619e-05,4.284851609601586044e-06
5.121999999999999886e+00,7.022570234043767933e-05,4.281927500132934885e-06
5.123000000000000220e+00,6.770849805191788686e-05,4.277351186245067461e-06
5.123999999999999666e+00,6.520298520701498575e-05,4.271120884764185942e-06
5.125000000000000000e+00,6.271200854794085715e-05,4.263235387581024625e-06
5.126000000000000334e+00,6.023847834111911004e-05,4.253694634479104119e-06
5.126999999999999780e+00,5.778538406939971359e-05,4.242499157695219918e-06
5.128000000000000114e+00,5.535580882941257286e-05,4.229650683162949937e-06
5.129000000000000448e+00,5.295294896411948093e-05,4.215151550172404775e-06
5.129999999999999893e+00,5.058013555490813921e-05,4.199005294107145313e-06
5.131000000000000227e+00,4.824086258617008640e-05,4.181216093408542331e-06
5.131999999999999673e+00,4.593881859741053919e-05,4.161789366488475724e-06
5.133000000000000007e+00,4.367792710718652177e-05,4.140731170253868695e-06
5.134000000000000341e+00,4.146239251412578631e-05,4.118048822193290028e-06
5.134999999999999787e+00,3.929675705509334913e-05,4.093750350773309932e-06
5.136000000000000121e+00,3.718596560988054442e-05,4.067845097466031435e-06
5.137000000000000455e+00,3.513544349658455113e-05,4.040343095574338562e-06
5.137999999999999901e+00,3.315118244485886406e-05,4.011255725655873113e-06
5.139000000000000234e+00,3.123983783916809711e-05,3.980595148498884014e-06
5.139999999999999680e+00,2.940882782287169758e-05,3.948374920446926603e-06
5.141000000000000014e+00,2.766642968827482497e-05,3.914609416052256882e-06
5.142000000000000348e+00,2.602185180893752014e-05,3.879314461024173589e-06
5.142999999999999794e+00,2.448525869307625836e-05,3.842506742612742101e-06
5.144000000000000128e+00,2.306770263270974377e-05,3.804204485212621789e-06
5.145000000000000462e+00,2.178091138062094662e-05,3.764426863726507407e-06
5.145999999999999908e+00,2.063686126331575559e-05,3.723194672548217865e-06
5.147000000000000242e+00,1.964708306460908517e-05,3.680529751209519727e-06
5.147999999999999687e+00,1.882167636758045820e-05,3.636455660604010220e-06
5.149000000000000021e+00,1.816810128048057700e-05,3.590997116925240480e-06
5.150000000000000355e+00,1.768992068762407355e-05,3.544180686452362938e-06
5.150999999999999801e+00,1.738578066678255469e-05,3.496034245681526195e-06
5.152000000000000135e+00,1.724892574731828581e-05,3.446587696194092101e-06
5.153000000000000469e+00,1.726744330103848526e-05,3.395872431762028543e-06
5.153999999999999915e+00,1.742520494565937120e-05,3.343922075176375134e-06
5.155000000000000249e+00,1.770327018765368660e-05,3.290771972326794925e-06
5.155999999999999694e+00,1.808140760376820378e-05,3.236459976375721293e-06
5.157000000000000028e+00,1.853943962431032371e-05,3.181025969777097446e-06
5.158000000000000362e+00,1.905823780555971486e-05,3.124512668155486140e-06
5.158999999999999808e+00,1.962033715310609129e-05,3.066965197242659151e-06
5.160000000000000142e+00,2.021022069313652356e-05,3.008431982073168019e-06
5.161000000000000476e+00,2.081436785856832122e-05,2.948964374385812703e-06
5.161999999999999922e+00,2.142115352751861336e-05,2.888617582082971329e-06
5.163000000000000256e+00,2.202067047498767617e-05,2.827450389660686928e-06
5.163999999999999702e+00,2.260452144523625604e-05,2.765526202615024696e-06
5.165000000000000036e+00,2.316561176191130704e-05,2.702912876613883851e-06
5.166000000000000369e+00,2.369795661629906373e-05,2.639683855388393291e-06
5.166999999999999815e+00,2.419651138376514754e-05,2.575918182913990342e-06
5.168000000000000149e+00,2.465702532148929816e-05,2.511701818818952590e-06
5.169000000000000483e+00,2.507591838801604293e-05,2.447127784207423365e-06
5.169999999999999929e+00,2.545017825757980431e-05,2.382297697563931297e-06
5.171000000000000263e+00,2.577727525325888673e-05,2.317322236415415886e-06
5.171999999999999709e+00,2.605509195372707331e-05,2.252322943193717622e-06
5.173000000000000043e+00,2.628186522552820493e-05,2.187432932092532885e-06
5.174000000000000377e+00,2.645613842084524304e-05,2.122799042622066868e-06
5.174999999999999822e+00,2.657672197105890625e-05,2.058582992229056134e-06
5.176000000000000156e+00,2.664266077367194086e-05,1.994963827953532653e-06
5.177000000000000490e+00,2.665320706193375825e-05,1.932139453706142532e-06
5.177999999999999936e+00,2.660779795157432762e-05,1.870329404237492423e-06
5.179000000000000270e+00,2.650603653281409687e-05,1.809776602600032269e-06
5.179999999999999716e+00,2.634767624752037393e-05,1.750750256645158744e-06
5.181000000000000050e+00,2.613260752371687000e-05,1.693547454016813336e-06
5.182000000000000384e+00,2.586084665438539729e-05,1.638495322207095571e-06
5.182999999999999829e+00,2.553252617735465640e-05,1.585951561115779115e-06
5.184000000000000163e+00,2.514788710233798673e-05,1.536304700297254052e-06
5.185000000000000497e+00,2.470727190547903081e-05,1.489971631543408939e-06
5.185999999999999943e+00,2.421111893250711165e-05,1.447393653505194017e-06
5.187000000000000277e+00,2.365995742701570853e-05,1.409028716631745719e-06
5.187999999999999723e+00,2.305440389164363377e-05,1.375340842508869776e-06
5.189000000000000057e+00,2.239515871107189800e-05,1.346785036489194876e-06
5.190000000000000391e+00,2.168300411360171755e-05,1.323789323592464663e-06
5.190999999999999837e+00,2.091880259571192498e-05,1.306733900406557671e-06
5.192000000000000171e+00,2.010349698121387650e-05,1.295930052826546517e-06
5.193000000000000504e+00,1.923811137865898577e-05,1.291600675772483101e-06
5.193999999999999950e+00,1.832375438292585160e-05,1.293865562849484075e-06
5.195000000000000284e+00,1.736162451901198344e-05,1.302733545993125234e-06
5.195999999999999730e+00,1.635302038762916709e-05,1.318102860824223755e-06
5.197000000000000064e+00,1.529935638976648741e-05,1.339769704664100377e-06
5.198000000000000398e+00,1.420218935860584782e-05,1.367443183855115627e-06
5.198999999999999844e+00,1.306326212839249536e-05,1.400764854497025364e-06
5.200000000000000178e+00,1.188457896595528157e-05,1.439329347504383317e-06
5.201000000000000512e+00,1.066853944206487525e-05,1.482704705689065567e-06
5.201999999999999957e+00,9.418191759785237823e-06,1.530449551270842446e-06
5.203000000000000291e+00,8.137743799636506495e-06,1.582127513655835189e-06
5.203999999999999737e+00,6.833694209595889330e-06,1.637317209296640084e-06
5.205000000000000071e+00,5.517640702425555241e-06,1.695619679825460328e-06
5.206000000000000405e+00,4.214400740572305834e-06,1.756662017281315331e-06
5.206999999999999851e+00,2.990382236900699398e-06,1.820099735813786207e-06
5.208000000000000185e+00,2.065962300458299707e-06,1.885616460136163924e-06
5.209000000000000519e+00,2.001231843306143961e-06,1.952923633310180544e-06
5.209999999999999964e+00,2.898882623390395435e-06,2.021758347531039318e-06
5.211000000000000298e+00,4.206916408835896714e-06,2.091881953220209408e-06
5.211999999999999744e+00,5.666114017177111386e-06,2.163077316861854722e-06
5.213000000000000078e+00,7.198629704178852024e-06,2.235147328565441233e-06
5.214000000000000412e+00,8.776129433483874419e-06,2.307912209306487534e-06
5.214999999999999858e+00,1.038555242598383114e-05,2.381208195905979601e-06
5.216000000000000192e+00,1.201954981638033065e-05,2.454885092524942864e-06
5.217000000000000526e+00,1.367325634630619803e-05,2.528805396097744133e-06
5.217999999999999972e+00,1.534301408358254166e-05,2.602842185770940077e-06
5.219000000000000306e+00,1.702580391981476526e-05,2.676878542317395558e-06
5.219999999999999751e+00,1.871896689896064277e-05,2.750805744361580650e-06
5.221000000000000085e+00,2.042005813197067372e-05,2.824523000328696449e-06
5.222000000000000419e+00,2.212676479185702913e-05,2.897935882057742830e-06
5.222999999999999865e+00,2.383685895979001777e-05,2.970956326125953147e-06
5.224000000000000199e+00,2.554816852277382006e-05,3.043501255703431384e-06
5.225000000000000533e+00,2.725855980846255124e-05,3.115492750410594381e-06
5.225999999999999979e+00,2.896592606444815628e-05,3.186856825776658817e-06
5.227000000000000313e+00,3.066818083008082712e-05,3.257523748963223745e-06
5.227999999999999758e+00,3.236325314120513610e-05,3.327426883318358081e-06
5.229000000000000092e+00,3.404908543158129586e-05,3.396503180321427088e-06
5.230000000000000426e+00,3.572363171286326326e-05,3.464692137570846638e-06
5.230999999999999872e+00,3.738485731168752899e-05,3.531936268912808730e-06
5.232000000000000206e+00,3.903073851285060198e-05,3.598180160565245568e-06
5.233000000000000540e+00,4.065926339793224760e-05,3.663371073249742518e-06
5.233999999999999986e+00,4.226843209435621527e-05,3.727457991509707230e-06
5.235000000000000320e+00,4.385625808423019700e-05,3.790392247468604561e-06
5.235999999999999766e+00,4.542076891340118692e-05,3.852126645318430096e-06
5.237000000000000099e+00,4.696000776818686856e-05,3.912616109122564310e-06
5.238000000000000433e+00,4.847203436133284992e-05,3.971816818005759451e-06
5.238999999999999879e+00,4.995492674844300427e-05,4.029686947871075041e-06
5.240000000000000213e+00,5.140678228342467255e-05,4.086185772359737857e-06
5.241000000000000547e+00,5.282571948180333495e-05,4.141274383494847225e-06
5.241999999999999993e+00,5.420987913372944656e-05,4.194914895598265924e-06
5.243000000000000327e+00,5.555742623140203759e-05,4.247071193047969559e-06
5.243999999999999773e+00,5.686655103647758359e-05,4.297708061156180033e-06
5.245000000000000107e+00,5.813547102655627858e-05,4.346791943356859780e-06
5.246000000000000441e+00,5.936243205880623839e-05,4.394290138364806947e-06
5.246999999999999886e+00,6.054571033909765261e-05,4.440171575571068955e-06
5.248000000000000220e+00,6.168361359355069653e-05,4.484406010548171974e-06
5.248999999999999666e+00,6.277448301328247978e-05,4.526964779713692442e-06
5.250000000000000000e+00,6.381669445528632674e-05,4.567820008459788402e-06
5.251000000000000334e+00,6.480866044406875803e-05,4.606945421948149420e-06
5.251999999999999780e+00,6.574883128322531482e-05,4.644315486786491482e-06
5.253000000000000114e+00,6.663569709662642336e-05,4.679906230171331702e-06
5.254000000000000448e+00,6.746778901156061869e-05,4.713694431987859895e-06
5.254999999999999893e+00,6.824368117853934601e-05,4.745658442750487244e-06
5.256000000000000227e+00,6.896199201523684830e-05,4.775777384998538547e-06
5.256999999999999673e+00,6.962138619679293216e-05,4.804031920174596190e-06
5.258000000000000007e+00,7.022057591127885958e-05,4.830403453546138979e-06
5.259000000000000341e+00,7.075832297345512523e-05,4.854874975020096125e-06
5.259999999999999787e+00,7.123344016092118022e-05,4.877430263031790280e-06
5.261000000000000121e+00,7.164479332428649243e-05,4.898054666995868747e-06
5.262000000000000455e+00,7.199130277627246045e-05,4.916734307875693910e-06
5.262999999999999901e+00,7.227194553890545941e-05,4.933456917105302037e-06
5.264000000000000234e+00,7.248575686859241190e-05,4.948211014763191768e-06
5.264999999999999680e+00,7.263183263719842284e-05,4.960986727030266440e-06
5.266000000000000014e+00,7.270933106207641897e-05,4.971774993918642605e-06
5.267000000000000348e+00,7.271747534451971566e-05,4.980568432265996356e-06
5.267999999999999794e+00,7.265555555692140453e-05,4.987360498166868408e-06
5.269000000000000128e+00,7.252293150195043836e-05,4.992146274539437976e-06
5.270000000000000462e+00,7.231903518570238429e-05,4.994921752451163998e-06
5.270999999999999908e+00,7.204337406587735487e-05,4.995684617583553902e-06
5.272000000000000242e+00,7.169553390390913123e-05,4.994433430120666961e-06
5.272999999999999687e+00,7.127518274361953734e-05,4.991168485578839964e-06
5.274000000000000021e+00,7.078207455522156225e-05,4.985891033442628040e-06
5.275000000000000355e+00,7.021605400966440976e-05,4.978604073637086432e-06
5.275999999999999801e+00,6.957706126532083447e-05,4.969311581802381166e-06
5.277000000000000135e+00,6.886513809302914374e-05,4.958019347326609753e-06
5.278000000000000469e+00,6.808043419585266493e-05,4.944734178617546691e-06
5.278999999999999915e+00,6.722321521519165921e-05,4.929464737718808539e-06
5.280000000000000249e+00,6.629387141036674079e-05,4.912220764211756220e-06
5.280999999999999694e+00,6.529292852383420699e-05,4.893013904927098768e-06
5.282000000000000028e+00,6.422105996966810052e-05,4.871856948197174021e-06
5.283000000000000362e+00,6.307910192243271663e-05,4.848764645001110067e-06
5.283999999999999808e+00,6.186807082352432984e-05,4.823752950069120522e-06
5.285000000000000142e+00,6.058918500196634787e-05,4.796839866918714753e-06
5.286000000000000476e+00,5.924389033643765438e-05,4.768044700212591579e-06
5.286999999999999922e+00,5.783389207656810583e-05,4.737388876748317654e-06
5.288000000000000256e+00,5.636119347777459807e-05,4.704895206852380502e-06
5.288999999999999702e+00,5.482814379920916421e-05,4.670588731331491960e-06
5.290000000000000036e+00,5.323749746864106790e-05,4.634496004462220544e-06
5.291000000000000369e+00,5.159248835213903152e-05,4.596645929925045760e-06
5.291999999999999815e+00,4.989692269942799666e-05,4.557069056644054570e-06
5.293000000000000149e+00,4.815529655452497785e-05,4.515798425277686763e-06
5.294000000000000483e+00,4.637294425172218453e-05,4.472868890611704748e-06
5.294999999999999929e+00,4.455622719501721939e-05,4.428317987361677716e-06
5.296000000000000263e+00,4.271277418474130538e-05,4.382185253593093237e-06
5.296999999999999709e+00,4.085178712634331773e-05,4.334513113798911513e-06
5.298000000000000043e+00,3.898442844490275001e-05,4.285346245931669551e-06
5.299000000000000377e+00,3.712430704267036767e-05,4.234732463674226371e-06
5.299999999999999822e+00,3.528807769642324090e-05,4.182722129703955433e-06
5.301000000000000156e+00,3.349615619232455582e-05,4.129369058998395195e-06
5.302000000000000490e+00,3.177352601872696444e-05,4.074729965949748707e-06
5.302999999999999936e+00,3.015055234907302234e-05,4.018865404123383099e-06
5.304000000000000270e+00,2.866361904099377878e-05,3.961839254039634583e-06
5.304999999999999716e+00,2.735524480870165601e-05,3.903719680160192375e-06
5.306000000000000050e+00,2.627315980581255877e-05,3.844578700879798540e-06
5.307000000000000384e+00,2.546773316579117202e-05,3.784493197110953831e-06
5.307999999999999829e+00,2.498738014393473252e-05,3.723544512617683647e-06
5.309000000000000163e+00,2.487233727842521201e-05,3.661819509878732489e-06
5.310000000000000497e+00,2.514835532197085189e-05,3.599410294214863535e-06
5.310999999999999943e+00,2.582260785122765588e-05,3.536415282154877317e-06
5.312000000000000277e+00,2.688355194380626889e-05,3.472938994385958634e-06
5.312999999999999723e+00,2.830465638701657358e-05,3.409093233563920672e-06
5.314000000000000057e+00,3.005022168884935105e-05,3.344996957971707755e-06
5.315000000000000391e+00,3.208111400328097720e-05,3.280777457815507083e-06
5.315999999999999837e+00,3.435904209594717166e-05,3.216570333262335950e-06
5.317000000000000171e+00,3.684904846960511892e-05,3.152520722149017117e-06
5.318000000000000504e+00,3.952055315523827659e-05,3.088783347129597966e-06
5.318999999999999950e+00,4.234746413538129176e-05,3.025523707375985858e-06
5.320000000000000284e+00,4.530780353961753990e-05,2.962918157272032833e-06
5.320999999999999730e+00,4.838313833191427673e-05,2.901154993691333430e-06
5.322000000000000064e+00,5.155798554136995686e-05,2.840434414425103021e-06
5.323000000000000398e+00,5.481926486090931913e-05,2.780969428070342053e-06
5.323999999999999844e+00,5.815583242493764309e-05,2.722985525602748565e-06
5.325000000000000178e+00,6.155809395403387971e-05,2.666721133124192526e-06
5.326000000000000512e+00,6.501769467962253274e-05,2.612426826992509878e-06
5.326999999999999957e+00,6.852726978733939011e-05,2.560364938144605628e-06
5.328000000000000291e+00,7.208024849543318881e-05,2.510807977670575009e-06
5.328999999999999737e+00,7.567069694780560502e-05,2.464037179759294222e-06
5.330000000000000071e+00,7.929319590150928987e-05,2.420339701706593885e-06
5.331000000000000405e+00,8.294274176267144732e-05,2.380005660789728489e-06
5.331999999999999851e+00,8.661466988307902845e-05,2.343323901515290228e-06
5.333000000000000185e+00,9.030459143809836068e-05,2.310577463042948001e-06
5.334000000000000519e+00,9.400834481632764326e-05,2.282038019514606270e-06
5.334999999999999964e+00,9.772195470168259970e-05,2.257960057226972721e-06
5.336000000000000298e+00,1.014416011359140841e-04,2.238574518523133204e-06
5.336999999999999744e+00,1.051635925816236591e-04,2.224082646235228207e-06
5.338000000000000078e+00,1.088843459573127475e-04,2.214650168921121036e-06
5.339000000000000412e+00,1.126003686698178044e-04,2.210402177015525058e-06
5.339999999999999858e+00,1.163082458543882107e-04,2.211419326100840254e-06
5.341000000000000192e+00,1.200046282434162723e-04,2.217735227931193667e-06
5.342000000000000526e+00,1.236862241325982178e-04,2.229335835163626498e-06
5.342999999999999972e+00,1.273497911374473184e-04,2.246160088201618239e-06
5.344000000000000306e+00,1.309921312354786157e-04,2.268102753565967584e-06
5.344999999999999751e+00,1.346100851596888849e-04,2.295018004752179371e-06
5.346000000000000085e+00,1.382005296851550292e-04,2.326724814184367850e-06
5.347000000000000419e+00,1.417603737356718028e-04,2.363012254139664568e-06
5.347999999999999865e+00,1.452865572252776702e-04,2.403645997301821177e-06
5.349000000000000199e+00,1.487760485083591540e-04,2.448373846252821046e-06
5.350000000000000533e+00,1.522258440935812189e-04,2.496931990803512790e-06
5.350999999999999979e+00,1.556329670715015767e-04,2.549049609969758211e-06
5.352000000000000313e+00,1.589944676793185604e-04,2.604454009337874814e-06
5.352999999999999758e+00,1.623074222640659610e-04,2.662873776545695160e-06
5.354000000000000092e+00,1.655689344030575306e-04,2.724042514795184730e-06
5.355000000000000426e+00,1.687761344248150952e-04,2.787700522019038332e-06
5.355999999999999872e+00,1.719261808393917539e-04,2.853597248058024992e-06
5.357000000000000206e+00,1.750162601838743432e-04,2.921491764615573661e-06
5.358000000000000540e+00,1.780435888136633164e-04,2.991154261678194973e-06
5.358999999999999986e+00,1.810054130169501277e-04,3.062365658172217300e-06
5.360000000000000320e+00,1.838990109602772641e-04,3.134918474137230071e-06
5.360999999999999766e+00,1.867216930249095846e-04,3.208615894027337065e-06
5.362000000000000099e+00,1.894708038886782676e-04,3.283272276347122349e-06
5.363000000000000433e+00,1.921437229782173935e-04,3.358711902926680198e-06
5.363999999999999879e+00,1.947378667132889231e-04,3.434769347836176107e-06
5.365000000000000213e+00,1.972506890114359291e-04,3.511288078450299133e-06
5.366000000000000547e+00,1.996796836295224541e-04,3.588120776395832453e-06
5.366999999999999993e+00,2.020223847586193858e-04,3.665127902277432153e-06
5.368000000000000327e+00,2.042763694432850265e-04,3.742178058351054246e-06
5.368999999999999773e+00,2.064392582422722047e-04,3.819146578397290399e-06
5.370000000000000107e+00,2.085087174438156094e-04,3.895915858430011494e-06
5.371000000000000441e+00,2.104824599146877225e-04,3.972374045861492696e-06
5.371999999999999886e+00,2.123582475221054617e-04,4.048415524292474600e-06
5.373000000000000220e+00,2.141338917490183825e-04,4.123939556204812082e-06
5.374000000000000554e+00,2.158072561970202660e-04,4.198850876602385099e-06
5.375000000000000000e+00,2.173762572319018493e-04,4.273058392557198237e-06
5.376000000000000334e+00,2.188388663279985501e-04,4.346475779529958163e-06
5.376999999999999780e+00,2.201931108656150391e-04,4.419020310424166723e-06
5.378000000000000114e+00,2.214370764718209014e-04,4.490613515842561295e-06
5.379000000000000448e+00,2.225689077414076493e-04,4.561180031967709451e-06
5.379999999999999893e+00,2.235868105661565773e-04,4.630648307856960362e-06
5.381000000000000227e+00,2.244890528147419444e-04,4.698949483086305091e-06
5.381999999999999673e+00,2.252739666137750342e-04,4.766018143013647439e-06
5.383000000000000007e+00,2.259399490590479091e-04,4.831791233495692908e-06
5.384000000000000341e+00,2.264854644823631187e-04,4.896208870195272445e-06
5.384999999999999787e+00,2.269090450631200298e-04,4.959213265584129207e-06
5.386000000000000121e+00,2.272092931356628780e-04,5.020749584899575601e-06
5.387000000000000455e+00,2.273848817473661109e-04,5.080764863307621866e-06
5.387999999999999901e+00,2.274345568462267267e-04,5.139208870455726651e-06
5.389000000000000234e+00,2.273571379739231380e-04,5.196033129822815530e-06
5.389999999999999680e+00,2.271515203866516380e-04,5.251191751245316887e-06
5.391000000000000014e+00,2.268166756056368561e-04,5.304640416273085188e-06
5.392000000000000348e+00,2.263516535937514830e-04,5.356337297981938138e-06
5.392999999999999794e+00,2.257555833518903757e-04,5.406242072255981987e-06
5.394000000000000128e+00,2.250276750186079437e-04,5.454316784963947555e-06
5.395000000000000462e+00,2.241672204798944297e-04,5.500524898567134724e-06
5.395999999999999908e+00,2.231735954999854361e-04,5.544832210740269100e-06
5.397000000000000242e+00,2.220462602443934127e-04,5.587205832258492044e-06
5.397999999999999687e+00,2.207847615043718407e-04,5.627615155793044064e-06
5.399000000000000021e+00,2.193887334024873079e-04,5.666030920465998541e-06
5.400000000000000355e+00,2.178578995019988303e-04,5.702426068891978143e-06
5.400999999999999801e+00,2.161920735775417165e-04,5.736774834672998008e-06
5.402000000000000135e+00,2.143911619122427831e-04,5.769053668148409090e-06
5.403000000000000469e+00,2.124551641268112472e-04,5.799240258849324618e-06
5.403999999999999915e+00,2.103841757131584978e-04,5.827314513410755617e-06
5.405000000000000249e+00,2.081783890844907526e-04,5.853257605830004817e-06
5.405999999999999694e+00,2.058380962363571707e-04,5.877052890484894197e-06
5.407000000000000028e+00,2.033636901824209509e-04,5.898684975166086410e-06
5.408000000000000362e+00,2.007556680290095762e-04,5.918140671031962761e-06
5.408999999999999808e+00,1.980146328322551232e-04,5.935408081699924443e-06
5.410000000000000142e+00,1.951412971991707036e-04,5.950477508568469404e-06
5.411000000000000476e+00,1.921364858175908053e-04,5.963340524350657429e-06
5.411999999999999922e+00,1.890011399201145591e-04,5.973990944744428535e-06
5.413000000000000256e+00,1.857363208661043960e-04,5.982423916434856162e-06
5.413999999999999702e+00,1.823432157565422292e-04,5.988636834436023053e-06
5.415000000000000036e+00,1.788231425001162182e-04,5.992628424089805611e-06
5.416000000000000369e+00,1.751775572937403641e-04,5.994399698003981173e-06
5.416999999999999815e+00,1.714080619708853014e-04,5.993953083280814162e-06
5.418000000000000149e+00,1.675164141990712410e-04,5.991293312415301114e-06
5.419000000000000483e+00,1.635045382940352398e-04,5.986426548272594826e-06
5.419999999999999929e+00,1.593745397723109094e-04,5.979361335270853939e-06
5.421000000000000263e+00,1.551287215004094487e-04,5.970107711130028388e-06
5.421999999999999709e+00,1.507696049315069653e-04,5.958678115819819191e-06
5.423000000000000043e+00,1.462999549328133691e-04,5.945086559107862127e-06
5.424000000000000377e+00,1.417228119554096418e-04,5.929349552600650858e-06
5.424999999999999822e+00,1.370415309249630289e-04,5.911485233570810602e-06
5.426000000000000156e+00,1.322598316134405950e-04,5.891514287776470119e-06
5.427000000000000490e+00,1.273818613007188488e-04,5.869459122055091905e-06
5.427999999999999936e+00,1.224122765387557275e-04,5.845344795014888020e-06
5.429000000000000270e+00,1.173563476130684764e-04,5.819198194078515006e-06
5.429999999999999716e+00,1.122200962639274997e-04,5.791048941157275901e-06
5.431000000000000050e+00,1.070104763775799143e-04,5.760928600702550052e-06
5.432000000000000384e+00,1.017356163200320386e-04,5.728871608754555408e-06
5.432999999999999829e+00,9.640514490056899721e-05,5.694914461832954560e-06
5.434000000000000163e+00,9.103063768557642275e-05,5.659096644017052315e-06
5.435000000000000497e+00,8.562623282666884312e-05,5.621459875959760872e-06
5.435999999999999943e+00,8.020949336224713743e-05,5.582049027700439659e-06
5.437000000000000277e+00,7.480262563503685283e-05,5.540911378708309437e-06
5.437999999999999723e+00,6.943421857171151084e-05,5.498097535195811131e-06
5.439000000000000057e+00,6.414173750324068241e-05,5.453660713885006366e-06
5.440000000000000391e+00,5.897509280498426187e-05,5.407657664309025221e-06
5.440999999999999837e+00,5.400166164025126786e-05,5.360147984878704499e-06
5.442000000000000171e+00,4.931304585668291250e-05,5.311195037589612609e-06
5.443000000000000504e+00,4.503323997237253354e-05,5.260865295536369106e-06
5.443999999999999950e+00,4.132600661198459102e-05,5.209229275253983283e-06
5.445000000000000284e+00,3.839514945711775744e-05,5.156360916583313876e-06
5.445999999999999730e+00,3.646593833935449724e-05,5.102338491042198565e-06
5.447000000000000064e+00,3.573711164468977016e-05,5.047244009655085555e-06
5.448000000000000398e+00,3.631424724160583535e-05,4.991164161909325100e-06
5.448999999999999844e+00,3.816741257868312736e-05,4.934189763849155977e-06
5.450000000000000178e+00,4.114947632992698741e-05,4.876416662520671260e-06
5.451000000000000512e+00,4.505752382081504450e-05,4.817945217092409687e-06
5.451999999999999957e+00,4.969037526009871146e-05,4.758881206759348191e-06
5.453000000000000291e+00,5.487820722003846328e-05,4.699335357319331723e-06
5.453999999999999737e+00,6.048889769362687926e-05,4.639424185435379973e-06
5.455000000000000071e+00,6.642336060801896111e-05,4.579269544953756547e-06
5.456000000000000405e+00,7.260806356588918569e-05,4.518999490912158673e-06
5.456999999999999851e+00,7.898818911360968350e-05,4.458747754515652891e-06
5.458000000000000185e+00,8.552232837307434973e-05,4.398654534223307902e-06
5.459000000000000519e+00,9.217863456726999776e-05,4.338866078800675742e-06
5.459999999999999964e+00,9.893210595619318128e-05,4.279535248698251000e-06
5.461000000000000298e+00,1.057626854642203186e-04,4.220821006581832505e-06
5.461999999999999744e+00,1.126539252832947608e-04,4.162888974620745144e-06
5.463000000000000078e+00,1.195920456449654036e-04,4.105910767732424870e-06
5.464000000000000412e+00,1.265652611370739384e-04,4.050064278197808237e-06
5.464999999999999858e+00,1.335632969043582582e-04,3.995532874700789891e-06
5.466000000000000192e+00,1.405770335982322347e-04,3.942505421308181102e-06
5.467000000000000526e+00,1.475982475191560286e-04,3.891175263628931978e-06
5.467999999999999972e+00,1.546194148329021513e-04,3.841739855366141260e-06
5.469000000000000306e+00,1.616335661123413875e-04,3.794399451129502718e-06
5.469999999999999751e+00,1.686341737528984067e-04,3.749356311251790777e-06
5.471000000000000085e+00,1.756150676265645638e-04,3.706813039589000662e-06
5.472000000000000419e+00,1.825703678660246516e-04,3.666971336310369384e-06
5.472999999999999865e+00,1.894944346219492009e-04,3.630029974883906481e-06
5.474000000000000199e+00,1.963818266991278845e-04,3.596183102543380405e-06
5.475000000000000533e+00,2.032272709946739912e-04,3.565617942050044269e-06
5.475999999999999979e+00,2.100256364929833691e-04,3.538512688340882853e-06
5.477000000000000313e+00,2.167719155406955722e-04,3.515034108071122256e-06
5.477999999999999758e+00,2.234612070476752496e-04,3.495335306733850899e-06
5.479000000000000092e+00,2.300887051650906908e-04,3.479553409949699671e-06
5.480000000000000426e+00,2.366496884514692443e-04,3.467807416162854232e-06
5.480999999999999872e+00,2.431395131780692031e-04,3.460196299609450101e-06
5.482000000000000206e+00,2.495536062429729376e-04,3.456797295619096506e-06
5.483000000000000540e+00,2.558874615371625988e-04,3.457664725542847951e-06
5.483999999999999986e+00,2.621366354075661885e-04,3.462828947564619230e-06
5.485000000000000320e+00,2.682967450145818810e-04,3.472296141904053155e-06
5.485999999999999766e+00,2.743634654412117381e-04,3.486048100480511786e-06
5.487000000000000099e+00,2.803325296403676951e-04,3.504042958621721348e-06
5.488000000000000433e+00,2.861997266572928250e-04,3.526215822835216644e-06
5.488999999999999879e+00,2.919609023282726101e-04,3.552480459556452182e-06
5.490000000000000213e+00,2.976119584435209806e-04,3.582730538981831935e-06
5.491000000000000547e+00,3.031488541615606465e-04,3.616841975224698515e-06
5.491999999999999993e+00,3.085676056671439764e-04,3.654674577210837434e-06
5.493000000000000327e+00,3.138642880504407748e-04,3.696074729550205693e-06
5.493999999999999773e+00,3.190350354334971304e-04,3.740877106628362718e-06
5.495000000000000107e+00,3.240760432129600847e-04,3.788907441425129270e-06
5.496000000000000441e+00,3.289835683279974878e-04,3.839984064965361203e-06
5.496999999999999886e+00,3.337539317474372898e-04,3.893920515974677516e-06
5.498000000000000220e+00,3.383835191032636726e-04,3.950526723094867872e-06
5.499000000000000554e+00,3.428687832290349302e-04,4.009611325941151871e-06
5.500000000000000000e+00,3.472062448549543688e-04,4.070982442148911052e-06
5.501000000000000334e+00,3.513924953576308494e-04,4.134449641800244265e-06
5.501999999999999780e+00,3.554241975405173816e-04,4.199824277170983639e-06
5.503000000000000114e+00,3.592980883724818868e-04,4.266921132490411501e-06
5.504000000000000448e+00,3.630109798395086116e-04,4.335558356801861281e-06
5.504999999999999893e+00,3.665597617462972501e-04,4.405558826468291635e-06
5.506000000000000227e+00,3.699414026373273293e-04,4.476749789480271847e-06
5.506999999999999673e+00,3.731529525795797449e-04,4.548963986153098239e-06
5.508000000000000007e+00,3.761915439811820434e-04,4.622039020684686007e-06
5.509000000000000341e+00,3.790543943954380541e-04,4.695818347704497376e-06
5.509999999999999787e+00,3.817388074079979465e-04,4.770150464863436975e-06
5.511000000000000121e+00,3.842421754458573034e-04,4.844889799506647603e-06
5.512000000000000455e+00,3.865619805642303997e-04,4.919895763831099502e-06
5.512999999999999901e+00,3.886957970799792680e-04,4.995033549113285652e-06
5.514000000000000234e+00,3.906412924642449903e-04,5.070173127691664869e-06
5.514999999999999680e+00,3.923962300772034797e-04,5.145190069063558562e-06
5.516000000000000014e+00,3.939584697838375616e-04,5.219964426610889815e-06
5.517000000000000348e+00,3.953259705511131920e-04,5.294381501585799725e-06
5.517999999999999794e+00,3.964967912303755232e-04,5.368330784664624178e-06
5.519000000000000128e+00,3.974690930427302710e-04,5.441706723568480934e-06
5.520000000000000462e+00,3.982411402139586325e-04,5.514407605286118033e-06
5.520999999999999908e+00,3.988113024736528959e-04,5.586336378675501811e-06
5.522000000000000242e+00,3.991780555994159461e-04,5.657399522395948088e-06
5.522999999999999687e+00,3.993399837873449565e-04,5.727507856334486877e-06
5.524000000000000021e+00,3.992957801581825542e-04,5.796575437099687579e-06
5.525000000000000355e+00,3.990442490578468659e-04,5.864520393456635564e-06
5.525999999999999801e+00,3.985843065347664327e-04,5.931263846287754671e-06
5.527000000000000135e+00,3.979149825761319750e-04,5.996730762537814361e-06
5.528000000000000469e+00,3.970354214255791760e-04,6.060848842052048898e-06
5.528999999999999915e+00,3.959448837634740393e-04,6.123549409427611757e-06
5.530000000000000249e+00,3.946427470560864327e-04,6.184766352006757180e-06
5.530999999999999694e+00,3.931285076032250991e-04,6.244436989442652761e-06
5.532000000000000028e+00,3.914017807893865842e-04,6.302501002286227088e-06
5.533000000000000362e+00,3.894623032032805496e-04,6.358901397438226997e-06
5.533999999999999808e+00,3.873099327896142819e-04,6.413583414440701996e-06
5.535000000000000142e+00,3.849446508056489206e-04,6.466495423272386170e-06
5.536000000000000476e+00,3.823665620705250291e-04,6.517587908625044927e-06
5.536999999999999922e+00,3.795758969228527719e-04,6.566814412494599202e-06
5.538000000000000256e+00,3.765730114310502264e-04,6.614130497599739035e-06
5.538999999999999702e+00,3.733583893880819578e-04,6.659494707026069880e-06
5.540000000000000036e+00,3.699326424911829315e-04,6.702867506861891062e-06
5.541000000000000369e+00,3.662965124098164051e-04,6.744212262029162879e-06
5.541999999999999815e+00,3.624508710764491452e-04,6.783494219127739167e-06
5.543000000000000149e+00,3.583967227970266873e-04,6.820681454060376125e-06
5.544000000000000483e+00,3.541352047729006184e-04,6.855743873338609546e-06
5.544999999999999929e+00,3.496675894144225544e-04,6.888654192194026938e-06
5.546000000000000263e+00,3.449952850137744760e-04,6.919386918554356342e-06
5.546999999999999709e+00,3.401198384425297610e-04,6.947919349786347902e-06
5.548000000000000043e+00,3.350429362430159706e-04,6.974230555715662429e-06
5.549000000000000377e+00,3.297664076604067880e-04,6.998302334800778783e-06
5.549999999999999822e+00,3.242922264523961191e-04,7.020118292398163715e-06
5.551000000000000156e+00,3.186225146600888108e-04,7.039664791491647134e-06
5.552000000000000490e+00,3.127595451852157303e-04,7.056929933528782542e-06
5.552999999999999936e+00,3.067057467737864702e-04,7.071904584491854782e-06
5.554000000000000270e+00,3.004637079281059471e-04,7.084581407070448474e-06
5.554999999999999716e+00,2.940361834191870262e-04,7.094955821598009053e-06
5.556000000000000050e+00,2.874261003479563668e-04,7.103025061280893670e-06
5.557000000000000384e+00,2.806365671748418836e-04,7.108789136252188814e-06
5.557999999999999829e+00,2.736708828474867941e-04,7.112249897635461389e-06
5.559000000000000163e+00,2.665325497184275051e-04,7.113412014224573960e-06
5.560000000000000497e+00,2.592252875537778530e-04,7.112282024373187981e-06
5.560999999999999943e+00,2.517530525628834215e-04,7.108869313057459954e-06
5.562000000000000277e+00,2.441200591675508642e-04,7.103185188123743124e-06
5.562999999999999723e+00,2.363308089058523305e-04,7.095243855430198511e-06
5.564000000000000057e+00,2.283901249374099731e-04,7.085061502045996899e-06
5.565000000000000391e+00,2.203031973553126830e-04,7.072657270336932198e-06
5.565999999999999837e+00,2.120756391150631641e-04,7.058052341882903141e-06
5.567000000000000171e+00,2.037135596284111907e-04,7.041270903267322585e-06
5.568000000000000504e+00,1.952236584458083590e-04,7.022339287654862753e-06
5.568999999999999950e+00,1.866133494411051721e-04,7.001286912288823150e-06
5.570000000000000284e+00,1.778909234824243668e-04,6.978145407348751644e-06
5.570999999999999730e+00,1.690657677995689679e-04,6.952949575937042804e-06
5.572000000000000064e+00,1.601486615944509482e-04,6.925736525253226287e-06
5.573000000000000398e+00,1.511521837958705236e-04,6.896546630414348945e-06
5.573999999999999844e+00,1.420912800676990995e-04,6.865422709500721465e-06
5.575000000000000178e+00,1.329840672877315383e-04,6.832410957617939173e-06
5.576000000000000512e+00,1.238529907051679738e-04,6.797560114845042300e-06
5.576999999999999957e+00,1.147265210682857269e-04,6.760922406707838434e-06
5.578000000000000291e+00,1.056416841972435393e-04,6.722552764458808084e-06
5.578999999999999737e+00,9.664789770570813448e-05,6.682509742450031092e-06
5.580000000000000071e+00,8.781286682886848269e-05,6.640854746133263034e-06
5.581000000000000405e+00,7.923170527059428649e-05,6.597652937895463976e-06
5.581999999999999851e+00,7.104091036863731075e-05,6.552972499508776335e-06
5.583000000000000185e+00,6.343884582118617353e-05,6.506885527799916767e-06
5.584000000000000519e+00,5.671207433012611493e-05,6.459467302790875428e-06
5.584999999999999964e+00,5.125722380544045557e-05,6.410797177517963105e-06
5.586000000000000298e+00,4.756454765797854458e-05,6.360957865042981524e-06
5.586999999999999744e+00,4.610700149882414713e-05,6.310036312017316051e-06
5.588000000000000078e+00,4.713409327647717227e-05,6.258123015635552123e-06
5.589000000000000412e+00,5.052871855833851011e-05,6.205312862599105532e-06
5.589999999999999858e+00,5.588779497978846924e-05,6.151704452405412373e-06
5.591000000000000192e+00,6.272988724866286094e-05,6.097400888835966565e-06
5.592000000000000526e+00,7.063981438825648338e-05,6.042509149925607328e-06
5.592999999999999972e+00,7.930852426542635313e-05,5.987140845351189671e-06
5.594000000000000306e+00,8.851937159525334446e-05,5.931411554714938012e-06
5.594999999999999751e+00,9.812264629917539854e-05,5.875441536385876455e-06
5.596000000000000085e+00,1.080139493145363744e-04,5.819355071140967351e-06
5.597000000000000419e+00,1.181189586848976311e-04,5.763281092350464930e-06
5.597999999999999865e+00,1.283833680380196097e-04,5.707352509811772844e-06
5.599000000000000199e+00,1.387663563475207654e-04,5.651706745191145519e-06
5.600000000000000533e+00,1.492363437640921355e-04,5.596485035605554591e-06
5.600999999999999979e+00,1.597681975285664396e-04,5.541832839677216648e-06
5.602000000000000313e+00,1.703413672647470848e-04,5.487899089550690832e-06
5.602999999999999758e+00,1.809386155232901687e-04,5.434836458430516297e-06
5.604000000000000092e+00,1.915451422684099942e-04,5.382800503538870685e-06
5.605000000000000426e+00,2.021479672594428574e-04,5.331949792808200645e-06
5.605999999999999872e+00,2.127354912226020120e-04,5.282444985063017183e-06
5.607000000000000206e+00,2.232971758932611516e-04,5.234448725996119909e-06
5.608000000000000540e+00,2.338233112741478154e-04,5.188124581707472887e-06
5.608999999999999986e+00,2.443048405211001328e-04,5.143636736149076566e-06
5.610000000000000320e+00,2.547332304862280736e-04,5.101148862027628272e-06
5.610999999999999766e+00,2.651003715275453208e-04,5.060823538204359768e-06
5.612000000000000099e+00,2.753985028211265273e-04,5.022820981423099084e-06
5.613000000000000433e+00,2.856201527316102294e-04,4.987298308420963398e-06
5.613999999999999879e+00,2.957580946767989221e-04,4.954408168510031926e-06
5.615000000000000213e+00,3.058053106306195105e-04,4.924297802486576260e-06
5.616000000000000547e+00,3.157549645949185471e-04,4.897107655700065543e-06
5.616999999999999993e+00,3.256003798344423816e-04,4.872970303312984742e-06
5.618000000000000327e+00,3.353350230174222514e-04,4.852009101688848872e-06
5.618999999999999773e+00,3.449524897404848060e-04,4.834337102195341619e-06
5.620000000000000107e+00,3.544464952658462524e-04,4.820055844840388969e-06
5.621000000000000441e+00,3.638108653992199511e-04,4.809254311965098986e-06
5.621999999999999886e+00,3.730395314111314389e-04,4.802008006154268804e-06
5.623000000000000220e+00,3.821265243098832093e-04,4.798378065554541491e-06
5.624000000000000554e+00,3.910659725733553580e-04,4.798410645903187898e-06
5.625000000000000000e+00,3.998520986202056633e-04,4.802136344493077213e-06
5.626000000000000334e+00,4.084792183902762985e-04,4.809570029334058882e-06
5.626999999999999780e+00,4.169417393996965719e-04,4.820710529133941147e-06
5.628000000000000114e+00,4.252341614673301492e-04,4.835540942631745319e-06
5.629000000000000448e+00,4.333510758532152615e-04,4.854028649244630400e-06
5.629999999999999893e+00,4.412871668986474683e-04,4.876126058319545796e-06
5.631000000000000227e+00,4.490372117592747242e-04,4.901770941975387831e-06
5.631999999999999673e+00,4.565960826296661069e-04,4.930887565040338441e-06
5.633000000000000007e+00,4.639587470436103947e-04,4.963387199520227765e-06
5.634000000000000341e+00,4.711202704773359519e-04,4.999169559006076335e-06
5.634999999999999787e+00,4.780758170001063001e-04,5.038123450885651965e-06
5.636000000000000121e+00,4.848206521169525158e-04,5.080128404576311883e-06
5.637000000000000455e+00,4.913501436228222838e-04,5.125055332836672493e-06
5.637999999999999901e+00,4.976597646630478468e-04,5.172768236753157368e-06
5.639000000000000234e+00,5.037450947117657696e-04,5.223124800287179092e-06
5.639999999999999680e+00,5.096018227116538369e-04,5.275978103204924216e-06
5.641000000000000014e+00,5.152257481530633874e-04,5.331177080123035519e-06
5.642000000000000348e+00,5.206127842526506091e-04,5.388568149602530044e-06
5.642999999999999794e+00,5.257589591555662540e-04,5.447995487314841737e-06
5.644000000000000128e+00,5.306604191191482056e-04,5.509302573847623160e-06
5.645000000000000462e+00,5.353134295478375552e-04,5.572332252964721074e-06
5.645999999999999908e+00,5.397143782638621308e-04,5.636928154765077890e-06
5.647000000000000242e+00,5.438597766192874864e-04,5.702934568032432992e-06
5.647999999999999687e+00,5.477462626361264937e-04,5.770197737038506948e-06
5.649000000000000021e+00,5.513706020380124617e-04,5.838565540018653602e-06
5.650000000000000355e+00,5.547296913179264148e-04,5.907888676210949121e-06
5.650999999999999801e+00,5.578205588490053705e-04,5.978020202964189882e-06
5.652000000000000135e+00,5.606403678112415866e-04,6.048816619132884905e-06
5.653000000000000469e+00,5.631864170664689509e-04,6.120137240958756225e-06
5.653999999999999915e+00,5.654561442037624175e-04,6.191845253657405451e-06
5.655000000000000249e+00,5.674471263606964324e-04,6.263806971624117640e-06
5.655999999999999694e+00,5.691570829684069240e-04,6.335892803560462241e-06
5.657000000000000028e+00,5.705838765279237518e-04,6.407976444491094445e-06
5.658000000000000362e+00,5.717255153910320766e-04,6.479935818689387104e-06
5.658999999999999808e+00,5.725801543290992470e-04,6.551652181017227337e-06
5.660000000000000142e+00,5.731460971616881639e-04,6.623011041403486344e-06
5.661000000000000476e+00,5.734217973353212053e-04,6.693901228789135903e-06
5.661999999999999922e+00,5.734058603591444181e-04,6.764215794391767011e-06
5.663000000000000256e+00,5.730970442861329801e-04,6.833851036981372119e-06
5.663999999999999702e+00,5.724942620547363069e-04,6.902707404362545521e-06
5.665000000000000036e+00,5.715965817914814805e-04,6.970688500786509290e-06
5.666000000000000369e+00,5.704032291525647962e-04,7.037701998063121976e-06
5.666999999999999815e+00,5.689135874657328448e-04,7.103658596978119349e-06
5.668000000000000149e+00,5.671271998476383903e-04,7.168472935215907672e-06
5.669000000000000483e+00,5.650437693911179726e-04,7.232062573385722967e-06
5.669999999999999929e+00,5.626631611610739912e-04,7.294348915827670907e-06
5.671000000000000263e+00,5.599854022107434836e-04,7.355256180148021106e-06
5.671999999999999709e+00,5.570106835278792979e-04,7.414712318304511234e-06
5.673000000000000043e+00,5.537393599073091744e-04,7.472647947253238081e-06
5.674000000000000377e+00,5.501719518583041060e-04,7.528997320358642067e-06
5.674999999999999822e+00,5.463091454916019782e-04,7.583697299080180525e-06
5.676000000000000156e+00,5.421517942382375090e-04,7.636688284560059391e-06
5.677000000000000490e+00,5.377009186608706871e-04,7.687913157099324660e-06
5.677999999999999936e+00,5.329577082186695005e-04,7.737318247581666242e-06
5.679000000000000270e+00,5.279235211050918239e-04,7.784852322158901101e-06
5.679999999999999716e+00,5.225998860058107126e-04,7.830467539189717505e-06
5.681000000000000050e+00,5.169885018641478050e-04,7.874118393855074509e-06
5.682000000000000384e+00,5.110912397182275574e-04,7.915762706534371605e-06
5.682999999999999829e+00,5.049101427074926488e-04,7.955360607037546461e-06
5.684000000000000163e+00,4.984474279830818696e-04,7.992875516050881979e-06
5.685000000000000497e+00,4.917054868393890563e-04,8.028273091078220712e-06
5.685999999999999943e+00,4.846868869370503483e-04,8.061522225645083634e-06
5.687000000000000277e+00,4.773943727495221293e-04,8.092594038842055784e-06
5.687999999999999723e+00,4.698308681574592987e-04,8.121462853258672757e-06
5.689000000000000057e+00,4.619994774819039429e-04,8.148105192000266132e-06
5.690000000000000391e+00,4.539034887158177817e-04,8.172500774872587667e-06
5.690999999999999837e+00,4.455463753432922606e-04,8.194631510908155291e-06
5.692000000000000171e+00,4.369318005682627185e-04,8.214482494002340460e-06
5.693000000000000504e+00,4.280636203494099816e-04,8.232040994891575412e-06
5.693999999999999950e+00,4.189458890871307351e-04,8.247297461149662894e-06
5.695000000000000284e+00,4.095828645522013914e-04,8.260244531727403930e-06
5.695999999999999730e+00,3.999790159033905432e-04,8.270878034182004959e-06
5.697000000000000064e+00,3.901390314385842252e-04,8.279196004959959993e-06
5.698000000000000398e+00,3.800678301515185366e-04,8.285199673454456761e-06
5.698999999999999844e+00,3.697705739391163988e-04,8.288892485310253886e-06
5.700000000000000178e+00,3.592526846763729521e-04,8.290281113540647206e-06
5.701000000000000512e+00,3.485198634927218664e-04,8.289374504762267440e-06
5.701999999999999957e+00,3.375781167945575856e-04,8.286184838700103033e-06
5.703000000000000291e+00,3.264337869208071047e-04,8.280726583672004337e-06
5.703999999999999737e+00,3.150935929114431549e-04,8.273017506464072418e-06
5.705000000000000071e+00,3.035646803398486218e-04,8.263077721830724702e-06
5.706000000000000405e+00,2.918546870727429664e-04,8.250930663780370623e-06
5.706999999999999851e+00,2.799718263516078618e-04,8.236602162087939017e-06
5.708000000000000185e+00,2.679249970643343129e-04,8.220121418504076777e-06
5.709000000000000519e+00,2.557239270285464471e-04,8.201520099923223896e-06
5.709999999999999964e+00,2.433793656942339300e-04,8.180833297268055927e-06
5.711000000000000298e+00,2.309033420832723210e-04,8.158098641145565492e-06
5.711999999999999744e+00,2.183095190623932460e-04,8.133357248687443313e-06
5.713000000000000078e+00,2.056136827106800876e-04,8.106652834428834607e-06
5.714000000000000412e+00,1.928344335817338206e-04,8.078032675168405862e-06
5.714999999999999858e+00,1.799941761176860526e-04,8.047546740773952811e-06
5.716000000000000192e+00,1.671205662115918668e-04,8.015248615704092532e-06
5.717000000000000526e+00,1.542486683796685917e-04,7.981194664243738011e-06
5.717999999999999972e+00,1.414242443093167479e-04,7.945444941036401723e-06
5.719000000000000306e+00,1.287088729763439382e-04,7.908062362652722093e-06
5.719999999999999751e+00,1.161880938664838601e-04,7.869113618167930874e-06
5.721000000000000085e+00,1.039845691563688032e-04,7.828668345950064289e-06
5.722000000000000419e+00,9.227947124805596050e-05,7.786800013641185809e-06
5.722999999999999865e+00,8.134647873454930729e-05,7.743585134270301271e-06
5.724000000000000199e+00,7.160118005883113425e-05,7.699104111741582313e-06
5.725000000000000533e+00,6.365416802622174495e-05,7.653440454361728663e-06
5.725999999999999979e+00,5.830725273555836845e-05,7.606681612346772908e-06
5.727000000000000313e+00,5.636194860139271952e-05,7.558918204214266436e-06
5.727999999999999758e+00,5.820743309581895351e-05,7.510244815978579856e-06
5.729000000000000092e+00,6.355027004318765361e-05,7.460759237909598232e-06
5.730000000000000426e+00,7.163785429121707774e-05,7.410563209838168416e-06
5.730999999999999872e+00,8.167600943765624527e-05,7.359761684714228936e-06
5.732000000000000206e+00,9.304584464788243992e-05,7.308463525110564190e-06
5.733000000000000540e+00,1.053217597976731997e-04,7.256780732370004859e-06
5.733999999999999986e+00,1.182222282816780599e-04,7.204829102912810073e-06
5.735000000000000320e+00,1.315604813052707520e-04,7.152727481549797427e-06
5.735999999999999766e+00,1.452098426806171651e-04,7.100598309011704244e-06
5.737000000000000099e+00,1.590817496528839216e-04,7.048566858667056660e-06
5.738000000000000433e+00,1.731121853199031732e-04,6.996761718441151612e-06
5.738999999999999879e+00,1.872532830262933377e-04,6.945314022044998265e-06
5.740000000000000213e+00,2.014680470862716523e-04,6.894357836929934127e-06
5.741000000000000547e+00,2.157269689243281009e-04,6.844029301199429163e-06
5.741999999999999993e+00,2.300058070730826043e-04,6.794466908281726275e-06
5.743000000000000327e+00,2.442841029745169285e-04,6.745810680166602544e-06
5.743999999999999773e+00,2.585441647938471711e-04,6.698202304145361420e-06
5.745000000000000107e+00,2.727703622168148974e-04,6.651784217373735733e-06
5.746000000000000441e+00,2.869486247476950693e-04,6.606699616930167619e-06
5.746999999999999886e+00,3.010660828068397886e-04,6.563091530404890516e-06
5.748000000000000220e+00,3.151108036515838759e-04,6.521102692714064172e-06
5.749000000000000554e+00,3.290715983506710472e-04,6.480874528898813763e-06
5.750000000000000000e+00,3.429378752639692393e-04,6.442546883211717226e-06
5.751000000000000334e+00,3.566995314344776225e-04,6.406257034168825280e-06
5.751999999999999780e+00,3.703468677924845942e-04,6.372139274589665694e-06
5.753000000000000114e+00,3.838705262203656989e-04,6.340323844179285303e-06
5.754000000000000448e+00,3.972614386966331554e-04,6.310936487184999525e-06
5.754999999999999893e+00,4.105107900796955674e-04,6.284097387185959784e-06
5.756000000000000227e+00,4.236099870413475568e-04,6.259920555314586457e-06
5.757000000000000561e+00,4.365506358370550041e-04,6.238512932021272780e-06
5.758000000000000007e+00,4.493245229875017987e-04,6.219973743487773130e-06
5.759000000000000341e+00,4.619236023572341216e-04,6.204393630496601254e-06
5.759999999999999787e+00,4.743399831091367415e-04,6.191854047070229854e-06
5.761000000000000121e+00,4.865659225340867753e-04,6.182426568881274371e-06
5.762000000000000455e+00,4.985938186345605051e-04,6.176172336892683648e-06
5.762999999999999901e+00,5.104162066887004160e-04,6.173141552242193175e-06
5.764000000000000234e+00,5.220257548219611916e-04,6.173373049251211350e-06
5.764999999999999680e+00,5.334152629965084429e-04,6.176894046426071863e-06
5.766000000000000014e+00,5.445776606015708147e-04,6.183719839899587369e-06
5.767000000000000348e+00,5.555060070543470056e-04,6.193853839187731355e-06
5.767999999999999794e+00,5.661934908502415202e-04,6.207287359372294956e-06
5.769000000000000128e+00,5.766334311959536241e-04,6.223999972867774605e-06
5.770000000000000462e+00,5.868192777681997515e-04,6.243959530070078640e-06
5.770999999999999908e+00,5.967446132419230260e-04,6.267122703579884238e-06
5.772000000000000242e+00,6.064031537740190592e-04,6.293435116126081354e-06
5.772999999999999687e+00,6.157887519092552706e-04,6.322832163817604208e-06
5.774000000000000021e+00,6.248953974662887090e-04,6.355239225877687954e-06
5.775000000000000355e+00,6.337172207614419003e-04,6.390572690147848853e-06
5.775999999999999801e+00,6.422484938297768698e-04,6.428740217453972019e-06
5.777000000000000135e+00,6.504836338826210746e-04,6.469641898074130641e-06
5.778000000000000469e+00,6.584172044972948657e-04,6.513170550541367409e-06
5.778999999999999915e+00,6.660439192571227397e-04,6.559212958977065653e-06
5.780000000000000249e+00,6.733586432034014422e-04,6.607650108384652199e-06
5.780999999999999694e+00,6.803563964010413481e-04,6.658358490885861409e-06
5.782000000000000028e+00,6.870323554218204110e-04,6.711210265592389937e-06
5.783000000000000362e+00,6.933818569497166668e-04,6.766074560594596318e-06
5.783999999999999808e+00,6.994003991516187452e-04,6.822817547203822750e-06
5.785000000000000142e+00,7.050836452730335855e-04,6.881303722304751687e-06
5.786000000000000476e+00,7.104274250576934902e-04,6.941395859988549765e-06
5.786999999999999922e+00,7.154277382151755455e-04,7.002956246156736257e-06
5.788000000000000256e+00,7.200807557666376443e-04,7.065846498970510102e-06
5.788999999999999702e+00,7.243828234629272724e-04,7.129928776829937606e-06
5.790000000000000036e+00,7.283304629302153350e-04,7.195065477870954816e-06
5.791000000000000369e+00,7.319203750319215867e-04,7.261120374926165550e-06
5.791999999999999815e+00,7.351494409648046471e-04,7.327958202792707401e-06
5.793000000000000149e+00,7.380147254233786463e-04,7.395445756128692173e-06
5.794000000000000483e+00,7.405134776023248114e-04,7.463451368694234528e-06
5.794999999999999929e+00,7.426431342703938192e-04,7.531845961794151623e-06
5.796000000000000263e+00,7.444013205456482965e-04,7.600502415778902153e-06
5.796999999999999709e+00,7.457858527897157997e-04,7.669296609394943802e-06
5.798000000000000043e+00,7.467947393735694826e-04,7.738106714154852951e-06
5.799000000000000377e+00,7.474261834170107827e-04,7.806814172947178186e-06
5.799999999999999822e+00,7.476785833097721132e-04,7.875302947134998847e-06
5.801000000000000156e+00,7.475505352907130512e-04,7.943460479953652105e-06
5.802000000000000490e+00,7.470408338659167763e-04,8.011176871234557093e-06
5.802999999999999936e+00,7.461484742838001396e-04,8.078345838440138498e-06
5.804000000000000270e+00,7.448726527617127854e-04,8.144863840844552679e-06
5.804999999999999716e+00,7.432127686746409050e-04,8.210631036270063044e-06
5.806000000000000050e+00,7.411684246962672515e-04,8.275550363721120286e-06
5.807000000000000384e+00,7.387394289776105707e-04,8.339528507455490819e-06
5.807999999999999829e+00,7.359257950366997897e-04,8.402474952310970573e-06
5.809000000000000163e+00,7.327277437068038975e-04,8.464302917405921797e-06
5.810000000000000497e+00,7.291457029753834699e-04,8.524928407341863057e-06
5.810999999999999943e+00,7.251803098216947404e-04,8.584271179955889255e-06
5.812000000000000277e+00,7.208324098455089028e-04,8.642253737509998150e-06
5.812999999999999723e+00,7.161030589658329195e-04,8.698802288502587298e-06
5.814000000000000057e+00,7.109935230223004242e-04,8.753845776406378432e-06
5.815000000000000391e+00,7.055052793199491573e-04,8.807316823918852954e-06
5.815999999999999837e+00,6.996400161551064034e-04,8.859150741458181043e-06
5.817000000000000171e+00,6.933996343097727092e-04,8.909286484757056949e-06
5.818000000000000504e+00,6.867862464711450279e-04,8.957665645762860331e-06
5.818999999999999950e+00,6.798021787203301688e-04,9.004233446625637701e-06
5.820000000000000284e+00,6.724499699376298729e-04,9.048937706908815603e-06
5.820999999999999730e+00,6.647323733449686739e-04,9.091729841924763318e-06
5.822000000000000064e+00,6.566523559954226758e-04,9.132563841078304004e-06
5.823000000000000398e+00,6.482131003184677482e-04,9.171397241737160518e-06
5.823999999999999844e+00,6.394180038126364004e-04,9.208190117483099131e-06
5.825000000000000178e+00,6.302706808681736309e-04,9.242906064113659144e-06
5.826000000000000512e+00,6.207749627530670909e-04,9.275511220193219232e-06
5.826999999999999957e+00,6.109348997682596165e-04,9.305975238134573727e-06
5.828000000000000291e+00,6.007547616812058478e-04,9.334270253627962403e-06
5.828999999999999737e+00,5.902390405771527470e-04,9.360371912057240747e-06
5.830000000000000071e+00,5.793924520989544901e-04,9.384258351135149498e-06
5.831000000000000405e+00,5.682199391320916617e-04,9.405911186302383712e-06
5.831999999999999851e+00,5.567266742434674905e-04,9.425314517058231217e-06
5.833000000000000185e+00,5.449180649828741464e-04,9.442455950175261594e-06
5.834000000000000519e+00,5.327997581286897421e-04,9.457325576672105915e-06
5.834999999999999964e+00,5.203776470846813379e-04,9.469916956312212798e-06
5.836000000000000298e+00,5.076578790354985878e-04,9.480226139314086109e-06
5.836999999999999744e+00,4.946468659196507148e-04,9.488252680127797517e-06
5.838000000000000078e+00,4.813512958702476064e-04,9.493998661323554072e-06
5.839000000000000412e+00,4.677781496599865718e-04,9.497469650352435941e-06
5.839999999999999858e+00,4.539347190868332316e-04,9.498673745182885584e-06
5.841000000000000192e+00,4.398286321782755664e-04,9.497622586295554259e-06
5.842000000000000526e+00,4.254678827769345167e-04,9.494330349430488155e-06
5.842999999999999972e+00,4.108608701078993934e-04,9.488814746859769379e-06
5.844000000000000306e+00,3.960164470134074207e-04,9.481096086466633143e-06
5.844999999999999751e+00,3.809439838918184020e-04,9.471198246700302109e-06
5.846000000000000085e+00,3.656534491513301326e-04,9.459147722405668527e-06
5.847000000000000419e+00,3.501555159494183864e-04,9.444974587694370108e-06
5.847999999999999865e+00,3.344617005325298612e-04,9.428711577941228938e-06
5.849000000000000199e+00,3.185845480307906269e-04,9.410395059344148330e-06
5.850000000000000533e+00,3.025378800500697313e-04,9.390064094536899964e-06
5.850999999999999979e+00,2.863371338538078185e-04,9.367761398596158157e-06
5.852000000000000313e+00,2.699998288337977521e-04,9.343532426112604648e-06
5.852999999999999758e+00,2.535462231306931228e-04,9.317426299065262766e-06
5.854000000000000092e+00,2.370002494401797890e-04,9.289494933560459570e-06
5.855000000000000426e+00,2.203908793286649993e-04,9.259793953059305258e-06
5.855999999999999872e+00,2.037541498636953206e-04,9.228381786861736825e-06
5.857000000000000206e+00,1.871362482614249458e-04,9.195320599264401914e-06
5.858000000000000540e+00,1.705983180477787825e-04,9.160675426891495216e-06
5.858999999999999986e+00,1.542241436141845426e-04,9.124515029199390539e-06
5.860000000000000320e+00,1.381327365310446075e-04,9.086911043103952664e-06
5.860999999999999766e+00,1.224993706561792052e-04,9.047938851456067760e-06
5.862000000000000099e+00,1.075909837328170126e-04,9.007676736449556445e-06
5.863000000000000433e+00,9.382423057817470570e-05,8.966206695212645985e-06
5.863999999999999879e+00,8.185034151869747458e-05,8.923613611722917979e-06
5.865000000000000213e+00,7.263517528515131441e-05,8.879986051899412628e-06
5.866000000000000547e+00,6.738982635962421691e-05,8.835415435387744914e-06
5.866999999999999993e+00,6.711111496140147051e-05,8.789996794532929975e-06
5.868000000000000327e+00,7.190186552682154811e-05,8.743827954568035126e-06
5.868999999999999773e+00,8.089730289187557039e-05,8.697010237135075167e-06
5.870000000000000107e+00,9.290322484096286604e-05,8.649647650026069985e-06
5.871000000000000441e+00,1.069203249590158452e-04,8.601847535673088504e-06
5.871999999999999886e+00,1.222616909789793298e-04,8.553719757438145088e-06
5.873000000000000220e+00,1.384851540374457894e-04,8.505377311498601165e-06
5.874000000000000554e+00,1.553073025545896265e-04,8.456935492054914709e-06
5.875000000000000000e+00,1.725423082060138812e-04,8.408512402162363441e-06
5.876000000000000334e+00,1.900641652942995034e-04,8.360228147163587209e-06
5.876999999999999780e+00,2.077841878957695015e-04,8.312205283177244620e-06
5.878000000000000114e+00,2.256375586877734749e-04,8.264567957988302110e-06
5.879000000000000448e+00,2.435751353046228642e-04,8.217442294664288751e-06
5.879999999999999893e+00,2.615583424174550186e-04,8.170955545925038949e-06
5.881000000000000227e+00,2.795559030372434688e-04,8.125236333039914015e-06
5.882000000000000561e+00,2.975416988480178828e-04,8.080413791966986695e-06
5.883000000000000007e+00,3.154933334737626245e-04,8.036617745037827380e-06
5.884000000000000341e+00,3.333911509025922273e-04,7.993977800158945705e-06
5.884999999999999787e+00,3.512175480940045577e-04,7.952623431059110905e-06
5.886000000000000121e+00,3.689564889903265113e-04,7.912683071787304169e-06
5.887000000000000455e+00,3.865931516519717048e-04,7.874284078876925787e-06
5.887999999999999901e+00,4.041136722443525761e-04,7.837551824442443298e-06
5.889000000000000234e+00,4.215049532074289585e-04,7.802609568274175705e-06
5.889999999999999680e+00,4.387545216987616317e-04,7.769577572998145816e-06
5.891000000000000014e+00,4.558504204497858757e-04,7.738572848005475735e-06
5.892000000000000348e+00,4.727811267116504212e-04,7.709708277347442239e-06
5.892999999999999794e+00,4.895354877645694382e-04,7.683092360900293952e-06
5.894000000000000128e+00,5.061026734496750683e-04,7.658828352381213725e-06
5.895000000000000462e+00,5.224721372633318395e-04,7.637013914062578128e-06
5.895999999999999908e+00,5.386335882876586633e-04,7.617740366635311162e-06
5.897000000000000242e+00,5.545769672799477461e-04,7.601092321154972666e-06
5.897999999999999687e+00,5.702924302845570293e-04,7.587147012634057128e-06
5.899000000000000021e+00,5.857703339654859055e-04,7.575973936995319908e-06
5.900000000000000355e+00,6.010012264940871448e-04,7.567634320856217494e-06
5.900999999999999801e+00,6.159758387084158116e-04,7.562180761050751862e-06
5.902000000000000135e+00,6.306850795851567937e-04,7.559656875236490928e-06
5.903000000000000469e+00,6.451200309666483028e-04,7.560097027094534974e-06
5.903999999999999915e+00,6.592719461937073802e-04,7.563526103237471633e-06
5.905000000000000249e+00,6.731322473684095073e-04,7.569959308937544064e-06
5.905999999999999694e+00,6.866925258118226081e-04,7.579402186496982926e-06
5.907000000000000028e+00,6.999445410206225947e-04,7.591850453302326228e-06
5.908000000000000362e+00,7.128802224315991184e-04,7.607290218333335289e-06
5.908999999999999808e+00,7.254916694226865373e-04,7.625697930555136507e-06
5.910000000000000142e+00,7.377711540812121119e-04,7.647040749278998379e-06
5.911000000000000476e+00,7.497111218221684742e-04,7.671276591223347377e-06
5.911999999999999922e+00,7.613041947023616290e-04,7.698354706431676447e-06
5.913000000000000256e+00,7.725431727024111754e-04,7.728215726724408464e-06
5.913999999999999702e+00,7.834210372778120960e-04,7.760792423089220125e-06
5.915000000000000036e+00,7.939309528662986514e-04,7.796009809253828552e-06
5.916000000000000369e+00,8.040662708089326609e-04,7.833785991917404412e-06
5.916999999999999815e+00,8.138205310086920252e-04,7.874032296781749329e-06
5.918000000000000149e+00,8.231874659557777236e-04,7.916654226538291685e-06
5.919000000000000483e+00,8.321610024708122819e-04,7.961551556089201210e-06
5.919999999999999929e+00,8.407352657398095043e-04,8.008619368634395304e-06
5.921000000000000263e+00,8.489045811043076199e-04,8.057748109830195496e-06
5.921999999999999709e+00,8.566634781253323156e-04,8.108824658680863356e-06
5.923000000000000043e+00,8.640066922942357805e-04,8.161732320869762719e-06
5.924000000000000377e+00,8.709291689515902355e-04,8.216351944086880985e-06
5.924999999999999822e+00,8.774260650593945559e-04,8.272561808585331692e-06
5.926000000000000156e+00,8.834927530032795663e-04,8.330238745404734081e-06
5.927000000000000490e+00,8.891248221257854519e-04,8.389257970472166747e-06
5.927999999999999936e+00,8.943180825355348963e-04,8.449494157323184611e-06
5.929000000000000270e+00,8.990685665157361695e-04,8.510821184592974394e-06
5.929999999999999716e+00,9.033725321242835980e-04,8.573113228537020841e-06
5.931000000000000050e+00,9.072264644979089040e-04,8.636244401237368301e-06
5.932000000000000384e+00,9.106270792472601289e-04,8.700089796577347584e-06
5.932999999999999829e+00,9.135713235611656654e-04,8.764525058224972539e-06
5.934000000000000163e+00,9.160563794906418722e-04,8.829427424370204290e-06
5.935000000000000497e+00,9.180796648978927421e-04,8.894675197220767562e-06
5.935999999999999943e+00,9.196388364759803527e-04,8.960148752431320836e-06
5.937000000000000277e+00,9.207317905825985636e-04,9.025729954919008580e-06
5.937999999999999723e+00,9.213566660974411128e-04,9.091303153171697386e-06
5.939000000000000057e+00,9.215118449012373730e-04,9.156754505215600984e-06
5.940000000000000391e+00,9.211959545492039809e-04,9.221972965893756178e-06
5.940999999999999837e+00,9.204078687394048885e-04,9.286849575961653142e-06
5.942000000000000171e+00,9.191467097322187675e-04,9.351278436217557726e-06
5.943000000000000504e+00,9.174118484763888956e-04,9.415155911904164393e-06
5.943999999999999950e+00,9.152029068902031760e-04,9.478381608069213549e-06
5.945000000000000284e+00,9.125197578252733279e-04,9.540857553807575685e-06
5.945999999999999730e+00,9.093625271178981976e-04,9.602489168138752103e-06
5.947000000000000064e+00,9.057315933814214784e-04,9.663184393829563426e-06
5.948000000000000398e+00,9.016275898715009340e-04,9.722854657800051272e-06
5.948999999999999844e+00,8.970514040858053447e-04,9.781413992168923780e-06
5.950000000000000178e+00,8.920041794195975125e-04,9.838779998457459843e-06
5.951000000000000512e+00,8.864873146209137789e-04,9.894872931888485125e-06
5.951999999999999957e+00,8.805024652852400449e-04,9.949616673330092360e-06
5.953000000000000291e+00,8.740515431248824544e-04,1.000293777169610214e-05
5.953999999999999737e+00,8.671367173222065301e-04,1.005476642793821534e-05
5.955000000000000071e+00,8.597604137305577291e-04,1.010503553915352989e-05
5.956000000000000405e+00,8.519253160667519939e-04,1.015368164822460625e-05
5.956999999999999851e+00,8.436343650304875064e-04,1.020064403287118595e-05
5.958000000000000185e+00,8.348907594982567367e-04,1.024586566306449995e-05
5.959000000000000519e+00,8.256979555095140871e-04,1.028929217855409264e-05
5.959999999999999964e+00,8.160596675267961552e-04,1.033087291688126415e-05
5.961000000000000298e+00,8.059798675011130070e-04,1.037055993457005656e-05
5.961999999999999744e+00,7.954627861014015649e-04,1.040830896587577803e-05
5.963000000000000078e+00,7.845129120139211027e-04,1.044407844037556363e-05
5.964000000000000412e+00,7.731349933761613594e-04,1.047783046898600041e-05
5.964999999999999858e+00,7.613340373739203772e-04,1.050952987398676985e-05
5.966000000000000192e+00,7.491153120819470492e-04,1.053914517032022820e-05
5.967000000000000526e+00,7.364843464869638267e-04,1.056664754334680574e-05
5.967999999999999972e+00,7.234469330514383973e-04,1.059201187563235537e-05
5.969000000000000306e+00,7.100091286041354229e-04,1.061521573830865769e-05
5.969999999999999751e+00,6.961772578228834574e-04,1.063624039171323689e-05
5.971000000000000085e+00,6.819579154201350565e-04,1.065506978914400264e-05
5.972000000000000419e+00,6.673579712602549898e-04,1.067169157160106374e-05
5.972999999999999865e+00,6.523845745042999205e-04,1.068609609759545123e-05
5.974000000000000199e+00,6.370451611298796587e-04,1.069827741163891953e-05
5.975000000000000533e+00,6.213474611462202349e-04,1.070823223598923153e-05
5.975999999999999979e+00,6.052995099211120689e-04,1.071596100696560632e-05
5.977000000000000313e+00,5.889096601260190422e-04,1.072146688951305657e-05
5.977999999999999758e+00,5.721865989861309046e-04,1.072475674293798925e-05
5.979000000000000092e+00,5.551393677833154792e-04,1.072584015695336465e-05
5.980000000000000426e+00,5.377773886539521453e-04,1.072473043487406184e-05
5.980999999999999872e+00,5.201104962631009857e-04,1.072144362831219923e-05
5.982000000000000206e+00,5.021489802191927108e-04,1.071599950174462430e-05
5.983000000000000540e+00,4.839036370879549738e-04,1.070842056987452616e-05
5.983999999999999986e+00,4.653858394095238406e-04,1.069873309641731147e-05
5.985000000000000320e+00,4.466076227723350732e-04,1.068696611545164933e-05
5.985999999999999766e+00,4.275818016642261160e-04,1.067315238034471551e-05
5.987000000000000099e+00,4.083221198003787354e-04,1.065732744840399157e-05
5.988000000000000433e+00,3.888434522406209728e-04,1.063953061853758074e-05
5.988999999999999879e+00,3.691620754200745642e-04,1.061980398665804572e-05
5.990000000000000213e+00,3.492960374536925160e-04,1.059819339359042229e-05
5.991000000000000547e+00,3.292656683401084345e-04,1.057474748833064953e-05
5.991999999999999993e+00,3.090942994902371268e-04,1.054951866073050567e-05
5.993000000000000327e+00,2.888092914938807424e-04,1.052256211819507494e-05
5.993999999999999773e+00,2.684435365952355756e-04,1.049393677501306433e-05
5.995000000000000107e+00,2.480376983602286382e-04,1.046370436826134528e-05
5.996000000000000441e+00,2.276436360534434510e-04,1.043193032602690274e-05
5.996999999999999886e+00,2.073297725885610721e-04,1.039868286893820013e-05
5.998000000000000220e+00,1.871897485071387433e-04,1.036403386987802518e-05
5.999000000000000554e+00,1.673567624891300100e-04,1.032805796362808714e-05
6.000000000000000000e+00,1.480279476901393465e-04,1.029083336567766407e-05
6.001000000000000334e+00,1.295064624089611546e-04,1.025244100754410143e-05
6.001999999999999780e+00,1.122734146485041180e-04,1.021296532597342783e-05
6.003000000000000114e+00,9.710107053669500587e-05,1.017249339168821667e-05
6.004000000000000448e+00,8.518219989804974471e-05,1.013111566017495797e-05
6.004999999999999893e+00,7.810037087201299221e-05,1.008892509485237842e-05
6.006000000000000227e+00,7.726407162881317561e-05,1.004601788848190809e-05
6.007000000000000561e+00,8.291124781827084766e-05,1.000249262676316026e-05
6.008000000000000007e+00,9.391081504865276934e-05,9.958450922199460254e-06
6.009000000000000341e+00,1.086667751523170961e-04,9.913996552576626633e-06
6.009999999999999787e+00,1.258715355130286709e-04,9.869236084208946424e-06
6.011000000000000121e+00,1.446523295539082750e-04,9.824278015192762341e-06
6.012000000000000455e+00,1.644621131398949258e-04,9.779233311910605873e-06
6.012999999999999901e+00,1.849575608973648205e-04,9.734214555760985706e-06
6.014000000000000234e+00,2.059170799260881144e-04,9.689336439818882092e-06
6.015000000000000568e+00,2.271921159571595400e-04,9.644714891451257733e-06
6.016000000000000014e+00,2.486789370225555283e-04,9.600467469272384061e-06
6.017000000000000348e+00,2.703021168043776815e-04,9.556712521974152597e-06
6.017999999999999794e+00,2.920046351154025489e-04,9.513569523244357510e-06
6.019000000000000128e+00,3.137417837051392267e-04,9.471158188468867888e-06
6.020000000000000462e+00,3.354773060312752318e-04,9.429598728762324507e-06
6.020999999999999908e+00,3.571808907645011334e-04,9.389010971866470982e-06
6.022000000000000242e+00,3.788265004581337233e-04,9.349514560295400515e-06
6.022999999999999687e+00,4.003912359092318151e-04,9.311228088747038303e-06
6.024000000000000021e+00,4.218545451847125773e-04,9.274269153216678328e-06
6.025000000000000355e+00,4.431976663291987864e-04,9.238753523271601566e-06
6.025999999999999801e+00,4.644032245399431764e-04,9.204795153060986416e-06
6.027000000000000135e+00,4.854549406800352405e-04,9.172505339933231940e-06
6.028000000000000469e+00,5.063374137891120657e-04,9.141992650621263208e-06
6.028999999999999915e+00,5.270359607910615361e-04,9.113362113450506287e-06
6.030000000000000249e+00,5.475364933973471187e-04,9.086715122991050758e-06
6.030999999999999694e+00,5.678254267998902351e-04,9.062148651845102986e-06
6.032000000000000028e+00,5.878896075253558368e-04,9.039755095130566414e-06
6.033000000000000362e+00,6.077162601227870326e-04,9.019621565376213272e-06
6.033999999999999808e+00,6.272929438744470230e-04,9.001829681199678205e-06
6.035000000000000142e+00,6.466075214915717115e-04,8.986454943569670303e-06
6.036000000000000476e+00,6.656481327330650115e-04,8.973566542683045582e-06
6.036999999999999922e+00,6.844031762300487693e-04,8.963226837578636846e-06
6.038000000000000256e+00,7.028612935024416888e-04,8.955491123970762591e-06
6.038999999999999702e+00,7.210113590063753266e-04,8.950407221682644748e-06
6.040000000000000036e+00,7.388424705460944642e-04,8.948015296161138839e-06
6.041000000000000369e+00,7.563439443798109299e-04,8.948347622125385126e-06
6.041999999999999815e+00,7.735053098805473983e-04,8.951428392248838840e-06
6.043000000000000149e+00,7.903163080523069707e-04,8.957273591380794891e-06
6.044000000000000483e+00,8.067668888645960698e-04,8.965890878600570228e-06
6.044999999999999929e+00,8.228472119261295631e-04,8.977279627054733898e-06
6.046000000000000263e+00,8.385476455737006507e-04,8.991430865033378658e-06
6.046999999999999709e+00,8.538587690285288825e-04,9.008327469881768302e-06
6.048000000000000043e+00,8.687713727830878802e-04,9.027944100652224565e-06
6.049000000000000377e+00,8.832764616837011484e-04,9.050247553923489738e-06
6.049999999999999822e+00,8.973652559475018111e-04,9.075196788738408327e-06
6.051000000000000156e+00,9.110291949327722297e-04,9.102743401167657781e-06
6.052000000000000490e+00,9.242599388043607226e-04,9.132831636713399127e-06
6.052999999999999936e+00,9.370493725953305854e-04,9.165399017834704895e-06
6.054000000000000270e+00,9.493896081173424251e-04,9.200376386912468500e-06
6.054999999999999716e+00,9.612729883165909957e-04,9.237688623160237038e-06
6.056000000000000050e+00,9.726920893725912948e-04,9.277254681510494397e-06
6.057000000000000384e+00,9.836397251026286759e-04,9.318988392912108245e-06
6.057999999999999829e+00,9.941089491073541815e-04,9.362798473977998034e-06
6.059000000000000163e+00,1.004093059336425269e-03,9.408589403981193440e-06
6.060000000000000497e+00,1.013585600219502796e-03,9.456261409579448969e-06
6.060999999999999943e+00,1.022580366993773191e-03,9.505711398055992635e-06
6.062000000000000277e+00,1.031071407825021958e-03,9.556832872004773397e-06
6.062999999999999723e+00,1.039053028164451525e-03,9.609516890764510053e-06
6.064000000000000057e+00,1.046519792745789464e-03,9.663651942258454167e-06
6.065000000000000391e+00,1.053466529692524082e-03,9.719124927439137606e-06
6.065999999999999837e+00,1.059888332334154920e-03,9.775820956128177113e-06
6.067000000000000171e+00,1.065780563312575735e-03,9.833624336683213749e-06
6.068000000000000504e+00,1.071138856200633521e-03,9.892418305697205685e-06
6.068999999999999950e+00,1.075959119311993041e-03,9.952086022474951156e-06
6.070000000000000284e+00,1.080237537209971120e-03,1.001251022367128101e-05
6.070999999999999730e+00,1.083970574303753280e-03,1.007357421415588906e-05
6.072000000000000064e+00,1.087154976069216019e-03,1.013516144953574091e-05
6.073000000000000398e+00,1.089787772460820399e-03,1.019715651973178723e-05
6.073999999999999844e+00,1.091866278951356952e-03,1.025944465843187709e-05
6.075000000000000178e+00,1.093388099718539891e-03,1.032191273097597045e-05
6.076000000000000512e+00,1.094351128423118411e-03,1.038444867043191713e-05
6.076999999999999957e+00,1.094753551092936868e-03,1.044694245830920890e-05
6.078000000000000291e+00,1.094593846708516709e-03,1.050928550643621017e-05
6.078999999999999737e+00,1.093870789831639153e-03,1.057137161367384982e-05
6.080000000000000071e+00,1.092583450967421228e-03,1.063309631040913412e-05
6.081000000000000405e+00,1.090731198996359704e-03,1.069435782978987163e-05
6.081999999999999851e+00,1.088313701159633867e-03,1.075505636474538672e-05
6.083000000000000185e+00,1.085330925280401145e-03,1.081509503047688461e-05
6.084000000000000519e+00,1.081783139627598336e-03,1.087437911989895329e-05
6.084999999999999964e+00,1.077670914723479444e-03,1.093281703886898628e-05
6.086000000000000298e+00,1.072995123007380088e-03,1.099031951399771460e-05
6.086999999999999744e+00,1.067756940570346435e-03,1.104680056915643227e-05
6.088000000000000078e+00,1.061957846398565693e-03,1.110217665128546226e-05
6.089000000000000412e+00,1.055599623876123019e-03,1.115636760757746508e-05
6.089999999999999858e+00,1.048684360025435927e-03,1.120929584156328033e-05
6.091000000000000192e+00,1.041214446669252742e-03,1.126088727309728506e-05
6.092000000000000526e+00,1.033192579402482424e-03,1.131107041742224312e-05
6.092999999999999972e+00,1.024621758690924620e-03,1.135977735318143739e-05
6.094000000000000306e+00,1.015505288728795526e-03,1.140694285977505266e-05
6.094999999999999751e+00,1.005846778369409418e-03,1.145250536492843749e-05
6.096000000000000085e+00,9.956501397530960820e-04,1.149640597573037187e-05
6.097000000000000419e+00,9.849195892148322057e-04,1.153858948254115295e-05
6.097999999999999865e+00,9.736596460548718008e-04,1.157900343705592799e-05
6.099000000000000199e+00,9.618751333227773537e-04,1.161759912926586677e-05
6.100000000000000533e+00,9.495711764956238539e-04,1.165433060789889182e-05
6.100999999999999979e+00,9.367532044709697995e-04,1.168915566007041250e-05
6.102000000000000313e+00,9.234269484878031417e-04,1.172203487437526253e-05
6.102999999999999758e+00,9.095984432540451907e-04,1.175293259647990158e-05
6.104000000000000092e+00,8.952740262589662951e-04,1.178181598026550116e-05
6.105000000000000426e+00,8.804603394189686356e-04,1.180865598757688346e-05
6.105999999999999872e+00,8.651643289144361326e-04,1.183342636993412351e-05
6.107000000000000206e+00,8.493932475758371545e-04,1.185610467602766018e-05
6.108000000000000540e+00,8.331546557148006120e-04,1.187667129144264108e-05
6.108999999999999986e+00,8.164564247860485848e-04,1.189511042455027364e-05
6.110000000000000320e+00,7.993067396999683312e-04,1.191140910446759775e-05
6.110999999999999766e+00,7.817141042649084241e-04,1.192555816489817518e-05
6.112000000000000099e+00,7.636873459671638612e-04,1.193755129496173094e-05
6.113000000000000433e+00,7.452356243804517631e-04,1.194738600824831387e-05
6.113999999999999879e+00,7.263684395177902407e-04,1.195506266290861434e-05
6.115000000000000213e+00,7.070956447457813192e-04,1.196058546498371960e-05
6.116000000000000547e+00,6.874274608921569080e-04,1.196396145419533540e-05
6.116999999999999993e+00,6.673744964277535975e-04,1.196520149803997355e-05
6.118000000000000327e+00,6.469477706302648266e-04,1.196431934161485584e-05
6.118999999999999773e+00,6.261587453037983095e-04,1.196133255265574799e-05
6.120000000000000107e+00,6.050193628816905598e-04,1.195626155998382473e-05
6.121000000000000441e+00,5.835420973535694784e-04,1.194913062702229804e-05
6.121999999999999886e+00,5.617400173822203633e-04,1.193996687081084042e-05
6.123000000000000220e+00,5.396268700769785371e-04,1.192880120787126303e-05
6.124000000000000554e+00,5.172171877567599465e-04,1.191566742884374827e-05
6.125000000000000000e+00,4.945264303316498867e-04,1.190060313608915231e-05
6.126000000000000334e+00,4.715711716758273103e-04,1.188364877290412416e-05
6.126999999999999780e+00,4.483693513484001921e-04,1.186484855329486036e-05
6.128000000000000114e+00,4.249406137672587583e-04,1.184424953189047158e-05
6.129000000000000448e+00,4.013067765947390736e-04,1.182190250901726671e-05
6.129999999999999893e+00,3.774924821502736419e-04,1.179786109394697304e-05
6.131000000000000227e+00,3.535261242853242770e-04,1.177218260161759672e-05
6.132000000000000561e+00,3.294411873577912067e-04,1.174492711697367167e-05
6.133000000000000007e+00,3.052782268098184039e-04,1.171615836357025265e-05
6.134000000000000341e+00,2.810878625901079174e-04,1.168594279592508081e-05
6.134999999999999787e+00,2.569354266436173185e-04,1.165435043503142032e-05
6.136000000000000121e+00,2.329083773288952207e-04,1.162145394393629829e-05
6.137000000000000455e+00,2.091284895424504620e-04,1.158732945658597583e-05
6.137999999999999901e+00,1.857725000979709381e-04,1.155205566987694922e-05
6.139000000000000234e+00,1.631080162339470455e-04,1.151571462038948588e-05
6.140000000000000568e+00,1.415568472873543026e-04,1.147839078967004586e-05
6.141000000000000014e+00,1.218043343462170685e-04,1.144017184605558475e-05
6.142000000000000348e+00,1.049660706386897194e-04,1.140114775387632154e-05
6.142999999999999794e+00,9.273658961428784186e-05,1.136141147058351218e-05
6.144000000000000128e+00,8.716103588594997450e-05,1.132105806074560904e-05
6.145000000000000462e+00,8.955478613157523188e-05,1.128018535677775480e-05
6.145999999999999908e+00,9.938544780682754664e-05,1.123889306484733229e-05
6.147000000000000242e+00,1.147809696878166651e-04,1.119728337923657491e-05
6.147999999999999687e+00,1.338435655048524986e-04,1.115546010251121622e-05
6.149000000000000021e+00,1.552262594062078663e-04,1.111352918929049703e-05
6.150000000000000355e+00,1.780853160890348563e-04,1.107159786398145579e-05
6.150999999999999801e+00,2.019036633156225569e-04,1.102977511999566849e-05
6.152000000000000135e+00,2.263575407755350844e-04,1.098817084446341745e-05
6.153000000000000469e+00,2.512364127584861407e-04,1.094689624017655733e-05
6.153999999999999915e+00,2.763973802208872762e-04,1.090606296104419169e-05
6.155000000000000249e+00,3.017391638121104478e-04,1.086578346705934955e-05
6.155999999999999694e+00,3.271869227224232977e-04,1.082617016274714296e-05
6.157000000000000028e+00,3.526831328617445666e-04,1.078733569016035150e-05
6.158000000000000362e+00,3.781819431059081507e-04,1.074939206176181958e-05
6.158999999999999808e+00,4.036455782898878747e-04,1.071245089197048057e-05
6.160000000000000142e+00,4.290419887360921464e-04,1.067662253857177159e-05
6.161000000000000476e+00,4.543432728794825838e-04,1.064201628796698830e-05
6.161999999999999922e+00,4.795245991763949132e-04,1.060873950438347035e-05
6.163000000000000256e+00,5.045634509347375488e-04,1.057689771288715401e-05
6.163999999999999702e+00,5.294390916043707198e-04,1.054659383303003487e-05
6.165000000000000036e+00,5.541321765460192721e-04,1.051792818298424262e-05
6.166000000000000369e+00,5.786244710493549260e-04,1.049099771144296252e-05
6.166999999999999815e+00,6.028986391073300330e-04,1.046589601170803322e-05
6.168000000000000149e+00,6.269380874481230229e-04,1.044271258469475495e-05
6.169000000000000483e+00,6.507268454706855582e-04,1.042153278179088768e-05
6.169999999999999929e+00,6.742494761142362814e-04,1.040243712541058018e-05
6.171000000000000263e+00,6.974910053261345602e-04,1.038550125811858804e-05
6.171999999999999709e+00,7.204368700409535331e-04,1.037079536078295574e-05
6.173000000000000043e+00,7.430728759630841895e-04,1.035838402159833916e-05
6.174000000000000377e+00,7.653851671616747386e-04,1.034832574436322031e-05
6.174999999999999822e+00,7.873602005038390873e-04,1.034067285493583667e-05
6.176000000000000156e+00,8.089847282900106606e-04,1.033547109271833745e-05
6.177000000000000490e+00,8.302457829697522558e-04,1.033275948904556814e-05
6.177999999999999936e+00,8.511306677542127821e-04,1.033257013499627025e-05
6.179000000000000270e+00,8.716269478110840862e-04,1.033492805638046270e-05
6.179999999999999716e+00,8.917224461102526457e-04,1.033985105061996288e-05
6.181000000000000050e+00,9.114052386064596832e-04,1.034734963622936982e-05
6.182000000000000384e+00,9.306636534305301467e-04,1.035742700062750640e-05
6.182999999999999829e+00,9.494862688631690696e-04,1.037007897126598623e-05
6.184000000000000163e+00,9.678619146475480033e-04,1.038529412489917437e-05
6.185000000000000497e+00,9.857796716940133396e-04,1.040305374613104204e-05
6.185999999999999943e+00,1.003228874880678859e-03,1.042333204637950909e-05
6.187000000000000277e+00,1.020199113953062326e-03,1.044609617364660824e-05
6.187999999999999723e+00,1.036680237146278202e-03,1.047130659212775734e-05
6.189000000000000057e+00,1.052662352914517270e-03,1.049891705005614239e-05
6.190000000000000391e+00,1.068135834214322408e-03,1.052887505651325902e-05
6.190999999999999837e+00,1.083091320606129537e-03,1.056112191346595850e-05
6.192000000000000171e+00,1.097519722927549129e-03,1.059559326189752865e-05
6.193000000000000504e+00,1.111412225682663303e-03,1.063221909636645383e-05
6.193999999999999950e+00,1.124760291826358040e-03,1.067092443116566946e-05
6.195000000000000284e+00,1.137555665335511241e-03,1.071162929059069729e-05
6.195999999999999730e+00,1.149790376152352899e-03,1.075424942093392456e-05
6.197000000000000064e+00,1.161456742767874497e-03,1.079869624412565054e-05
6.198000000000000398e+00,1.172547376992617374e-03,1.084487768457864216e-05
6.198999999999999844e+00,1.183055186486310032e-03,1.089269807923786489e-05
6.200000000000000178e+00,1.192973379620794385e-03,1.094205899089443918e-05
6.201000000000000512e+00,1.202295467826999071e-03,1.099285909906520819e-05
6.201999999999999957e+00,1.211015270227579210e-03,1.104499508196363589e-05
6.203000000000000291e+00,1.219126915896937132e-03,1.109836142390378314e-05
6.203999999999999737e+00,1.226624848287320973e-03,1.115285131641054881e-05
6.205000000000000071e+00,1.233503827325517933e-03,1.120835641765991225e-05
6.206000000000000405e+00,1.239758933580801083e-03,1.126476777225725545e-05
6.206999999999999851e+00,1.245385570129578425e-03,1.132197550155159732e-05
6.208000000000000185e+00,1.250379466566247039e-03,1.137986972593000010e-05
6.209000000000000519e+00,1.254736680557829061e-03,1.143834020876155926e-05
6.209999999999999964e+00,1.258453601631633273e-03,1.149727729558187048e-05
6.211000000000000298e+00,1.261526952409521051e-03,1.155657147672177022e-05
6.211999999999999744e+00,1.263953792106487124e-03,1.161611432732722961e-05
6.213000000000000078e+00,1.265731517662039510e-03,1.167579802291680888e-05
6.214000000000000412e+00,1.266857866736494998e-03,1.173551625926891128e-05
6.214999999999999858e+00,1.267330918569127335e-03,1.179516372077528064e-05
6.216000000000000192e+00,1.267149096942683448e-03,1.185463703054902541e-05
6.217000000000000526e+00,1.266311170520197137e-03,1.191383413792284475e-05
6.217999999999999972e+00,1.264816255426904441e-03,1.197265525787668371e-05
6.219000000000000306e+00,1.262663815487610839e-03,1.203100221868391461e-05
6.219999999999999751e+00,1.259853664520026043e-03,1.208877940776783170e-05
6.221000000000000085e+00,1.256385966230673433e-03,1.214589308352494236e-05
6.222000000000000419e+00,1.252261236142312908e-03,1.220225231117460775e-05
6.222999999999999865e+00,1.247480341157714955e-03,1.225776821117721175e-05
6.224000000000000199e+00,1.242044501295202271e-03,1.231235492725936120e-05
6.225000000000000533e+00,1.235955289124088773e-03,1.236592885663919659e-05
6.225999999999999979e+00,1.229214631082626219e-03,1.241840958240800370e-05
6.227000000000000313e+00,1.221824806469511008e-03,1.246971907050312502e-05
6.227999999999999758e+00,1.213788448672281335e-03,1.251978262379384196e-05
6.229000000000000092e+00,1.205108543983920933e-03,1.256852804546358368e-05
6.230000000000000426e+00,1.195788432511205816e-03,1.261588659417772790e-05
6.230999999999999872e+00,1.185831806812895611e-03,1.266179211292619138e-05
6.232000000000000206e+00,1.175242712584877343e-03,1.270618200360085345e-05
6.233000000000000540e+00,1.164025547128446888e-03,1.274899635467165853e-05
6.233999999999999986e+00,1.152185059920695807e-03,1.279017887867253632e-05
6.235000000000000320e+00,1.139726350916082194e-03,1.282967601581652545e-05
6.235999999999999766e+00,1.126654871085478859e-03,1.286743792209678448e-05
6.237000000000000099e+00,1.112976420742274033e-03,1.290341754264388426e-05
6.238000000000000433e+00,1.098697149979637258e-03,1.293757156250968131e-05
6.238999999999999879e+00,1.083823557100706530e-03,1.296985948384890806e-05
6.240000000000000213e+00,1.068362489310258762e-03,1.300024461195396048e-05
6.241000000000000547e+00,1.052321141394139178e-03,1.302869313776237398e-05
6.241999999999999993e+00,1.035707056675134281e-03,1.305517507351803652e-05
6.243000000000000327e+00,1.018528126082233294e-03,1.307966327768964150e-05
6.243999999999999773e+00,1.000792589815162120e-03,1.310213448415645422e-05
6.245000000000000107e+00,9.825090373106236744e-04,1.312256833769669070e-05
6.246000000000000441e+00,9.636864098389301024e-04,1.314094835695727970e-05
6.246999999999999886e+00,9.443340016847091367e-04,1.315726097106421800e-05
6.248000000000000220e+00,9.244614644122264597e-04,1.317149651904045322e-05
6.249000000000000554e+00,9.040788101255436884e-04,1.318364827087764329e-05
6.250000000000000000e+00,8.831964180972295183e-04,1.319371336960431321e-05
6.251000000000000334e+00,8.618250411531876111e-04,1.320169190174394005e-05
6.251999999999999780e+00,8.399758162890864216e-04,1.320758786929276456e-05
6.253000000000000114e+00,8.176602759050223546e-04,1.321140821116262067e-05
6.254000000000000448e+00,7.948903645105167420e-04,1.321316375984545017e-05
6.254999999999999893e+00,7.716784575912857521e-04,1.321286827835413820e-05
6.256000000000000227e+00,7.480373880880953046e-04,1.321053942971015302e-05
6.257000000000000561e+00,7.239804777907048313e-04,1.320619780693298197e-05
6.258000000000000007e+00,6.995215796228919326e-04,1.319986787805448897e-05
6.259000000000000341e+00,6.746751295811443316e-04,1.319157701390515337e-05
6.259999999999999787e+00,6.494562158566726754e-04,1.318135644512639171e-05
6.261000000000000121e+00,6.238806659703486886e-04,1.316924032068125991e-05
6.262000000000000455e+00,5.979651625652707050e-04,1.315526660093570293e-05
6.262999999999999901e+00,5.717273932423813220e-04,1.313947608673532117e-05
6.264000000000000234e+00,5.451862515080518196e-04,1.312191336299872519e-05
6.265000000000000568e+00,5.183621037963626402e-04,1.310262586199289480e-05
6.266000000000000014e+00,4.912771538209575236e-04,1.308166473354459000e-05
6.267000000000000348e+00,4.639559413960207064e-04,1.305908390308330970e-05
6.267999999999999794e+00,4.364260410880672057e-04,1.303494094833746662e-05
6.269000000000000128e+00,4.087190521104865407e-04,1.300929614307101883e-05
6.270000000000000462e+00,3.808720334427527260e-04,1.298221332700668451e-05
6.270999999999999908e+00,3.529296236447420037e-04,1.295375897758207608e-05
6.272000000000000242e+00,3.249472523018952686e-04,1.292400301972194089e-05
6.272999999999999687e+00,2.969961289056839791e-04,1.289301790214170013e-05
6.274000000000000021e+00,2.691712241079146414e-04,1.286087939614822927e-05
6.275000000000000355e+00,2.416044332437290048e-04,1.282766565793407009e-05
6.275999999999999801e+00,2.144869960739071997e-04,1.279345800953699012e-05
6.277000000000000135e+00,1.881088321374217492e-04,1.275834001258718969e-05
6.278000000000000469e+00,1.629289515835157973e-04,1.272239818381175680e-05
6.278999999999999915e+00,1.397002477381836263e-04,1.268572109679333171e-05
6.280000000000000249e+00,1.196702188107199341e-04,1.264840006952299629e-05
6.280999999999999694e+00,1.047930710999486802e-04,1.261052825040922999e-05
6.282000000000000028e+00,9.754781053593962839e-05,1.257220125197038135e-05
6.283000000000000362e+00,9.968253426764585637e-05,1.253351625196136982e-05
6.283999999999999808e+00,1.106999159944747202e-04,1.249457258749716891e-05
6.285000000000000142e+00,1.283550589851967997e-04,1.245547085389756910e-05
6.286000000000000476e+00,1.503334676228379929e-04,1.241631345789688934e-05
6.286999999999999922e+00,1.750079370730855770e-04,1.237720371340840802e-05
6.288000000000000256e+00,2.013748401055955365e-04,1.233824632625283298e-05
6.288999999999999702e+00,2.288279464048601029e-04,1.229954651112017745e-05
6.290000000000000036e+00,2.569920860975716671e-04,1.226121042209906847e-05
6.291000000000000369e+00,2.856254704733335943e-04,1.222334428760452039e-05
6.291999999999999815e+00,3.145650696855030763e-04,1.218605477058860926e-05
6.293000000000000149e+00,3.436958791924150328e-04,1.214944809399074729e-05
6.294000000000000483e+00,3.729331789781984612e-04,1.211363035886917328e-05
6.294999999999999929e+00,4.022119724421561798e-04,1.207870668307081097e-05
6.296000000000000263e+00,4.314804940094577263e-04,1.204478147225274022e-05
6.296999999999999709e+00,4.606961003653639369e-04,1.201195758483927224e-05
6.298000000000000043e+00,4.898225939497872486e-04,1.198033653222416669e-05
6.299000000000000377e+00,5.188284391130082570e-04,1.195001764762827832e-05
6.299999999999999822e+00,5.476855424650252770e-04,1.192109823379095421e-05
6.301000000000000156e+00,5.763684057782692298e-04,1.189367282447241721e-05
6.302000000000000490e+00,6.048535233793646184e-04,1.186783324788351478e-05
6.302999999999999936e+00,6.331189502784385177e-04,1.184366788490692386e-05
6.304000000000000270e+00,6.611439844394259146e-04,1.182126176259975417e-05
6.304999999999999716e+00,6.889089341484002467e-04,1.180069584142263132e-05
6.306000000000000050e+00,7.163949418902734300e-04,1.178204702270644974e-05
6.307000000000000384e+00,7.435838536272256806e-04,1.176538756650817322e-05
6.307999999999999829e+00,7.704581173870575549e-04,1.175078508279400116e-05
6.309000000000000163e+00,7.970007079424024738e-04,1.173830197496685050e-05
6.310000000000000497e+00,8.231950667865486036e-04,1.172799541857261321e-05
6.310999999999999943e+00,8.490250582251165651e-04,1.171991689260350937e-05
6.312000000000000277e+00,8.744749334396260260e-04,1.171411214745649943e-05
6.312999999999999723e+00,8.995293050299715907e-04,1.171062084238871545e-05
6.314000000000000057e+00,9.241731255095320509e-04,1.170947651731227703e-05
6.315000000000000391e+00,9.483916732193565981e-04,1.171070632879370507e-05
6.315999999999999837e+00,9.721705397192145900e-04,1.171433103219827912e-05
6.317000000000000171e+00,9.954956227906414275e-04,1.172036481744127728e-05
6.318000000000000504e+00,1.018353119536387569e-03,1.172881527582728848e-05
6.318999999999999950e+00,1.040729523918562617e-03,1.173968336320679835e-05
6.320000000000000284e+00,1.062611623526919964e-03,1.175296339908263385e-05
6.320999999999999730e+00,1.083986499994306265e-03,1.176864315391736931e-05
6.322000000000000064e+00,1.104841528188416902e-03,1.178670382995899924e-05
6.323000000000000398e+00,1.125164378595475828e-03,1.180712024430664896e-05
6.323999999999999844e+00,1.144943017987107075e-03,1.182986086874447584e-05
6.325000000000000178e+00,1.164165713131564426e-03,1.185488810445809472e-05
6.326000000000000512e+00,1.182821032548979487e-03,1.188215827095949347e-05
6.326999999999999957e+00,1.200897850883153681e-03,1.191162203121745664e-05
6.328000000000000291e+00,1.218385351322987626e-03,1.194322438997686586e-05
6.328999999999999737e+00,1.235273030535404557e-03,1.197690518032056406e-05
6.330000000000000071e+00,1.251550701371007858e-03,1.201259906851998801e-05
6.331000000000000405e+00,1.267208498131440096e-03,1.205023610801331320e-05
6.331999999999999851e+00,1.282236879482578744e-03,1.208974172948601196e-05
6.333000000000000185e+00,1.296626633758818370e-03,1.213103737428668744e-05
6.334000000000000519e+00,1.310368882004138468e-03,1.217404043715641297e-05
6.334999999999999964e+00,1.323455083277495434e-03,1.221866497319432746e-05
6.336000000000000298e+00,1.335877037565837882e-03,1.226482161437834900e-05
6.336999999999999744e+00,1.347626891029210039e-03,1.231241831356451262e-05
6.338000000000000078e+00,1.358697138928640366e-03,1.236136020861625501e-05
6.339000000000000412e+00,1.369080630575372466e-03,1.241155043045359362e-05
6.339999999999999858e+00,1.378770572038167568e-03,1.246288991213199184e-05
6.341000000000000192e+00,1.387760531060147715e-03,1.251527819839374258e-05
6.342000000000000526e+00,1.396044439419991210e-03,1.256861324019678946e-05
6.342999999999999972e+00,1.403616597586396491e-03,1.262279223219625782e-05
6.344000000000000306e+00,1.410471676934614430e-03,1.267771131755416373e-05
6.344999999999999751e+00,1.416604724049193558e-03,1.273326645776383430e-05
6.346000000000000085e+00,1.422011162639363283e-03,1.278935310148573943e-05
6.347000000000000419e+00,1.426686797607499288e-03,1.284586705219309432e-05
6.347999999999999865e+00,1.430627816671621241e-03,1.290270406696147331e-05
6.349000000000000199e+00,1.433830794057292229e-03,1.295976075307264602e-05
6.350000000000000533e+00,1.436292691827678950e-03,1.301693411724710728e-05
6.350999999999999979e+00,1.438010863240376516e-03,1.307412245582853855e-05
6.352000000000000313e+00,1.438983053676415325e-03,1.313122485085002794e-05
6.352999999999999758e+00,1.439207403732851694e-03,1.318814207129455807e-05
6.354000000000000092e+00,1.438682449880975727e-03,1.324477602136466967e-05
6.355000000000000426e+00,1.437407127129694279e-03,1.330103065693190357e-05
6.355999999999999872e+00,1.435380769298671413e-03,1.335681135802250109e-05
6.357000000000000206e+00,1.432603111382871417e-03,1.341202585190848725e-05
6.358000000000000540e+00,1.429074289515042812e-03,1.346658357599245599e-05
6.358999999999999986e+00,1.424794842960073766e-03,1.352039658385712637e-05
6.360000000000000320e+00,1.419765713677743771e-03,1.357337885322611098e-05
6.360999999999999766e+00,1.413988248005973100e-03,1.362544720986488127e-05
6.362000000000000099e+00,1.407464195948614737e-03,1.367652061029551059e-05
6.363000000000000433e+00,1.400195712475544620e-03,1.372652106665859159e-05
6.363999999999999879e+00,1.392185356517529685e-03,1.377537286708351851e-05
6.365000000000000213e+00,1.383436091994708766e-03,1.382300353732456361e-05
6.366000000000000547e+00,1.373951286448942682e-03,1.386934304250394944e-05
6.366999999999999993e+00,1.363734711759655030e-03,1.391432470102402063e-05
6.368000000000000327e+00,1.352790542530018071e-03,1.395788436892542570e-05
6.368999999999999773e+00,1.341123356641474220e-03,1.399996139193288993e-05
6.370000000000000107e+00,1.328738133434710427e-03,1.404049777729136701e-05
6.371000000000000441e+00,1.315640253903556465e-03,1.407943911693102923e-05
6.371999999999999886e+00,1.301835498797606835e-03,1.411673373014485369e-05
6.373000000000000220e+00,1.287330048733478565e-03,1.415233363614740199e-05
6.374000000000000554e+00,1.272130482139925429e-03,1.418619363257143087e-05
6.375000000000000000e+00,1.256243775397290416e-03,1.421827226309065853e-05
6.376000000000000334e+00,1.239677300726769451e-03,1.424853092408062566e-05
6.376999999999999780e+00,1.222438826462916503e-03,1.427693482800109286e-05
6.378000000000000114e+00,1.204536515245575997e-03,1.430345208183706894e-05
6.379000000000000448e+00,1.185978924487000267e-03,1.432805461941146563e-05
6.379999999999999893e+00,1.166775004979040070e-03,1.435071730912671156e-05
6.381000000000000227e+00,1.146934101867909351e-03,1.437141893764558282e-05
6.382000000000000561e+00,1.126465953972165908e-03,1.439014123201100481e-05
6.383000000000000007e+00,1.105380695817990023e-03,1.440686982407823523e-05
6.384000000000000341e+00,1.083688858145387835e-03,1.442159333377701083e-05
6.384999999999999787e+00,1.061401371333844110e-03,1.443430431121775956e-05
6.386000000000000121e+00,1.038529567847209199e-03,1.444499828421327686e-05
6.387000000000000455e+00,1.015085188073979556e-03,1.445367471223713276e-05
6.387999999999999901e+00,9.910803857330831475e-04,1.446033606184389438e-05
6.389000000000000234e+00,9.665277374003147575e-04,1.446498874747571355e-05
6.390000000000000568e+00,9.414402525057504519e-04,1.446764215324779112e-05
6.391000000000000014e+00,9.158313886606050903e-04,1.446830960747913758e-05
6.392000000000000348e+00,8.897150689820238845e-04,1.446700741196898666e-05
6.392999999999999794e+00,8.631057066287400837e-04,1.446375577710821809e-05
6.394000000000000128e+00,8.360182338168352552e-04,1.445857788336928801e-05
6.395000000000000462e+00,8.084681412983006545e-04,1.445150079366807803e-05
6.395999999999999908e+00,7.804715266776359947e-04,1.444255448983762070e-05
6.397000000000000242e+00,7.520451588033123108e-04,1.443177281151906114e-05
6.398000000000000576e+00,7.232065587392803212e-04,1.441919249008260818e-05
6.399000000000000021e+00,6.939741073205009901e-04,1.440485405852531536e-05
6.400000000000000355e+00,6.643671836721396894e-04,1.438880089534773557e-05
6.400999999999999801e+00,6.344063503826310145e-04,1.437108010866543055e-05
6.402000000000000135e+00,6.041135981624468554e-04,1.435174157792048564e-05
6.403000000000000469e+00,5.735126780065444426e-04,1.433083883182136786e-05
6.403999999999999915e+00,5.426295526000177042e-04,1.430842811135776649e-05
6.405000000000000249e+00,5.114930239589888898e-04,1.428456920047887058e-05
6.405999999999999694e+00,4.801356148966636666e-04,1.425932448241033037e-05
6.407000000000000028e+00,4.485948348918804241e-04,1.423275978238753486e-05
6.408000000000000362e+00,4.169150296677620778e-04,1.420494341038744713e-05
6.408999999999999808e+00,3.851501508937427696e-04,1.417594695472549891e-05
6.410000000000000142e+00,3.533680038033541249e-04,1.414584435644015952e-05
6.411000000000000476e+00,3.216569509062421192e-04,1.411471267201621640e-05
6.411999999999999922e+00,2.901368148216684458e-04,1.408263113008002991e-05
6.413000000000000256e+00,2.589772062274201480e-04,1.404968188290367622e-05
6.413999999999999702e+00,2.284293721561191451e-04,1.401594906548697992e-05
6.415000000000000036e+00,1.988832096342134847e-04,1.398151949439442902e-05
6.416000000000000369e+00,1.709708730760486840e-04,1.394648175146890535e-05
6.416999999999999815e+00,1.457497009320917771e-04,1.391092683225806554e-05
6.418000000000000149e+00,1.249760334650256224e-04,1.387494722199873825e-05
6.419000000000000483e+00,1.112786209627492388e-04,1.383863752003476445e-05
6.419999999999999929e+00,1.074876181780428085e-04,1.380209351901625737e-05
6.421000000000000263e+00,1.146508646075687220e-04,1.376541278421602660e-05
6.421999999999999709e+00,1.310168779864922324e-04,1.372869373534292403e-05
6.423000000000000043e+00,1.536850672918460895e-04,1.369203616512640543e-05
6.424000000000000377e+00,1.802899056574101854e-04,1.365554034495806687e-05
6.424999999999999822e+00,2.093201942105997861e-04,1.361930748831360574e-05
6.426000000000000156e+00,2.398727216411797249e-04,1.358343887157831547e-05
6.427000000000000490e+00,2.714030321182274333e-04,1.354803625813188954e-05
6.427999999999999936e+00,3.035705986340472493e-04,1.351320099969124536e-05
6.429000000000000270e+00,3.361524485605844989e-04,1.347903440963150692e-05
6.429999999999999716e+00,3.689955139147064718e-04,1.344563691427447037e-05
6.431000000000000050e+00,4.019897834555462095e-04,1.341310835748323578e-05
6.432000000000000384e+00,4.350526978070596478e-04,1.338154715793956492e-05
6.432999999999999829e+00,4.681197685726775281e-04,1.335105057965351931e-05
6.434000000000000163e+00,5.011387586315813134e-04,1.332171391716771279e-05
6.435000000000000497e+00,5.340659594027557166e-04,1.329363070234784071e-05
6.435999999999999943e+00,5.668637480101553590e-04,1.326689193421388148e-05
6.437000000000000277e+00,5.994989413756575056e-04,1.324158625361502765e-05
6.437999999999999723e+00,6.319416666767210030e-04,1.321779918898807316e-05
6.439000000000000057e+00,6.641645672785997110e-04,1.319561329688044361e-05
6.440000000000000391e+00,6.961422386845323882e-04,1.317510745312621903e-05
6.440999999999999837e+00,7.278508178603400455e-04,1.315635699139601955e-05
6.442000000000000171e+00,7.592676841635428693e-04,1.313943303079314100e-05
6.443000000000000504e+00,7.903712351329322209e-04,1.312440254476862140e-05
6.443999999999999950e+00,8.211407204911065974e-04,1.311132784157196983e-05
6.445000000000000284e+00,8.515561146768197472e-04,1.310026655495025002e-05
6.445999999999999730e+00,8.815980219044741500e-04,1.309127115871829930e-05
6.447000000000000064e+00,9.112476013725243811e-04,1.308438904145352430e-05
6.448000000000000398e+00,9.404865121845306080e-04,1.307966206393897205e-05
6.448999999999999844e+00,9.692968688638770296e-04,1.307712659341455733e-05
6.450000000000000178e+00,9.976612094384908029e-04,1.307681318844791597e-05
6.451000000000000512e+00,1.025562468948937236e-03,1.307874660702050837e-05
6.451999999999999957e+00,1.052983961493089747e-03,1.308294559688440694e-05
6.453000000000000291e+00,1.079909364833466596e-03,1.308942290767187391e-05
6.453999999999999737e+00,1.106322711172696765e-03,1.309818518131723813e-05
6.455000000000000071e+00,1.132208378596411382e-03,1.310923300358699655e-05
6.456000000000000405e+00,1.157551087481186727e-03,1.312256084514013789e-05
6.456999999999999851e+00,1.182335896433937567e-03,1.313815708027734061e-05
6.458000000000000185e+00,1.206548202161114450e-03,1.315600409776202710e-05
6.459000000000000519e+00,1.230173738320597572e-03,1.317607832882843305e-05
6.459999999999999964e+00,1.253198577764757984e-03,1.319835041406882951e-05
6.461000000000000298e+00,1.275609133275124691e-03,1.322278524582318347e-05
6.461999999999999744e+00,1.297392161278741090e-03,1.324934225279846396e-05
6.463000000000000078e+00,1.318534763749098148e-03,1.327797542071639671e-05
6.464000000000000412e+00,1.339024392952892521e-03,1.330863364563167727e-05
6.464999999999999858e+00,1.358848854171821122e-03,1.334126074845092729e-05
6.466000000000000192e+00,1.377996310961382117e-03,1.337579593633490707e-05
6.467000000000000526e+00,1.396455288338197508e-03,1.341217379040911956e-05
6.467999999999999972e+00,1.414214678330174809e-03,1.345032479625272705e-05
6.469000000000000306e+00,1.431263743343661691e-03,1.349017532231389864e-05
6.469999999999999751e+00,1.447592122032484094e-03,1.353164818375371717e-05
6.471000000000000085e+00,1.463189832694072705e-03,1.357466259387099124e-05
6.472000000000000419e+00,1.478047278990268299e-03,1.361913481208161273e-05
6.472999999999999865e+00,1.492155253381166309e-03,1.366497804955338603e-05
6.474000000000000199e+00,1.505504942752225635e-03,1.371210315841552916e-05
6.475000000000000533e+00,1.518087931758573504e-03,1.376041849042747418e-05
6.475999999999999979e+00,1.529896208276374436e-03,1.380983063097323815e-05
6.477000000000000313e+00,1.540922166429829678e-03,1.386024422271140644e-05
6.477999999999999758e+00,1.551158611836549270e-03,1.391156272622878320e-05
6.479000000000000092e+00,1.560598764493068089e-03,1.396368818188275999e-05
6.480000000000000426e+00,1.569236263683173281e-03,1.401652200751059090e-05
6.480999999999999872e+00,1.577065170534167841e-03,1.406996472378013006e-05
6.482000000000000206e+00,1.584079972645621769e-03,1.412391675633842841e-05
6.483000000000000540e+00,1.590275586249336338e-03,1.417827810033888689e-05
6.483999999999999986e+00,1.595647360585023163e-03,1.423294915868053289e-05
6.485000000000000320e+00,1.600191079724350759e-03,1.428783035851350275e-05
6.485999999999999766e+00,1.603902966467878749e-03,1.434282299112137749e-05
6.487000000000000099e+00,1.606779683905239751e-03,1.439782877106521974e-05
6.488000000000000433e+00,1.608818338964778261e-03,1.445275069094310130e-05
6.488999999999999879e+00,1.610016483475461410e-03,1.450749254385976149e-05
6.490000000000000213e+00,1.610372117316038717e-03,1.456195979289642886e-05
6.491000000000000547e+00,1.609883689188055687e-03,1.461605902842658670e-05
6.491999999999999993e+00,1.608550099362589594e-03,1.466969883836613734e-05
6.493000000000000327e+00,1.606370700017151643e-03,1.472278923514443765e-05
6.493999999999999773e+00,1.603345297579999648e-03,1.477524255455701098e-05
6.495000000000000107e+00,1.599474152660808075e-03,1.482697281303764981e-05
6.496000000000000441e+00,1.594757982004527857e-03,1.487789660184133173e-05
6.496999999999999886e+00,1.589197958058408740e-03,1.492793243164012509e-05
6.498000000000000220e+00,1.582795710512791953e-03,1.497700162221205140e-05
6.499000000000000554e+00,1.575553325437352350e-03,1.502502760611283634e-05
6.500000000000000000e+00,1.567473346558448822e-03,1.507193684182291260e-05
6.501000000000000334e+00,1.558558774043149056e-03,1.511765807739400625e-05
6.501999999999999780e+00,1.548813065201805556e-03,1.516212325242047830e-05
6.503000000000000114e+00,1.538240132997749279e-03,1.520526673634703232e-05
6.504000000000000448e+00,1.526844346593698911e-03,1.524702627072809056e-05
6.504999999999999893e+00,1.514630529496069052e-03,1.528734214517164872e-05
6.506000000000000227e+00,1.501603959700486841e-03,1.532615811898302050e-05
6.507000000000000561e+00,1.487770367561149724e-03,1.536342063979165325e-05
6.508000000000000007e+00,1.473135935758850164e-03,1.539907974955184090e-05
6.509000000000000341e+00,1.457707297016995994e-03,1.543308823345867223e-05
6.509999999999999787e+00,1.441491533877282483e-03,1.546540257909865342e-05
6.511000000000000121e+00,1.424496176250625995e-03,1.549598210103723359e-05
6.512000000000000455e+00,1.406729201126185594e-03,1.552478986545417311e-05
6.512999999999999901e+00,1.388199030210949094e-03,1.555179185480984926e-05
6.514000000000000234e+00,1.368914529690378086e-03,1.557695788970511779e-05
6.515000000000000568e+00,1.348885007940704706e-03,1.560026068832819315e-05
6.516000000000000014e+00,1.328120215637692073e-03,1.562167686622286921e-05
6.517000000000000348e+00,1.306630343955803974e-03,1.564118603622008797e-05
6.517999999999999794e+00,1.284426025185872238e-03,1.565877171265914642e-05
6.519000000000000128e+00,1.261518331650680327e-03,1.567442041074231716e-05
6.520000000000000462e+00,1.237918777282008900e-03,1.568812258674671562e-05
6.520999999999999908e+00,1.213639317850318412e-03,1.569987172522032179e-05
6.522000000000000242e+00,1.188692354144165039e-03,1.570966526338394691e-05
6.523000000000000576e+00,1.163090734143178845e-03,1.571750365023037621e-05
6.524000000000000021e+00,1.136847758675281527e-03,1.572339132072687534e-05
6.525000000000000355e+00,1.109977186743828139e-03,1.572733573038559733e-05
6.525999999999999801e+00,1.082493245118567931e-03,1.572934826743650083e-05
6.527000000000000135e+00,1.054410638553758247e-03,1.572944333895470777e-05
6.528000000000000469e+00,1.025744565485549971e-03,1.572763930859941712e-05
6.528999999999999915e+00,9.965107360058237090e-04,1.572395751148819703e-05
6.530000000000000249e+00,9.667253973167959846e-04,1.571842317175296700e-05
6.530999999999999694e+00,9.364053641204526110e-04,1.571106448220984387e-05
6.532000000000000028e+00,9.055680599485184130e-04,1.570191348868735641e-05
6.533000000000000362e+00,8.742315679708200600e-04,1.569100513799736064e-05
6.533999999999999808e+00,8.424146987827219957e-04,1.567837817827123174e-05
6.535000000000000142e+00,8.101370759017932589e-04,1.566407419529575868e-05
6.536000000000000476e+00,7.774192492508519509e-04,1.564813851343695676e-05
6.536999999999999922e+00,7.442828416365073136e-04,1.563061922649440209e-05
6.538000000000000256e+00,7.107507445710826424e-04,1.561156804884673044e-05
6.538999999999999702e+00,6.768473772200395535e-04,1.559103937443214794e-05
6.540000000000000036e+00,6.425990379553084839e-04,1.556909112149456901e-05
6.541000000000000369e+00,6.080343823466708439e-04,1.554578377493099519e-05
6.541999999999999815e+00,5.731850876416961279e-04,1.552118120396161813e-05
6.543000000000000149e+00,5.380867860938372792e-04,1.549534970658478922e-05
6.544000000000000483e+00,5.027804052680831786e-04,1.546835880583477676e-05
6.544999999999999929e+00,4.673141265618643196e-04,1.544028031485064105e-05
6.546000000000000263e+00,4.317463181694218490e-04,1.541118909405037344e-05
6.546999999999999709e+00,3.961500344955677590e-04,1.538116209003210141e-05
6.548000000000000043e+00,3.606201212166293174e-04,1.535027908062542090e-05
6.549000000000000377e+00,3.252847832932818104e-04,1.531862174243273691e-05
6.549999999999999822e+00,2.903250679397876622e-04,1.528627433717316916e-05
6.551000000000000156e+00,2.560088326572907249e-04,1.525332276973422006e-05
6.552000000000000490e+00,2.227519104954967151e-04,1.521985526787554514e-05
6.552999999999999936e+00,1.912304519181267780e-04,1.518596144376615989e-05
6.554000000000000270e+00,1.625834062752381680e-04,1.515173289946448676e-05
6.554999999999999716e+00,1.387300491771976821e-04,1.511726231015044063e-05
6.556000000000000050e+00,1.226201928639578922e-04,1.508264401048795747e-05
6.557000000000000384e+00,1.175790711780047814e-04,1.504797306793172564e-05
6.557999999999999829e+00,1.250181465834589818e-04,1.501334582045224411e-05
6.559000000000000163e+00,1.430370568243395787e-04,1.497885896591499037e-05
6.560000000000000497e+00,1.682808228737905725e-04,1.494461005352939725e-05
6.560999999999999943e+00,1.979975890667117996e-04,1.491069656705424501e-05
6.562000000000000277e+00,2.304430692516156885e-04,1.487721638968146733e-05
6.562999999999999723e+00,2.645854888437289667e-04,1.484426691730905825e-05
6.564000000000000057e+00,2.998086248207125167e-04,1.481194545084601643e-05
6.565000000000000391e+00,3.357299021031459781e-04,1.478034833033093106e-05
6.565999999999999837e+00,3.721002208134069388e-04,1.474957126562643470e-05
6.567000000000000171e+00,4.087492803617009496e-04,1.471970851615324758e-05
6.568000000000000504e+00,4.455550356270373299e-04,1.469085319957503837e-05
6.568999999999999950e+00,4.824260653046197225e-04,1.466309644445330797e-05
6.570000000000000284e+00,5.192910319370085516e-04,1.463652766647440510e-05
6.570999999999999730e+00,5.560921727837886885e-04,1.461123380479380136e-05
6.572000000000000064e+00,5.927811522280143890e-04,1.458729952998869197e-05
6.573000000000000398e+00,6.293163487547838312e-04,1.456480647600247002e-05
6.573999999999999844e+00,6.656610322682039596e-04,1.454383345581373471e-05
6.575000000000000178e+00,7.017821159629753034e-04,1.452445575267244677e-05
6.576000000000000512e+00,7.376492810433550899e-04,1.450674527205510655e-05
6.576999999999999957e+00,7.732343558013691923e-04,1.449076994523028704e-05
6.578000000000000291e+00,8.085108647708544490e-04,1.447659380696151305e-05
6.578999999999999737e+00,8.434537005321738039e-04,1.446427640370596109e-05
6.580000000000000071e+00,8.780388782379213363e-04,1.445387294533648153e-05
6.581000000000000405e+00,9.122433540710074042e-04,1.444543378307441359e-05
6.581999999999999851e+00,9.460448860962771336e-04,1.443900450250705063e-05
6.583000000000000185e+00,9.794219306703800219e-04,1.443462548626853248e-05
6.584000000000000519e+00,1.012353561205030054e-03,1.443233198614342180e-05
6.584999999999999964e+00,1.044819408121496233e-03,1.443215379620551240e-05
6.586000000000000298e+00,1.076799610696096152e-03,1.443411534956424178e-05
6.586999999999999744e+00,1.108274782394996468e-03,1.443823542804980837e-05
6.588000000000000078e+00,1.139225982450347641e-03,1.444452720386825964e-05
6.589000000000000412e+00,1.169634696432203264e-03,1.445299811767770449e-05
6.589999999999999858e+00,1.199482819790244565e-03,1.446364994432151402e-05
6.591000000000000192e+00,1.228752648006980162e-03,1.447647868962876981e-05
6.592000000000000526e+00,1.257426867636645979e-03,1.449147469522407947e-05
6.592999999999999972e+00,1.285488552382935828e-03,1.450862266818135648e-05
6.594000000000000306e+00,1.312921159077888979e-03,1.452790170249572592e-05
6.594999999999999751e+00,1.339708527707799551e-03,1.454928539720981435e-05
6.596000000000000085e+00,1.365834880398459879e-03,1.457274193999249987e-05
6.597000000000000419e+00,1.391284823866931284e-03,1.459823431937198207e-05
6.597999999999999865e+00,1.416043350601490190e-03,1.462572034274662470e-05
6.599000000000000199e+00,1.440095842915836049e-03,1.465515293780272270e-05
6.600000000000000533e+00,1.463428075262837970e-03,1.468648021249411976e-05
6.600999999999999979e+00,1.486026219493336367e-03,1.471964579398083117e-05
6.602000000000000313e+00,1.507876847993566650e-03,1.475458884456137101e-05
6.602999999999999758e+00,1.528966939318978594e-03,1.479124453893349673e-05
6.604000000000000092e+00,1.549283881948100529e-03,1.482954403964521066e-05
6.605000000000000426e+00,1.568815480414833879e-03,1.486941497419218986e-05
6.605999999999999872e+00,1.587549959099411601e-03,1.491078143568823642e-05
6.607000000000000206e+00,1.605475968406231595e-03,1.495356454748091450e-05
6.608000000000000540e+00,1.622582588755545853e-03,1.499768238353529659e-05
6.608999999999999986e+00,1.638859336798279042e-03,1.504305057928208696e-05
6.610000000000000320e+00,1.654296169224446717e-03,1.508958222621401899e-05
6.610999999999999766e+00,1.668883488758259471e-03,1.513718854297034891e-05
6.612000000000000099e+00,1.682612147847317285e-03,1.518577872848841388e-05
6.613000000000000433e+00,1.695473454562289577e-03,1.523526064735397648e-05
6.613999999999999879e+00,1.707459176134405168e-03,1.528554062244021042e-05
6.615000000000000213e+00,1.718561544396696736e-03,1.533652417372353719e-05
6.616000000000000547e+00,1.728773258862752703e-03,1.538811579011794764e-05
6.616999999999999993e+00,1.738087492009604421e-03,1.544021967150803246e-05
6.618000000000000327e+00,1.746497892137494805e-03,1.549273943235640925e-05
6.618999999999999773e+00,1.753998588242456150e-03,1.554557888042542432e-05
6.620000000000000107e+00,1.760584192369180415e-03,1.559864168620558406e-05
6.621000000000000441e+00,1.766249804058367965e-03,1.565183217092862533e-05
6.621999999999999886e+00,1.770991012468954009e-03,1.570505491460888744e-05
6.623000000000000220e+00,1.774803900411453441e-03,1.575821557284372900e-05
6.624000000000000554e+00,1.777685045926758259e-03,1.581122043321729129e-05
6.625000000000000000e+00,1.779631525901047371e-03,1.586397724334767293e-05
6.626000000000000334e+00,1.780640917238493059e-03,1.591639473108142044e-05
6.626999999999999780e+00,1.780711300017896086e-03,1.596838342985195273e-05
6.628000000000000114e+00,1.779841258306264287e-03,1.601985515928143792e-05
6.629000000000000448e+00,1.778029882769318346e-03,1.607072387754228938e-05
6.629999999999999893e+00,1.775276770929461222e-03,1.612090509406173869e-05
6.631000000000000227e+00,1.771582029534291306e-03,1.617031673424909114e-05
6.632000000000000561e+00,1.766946274365006767e-03,1.621887853383796271e-05
6.633000000000000007e+00,1.761370632024565879e-03,1.626651290471965554e-05
6.634000000000000341e+00,1.754856739331545155e-03,1.631314427519707611e-05
6.634999999999999787e+00,1.747406744638651263e-03,1.635869996989012317e-05
6.636000000000000121e+00,1.739023306831995489e-03,1.640310952014376302e-05
6.637000000000000455e+00,1.729709596280722128e-03,1.644630555170935950e-05
6.637999999999999901e+00,1.719469293360368712e-03,1.648822307949175718e-05
6.639000000000000234e+00,1.708306588958049795e-03,1.652880039138683008e-05
6.640000000000000568e+00,1.696226182671746550e-03,1.656797827115409909e-05
6.641000000000000014e+00,1.683233282962222138e-03,1.660570091894781911e-05
6.642000000000000348e+00,1.669333604966604214e-03,1.664191519408589223e-05
6.642999999999999794e+00,1.654533370290619480e-03,1.667657149208226559e-05
6.644000000000000128e+00,1.638839304553833332e-03,1.670962296230837181e-05
6.645000000000000462e+00,1.622258636940603462e-03,1.674102640378851616e-05
6.645999999999999908e+00,1.604799097484013769e-03,1.677074142567462958e-05
6.647000000000000242e+00,1.586468916478308774e-03,1.679873141199955680e-05
6.648000000000000576e+00,1.567276821680491268e-03,1.682496265923906660e-05
6.649000000000000021e+00,1.547232037532683289e-03,1.684940525715575570e-05
6.650000000000000355e+00,1.526344282431179797e-03,1.687203225021142650e-05
6.650999999999999801e+00,1.504623768146593280e-03,1.689282056896185963e-05
6.652000000000000135e+00,1.482081197200967471e-03,1.691175013811567737e-05
6.653000000000000469e+00,1.458727762644372724e-03,1.692880481557159966e-05
6.653999999999999915e+00,1.434575146003423543e-03,1.694397149682575193e-05
6.655000000000000249e+00,1.409635517613333933e-03,1.695724102457505129e-05
6.656000000000000583e+00,1.383921535432958150e-03,1.696860730454342317e-05
6.657000000000000028e+00,1.357446346633795885e-03,1.697806819975673041e-05
6.658000000000000362e+00,1.330223587871694852e-03,1.698562462151439030e-05
6.658999999999999808e+00,1.302267388676877974e-03,1.699128147329529801e-05
6.660000000000000142e+00,1.273592374094430820e-03,1.699504670978330457e-05
6.661000000000000476e+00,1.244213670984390535e-03,1.699693224639218486e-05
6.661999999999999922e+00,1.214146914378674922e-03,1.699695303590534529e-05
6.663000000000000256e+00,1.183408258413921280e-03,1.699512798630515019e-05
6.663999999999999702e+00,1.152014388415302992e-03,1.699147899805270590e-05
6.665000000000000036e+00,1.119982539109290031e-03,1.698603185615706534e-05
6.666000000000000369e+00,1.087330515950669842e-03,1.697881532908409596e-05
6.666999999999999815e+00,1.054076724869196062e-03,1.696986204015318113e-05
6.668000000000000149e+00,1.020240208370484444e-03,1.695920752195352770e-05
6.669000000000000483e+00,9.858406943945023822e-04,1.694689108421243645e-05
6.669999999999999929e+00,9.508986569665727655e-04,1.693295484619563774e-05
6.671000000000000263e+00,9.154353968928681052e-04,1.691744463757324484e-05
6.671999999999999709e+00,8.794731444368197914e-04,1.690040903969727612e-05
6.673000000000000043e+00,8.430351957396487817e-04,1.688190021356978458e-05
6.674000000000000377e+00,8.061460901924570079e-04,1.686197296066937524e-05
6.674999999999999822e+00,7.688318482117137420e-04,1.684068553567803051e-05
6.676000000000000156e+00,7.311202879838480653e-04,1.681809869298647901e-05
6.677000000000000490e+00,6.930414577148870771e-04,1.679427649543431471e-05
6.677999999999999936e+00,6.546282279148120040e-04,1.676928536815373391e-05
6.679000000000000270e+00,6.159171205544623599e-04,1.674319487807750722e-05
6.679999999999999716e+00,5.769494845963871014e-04,1.671607676113679138e-05
6.681000000000000050e+00,5.377731998119892904e-04,1.668800569041616616e-05
6.682000000000000384e+00,4.984451944779170899e-04,1.665905831594211999e-05
6.682999999999999829e+00,4.590352616562180126e-04,1.662931398155577809e-05
6.684000000000000163e+00,4.196319958811837872e-04,1.659885379789237083e-05
6.685000000000000497e+00,3.803523142576682075e-04,1.656776131611820246e-05
6.685999999999999943e+00,3.413572308751539877e-04,1.653612156785170767e-05
6.687000000000000277e+00,3.028789350441087871e-04,1.650402173744942917e-05
6.687999999999999723e+00,2.652689559995476815e-04,1.647155022046458680e-05
6.689000000000000057e+00,2.290865061220440774e-04,1.643879724023082685e-05
6.690000000000000391e+00,1.952623314328058980e-04,1.640585389911559339e-05
6.690999999999999837e+00,1.653879897627975935e-04,1.637281275482627520e-05
6.692000000000000171e+00,1.421121530530108413e-04,1.633976690606555256e-05
6.693000000000000504e+00,1.291727903792086311e-04,1.630681052931340797e-05
6.693999999999999950e+00,1.297880222112205047e-04,1.627403794852915289e-05
6.695000000000000284e+00,1.438352123135076030e-04,1.624154413757410598e-05
6.695999999999999730e+00,1.679983502271895481e-04,1.620942381249949931e-05
6.697000000000000064e+00,1.986167923247889326e-04,1.617777187842932816e-05
6.698000000000000398e+00,2.331422600661529779e-04,1.614668254521392201e-05
6.698999999999999844e+00,2.700496381034979540e-04,1.611624973416903660e-05
6.700000000000000178e+00,3.084453867118520671e-04,1.608656620414571770e-05
6.701000000000000512e+00,3.477904122507892806e-04,1.605772392135829945e-05
6.701999999999999957e+00,3.877440774735819453e-04,1.602981322302041311e-05
6.703000000000000291e+00,4.280800700763551540e-04,1.600292313262468698e-05
6.703999999999999737e+00,4.686404270826177916e-04,1.597714053964529308e-05
6.705000000000000071e+00,5.093096110383811331e-04,1.595255050221616849e-05
6.706000000000000405e+00,5.499993653391067492e-04,1.592923546784258423e-05
6.706999999999999851e+00,5.906395477829119202e-04,1.590727550227927312e-05
6.708000000000000185e+00,6.311724021075588867e-04,1.588674756139999344e-05
6.709000000000000519e+00,6.715488671012094122e-04,1.586772573708328897e-05
6.709999999999999964e+00,7.117261381506847758e-04,1.585028052908908636e-05
6.711000000000000298e+00,7.516660139619322058e-04,1.583447906075599091e-05
6.711999999999999744e+00,7.913337553376034120e-04,1.582038445923172770e-05
6.713000000000000078e+00,8.306972790705832981e-04,1.580805599819608235e-05
6.714000000000000412e+00,8.697265825703878999e-04,1.579754852821892139e-05
6.714999999999999858e+00,9.083933235679662183e-04,1.578891263206874839e-05
6.716000000000000192e+00,9.466705129158087175e-04,1.578219412742014850e-05
6.717000000000000526e+00,9.845322839085331700e-04,1.577743419698174579e-05
6.717999999999999972e+00,1.021953721181783270e-03,1.577466895124643540e-05
6.719000000000000306e+00,1.058910729186746721e-03,1.577392957210204544e-05
6.719999999999999751e+00,1.095379934238415853e-03,1.577524195701376832e-05
6.721000000000000085e+00,1.131338607595241659e-03,1.577862684325646725e-05
6.722000000000000419e+00,1.166764608792569997e-03,1.578409954610734622e-05
6.722999999999999865e+00,1.201636340286643765e-03,1.579167002589815217e-05
6.724000000000000199e+00,1.235932714863337278e-03,1.580134274591648728e-05
6.725000000000000533e+00,1.269633129007317679e-03,1.581311680478220848e-05
6.725999999999999979e+00,1.302717445149688706e-03,1.582698579778408853e-05
6.727000000000000313e+00,1.335165976600448867e-03,1.584293793579582857e-05
6.727999999999999758e+00,1.366959478800357491e-03,1.586095606065242682e-05
6.729000000000000092e+00,1.398079141616961202e-03,1.588101772248399864e-05
6.730000000000000426e+00,1.428506586485922937e-03,1.590309526269240815e-05
6.730999999999999872e+00,1.458223863214796545e-03,1.592715591001214655e-05
6.732000000000000206e+00,1.487213450867667236e-03,1.595316196537230485e-05
6.733000000000000540e+00,1.515458257770830632e-03,1.598107085616114328e-05
6.733999999999999986e+00,1.542941624706966643e-03,1.601083537815991420e-05
6.735000000000000320e+00,1.569647326740237483e-03,1.604240377516271901e-05
6.735999999999999766e+00,1.595559578114945755e-03,1.607572004461521820e-05
6.737000000000000099e+00,1.620663035297916551e-03,1.611072398887777342e-05
6.738000000000000433e+00,1.644942802678202483e-03,1.614735162124648609e-05
6.738999999999999879e+00,1.668384436460729073e-03,1.618553516510051301e-05
6.740000000000000213e+00,1.690973950994819697e-03,1.622520351079991877e-05
6.741000000000000547e+00,1.712697822996358784e-03,1.626628220571550837e-05
6.741999999999999993e+00,1.733542998165961803e-03,1.630869396212462579e-05
6.743000000000000327e+00,1.753496895582181553e-03,1.635235861448255671e-05
6.743999999999999773e+00,1.772547414324915490e-03,1.639719367938310786e-05
6.745000000000000107e+00,1.790682937948294157e-03,1.644311426375563123e-05
6.746000000000000441e+00,1.807892341052393971e-03,1.649003367659306564e-05
6.746999999999999886e+00,1.824164993509969687e-03,1.653786331094320822e-05
6.748000000000000220e+00,1.839490766869026879e-03,1.658651328550369677e-05
6.749000000000000554e+00,1.853860038409852699e-03,1.663589227108353254e-05
6.750000000000000000e+00,1.867263697260414419e-03,1.668590816166540372e-05
6.751000000000000334e+00,1.879693148147957215e-03,1.673646786901414121e-05
6.751999999999999780e+00,1.891140317162890274e-03,1.678747802457906444e-05
6.753000000000000114e+00,1.901597655166594250e-03,1.683884471407733562e-05
6.754000000000000448e+00,1.911058143173270749e-03,1.689047421255517880e-05
6.754999999999999893e+00,1.919515295311827402e-03,1.694227267686307148e-05
6.756000000000000227e+00,1.926963163795461422e-03,1.699414689358307568e-05
6.757000000000000561e+00,1.933396341477594017e-03,1.704600391752349734e-05
6.758000000000000007e+00,1.938809966345232455e-03,1.709775184824734531e-05
6.759000000000000341e+00,1.943199723625408130e-03,1.714929942620974283e-05
6.759999999999999787e+00,1.946561849806199450e-03,1.720055682235075505e-05
6.761000000000000121e+00,1.948893134279717923e-03,1.725143517374441927e-05
6.762000000000000455e+00,1.950190922824140537e-03,1.730184738528672185e-05
6.762999999999999901e+00,1.950453118682785817e-03,1.735170766221761661e-05
6.764000000000000234e+00,1.949678185652835164e-03,1.740093230179090249e-05
6.765000000000000568e+00,1.947865148729536946e-03,1.744943915203225237e-05
6.766000000000000014e+00,1.945013596569626158e-03,1.749714844704114699e-05
6.767000000000000348e+00,1.941123681602992257e-03,1.754398222337591457e-05
6.767999999999999794e+00,1.936196122028912637e-03,1.758986516724973866e-05
6.769000000000000128e+00,1.930232201440278995e-03,1.763472400656028853e-05
6.770000000000000462e+00,1.923233770394503720e-03,1.767848834104856397e-05
6.770999999999999908e+00,1.915203245382949507e-03,1.772108997618654429e-05
6.772000000000000242e+00,1.906143609842267947e-03,1.776246380853112585e-05
6.773000000000000576e+00,1.896058412948277297e-03,1.780254714255715236e-05
6.774000000000000021e+00,1.884951770049278627e-03,1.784128053455435816e-05
6.775000000000000355e+00,1.872828360825428340e-03,1.787860707401095156e-05
6.775999999999999801e+00,1.859693429387127570e-03,1.791447325918778111e-05
6.777000000000000135e+00,1.845552782082652199e-03,1.794882828616852939e-05
6.778000000000000469e+00,1.830412787212631681e-03,1.798162491365869854e-05
6.778999999999999915e+00,1.814280372332799070e-03,1.801281866302921266e-05
6.780000000000000249e+00,1.797163023589287050e-03,1.804236872008874054e-05
6.781000000000000583e+00,1.779068782870904140e-03,1.807023714777508214e-05
6.782000000000000028e+00,1.760006246855719617e-03,1.809638976843539295e-05
6.783000000000000362e+00,1.739984563904616553e-03,1.812079535362778925e-05
6.783999999999999808e+00,1.719013432948938557e-03,1.814342651477820310e-05
6.785000000000000142e+00,1.697103100282073814e-03,1.816425887481204327e-05
6.786000000000000476e+00,1.674264358442037947e-03,1.818327195936925180e-05
6.786999999999999922e+00,1.650508543100600483e-03,1.820044833168625459e-05
6.788000000000000256e+00,1.625847532165653701e-03,1.821577451982728580e-05
6.788999999999999702e+00,1.600293742933141684e-03,1.822924013282704910e-05
6.790000000000000036e+00,1.573860131687613347e-03,1.824083873805869985e-05
6.791000000000000369e+00,1.546560191677066789e-03,1.825056700939576797e-05
6.791999999999999815e+00,1.518407953492155937e-03,1.825842563087055206e-05
6.793000000000000149e+00,1.489417984121407020e-03,1.826441836262014109e-05
6.794000000000000483e+00,1.459605388993814260e-03,1.826855294550536757e-05
6.794999999999999929e+00,1.428985813033321027e-03,1.827084022648160140e-05
6.796000000000000263e+00,1.397575445049629387e-03,1.827129501804297952e-05
6.796999999999999709e+00,1.365391021872700136e-03,1.826993520085228961e-05
6.798000000000000043e+00,1.332449836627194913e-03,1.826678262224719134e-05
6.799000000000000377e+00,1.298769747673796755e-03,1.826186212020204725e-05
6.799999999999999822e+00,1.264369192984199797e-03,1.825520241877223848e-05
6.801000000000000156e+00,1.229267206751695658e-03,1.824683521890763731e-05
6.802000000000000490e+00,1.193483443347501463e-03,1.823679605392715592e-05
6.802999999999999936e+00,1.157038206171869931e-03,1.822512334487799812e-05
6.804000000000000270e+00,1.119952487177405635e-03,1.821185926556098230e-05
6.804999999999999716e+00,1.082248015731520100e-03,1.819704879676063388e-05
6.806000000000000050e+00,1.043947323975681933e-03,1.818074054527823874e-05
6.807000000000000384e+00,1.005073829231790212e-03,1.816298581241309901e-05
6.807999999999999829e+00,9.656519434626041447e-04,1.814383941631843576e-05
6.809000000000000163e+00,9.257072143085128902e-04,1.812335873863572366e-05
6.810000000000000497e+00,8.852665130360848648e-04,1.810160452084370064e-05
6.810999999999999943e+00,8.443582820439906158e-04,1.807863991968902115e-05
6.812000000000000277e+00,8.030128691944533664e-04,1.805453130331093081e-05
6.812999999999999723e+00,7.612629795089998061e-04,1.802934726410030124e-05
6.814000000000000057e+00,7.191442985629955187e-04,1.800315938295263688e-05
6.815000000000000391e+00,6.766963606396469034e-04,1.797604128495832352e-05
6.815999999999999837e+00,6.339637836802927261e-04,1.794806937027123076e-05
6.817000000000000171e+00,5.909980543865032444e-04,1.791932185085695929e-05
6.818000000000000504e+00,5.478601696384501540e-04,1.788987944082675623e-05
6.818999999999999950e+00,5.046246349835115845e-04,1.785982441791310029e-05
6.820000000000000284e+00,4.613856881462601641e-04,1.782924128837450563e-05
6.820999999999999730e+00,4.182672760397677567e-04,1.779821582972947647e-05
6.822000000000000064e+00,3.754395951116055378e-04,1.776683573580513744e-05
6.823000000000000398e+00,3.331475095165448413e-04,1.773518966461128571e-05
6.823999999999999844e+00,2.917612152397315562e-04,1.770336782937109431e-05
6.825000000000000178e+00,2.518695813807561969e-04,1.767146105835783765e-05
6.826000000000000512e+00,2.144548540392503342e-04,1.763956137561975858e-05
6.826999999999999957e+00,1.812071884761371377e-04,1.760776106384478079e-05
6.828000000000000291e+00,1.549784905298504686e-04,1.757615316589683150e-05
6.828999999999999737e+00,1.399039388710328715e-04,1.754483057522144044e-05
6.830000000000000071e+00,1.397370759881361602e-04,1.751388652945747644e-05
6.831000000000000405e+00,1.545801877426904538e-04,1.748341368962681049e-05
6.831999999999999851e+00,1.807930057950884507e-04,1.745350459530579636e-05
6.833000000000000185e+00,2.142368928307546139e-04,1.742425077963469666e-05
6.834000000000000519e+00,2.520263988284434991e-04,1.739574316654458484e-05
6.834999999999999964e+00,2.924456436826356853e-04,1.736807120673061647e-05
6.836000000000000298e+00,3.344969024658496536e-04,1.734132323494167331e-05
6.836999999999999744e+00,3.775822061355403906e-04,1.731558563868788357e-05
6.838000000000000078e+00,4.213257146874550591e-04,1.729094321360548188e-05
6.839000000000000412e+00,4.654787417947283627e-04,1.726747833772596138e-05
6.839999999999999858e+00,5.098682255981191970e-04,1.724527126354191085e-05
6.841000000000000192e+00,5.543678512722976072e-04,1.722439935151368024e-05
6.842000000000000526e+00,5.988812590615631096e-04,1.720493734069132176e-05
6.842999999999999972e+00,6.433319262575470324e-04,1.718695663821384319e-05
6.844000000000000306e+00,6.876568610914250831e-04,1.717052556730259941e-05
6.844999999999999751e+00,7.318025557299091778e-04,1.715570866266697767e-05
6.846000000000000085e+00,7.757223146273012739e-04,1.714256689497813371e-05
6.847000000000000419e+00,8.193744513679493023e-04,1.713115708726968117e-05
6.847999999999999865e+00,8.627210420001800223e-04,1.712153207838115550e-05
6.849000000000000199e+00,9.057270501493145482e-04,1.711374019827918255e-05
6.850000000000000533e+00,9.483596992856614585e-04,1.710782543572300526e-05
6.850999999999999979e+00,9.905880191707749222e-04,1.710382692464659476e-05
6.852000000000000313e+00,1.032382510283417609e-03,1.710177918700578808e-05
6.852999999999999758e+00,1.073714896635697032e-03,1.710171167964162471e-05
6.854000000000000092e+00,1.114557938353599210e-03,1.710364894646870093e-05
6.855000000000000426e+00,1.154885292088499030e-03,1.710761030809662954e-05
6.855999999999999872e+00,1.194671402974643035e-03,1.711360999750012349e-05
6.857000000000000206e+00,1.233891424227610270e-03,1.712165693002925583e-05
6.858000000000000540e+00,1.272521153714345488e-03,1.713175484409842705e-05
6.858999999999999986e+00,1.310536987654712087e-03,1.714390211839551668e-05
6.860000000000000320e+00,1.347915883429877523e-03,1.715809192656862574e-05
6.860999999999999766e+00,1.384635333458150361e-03,1.717431217178100783e-05
6.862000000000000099e+00,1.420673343835247284e-03,1.719254560833836636e-05
6.863000000000000433e+00,1.456008420828443662e-03,1.721276982005928550e-05
6.863999999999999879e+00,1.490619559299980997e-03,1.723495736247693065e-05
6.865000000000000213e+00,1.524486236898520359e-03,1.725907585358303991e-05
6.866000000000000547e+00,1.557588408853391622e-03,1.728508809230352357e-05
6.866999999999999993e+00,1.589906507171852564e-03,1.731295221302219000e-05
6.868000000000000327e+00,1.621421439415215429e-03,1.734262177233446999e-05
6.868999999999999773e+00,1.652114591148748758e-03,1.737404599560375248e-05
6.870000000000000107e+00,1.681967827307667826e-03,1.740716985756964426e-05
6.871000000000000441e+00,1.710963496633810923e-03,1.744193439948998715e-05
6.871999999999999886e+00,1.739084434674672240e-03,1.747827678791908981e-05
6.873000000000000220e+00,1.766313969646181314e-03,1.751613066426322920e-05
6.874000000000000554e+00,1.792635926387738110e-03,1.755542619564432857e-05
6.875000000000000000e+00,1.818034632884167438e-03,1.759609051185238954e-05
6.876000000000000334e+00,1.842494924949312314e-03,1.763804769461781646e-05
6.876999999999999780e+00,1.866002153165028038e-03,1.768121926475353894e-05
6.878000000000000114e+00,1.888542187739861199e-03,1.772552413700786105e-05
6.879000000000000448e+00,1.910101425643570073e-03,1.777087915012040355e-05
6.879999999999999893e+00,1.930666795556162984e-03,1.781719902161604368e-05
6.881000000000000227e+00,1.950225764865016684e-03,1.786439691721487208e-05
6.882000000000000561e+00,1.968766344548695396e-03,1.791238432740613644e-05
6.883000000000000007e+00,1.986277096173448813e-03,1.796107167018661725e-05
6.884000000000000341e+00,2.002747136345165661e-03,1.801036815838963714e-05
6.884999999999999787e+00,2.018166143397784589e-03,1.806018242714632261e-05
6.886000000000000121e+00,2.032524361827237405e-03,1.811042231999364380e-05
6.887000000000000455e+00,2.045812608392060406e-03,1.816099558573141870e-05
6.887999999999999901e+00,2.058022276078791402e-03,1.821180963036004094e-05
6.889000000000000234e+00,2.069145340020761645e-03,1.826277220717369888e-05
6.890000000000000568e+00,2.079174360935979928e-03,1.831379112440288136e-05
6.891000000000000014e+00,2.088102490526884836e-03,1.836477495400309115e-05
6.892000000000000348e+00,2.095923474469781576e-03,1.841563270601627423e-05
6.892999999999999794e+00,2.102631657400975441e-03,1.846627456084337944e-05
6.894000000000000128e+00,2.108221985414650019e-03,1.851661148001552444e-05
6.895000000000000462e+00,2.112690010304171979e-03,1.856655597708692433e-05
6.895999999999999908e+00,2.116031891668568830e-03,1.861602167210430278e-05
6.897000000000000242e+00,2.118244400737662268e-03,1.866492406410317608e-05
6.898000000000000576e+00,2.119324921735119341e-03,1.871318006733881196e-05
6.899000000000000021e+00,2.119271455243222722e-03,1.876070877849036355e-05
6.900000000000000355e+00,2.118082619044428429e-03,1.880743097692105965e-05
6.900999999999999801e+00,2.115757650751203586e-03,1.885326992246922357e-05
6.902000000000000135e+00,2.112296408169436670e-03,1.889815079549017382e-05
6.903000000000000469e+00,2.107699371486185334e-03,1.894200150675944490e-05
6.903999999999999915e+00,2.101967642977811343e-03,1.898475210367493566e-05
6.905000000000000249e+00,2.095102948542825611e-03,1.902633559171322577e-05
6.906000000000000583e+00,2.087107636960318629e-03,1.906668730526693304e-05
6.907000000000000028e+00,2.077984680884589330e-03,1.910574573737519672e-05
6.908000000000000362e+00,2.067737675493262067e-03,1.914345187931802805e-05
6.908999999999999808e+00,2.056370839002763604e-03,1.917975006280887417e-05
6.910000000000000142e+00,2.043889010779708412e-03,1.921458726686447758e-05
6.911000000000000476e+00,2.030297651304536263e-03,1.924791395150512500e-05
6.911999999999999922e+00,2.015602839892049591e-03,1.927968336609588778e-05
6.913000000000000256e+00,1.999811274137652025e-03,1.930985237660165811e-05
6.913999999999999702e+00,1.982930267096099947e-03,1.933838071177112632e-05
6.915000000000000036e+00,1.964967746431800673e-03,1.936523185187704769e-05
6.916000000000000369e+00,1.945932251308341368e-03,1.939037223216171548e-05
6.916999999999999815e+00,1.925832931108973495e-03,1.941377213070438060e-05
6.918000000000000149e+00,1.904679542032730816e-03,1.943540487661979919e-05
6.919000000000000483e+00,1.882482445551905042e-03,1.945524767382423857e-05
6.919999999999999929e+00,1.859252604851394921e-03,1.947328081146186709e-05
6.921000000000000263e+00,1.835001583282718949e-03,1.948948856429177484e-05
6.921999999999999709e+00,1.809741540774534221e-03,1.950385832730923465e-05
6.923000000000000043e+00,1.783485232418174134e-03,1.951638148948621143e-05
6.924000000000000377e+00,1.756246005109119660e-03,1.952705259896014148e-05
6.924999999999999822e+00,1.728037796414036474e-03,1.953587021908341674e-05
6.926000000000000156e+00,1.698875131911187567e-03,1.954283606049018077e-05
6.927000000000000490e+00,1.668773124963038746e-03,1.954795589187348923e-05
6.927999999999999936e+00,1.637747474931255508e-03,1.955123862727080547e-05
6.929000000000000270e+00,1.605814468301959173e-03,1.955269717106372654e-05
6.929999999999999716e+00,1.572990978908964978e-03,1.955234756290006942e-05
6.931000000000000050e+00,1.539294471236233057e-03,1.955020984780681610e-05
6.932000000000000384e+00,1.504743003391349277e-03,1.954630714893404572e-05
6.932999999999999829e+00,1.469355234087891962e-03,1.954066652230474494e-05
6.934000000000000163e+00,1.433150430135591213e-03,1.953331805516367873e-05
6.935000000000000497e+00,1.396148479036526426e-03,1.952429571931041621e-05
6.935999999999999943e+00,1.358369903625794963e-03,1.951363642919078204e-05
6.937000000000000277e+00,1.319835883627252853e-03,1.950138088182907221e-05
6.937999999999999723e+00,1.280568281676434288e-03,1.948757264495886148e-05
6.939000000000000057e+00,1.240589679317301254e-03,1.947225898062362776e-05
6.940000000000000391e+00,1.199923421394673371e-03,1.945548989666999299e-05
6.940999999999999837e+00,1.158593675848379511e-03,1.943731895172708720e-05
6.942000000000000171e+00,1.116625508961621108e-03,1.941780230949961608e-05
6.943000000000000504e+00,1.074044985276606740e-03,1.939699955911790502e-05
6.943999999999999950e+00,1.030879295977064425e-03,1.937497274541619019e-05
6.945000000000000284e+00,9.871569296348472848e-04,1.935178712000567070e-05
6.945999999999999730e+00,9.429078960069775875e-04,1.932751022372290064e-05
6.947000000000000064e+00,8.981640269667434152e-04,1.930221263173416264e-05
6.948000000000000398e+00,8.529593805111844408e-04,1.927596698851150866e-05
6.948999999999999844e+00,8.073307947655545668e-04,1.924884873572902571e-05
6.950000000000000178e+00,7.613186531724538183e-04,1.922093514761269935e-05
6.951000000000000512e+00,7.149679633926665865e-04,1.919230603396063976e-05
6.951999999999999957e+00,6.683299007133923844e-04,1.916304279546488098e-05
6.953000000000000291e+00,6.214640660539315960e-04,1.913322908023957784e-05
6.953999999999999737e+00,5.744418600607941469e-04,1.910294983051865798e-05
6.955000000000000071e+00,5.273516601364205839e-04,1.907229192348306368e-05
6.956000000000000405e+00,4.803069887833337536e-04,1.904134320289818519e-05
6.956999999999999851e+00,4.334598240380945129e-04,1.901019310582329611e-05
6.958000000000000185e+00,3.870230568007082994e-04,1.897893170781147495e-05
6.959000000000000519e+00,3.413098308124724563e-04,1.894765027897471398e-05
6.959999999999999964e+00,2.968050622052504739e-04,1.891644035472221620e-05
6.961000000000000298e+00,2.542993794259146637e-04,1.888539426546927098e-05
6.961999999999999744e+00,2.151404629730467848e-04,1.885460421354309614e-05
6.963000000000000078e+00,1.816658192053049266e-04,1.882416277128080314e-05
6.964000000000000412e+00,1.576893467202216260e-04,1.879416194824239035e-05
6.964999999999999858e+00,1.480249481265879196e-04,1.876469366989543485e-05
6.966000000000000192e+00,1.554454913805874917e-04,1.873584887317635055e-05
6.967000000000000526e+00,1.778621406201407070e-04,1.870771792442197726e-05
6.967999999999999972e+00,2.105429026543584900e-04,1.868038973939755158e-05
6.969000000000000306e+00,2.494677093177794414e-04,1.865395219301809701e-05
6.969999999999999751e+00,2.921161351726025285e-04,1.862849124290331810e-05
6.971000000000000085e+00,3.370304920562905600e-04,1.860409128898197551e-05
6.972000000000000419e+00,3.833590907998412245e-04,1.858083436796277056e-05
6.972999999999999865e+00,4.305827330738872839e-04,1.855880047146369781e-05
6.974000000000000199e+00,4.783681615302686646e-04,1.853806675200336368e-05
6.975000000000000533e+00,5.264899823978811365e-04,1.851870783021812206e-05
6.975999999999999979e+00,5.747879245528369563e-04,1.850079505262655727e-05
6.977000000000000313e+00,6.231425668027587312e-04,1.848439677161260963e-05
6.977999999999999758e+00,6.714610293032911717e-04,1.846957762254565914e-05
6.979000000000000092e+00,7.196682315951526913e-04,1.845639879155980701e-05
6.980000000000000426e+00,7.677013798636286987e-04,1.844491738601960242e-05
6.980999999999999872e+00,8.155063851411157444e-04,1.843518666067428186e-05
6.982000000000000206e+00,8.630354785513562636e-04,1.842725541760819772e-05
6.983000000000000540e+00,9.102455834157494778e-04,1.842116824076964199e-05
6.983999999999999986e+00,9.570971845154538750e-04,1.841696499734589776e-05
6.985000000000000320e+00,1.003553525132391475e-03,1.841468100691403832e-05
6.985999999999999766e+00,1.049580031209834891e-03,1.841434661868518734e-05
6.987000000000000099e+00,1.095143889190968063e-03,1.841598742358565484e-05
6.988000000000000433e+00,1.140213736361950746e-03,1.841962384379608052e-05
6.988999999999999879e+00,1.184759427892821074e-03,1.842527133875337695e-05
6.990000000000000213e+00,1.228751863698354522e-03,1.843294012083281465e-05
6.991000000000000547e+00,1.272162855326936957e-03,1.844263535054194687e-05
6.991999999999999993e+00,1.314965026759062818e-03,1.845435691376354488e-05
6.993000000000000327e+00,1.357131736940407705e-03,1.846809955774030026e-05
6.993999999999999773e+00,1.398637022576115340e-03,1.848385278200815205e-05
6.995000000000000107e+00,1.439455552638937074e-03,1.850160105022881178e-05
6.996000000000000441e+00,1.479562596024187058e-03,1.852132371670341435e-05
6.996999999999999886e+00,1.518933995414052922e-03,1.854299516460734972e-05
6.998000000000000220e+00,1.557546150008465432e-03,1.856658484241897818e-05
6.999000000000000554e+00,1.595376001343129513e-03,1.859205741960779618e-05
7.000000000000000000e+00,1.632401025407263003e-03,1.861937287445834271e-05
7.001000000000000334e+00,1.668599225820402735e-03,1.864848665691472626e-05
7.001999999999999780e+00,1.703949132016806299e-03,1.867934986875691974e-05
7.003000000000000114e+00,1.738429797374799971e-03,1.871190936345629890e-05
7.004000000000000448e+00,1.772020801077553269e-03,1.874610800232476512e-05
7.004999999999999893e+00,1.804702249283473246e-03,1.878188474908947395e-05
7.006000000000000227e+00,1.836454779597557251e-03,1.881917497510681903e-05
7.007000000000000561e+00,1.867259564144494810e-03,1.885791054169907272e-05
7.008000000000000007e+00,1.897098315467436735e-03,1.889802017511137908e-05
7.009000000000000341e+00,1.925953290886315899e-03,1.893942951787264353e-05
7.009999999999999787e+00,1.953807299427774355e-03,1.898206152435298372e-05
7.011000000000000121e+00,1.980643706841949802e-03,1.902583647435909282e-05
7.012000000000000455e+00,2.006446442897725710e-03,1.907067248587675728e-05
7.012999999999999901e+00,2.031200006805389952e-03,1.911648547646448417e-05
7.014000000000000234e+00,2.054889474804685433e-03,1.916318965556852176e-05
7.015000000000000568e+00,2.077500505581712700e-03,1.921069748255305461e-05
7.016000000000000014e+00,2.099019347905350507e-03,1.925892021518840947e-05
7.017000000000000348e+00,2.119432845971234557e-03,1.930776780471651419e-05
7.017999999999999794e+00,2.138728446741832660e-03,1.935714948989908818e-05
7.019000000000000128e+00,2.156894205136456778e-03,1.940697363855056819e-05
7.020000000000000462e+00,2.173918791102649913e-03,1.945714837527275844e-05
7.020999999999999908e+00,2.189791494447154187e-03,1.950758139343421445e-05
7.022000000000000242e+00,2.204502231488180732e-03,1.955818060346431068e-05
7.023000000000000576e+00,2.218041549451447905e-03,1.960885388529926934e-05
7.024000000000000021e+00,2.230400632816203956e-03,1.965950974516602912e-05
7.025000000000000355e+00,2.241571307125512884e-03,1.971005706354115767e-05
7.025999999999999801e+00,2.251546044726299590e-03,1.976040578044214267e-05
7.027000000000000135e+00,2.260317968273734598e-03,1.981046653956149153e-05
7.028000000000000469e+00,2.267880855877735767e-03,1.986015141929705624e-05
7.028999999999999915e+00,2.274229143906173010e-03,1.990937356148949318e-05
7.030000000000000249e+00,2.279357931631249660e-03,1.995804789152034033e-05
7.031000000000000583e+00,2.283262983483077407e-03,2.000609070280062838e-05
7.032000000000000028e+00,2.285940733032993874e-03,2.005342040468429340e-05
7.033000000000000362e+00,2.287388284754257508e-03,2.009995704591873998e-05
7.033999999999999808e+00,2.287603417426811465e-03,2.014562307713701906e-05
7.035000000000000142e+00,2.286584585052177203e-03,2.019034286284538917e-05
7.036000000000000476e+00,2.284330919631148791e-03,2.023404344297811340e-05
7.036999999999999922e+00,2.280842231641953387e-03,2.027665399718010808e-05
7.038000000000000256e+00,2.276119012237710036e-03,2.031810662668153162e-05
7.039000000000000590e+00,2.270162433022559698e-03,2.035833576994884294e-05
7.040000000000000036e+00,2.262974347529192552e-03,2.039727899095145322e-05
7.041000000000000369e+00,2.254557290404729693e-03,2.043487636871449309e-05
7.041999999999999815e+00,2.244914478293783249e-03,2.047107131699998179e-05
7.043000000000000149e+00,2.234049808505582033e-03,2.050580994080518729e-05
7.044000000000000483e+00,2.221967859328659919e-03,2.053904185093128750e-05
7.044999999999999929e+00,2.208673887923199783e-03,2.057071944682002516e-05
7.046000000000000263e+00,2.194173830161703052e-03,2.060079875734356484e-05
7.046999999999999709e+00,2.178474298100134109e-03,2.062923877168519198e-05
7.048000000000000043e+00,2.161582579114865437e-03,2.065600222977329495e-05
7.049000000000000377e+00,2.143506632998449114e-03,2.068105489318611414e-05
7.049999999999999822e+00,2.124255090703409000e-03,2.070436639581586181e-05
7.051000000000000156e+00,2.103837250817572769e-03,2.072590947805110989e-05
7.052000000000000490e+00,2.082263077974324476e-03,2.074566082681369230e-05
7.052999999999999936e+00,2.059543199114779836e-03,2.076360027930718199e-05
7.054000000000000270e+00,2.035688901574453889e-03,2.077971168565365893e-05
7.054999999999999716e+00,2.010712129107272185e-03,2.079398213503544111e-05
7.056000000000000050e+00,1.984625479816254714e-03,2.080640275445443487e-05
7.057000000000000384e+00,1.957442202198057986e-03,2.081696788353257661e-05
7.057999999999999829e+00,1.929176193253847498e-03,2.082567596216306250e-05
7.059000000000000163e+00,1.899841994668774198e-03,2.083252866148694877e-05
7.060000000000000497e+00,1.869454791209994868e-03,2.083753174329023883e-05
7.060999999999999943e+00,1.838030407605295482e-03,2.084069422512842704e-05
7.062000000000000277e+00,1.805585307797921875e-03,2.084202918090925013e-05
7.062999999999999723e+00,1.772136592848400690e-03,2.084155288989617119e-05
7.064000000000000057e+00,1.737702001557934377e-03,2.083928569950203177e-05
7.065000000000000391e+00,1.702299910195583400e-03,2.083525109737080410e-05
7.065999999999999837e+00,1.665949335537393562e-03,2.082947657045754574e-05
7.067000000000000171e+00,1.628669937603345131e-03,2.082199272722250481e-05
7.068000000000000504e+00,1.590482026299295257e-03,2.081283410030218371e-05
7.068999999999999950e+00,1.551406568850846601e-03,2.080203824935674423e-05
7.070000000000000284e+00,1.511465202389208505e-03,2.078964656839532078e-05
7.070999999999999730e+00,1.470680248749589754e-03,2.077570336316328213e-05
7.072000000000000064e+00,1.429074736418979195e-03,2.076025667018693662e-05
7.073000000000000398e+00,1.386672427161623599e-03,2.074335733536231350e-05
7.073999999999999844e+00,1.343497852917025339e-03,2.072505980943005832e-05
7.075000000000000178e+00,1.299576361672181339e-03,2.070542117825946690e-05
7.076000000000000512e+00,1.254934179114972070e-03,2.068450195735525591e-05
7.076999999999999957e+00,1.209598486499970397e-03,2.066236517545078091e-05
7.078000000000000291e+00,1.163597524130155231e-03,2.063907708820126709e-05
7.078999999999999737e+00,1.116960724537034927e-03,2.061470624914048833e-05
7.080000000000000071e+00,1.069718889462750299e-03,2.058932425211088831e-05
7.081000000000000405e+00,1.021904422097531535e-03,2.056300476983150867e-05
7.081999999999999851e+00,9.735516393897905877e-04,2.053582428266256839e-05
7.083000000000000185e+00,9.246971913104968903e-04,2.050786108232521645e-05
7.084000000000000519e+00,8.753806354255453358e-04,2.047919598154260092e-05
7.084999999999999964e+00,8.256452304258994580e-04,2.044991137826241255e-05
7.086000000000000298e+00,7.755390542481166351e-04,2.042009188512434068e-05
7.086999999999999744e+00,7.251166027020249398e-04,2.038982337974614307e-05
7.088000000000000078e+00,6.744411264190568796e-04,2.035919363430186330e-05
7.089000000000000412e+00,6.235881201129463971e-04,2.032829135870957817e-05
7.089999999999999858e+00,5.726506716044747931e-04,2.029720680436114769e-05
7.091000000000000192e+00,5.217478944032374845e-04,2.026603078768694668e-05
7.092000000000000526e+00,4.710386577461427742e-04,2.023485527099530158e-05
7.092999999999999972e+00,4.207447390486595868e-04,2.020377242511445346e-05
7.094000000000000306e+00,3.711913805282109828e-04,2.017287514923028112e-05
7.094999999999999751e+00,3.228811027360318814e-04,2.014225614121380750e-05
7.096000000000000085e+00,2.766324334825111882e-04,2.011200839250131374e-05
7.097000000000000419e+00,2.338426234349968253e-04,2.008222424923698961e-05
7.097999999999999865e+00,1.969508171831998414e-04,2.005299588804011169e-05
7.099000000000000199e+00,1.700037146803773293e-04,2.002441440642656329e-05
7.100000000000000533e+00,1.582982620234033217e-04,1.999657026517533850e-05
7.100999999999999979e+00,1.651933238838157925e-04,1.996955238093520721e-05
7.102000000000000313e+00,1.886996642160895094e-04,1.994344853427889366e-05
7.102999999999999758e+00,2.236428375304779653e-04,1.991834450843642826e-05
7.104000000000000092e+00,2.655236972135830765e-04,1.989432444972895434e-05
7.105000000000000426e+00,3.115168986047692256e-04,1.987147003508812876e-05
7.105999999999999872e+00,3.599969192796436323e-04,1.984986082100491064e-05
7.107000000000000206e+00,4.100201083972527974e-04,1.982957343841948994e-05
7.108000000000000540e+00,4.610145763345905538e-04,1.981068191542949023e-05
7.108999999999999986e+00,5.126150396623891606e-04,1.979325691020691961e-05
7.110000000000000320e+00,5.645754141338983926e-04,1.977736602338527700e-05
7.110999999999999766e+00,6.167212519475001684e-04,1.976307308652235222e-05
7.112000000000000099e+00,6.689228694053790322e-04,1.975043841131494414e-05
7.113000000000000433e+00,7.210795743104064272e-04,1.973951814380842934e-05
7.113999999999999879e+00,7.731100653580929910e-04,1.973036454143623471e-05
7.115000000000000213e+00,8.249463967455956991e-04,1.972302535414283109e-05
7.116000000000000547e+00,8.765300675960665871e-04,1.971754408326505231e-05
7.116999999999999993e+00,9.278094241692365525e-04,1.971395944133313318e-05
7.118000000000000327e+00,9.787378904132493489e-04,1.971230558524681816e-05
7.118999999999999773e+00,1.029272740943614753e-03,1.971261167331799422e-05
7.120000000000000107e+00,1.079374231351987613e-03,1.971490207810237244e-05
7.121000000000000441e+00,1.129004975270187384e-03,1.971919597944821759e-05
7.121999999999999886e+00,1.178129488528211139e-03,1.972550758154646388e-05
7.123000000000000220e+00,1.226713854894856447e-03,1.973384582009778110e-05
7.124000000000000554e+00,1.274725475128995599e-03,1.974421459909210034e-05
7.125000000000000000e+00,1.322132880612102070e-03,1.975661250208508076e-05
7.126000000000000334e+00,1.368905590458126308e-03,1.977103302094669572e-05
7.126999999999999780e+00,1.415014004800186753e-03,1.978746443008422959e-05
7.128000000000000114e+00,1.460429321819038716e-03,1.980588994586752926e-05
7.129000000000000448e+00,1.505123476449159343e-03,1.982628764161662027e-05
7.129999999999999893e+00,1.549069091867862850e-03,1.984863066691238415e-05
7.131000000000000227e+00,1.592239444858902170e-03,1.987288723697850580e-05
7.132000000000000561e+00,1.634608438083879354e-03,1.989902083188925695e-05
7.133000000000000007e+00,1.676150581662509556e-03,1.992699024576642341e-05
7.134000000000000341e+00,1.716840978220001606e-03,1.995674976801024738e-05
7.134999999999999787e+00,1.756655314558573612e-03,1.998824932952269134e-05
7.136000000000000121e+00,1.795569854757876355e-03,2.002143462967410567e-05
7.137000000000000455e+00,1.833561438146307041e-03,2.005624739937745231e-05
7.137999999999999901e+00,1.870607477583013760e-03,2.009262551994016300e-05
7.139000000000000234e+00,1.906685961693124851e-03,2.013050323629300489e-05
7.140000000000000568e+00,1.941775456203018472e-03,2.016981133566651384e-05
7.141000000000000014e+00,1.975855108721588909e-03,2.021047747940035608e-05
7.142000000000000348e+00,2.008904652430779699e-03,2.025242624736761090e-05
7.142999999999999794e+00,2.040904412381056021e-03,2.029557953810838148e-05
7.144000000000000128e+00,2.071835310357677661e-03,2.033985661488187165e-05
7.145000000000000462e+00,2.101678872251089552e-03,2.038517454903317148e-05
7.145999999999999908e+00,2.130417233608308814e-03,2.043144824172961357e-05
7.147000000000000242e+00,2.158033147535256321e-03,2.047859089012969228e-05
7.148000000000000576e+00,2.184509990620859057e-03,2.052651395916076625e-05
7.149000000000000021e+00,2.209831770994074348e-03,2.057512769882920804e-05
7.150000000000000355e+00,2.233983134320079948e-03,2.062434109767515085e-05
7.150999999999999801e+00,2.256949371828261604e-03,2.067406241868940077e-05
7.152000000000000135e+00,2.278716426249492808e-03,2.072419907936097778e-05
7.153000000000000469e+00,2.299270899568524231e-03,2.077465825828274585e-05
7.153999999999999915e+00,2.318600058637657318e-03,2.082534673315123892e-05
7.155000000000000249e+00,2.336691842713954290e-03,2.087617147779369687e-05
7.156000000000000583e+00,2.353534868623759733e-03,2.092703948910180247e-05
7.157000000000000028e+00,2.369118437773383434e-03,2.097785841650256610e-05
7.158000000000000362e+00,2.383432541017986919e-03,2.102853630177107844e-05
7.158999999999999808e+00,2.396467865177841911e-03,2.107898224321335084e-05
7.160000000000000142e+00,2.408215797250554645e-03,2.112910611247227085e-05
7.161000000000000476e+00,2.418668430343616765e-03,2.117881923520027669e-05
7.161999999999999922e+00,2.427818567390057670e-03,2.122803404601867361e-05
7.163000000000000256e+00,2.435659726561745404e-03,2.127666477734429810e-05
7.164000000000000590e+00,2.442186144232253581e-03,2.132462709890224655e-05
7.165000000000000036e+00,2.447392779720827458e-03,2.137183882360599278e-05
7.166000000000000369e+00,2.451275317700537908e-03,2.141821948707582326e-05
7.166999999999999815e+00,2.453830172259192314e-03,2.146369106401165326e-05
7.168000000000000149e+00,2.455054488646400603e-03,2.150817750757100100e-05
7.169000000000000483e+00,2.454946146675366682e-03,2.155160549686107937e-05
7.169999999999999929e+00,2.453503761780927942e-03,2.159390393414279633e-05
7.171000000000000263e+00,2.450726687661555596e-03,2.163500468682662265e-05
7.171999999999999709e+00,2.446615016666047089e-03,2.167484205278093649e-05
7.173000000000000043e+00,2.441169581838507473e-03,2.171335353353745027e-05
7.174000000000000377e+00,2.434391956610736964e-03,2.175047924967615163e-05
7.174999999999999822e+00,2.426284456133878838e-03,2.178616271774997743e-05
7.176000000000000156e+00,2.416850136259200005e-03,2.182035023075099423e-05
7.177000000000000490e+00,2.406092794181405401e-03,2.185299165963357318e-05
7.177999999999999936e+00,2.394016966806274040e-03,2.188403980124879972e-05
7.179000000000000270e+00,2.380627930755663257e-03,2.191345114544413796e-05
7.179999999999999716e+00,2.365931700144811856e-03,2.194118524926329537e-05
7.181000000000000050e+00,2.349935025923120032e-03,2.196720552148167074e-05
7.182000000000000384e+00,2.332645393023330405e-03,2.199147850294181551e-05
7.182999999999999829e+00,2.314071019199844849e-03,2.201397469649097604e-05
7.184000000000000163e+00,2.294220851596447033e-03,2.203466782687182570e-05
7.185000000000000497e+00,2.273104565081947130e-03,2.205353564651649505e-05
7.185999999999999943e+00,2.250732558413427557e-03,2.207055919736482913e-05
7.187000000000000277e+00,2.227115952150932748e-03,2.208572363712880515e-05
7.187999999999999723e+00,2.202266584509093503e-03,2.209901745694045760e-05
7.189000000000000057e+00,2.176197008870442949e-03,2.211043328176530106e-05
7.190000000000000391e+00,2.148920489411026806e-03,2.211996708332574611e-05
7.190999999999999837e+00,2.120450998671555894e-03,2.212761901584881655e-05
7.192000000000000171e+00,2.090803213141192649e-03,2.213339258860038832e-05
7.193000000000000504e+00,2.059992510806620599e-03,2.213729548426705078e-05
7.193999999999999950e+00,2.028034967090277824e-03,2.213933872600380151e-05
7.195000000000000284e+00,1.994947352992718775e-03,2.213953750014025811e-05
7.195999999999999730e+00,1.960747131616896732e-03,2.213791031870007082e-05
7.197000000000000064e+00,1.925452457138703650e-03,2.213447983525654195e-05
7.198000000000000398e+00,1.889082172691523669e-03,2.212927194630425224e-05
7.198999999999999844e+00,1.851655811023598334e-03,2.212231660756340114e-05
7.200000000000000178e+00,1.813193594491649321e-03,2.211364698481115061e-05
7.201000000000000512e+00,1.773716438400273166e-03,2.210330023459234326e-05
7.201999999999999957e+00,1.733245954408482161e-03,2.209131661830323660e-05
7.203000000000000291e+00,1.691804458185834420e-03,2.207774030024055529e-05
7.203999999999999737e+00,1.649414978244809465e-03,2.206261841377524276e-05
7.205000000000000071e+00,1.606101270400076431e-03,2.204600184290291090e-05
7.206000000000000405e+00,1.561887835168912627e-03,2.202794435230739630e-05
7.206999999999999851e+00,1.516799943138710458e-03,2.200850333816776959e-05
7.208000000000000185e+00,1.470863666192727274e-03,2.198773886260264968e-05
7.209000000000000519e+00,1.424105920342830537e-03,2.196571444578051822e-05
7.209999999999999964e+00,1.376554519467695957e-03,2.194249613525701398e-05
7.211000000000000298e+00,1.328238247233938215e-03,2.191815319999400059e-05
7.211999999999999744e+00,1.279186948656968600e-03,2.189275720075249435e-05
7.213000000000000078e+00,1.229431651608913108e-03,2.186638273772671185e-05
7.214000000000000412e+00,1.179004724098312550e-03,2.183910646305910097e-05
7.214999999999999858e+00,1.127940083773524161e-03,2.181100777816674362e-05
7.216000000000000192e+00,1.076273474412415589e-03,2.178216789972961060e-05
7.217000000000000526e+00,1.024042838924985868e-03,2.175267049974556681e-05
7.217999999999999972e+00,9.712888234382146971e-04,2.172260075191740280e-05
7.219000000000000306e+00,9.180554718988263082e-04,2.169204598104865171e-05
7.219999999999999751e+00,8.643911924166641433e-04,2.166109469117677273e-05
7.221000000000000085e+00,8.103501289572853259e-04,2.162983719096991922e-05
7.222000000000000419e+00,7.559941402314936934e-04,2.159836462572731889e-05
7.222999999999999865e+00,7.013957205199608091e-04,2.156676955212773723e-05
7.224000000000000199e+00,6.466424098789668199e-04,2.153514498518656567e-05
7.225000000000000533e+00,5.918436394594737537e-04,2.150358495468584225e-05
7.225999999999999979e+00,5.371416770224353866e-04,2.147218354753044648e-05
7.227000000000000313e+00,4.827297326423730310e-04,2.144103542879353559e-05
7.227999999999999758e+00,4.288830317696821202e-04,2.141023489521266251e-05
7.229000000000000092e+00,3.760142804796626432e-04,2.137987635824496792e-05
7.230000000000000426e+00,3.247764948960467596e-04,2.135005341778919484e-05
7.230999999999999872e+00,2.762588366751910808e-04,2.132085932403868708e-05
7.232000000000000206e+00,2.323550526101109094e-04,2.129238604901085235e-05
7.233000000000000540e+00,1.963653809588071920e-04,2.126472472148219561e-05
7.233999999999999986e+00,1.734510128255806346e-04,2.123796472690738567e-05
7.235000000000000320e+00,1.691337947510404181e-04,2.121219410863401874e-05
7.235999999999999766e+00,1.847884346002008453e-04,2.118749869390741986e-05
7.237000000000000099e+00,2.161386839553036579e-04,2.116396246064695776e-05
7.238000000000000433e+00,2.575023190674699297e-04,2.114166669815147200e-05
7.238999999999999879e+00,3.047943597532532791e-04,2.112069036996089638e-05
7.240000000000000213e+00,3.556055404958183980e-04,2.110110929802500349e-05
7.241000000000000547e+00,4.085609964731336946e-04,2.108299646692896569e-05
7.241999999999999993e+00,4.628522922922593315e-04,2.106642127400216788e-05
7.243000000000000327e+00,5.179796318059460029e-04,2.105144986544751513e-05
7.243999999999999773e+00,5.736167523683199801e-04,2.103814438804177978e-05
7.245000000000000107e+00,6.295390305645486451e-04,2.102656326762479124e-05
7.246000000000000441e+00,6.855838688442032064e-04,2.101676057320682524e-05
7.246999999999999886e+00,7.416279919735782773e-04,2.100878629694454653e-05
7.248000000000000220e+00,7.975739327143488867e-04,2.100268574617547077e-05
7.249000000000000554e+00,8.533416971120066571e-04,2.099849978742547308e-05
7.250000000000000000e+00,9.088634621992819828e-04,2.099626432496665582e-05
7.251000000000000334e+00,9.640801033691423190e-04,2.099601057961243930e-05
7.251999999999999780e+00,1.018938865662446288e-03,2.099776459996282739e-05
7.253000000000000114e+00,1.073391763975977894e-03,2.100154751818648045e-05
7.254000000000000448e+00,1.127394465530726910e-03,2.100737515325598500e-05
7.254999999999999893e+00,1.180905492567673604e-03,2.101525825035139262e-05
7.256000000000000227e+00,1.233885648014540568e-03,2.102520217550616046e-05
7.257000000000000561e+00,1.286297593116302214e-03,2.103720715981431224e-05
7.258000000000000007e+00,1.338105536737110076e-03,2.105126803299327024e-05
7.259000000000000341e+00,1.389275001288000017e-03,2.106737448809825654e-05
7.259999999999999787e+00,1.439772648365419050e-03,2.108551091140133295e-05
7.261000000000000121e+00,1.489566144912344821e-03,2.110565661130977313e-05
7.262000000000000455e+00,1.538624063484007485e-03,2.112778573304161154e-05
7.262999999999999901e+00,1.586915804481072194e-03,2.115186747004133333e-05
7.264000000000000234e+00,1.634411538939702004e-03,2.117786607378099761e-05
7.265000000000000568e+00,1.681082163505664929e-03,2.120574106021292754e-05
7.266000000000000014e+00,1.726899268464312685e-03,2.123544725765736513e-05
7.267000000000000348e+00,1.771835112342880691e-03,2.126693504243122140e-05
7.267999999999999794e+00,1.815862605418850154e-03,2.130015044482328555e-05
7.269000000000000128e+00,1.858955296544466959e-03,2.133503532095571244e-05
7.270000000000000462e+00,1.901087366247509189e-03,2.137152757237605714e-05
7.270999999999999908e+00,1.942233621165687703e-03,2.140956132851525636e-05
7.272000000000000242e+00,1.982369493355018615e-03,2.144906716627212784e-05
7.273000000000000576e+00,2.021471039659666555e-03,2.148997225487882676e-05
7.274000000000000021e+00,2.059514944783885377e-03,2.153220070210894079e-05
7.275000000000000355e+00,2.096478523844421977e-03,2.157567363963313567e-05
7.275999999999999801e+00,2.132339727961149716e-03,2.162030960030025074e-05
7.277000000000000135e+00,2.167077148688610361e-03,2.166602460594924183e-05
7.278000000000000469e+00,2.200670025224178705e-03,2.171273254657874011e-05
7.278999999999999915e+00,2.233098249957781670e-03,2.176034525156475221e-05
7.280000000000000249e+00,2.264342376475545100e-03,2.180877296161553964e-05
7.281000000000000583e+00,2.294383625925611788e-03,2.185792430080101537e-05
7.282000000000000028e+00,2.323203895388421640e-03,2.190770677370931663e-05
7.283000000000000362e+00,2.350785764378086635e-03,2.195802677220328516e-05
7.283999999999999808e+00,2.377112503490133935e-03,2.200879007039204058e-05
7.285000000000000142e+00,2.402168080948347516e-03,2.205990172833746961e-05
7.286000000000000476e+00,2.425937171026385300e-03,2.211126667169404384e-05
7.286999999999999922e+00,2.448405160346113843e-03,2.216278957961554245e-05
7.288000000000000256e+00,2.469558156050901104e-03,2.221437546144187263e-05
7.289000000000000590e+00,2.489382991915615670e-03,2.226592947196639810e-05
7.290000000000000036e+00,2.507867236002532616e-03,2.231735753764807465e-05
7.291000000000000369e+00,2.524999196183584996e-03,2.236856614855013608e-05
7.291999999999999815e+00,2.540767927497261051e-03,2.241946296994372012e-05
7.293000000000000149e+00,2.555163237057358171e-03,2.246995660664165577e-05
7.294000000000000483e+00,2.568175690755912337e-03,2.251995723661063775e-05
7.294999999999999929e+00,2.579796617784419193e-03,2.256937630007049036e-05
7.296000000000000263e+00,2.590018116554194602e-03,2.261812719107469515e-05
7.296999999999999709e+00,2.598833058454806579e-03,2.266612489859413858e-05
7.298000000000000043e+00,2.606235093279508398e-03,2.271328667506882981e-05
7.299000000000000377e+00,2.612218652266045348e-03,2.275953167096105148e-05
7.299999999999999822e+00,2.616778952760556373e-03,2.280478161918858267e-05
7.301000000000000156e+00,2.619912000577684016e-03,2.284896039255951143e-05
7.302000000000000490e+00,2.621614593942246489e-03,2.289199473820824869e-05
7.302999999999999936e+00,2.621884325118316057e-03,2.293381380167165234e-05
7.304000000000000270e+00,2.620719583534010261e-03,2.297434983710884695e-05
7.304999999999999716e+00,2.618119556676862508e-03,2.301353770782826657e-05
7.306000000000000050e+00,2.614084232549065533e-03,2.305131562257968392e-05
7.307000000000000384e+00,2.608614399818950068e-03,2.308762457519358401e-05
7.307999999999999829e+00,2.601711649462061429e-03,2.312240910271859659e-05
7.309000000000000163e+00,2.593378374137243238e-03,2.315561670316120899e-05
7.310000000000000497e+00,2.583617769151749528e-03,2.318719858896651972e-05
7.310999999999999943e+00,2.572433831109643618e-03,2.321710908559671422e-05
7.312000000000000277e+00,2.559831358072377563e-03,2.324530638147705847e-05
7.312999999999999723e+00,2.545815947553082322e-03,2.327175187568508588e-05
7.314000000000000057e+00,2.530393996056186021e-03,2.329641096883796231e-05
7.315000000000000391e+00,2.513572696278068563e-03,2.331925238698834467e-05
7.315999999999999837e+00,2.495360035955102463e-03,2.334024894143505574e-05
7.317000000000000171e+00,2.475764794572844242e-03,2.335937683541567661e-05
7.318000000000000504e+00,2.454796541595475473e-03,2.337661646721596339e-05
7.318999999999999950e+00,2.432465632617735515e-03,2.339195168785499380e-05
7.320000000000000284e+00,2.408783207028661853e-03,2.340537058357554205e-05
7.320999999999999730e+00,2.383761183621425656e-03,2.341686473762032679e-05
7.322000000000000064e+00,2.357412257984712722e-03,2.342643002080842341e-05
7.323000000000000398e+00,2.329749897827274648e-03,2.343406579244352108e-05
7.323999999999999844e+00,2.300788340017882565e-03,2.343977570689577481e-05
7.325000000000000178e+00,2.270542585742594578e-03,2.344356694014379679e-05
7.326000000000000512e+00,2.239028397508858841e-03,2.344545097895798079e-05
7.326999999999999957e+00,2.206262294447876304e-03,2.344544278256770477e-05
7.328000000000000291e+00,2.172261549556025670e-03,2.344356157332778962e-05
7.328999999999999737e+00,2.137044185362043693e-03,2.343983003090160930e-05
7.330000000000000071e+00,2.100628971899649085e-03,2.343427505317420277e-05
7.331000000000000405e+00,2.063035423347501975e-03,2.342692690258107866e-05
7.331999999999999851e+00,2.024283797224958343e-03,2.341782002259720869e-05
7.333000000000000185e+00,1.984395092702821457e-03,2.340699215232701656e-05
7.334000000000000519e+00,1.943391051970416294e-03,2.339448508592712183e-05
7.334999999999999964e+00,1.901294161305998060e-03,2.338034380720810222e-05
7.336000000000000298e+00,1.858127655865583847e-03,2.336461724861163718e-05
7.336999999999999744e+00,1.813915525241899598e-03,2.334735739392293323e-05
7.338000000000000078e+00,1.768682523826824518e-03,2.332862003808590840e-05
7.339000000000000412e+00,1.722454183362005700e-03,2.330846387052311328e-05
7.339999999999999858e+00,1.675256832078999636e-03,2.328695122468512013e-05
7.341000000000000192e+00,1.627117618336789079e-03,2.326414716843480378e-05
7.342000000000000526e+00,1.578064544063921201e-03,2.324012020275603775e-05
7.342999999999999972e+00,1.528126506448189035e-03,2.321494132600770678e-05
7.344000000000000306e+00,1.477333354336531849e-03,2.318868475519201758e-05
7.344999999999999751e+00,1.425715959785236022e-03,2.316142699283467934e-05
7.346000000000000085e+00,1.373306313317470412e-03,2.313324750325757755e-05
7.347000000000000419e+00,1.320137646320101912e-03,2.310422776013770947e-05
7.347999999999999865e+00,1.266244593569149047e-03,2.307445192667037173e-05
7.349000000000000199e+00,1.211663405751726898e-03,2.304400587109287605e-05
7.350000000000000533e+00,1.156432233853543724e-03,2.301297780684438332e-05
7.350999999999999979e+00,1.100591508742686589e-03,2.298145736974764797e-05
7.352000000000000313e+00,1.044184457786075625e-03,2.294953619985485864e-05
7.352999999999999758e+00,9.872578121657416255e-04,2.291730697635640420e-05
7.354000000000000092e+00,9.298627939547869474e-04,2.288486402044827311e-05
7.355000000000000426e+00,8.720565115484087354e-04,2.285230231985974965e-05
7.355999999999999872e+00,8.139039739551418408e-04,2.281971808367951681e-05
7.357000000000000206e+00,7.554810552710219300e-04,2.278720777874354857e-05
7.358000000000000540e+00,6.968789667109079973e-04,2.275486866017364075e-05
7.358999999999999986e+00,6.382111805118199747e-04,2.272279781798476259e-05
7.360000000000000320e+00,5.796244816354339472e-04,2.269109267387902146e-05
7.360999999999999766e+00,5.213172057305639692e-04,2.265985001351588407e-05
7.362000000000000099e+00,4.635704773285393874e-04,2.262916647655644056e-05
7.363000000000000433e+00,4.068038746594711133e-04,2.259913761778894486e-05
7.363999999999999879e+00,3.516785945670209594e-04,2.256985832985246204e-05
7.365000000000000213e+00,2.992944906798974546e-04,2.254142193285101000e-05
7.366000000000000547e+00,2.515650065138048844e-04,2.251392058113048345e-05
7.366999999999999993e+00,2.118526740848215482e-04,2.248744436274659414e-05
7.368000000000000327e+00,1.855537253837075042e-04,2.246208169972387631e-05
7.368999999999999773e+00,1.788200031047743575e-04,2.243791846347790582e-05
7.370000000000000107e+00,1.937755553439597092e-04,2.241503833155532150e-05
7.371000000000000441e+00,2.261809487995931520e-04,2.239352195254041717e-05
7.371999999999999886e+00,2.698072566091931504e-04,2.237344729684892055e-05
7.373000000000000220e+00,3.200600243400744389e-04,2.235488883592093434e-05
7.374000000000000554e+00,3.742225777096160489e-04,2.233791786849777676e-05
7.375000000000000000e+00,4.307527955036147618e-04,2.232260177299982628e-05
7.376000000000000334e+00,4.887502523033055617e-04,2.230900430215617162e-05
7.376999999999999780e+00,5.476620413298801402e-04,2.229718488733709928e-05
7.378000000000000114e+00,6.071293766114899126e-04,2.228719893353688176e-05
7.379000000000000448e+00,6.669064962360152660e-04,2.227909713790922883e-05
7.379999999999999893e+00,7.268162528011922266e-04,2.227292580339636772e-05
7.381000000000000227e+00,7.867248068964303532e-04,2.226872625508080099e-05
7.382000000000000561e+00,8.465266327400562110e-04,2.226653511032447276e-05
7.383000000000000007e+00,9.061353136680404046e-04,2.226638374283822599e-05
7.384000000000000341e+00,9.654777041862515861e-04,2.226829855130636529e-05
7.384999999999999787e+00,1.024490122563801635e-03,2.227230053161000401e-05
7.386000000000000121e+00,1.083115800966130389e-03,2.227840553297550600e-05
7.387000000000000455e+00,1.141303141973417376e-03,2.228662386875463687e-05
7.387999999999999901e+00,1.199004499458656333e-03,2.229696061378368620e-05
7.389000000000000234e+00,1.256175314366404219e-03,2.230941527854244917e-05
7.390000000000000568e+00,1.312773489495372772e-03,2.232398206294179772e-05
7.391000000000000014e+00,1.368758934310962449e-03,2.234064965375242068e-05
7.392000000000000348e+00,1.424093226710479790e-03,2.235940148472386805e-05
7.392999999999999794e+00,1.478739362417899042e-03,2.238021557653291523e-05
7.394000000000000128e+00,1.532661564770744110e-03,2.240306480183329107e-05
7.395000000000000462e+00,1.585825142797212981e-03,2.242791681252816869e-05
7.395999999999999908e+00,1.638196381666555098e-03,2.245473430214597305e-05
7.397000000000000242e+00,1.689742461293558193e-03,2.248347497542514567e-05
7.398000000000000576e+00,1.740431392864966002e-03,2.251409180533388510e-05
7.399000000000000021e+00,1.790231972625418774e-03,2.254653311878616442e-05
7.400000000000000355e+00,1.839113745573918652e-03,2.258074281435090643e-05
7.400999999999999801e+00,1.887046980521747642e-03,2.261666049874920856e-05
7.402000000000000135e+00,1.934002650338318991e-03,2.265422171848560578e-05
7.403000000000000469e+00,1.979952419997877723e-03,2.269335813894908415e-05
7.403999999999999915e+00,2.024868637282680600e-03,2.273399773784355767e-05
7.405000000000000249e+00,2.068724329054827740e-03,2.277606506991390086e-05
7.406000000000000583e+00,2.111493198450654224e-03,2.281948142347504219e-05
7.407000000000000028e+00,2.153149626345376641e-03,2.286416516682849016e-05
7.408000000000000362e+00,2.193668672776091962e-03,2.291003187887845940e-05
7.408999999999999808e+00,2.233026081826116997e-03,2.295699466609675286e-05
7.410000000000000142e+00,2.271198285589092619e-03,2.300496429771072454e-05
7.411000000000000476e+00,2.308162410994039036e-03,2.305384963218048904e-05
7.411999999999999922e+00,2.343896285499779894e-03,2.310355767159096943e-05
7.413000000000000256e+00,2.378378445256945899e-03,2.315399399979795807e-05
7.414000000000000590e+00,2.411588141685013648e-03,2.320506281020968931e-05
7.415000000000000036e+00,2.443505350234641098e-03,2.325666738854075886e-05
7.416000000000000369e+00,2.474110777357545806e-03,2.330871013134131503e-05
7.416999999999999815e+00,2.503385869592279593e-03,2.336109304148418044e-05
7.418000000000000149e+00,2.531312820750152709e-03,2.341371765097142592e-05
7.419000000000000483e+00,2.557874580910597748e-03,2.346648558293117648e-05
7.419999999999999929e+00,2.583054863398663754e-03,2.351929845173358205e-05
7.421000000000000263e+00,2.606838153585766277e-03,2.357205843027547734e-05
7.422000000000000597e+00,2.629209715617509234e-03,2.362466810504483512e-05
7.423000000000000043e+00,2.650155600755670429e-03,2.367703106767929310e-05
7.424000000000000377e+00,2.669662653652212381e-03,2.372905171669103164e-05
7.424999999999999822e+00,2.687718520239011123e-03,2.378063586885329156e-05
7.426000000000000156e+00,2.704311653370351787e-03,2.383169053640528113e-05
7.427000000000000490e+00,2.719431320154802861e-03,2.388212453860154107e-05
7.427999999999999936e+00,2.733067607036743837e-03,2.393184823268008422e-05
7.429000000000000270e+00,2.745211426363317487e-03,2.398077416109890866e-05
7.429999999999999716e+00,2.755854520811826247e-03,2.402881670426168474e-05
7.431000000000000050e+00,2.764989469266273658e-03,2.407589276361743309e-05
7.432000000000000384e+00,2.772609690442563897e-03,2.412192139025362634e-05
7.432999999999999829e+00,2.778709448080773307e-03,2.416682444640736563e-05
7.434000000000000163e+00,2.783283853807631478e-03,2.421052620691897410e-05
7.435000000000000497e+00,2.786328871424081574e-03,2.425295404709165446e-05
7.435999999999999943e+00,2.787841319051793769e-03,2.429403798460767877e-05
7.437000000000000277e+00,2.787818872681620611e-03,2.433371139117996144e-05
7.437999999999999723e+00,2.786260067445943400e-03,2.437191049325591175e-05
7.439000000000000057e+00,2.783164300359475870e-03,2.440857508927525704e-05
7.440000000000000391e+00,2.778531830781055378e-03,2.444364803068307956e-05
7.440999999999999837e+00,2.772363782348747762e-03,2.447707591645925546e-05
7.442000000000000171e+00,2.764662142584612282e-03,2.450880854299212095e-05
7.443000000000000504e+00,2.755429763973074250e-03,2.453879965513976099e-05
7.443999999999999950e+00,2.744670362879800263e-03,2.456700634435761619e-05
7.445000000000000284e+00,2.732388519851182591e-03,2.459338977176121595e-05
7.445999999999999730e+00,2.718589677640172262e-03,2.461791455750396554e-05
7.447000000000000064e+00,2.703280140709756960e-03,2.464054952859129666e-05
7.448000000000000398e+00,2.686467072626318696e-03,2.466126705166903036e-05
7.448999999999999844e+00,2.668158494834170068e-03,2.468004378711560363e-05
7.450000000000000178e+00,2.648363283266650953e-03,2.469686001714959612e-05
7.451000000000000512e+00,2.627091166460884808e-03,2.471170039879198093e-05
7.451999999999999957e+00,2.604352721556764741e-03,2.472455325166645688e-05
7.453000000000000291e+00,2.580159371769257144e-03,2.473541132009517764e-05
7.453999999999999737e+00,2.554523381817778299e-03,2.474427102676463879e-05
7.455000000000000071e+00,2.527457855021133636e-03,2.475113326982722545e-05
7.456000000000000405e+00,2.498976728308255259e-03,2.475600264318832949e-05
7.456999999999999851e+00,2.469094768808725252e-03,2.475888818491303009e-05
7.458000000000000185e+00,2.437827568666035317e-03,2.475980262036724073e-05
7.459000000000000519e+00,2.405191541548899140e-03,2.475876312331039541e-05
7.459999999999999964e+00,2.371203917352194754e-03,2.475579052126770140e-05
7.461000000000000298e+00,2.335882738879856667e-03,2.475091004893090581e-05
7.461999999999999744e+00,2.299246856920139463e-03,2.474415050608358776e-05
7.463000000000000078e+00,2.261315927348989986e-03,2.473554503157567085e-05
7.464000000000000412e+00,2.222110406996153590e-03,2.472513028440926936e-05
7.464999999999999858e+00,2.181651551877572884e-03,2.471294718314591150e-05
7.466000000000000192e+00,2.139961414517996870e-03,2.469904003592209260e-05
7.467000000000000526e+00,2.097062844062497211e-03,2.468345730001132544e-05
7.467999999999999972e+00,2.052979486066136908e-03,2.466625069646837315e-05
7.469000000000000306e+00,2.007735785755739195e-03,2.464747594472202857e-05
7.469999999999999751e+00,1.961356991789664321e-03,2.462719188138140619e-05
7.471000000000000085e+00,1.913869164586643259e-03,2.460546117853863136e-05
7.472000000000000419e+00,1.865299186449743398e-03,2.458234944265969349e-05
7.472999999999999865e+00,1.815674777849348928e-03,2.455792590711936983e-05
7.474000000000000199e+00,1.765024517661814910e-03,2.453226252805012250e-05
7.475000000000000533e+00,1.713377872299035824e-03,2.450543468626113081e-05
7.475999999999999979e+00,1.660765232182863675e-03,2.447752024460320521e-05
7.477000000000000313e+00,1.607217961563284702e-03,2.444860020524293562e-05
7.477999999999999758e+00,1.552768461799484880e-03,2.441875777523546979e-05
7.479000000000000092e+00,1.497450255794392174e-03,2.438807904263237480e-05
7.480000000000000426e+00,1.441298096342006133e-03,2.435665200834976157e-05
7.480999999999999872e+00,1.384348109902846244e-03,2.432456720646594504e-05
7.482000000000000206e+00,1.326637983858219589e-03,2.429191676561909556e-05
7.483000000000000540e+00,1.268207216379067803e-03,2.425879500395504947e-05
7.483999999999999986e+00,1.209097447963369213e-03,2.422529746203364189e-05
7.485000000000000320e+00,1.149352909949899254e-03,2.419152148313038936e-05
7.485999999999999766e+00,1.089021033996292890e-03,2.415756524594490483e-05
7.487000000000000099e+00,1.028153295498213321e-03,2.412352830960264152e-05
7.488000000000000433e+00,9.668063939171145978e-04,2.408951065462586696e-05
7.488999999999999879e+00,9.050439377264695145e-04,2.405561319327095951e-05
7.490000000000000213e+00,8.429388924942134067e-04,2.402193680061543636e-05
7.491000000000000547e+00,7.805772213256534061e-04,2.398858283339407027e-05
7.491999999999999993e+00,7.180634299893324558e-04,2.395565215190727202e-05
7.493000000000000327e+00,6.555292584285395997e-04,2.392324557915094570e-05
7.493999999999999773e+00,5.931477358731927080e-04,2.389146295365706087e-05
7.495000000000000107e+00,5.311567287305073290e-04,2.386040357525979455e-05
7.496000000000000441e+00,4.698999418903525185e-04,2.383016525915032167e-05
7.496999999999999886e+00,4.099012752858887071e-04,2.380084473846345695e-05
7.498000000000000220e+00,3.520049205352569614e-04,2.377253674713276842e-05
7.499000000000000554e+00,2.976455196531498570e-04,2.374533442072574823e-05
7.500000000000000000e+00,2.493543202024740986e-04,2.371932839470757018e-05
7.501000000000000334e+00,2.115286873545869559e-04,2.369460716222831481e-05
7.501999999999999780e+00,1.906730841268893830e-04,2.367125619634015803e-05
7.503000000000000114e+00,1.924994766844260097e-04,2.364935831107283230e-05
7.504000000000000448e+00,2.164871473702534679e-04,2.362899282598178484e-05
7.504999999999999893e+00,2.564970745553165178e-04,2.361023589275257256e-05
7.506000000000000227e+00,3.062851583441099585e-04,2.359315970782461470e-05
7.507000000000000561e+00,3.617849231762773165e-04,2.357783280529352922e-05
7.508000000000000007e+00,4.206730719936460053e-04,2.356431933575882484e-05
7.509000000000000341e+00,4.816273163675141513e-04,2.355267936994181408e-05
7.509999999999999787e+00,5.438632415199125833e-04,2.354296818244605574e-05
7.511000000000000121e+00,6.068895023295858013e-04,2.353523657404375211e-05
7.512000000000000455e+00,6.703806331389292397e-04,2.352953023930796073e-05
7.512999999999999901e+00,7.341091761804887511e-04,2.352589004412604297e-05
7.514000000000000234e+00,7.979080264064927199e-04,2.352435145993332424e-05
7.515000000000000568e+00,8.616486751809049067e-04,2.352494485889477908e-05
7.516000000000000014e+00,9.252281542560083019e-04,2.352769502896457087e-05
7.517000000000000348e+00,9.885609219667200725e-04,2.353262144028866085e-05
7.517999999999999794e+00,1.051573665152971205e-03,2.353973782481948670e-05
7.519000000000000128e+00,1.114201873305893523e-03,2.354905249030255488e-05
7.520000000000000462e+00,1.176387528106501764e-03,2.356056792728838635e-05
7.520999999999999908e+00,1.238077508345724427e-03,2.357428110651536241e-05
7.522000000000000242e+00,1.299222470744429815e-03,2.359018325827612759e-05
7.523000000000000576e+00,1.359776048667180569e-03,2.360826013353737622e-05
7.524000000000000021e+00,1.419694273081973475e-03,2.362849176811583748e-05
7.525000000000000355e+00,1.478935145744063318e-03,2.365085280809511663e-05
7.525999999999999801e+00,1.537458324439809013e-03,2.367531239509584125e-05
7.527000000000000135e+00,1.595224885845468498e-03,2.370183443724466557e-05
7.528000000000000469e+00,1.652197148654733919e-03,2.373037757471022104e-05
7.528999999999999915e+00,1.708338538020877850e-03,2.376089547357823276e-05
7.530000000000000249e+00,1.763613484477326125e-03,2.379333683100204219e-05
7.531000000000000583e+00,1.817987345620185975e-03,2.382764563594463739e-05
7.532000000000000028e+00,1.871426348537366322e-03,2.386376128957707485e-05
7.533000000000000362e+00,1.923897544838850835e-03,2.390161884622596971e-05
7.533999999999999808e+00,1.975368779024004508e-03,2.394114917717178864e-05
7.535000000000000142e+00,2.025808663776071036e-03,2.398227921915476395e-05
7.536000000000000476e+00,2.075186564148364873e-03,2.402493217971811971e-05
7.536999999999999922e+00,2.123472585355380433e-03,2.406902776915564030e-05
7.538000000000000256e+00,2.170637566888931197e-03,2.411448246049729008e-05
7.539000000000000590e+00,2.216653078185461864e-03,2.416120968688120882e-05
7.540000000000000036e+00,2.261491418998574573e-03,2.420912018762322193e-05
7.541000000000000369e+00,2.305125620111189710e-03,2.425812214474421644e-05
7.541999999999999815e+00,2.347529447739215604e-03,2.430812153400013702e-05
7.543000000000000149e+00,2.388677407346984777e-03,2.435902227079321983e-05
7.544000000000000483e+00,2.428544750422508783e-03,2.441072665253466120e-05
7.544999999999999929e+00,2.467107480384952371e-03,2.446313540796710902e-05
7.546000000000000263e+00,2.504342360919914728e-03,2.451614815068931474e-05
7.547000000000000597e+00,2.540226922953438098e-03,2.456966342970868939e-05
7.548000000000000043e+00,2.574739473810763127e-03,2.462357920275141539e-05
7.549000000000000377e+00,2.607859104729930589e-03,2.467779285768897501e-05
7.549999999999999822e+00,2.639565700439214842e-03,2.473220171228004391e-05
7.551000000000000156e+00,2.669839946854761070e-03,2.478670297085942649e-05
7.552000000000000490e+00,2.698663340636580157e-03,2.484119426799720503e-05
7.552999999999999936e+00,2.726018196807932989e-03,2.489557359103226067e-05
7.554000000000000270e+00,2.751887658149622211e-03,2.494973980676511548e-05
7.554999999999999716e+00,2.776255702494113704e-03,2.500359254385135826e-05
7.556000000000000050e+00,2.799107151581420490e-03,2.505703280067204732e-05
7.557000000000000384e+00,2.820427678001913210e-03,2.510996273372007240e-05
7.557999999999999829e+00,2.840203813590743299e-03,2.516228626417225240e-05
7.559000000000000163e+00,2.858422955720660383e-03,2.521390885387333580e-05
7.560000000000000497e+00,2.875073375078833135e-03,2.526473810780882834e-05
7.560999999999999943e+00,2.890144221252055178e-03,2.531468351755352956e-05
7.562000000000000277e+00,2.903625529759441565e-03,2.536365710907531742e-05
7.562999999999999723e+00,2.915508226977900266e-03,2.541157310723425448e-05
7.564000000000000057e+00,2.925784136453270842e-03,2.545834856786081623e-05
7.565000000000000391e+00,2.934445982871955200e-03,2.550390304662871288e-05
7.565999999999999837e+00,2.941487397633725433e-03,2.554815924644505420e-05
7.567000000000000171e+00,2.946902922133410804e-03,2.559104260884445780e-05
7.568000000000000504e+00,2.950688012342203136e-03,2.563248200192307284e-05
7.568999999999999950e+00,2.952839041236279653e-03,2.567240927508574337e-05
7.570000000000000284e+00,2.953353302508770779e-03,2.571075992566816814e-05
7.570999999999999730e+00,2.952229012156418458e-03,2.574747263155726626e-05
7.572000000000000064e+00,2.949465311342500898e-03,2.578248995044371252e-05
7.573000000000000398e+00,2.945062267032127340e-03,2.581575779189211554e-05
7.573999999999999844e+00,2.939020873997611350e-03,2.584722612518805768e-05
7.575000000000000178e+00,2.931343054568655900e-03,2.587684843045216638e-05
7.576000000000000512e+00,2.922031659775750807e-03,2.590458240886351181e-05
7.576999999999999957e+00,2.911090468241535681e-03,2.593038940167672335e-05
7.578000000000000291e+00,2.898524186352439535e-03,2.595423509386484919e-05
7.578999999999999737e+00,2.884338446365405321e-03,2.597608890562830202e-05
7.580000000000000071e+00,2.868539805849100368e-03,2.599592472868257506e-05
7.581000000000000405e+00,2.851135744806484150e-03,2.601372027825733595e-05
7.581999999999999851e+00,2.832134664308432522e-03,2.602945781398745211e-05
7.583000000000000185e+00,2.811545883061829319e-03,2.604312346511562131e-05
7.584000000000000519e+00,2.789379635148070673e-03,2.605470797176800729e-05
7.584999999999999964e+00,2.765647065714206630e-03,2.606420597740054772e-05
7.586000000000000298e+00,2.740360228258258927e-03,2.607161677588324693e-05
7.586999999999999744e+00,2.713532079823980162e-03,2.607694359190715407e-05
7.588000000000000078e+00,2.685176477524996164e-03,2.608019429571033023e-05
7.589000000000000412e+00,2.655308173226906231e-03,2.608138066189272011e-05
7.589999999999999858e+00,2.623942809789230664e-03,2.608051911012526143e-05
7.591000000000000192e+00,2.591096915450977374e-03,2.607762995063698784e-05
7.592000000000000526e+00,2.556787899768068247e-03,2.607273810756411347e-05
7.592999999999999972e+00,2.521034047893147036e-03,2.606587229874062682e-05
7.594000000000000306e+00,2.483854516731484174e-03,2.605706579864337718e-05
7.594999999999999751e+00,2.445269329448210814e-03,2.604635564025411094e-05
7.596000000000000085e+00,2.405299372047657071e-03,2.603378331823343416e-05
7.597000000000000419e+00,2.363966388681912074e-03,2.601939392774803254e-05
7.597999999999999865e+00,2.321292979235462222e-03,2.600323690138183763e-05
7.599000000000000199e+00,2.277302596127634381e-03,2.598536519324068494e-05
7.600000000000000533e+00,2.232019543758567703e-03,2.596583597569189909e-05
7.600999999999999979e+00,2.185468977737627713e-03,2.594470973275965484e-05
7.602000000000000313e+00,2.137676907617433279e-03,2.592205100054638335e-05
7.602999999999999758e+00,2.088670200067148548e-03,2.589792745987393855e-05
7.604000000000000092e+00,2.038476586570465814e-03,2.587241061109798508e-05
7.605000000000000426e+00,1.987124673130821317e-03,2.584557489123418344e-05
7.605999999999999872e+00,1.934643956042779011e-03,2.581749832269718370e-05
7.607000000000000206e+00,1.881064841776296020e-03,2.578826163327096427e-05
7.608000000000000540e+00,1.826418675666365314e-03,2.575794889099871835e-05
7.608999999999999986e+00,1.770737778185512215e-03,2.572664654821223021e-05
7.610000000000000320e+00,1.714055494678807818e-03,2.569444409830665355e-05
7.610999999999999766e+00,1.656406258621030648e-03,2.566143311732634678e-05
7.612000000000000099e+00,1.597825676151438208e-03,2.562770787348193840e-05
7.613000000000000433e+00,1.538350634740898257e-03,2.559336439190836124e-05
7.613999999999999879e+00,1.478019447453350751e-03,2.555850103864549746e-05
7.615000000000000213e+00,1.416872040972719151e-03,2.552321755985815588e-05
7.616000000000000547e+00,1.354950206241419290e-03,2.548761562620618335e-05
7.616999999999999993e+00,1.292297930925218183e-03,2.545179785132482012e-05
7.618000000000000327e+00,1.228961848781073840e-03,2.541586835466142709e-05
7.618999999999999773e+00,1.164991849498337980e-03,2.537993179002369850e-05
7.620000000000000107e+00,1.100441921197043956e-03,2.534409383494209506e-05
7.621000000000000441e+00,1.035371327363969257e-03,2.530846022999156691e-05
7.621999999999999886e+00,9.698462832083080531e-04,2.527313725244987734e-05
7.623000000000000220e+00,9.039423851439540823e-04,2.523823074214966898e-05
7.624000000000000554e+00,8.377482130220801487e-04,2.520384656828755364e-05
7.625000000000000000e+00,7.713707994534443717e-04,2.517008965059633506e-05
7.626000000000000334e+00,7.049441714911375799e-04,2.513706438888104413e-05
7.626999999999999780e+00,6.386431084339192236e-04,2.510487371486027982e-05
7.628000000000000114e+00,5.727060930901188129e-04,2.507361948406669697e-05
7.629000000000000448e+00,5.074750988017240338e-04,2.504340153469250329e-05
7.629999999999999893e+00,4.434674547548215964e-04,2.501431808347648737e-05
7.631000000000000227e+00,3.815109272441208929e-04,2.498646479953780776e-05
7.632000000000000561e+00,3.230048585441859391e-04,2.495993515736365500e-05
7.633000000000000007e+00,2.704176193719636662e-04,2.493481954822015983e-05
7.634000000000000341e+00,2.280935983134595808e-04,2.491120561318437574e-05
7.634999999999999787e+00,2.027514164903429571e-04,2.488917739648229826e-05
7.636000000000000121e+00,2.010481712332770458e-04,2.486881566357233549e-05
7.637000000000000455e+00,2.235864561559921127e-04,2.485019709047877175e-05
7.637999999999999901e+00,2.642429783884656580e-04,2.483339457149235231e-05
7.639000000000000234e+00,3.160733294525718256e-04,2.481847643985701378e-05
7.640000000000000568e+00,3.744109578423857987e-04,2.480550678292365064e-05
7.641000000000000014e+00,4.365818926383104493e-04,2.479454472379424932e-05
7.642000000000000348e+00,5.010746790850291021e-04,2.478564471265034925e-05
7.642999999999999794e+00,5.670009630339980459e-04,2.477885586262661488e-05
7.644000000000000128e+00,6.338093849835110425e-04,2.477422225614964548e-05
7.645000000000000462e+00,7.011377745901662111e-04,2.477178235228762282e-05
7.645999999999999908e+00,7.687348918287232593e-04,2.477156927084129244e-05
7.647000000000000242e+00,8.364173451857630009e-04,2.477361027088275281e-05
7.648000000000000576e+00,9.040448768678678191e-04,2.477792706251399536e-05
7.649000000000000021e+00,9.715056246348248783e-04,2.478453532524134824e-05
7.650000000000000355e+00,1.038707013574766353e-03,2.479344503060059522e-05
7.650999999999999801e+00,1.105569949009311062e-03,2.480466007860571167e-05
7.652000000000000135e+00,1.172025005933155593e-03,2.481817856905496091e-05
7.653000000000000469e+00,1.238009868486565851e-03,2.483399251392066383e-05
7.653999999999999915e+00,1.303467568399481772e-03,2.485208815379327785e-05
7.655000000000000249e+00,1.368345252357280883e-03,2.487244574586315823e-05
7.656000000000000583e+00,1.432593302017208352e-03,2.489503988165955048e-05
7.657000000000000028e+00,1.496164699394353327e-03,2.491983930710453256e-05
7.658000000000000362e+00,1.559014560322552739e-03,2.494680724660575729e-05
7.658999999999999808e+00,1.621099790773225307e-03,2.497590134743969982e-05
7.660000000000000142e+00,1.682378828561868420e-03,2.500707398016223634e-05
7.661000000000000476e+00,1.742811450806531787e-03,2.504027226116299355e-05
7.661999999999999922e+00,1.802358626804642042e-03,2.507543833502128797e-05
7.663000000000000256e+00,1.860982408227174027e-03,2.511250944962161756e-05
7.664000000000000590e+00,1.918645844237982330e-03,2.515141826779222119e-05
7.665000000000000036e+00,1.975312919119098006e-03,2.519209297578520483e-05
7.666000000000000369e+00,2.030948503742463843e-03,2.523445758472315337e-05
7.666999999999999815e+00,2.085518321155552853e-03,2.527843213647938231e-05
7.668000000000000149e+00,2.138988920037258271e-03,2.532393293748099640e-05
7.669000000000000483e+00,2.191327657529109144e-03,2.537087281898556341e-05
7.669999999999999929e+00,2.242502686130684337e-03,2.541916137749405531e-05
7.671000000000000263e+00,2.292482947178963067e-03,2.546870527334743148e-05
7.672000000000000597e+00,2.341238166287511798e-03,2.551940844736632971e-05
7.673000000000000043e+00,2.388738853614418359e-03,2.557117249225361079e-05
7.674000000000000377e+00,2.434956304731070512e-03,2.562389677754987183e-05
7.674999999999999822e+00,2.479862605138841592e-03,2.567747884400670440e-05
7.676000000000000156e+00,2.523430634444483612e-03,2.573181458723944302e-05
7.677000000000000490e+00,2.565634073593426288e-03,2.578679865115813643e-05
7.677999999999999936e+00,2.606447411195824369e-03,2.584232451658339256e-05
7.679000000000000270e+00,2.645845952335078820e-03,2.589828498378934929e-05
7.679999999999999716e+00,2.683805826131581591e-03,2.595457220966695031e-05
7.681000000000000050e+00,2.720303995341760272e-03,2.601107821600974474e-05
7.682000000000000384e+00,2.755318264513782495e-03,2.606769489162133561e-05
7.682999999999999829e+00,2.788827290168686621e-03,2.612431448562476625e-05
7.684000000000000163e+00,2.820810589037290282e-03,2.618082959326808106e-05
7.685000000000000497e+00,2.851248548099908145e-03,2.623713369720140459e-05
7.685999999999999943e+00,2.880122432839981456e-03,2.629312107001574494e-05
7.687000000000000277e+00,2.907414397147369337e-03,2.634868732633250597e-05
7.687999999999999723e+00,2.933107491119520387e-03,2.640372930268161157e-05
7.689000000000000057e+00,2.957185670348329559e-03,2.645814564478522662e-05
7.690000000000000391e+00,2.979633803423392246e-03,2.651183662045369146e-05
7.690999999999999837e+00,3.000437680773036363e-03,2.656470470264277547e-05
7.692000000000000171e+00,3.019584021308474153e-03,2.661665434009729403e-05
7.693000000000000504e+00,3.037060480563691118e-03,2.666759258459504197e-05
7.693999999999999950e+00,3.052855656676322846e-03,2.671742882431626828e-05
7.695000000000000284e+00,3.066959097756752090e-03,2.676607539210355819e-05
7.695999999999999730e+00,3.079361307154207094e-03,2.681344724843244090e-05
7.697000000000000064e+00,3.090053749928091138e-03,2.685946261699700860e-05
7.698000000000000398e+00,3.099028857174856901e-03,2.690404263220922719e-05
7.698999999999999844e+00,3.106280031623591658e-03,2.694711199386709628e-05
7.700000000000000178e+00,3.111801651183889773e-03,2.698859855506434167e-05
7.701000000000000512e+00,3.115589073691721767e-03,2.702843397259668839e-05
7.701999999999999957e+00,3.117638639333395086e-03,2.706655328644721426e-05
7.703000000000000291e+00,3.117947674435329886e-03,2.710289558556776843e-05
7.703999999999999737e+00,3.116514493082904718e-03,2.713740352553926477e-05
7.705000000000000071e+00,3.113338399997851030e-03,2.717002398989489496e-05
7.706000000000000405e+00,3.108419691103822460e-03,2.720070759219804128e-05
7.706999999999999851e+00,3.101759655378627176e-03,2.722940936766130691e-05
7.708000000000000185e+00,3.093360574600819909e-03,2.725608821761858535e-05
7.709000000000000519e+00,3.083225724214612093e-03,2.728070760812495348e-05
7.709999999999999964e+00,3.071359372088946962e-03,2.730323497095157309e-05
7.711000000000000298e+00,3.057766778527511511e-03,2.732364240970508844e-05
7.711999999999999744e+00,3.042454194104370156e-03,2.734190610511052035e-05
7.713000000000000078e+00,3.025428858681628985e-03,2.735800700218590450e-05
7.714000000000000412e+00,3.006698998350229232e-03,2.737193015309008877e-05
7.714999999999999858e+00,2.986273823704462937e-03,2.738366545107891658e-05
7.716000000000000192e+00,2.964163525971085390e-03,2.739320698161329290e-05
7.717000000000000526e+00,2.940379274389166679e-03,2.740055368346169446e-05
7.717999999999999972e+00,2.914933211555788706e-03,2.740570865639527310e-05
7.719000000000000306e+00,2.887838450121445535e-03,2.740867991157749470e-05
7.719999999999999751e+00,2.859109067617674783e-03,2.740947961951403780e-05
7.721000000000000085e+00,2.828760102506227506e-03,2.740812482754174169e-05
7.722000000000000419e+00,2.796807548322330795e-03,2.740463673092902001e-05
7.722999999999999865e+00,2.763268349416311571e-03,2.739904135574351276e-05
7.724000000000000199e+00,2.728160394853346507e-03,2.739136879569313427e-05
7.725000000000000533e+00,2.691502513901202105e-03,2.738165392103011198e-05
7.725999999999999979e+00,2.653314469828184970e-03,2.736993559669828829e-05
7.727000000000000313e+00,2.613616955446671029e-03,2.735625737579774769e-05
7.727999999999999758e+00,2.572431587371670422e-03,2.734066668370966472e-05
7.729000000000000092e+00,2.529780902115713864e-03,2.732321552765038967e-05
7.730000000000000426e+00,2.485688351095197406e-03,2.730395962642932764e-05
7.730999999999999872e+00,2.440178297982951126e-03,2.728295912431609902e-05
7.732000000000000206e+00,2.393276015307005400e-03,2.726027773753958428e-05
7.733000000000000540e+00,2.345007683940926978e-03,2.723598340526234605e-05
7.733999999999999986e+00,2.295400392523421276e-03,2.721014744555778623e-05
7.735000000000000320e+00,2.244482140441225824e-03,2.718284521166871876e-05
7.735999999999999766e+00,2.192281841735207928e-03,2.715415518335584843e-05
7.737000000000000099e+00,2.138829333775576266e-03,2.712415962704221574e-05
7.738000000000000433e+00,2.084155388389298449e-03,2.709294368637277635e-05
7.738999999999999879e+00,2.028291729594757214e-03,2.706059598367886650e-05
7.740000000000000213e+00,1.971271056229810439e-03,2.702720771121117028e-05
7.741000000000000547e+00,1.913127074277744906e-03,2.699287326423376409e-05
7.741999999999999993e+00,1.853894538005532514e-03,2.695768928664131717e-05
7.743000000000000327e+00,1.793609306007014695e-03,2.692175524499131078e-05
7.743999999999999773e+00,1.732308412958999573e-03,2.688517249316091991e-05
7.745000000000000107e+00,1.670030165304159549e-03,2.684804481395194146e-05
7.746000000000000441e+00,1.606814264827146569e-03,2.681047746567656004e-05
7.746999999999999886e+00,1.542701972690567903e-03,2.677257774247110284e-05
7.748000000000000220e+00,1.477736324064938189e-03,2.673445398488258668e-05
7.749000000000000554e+00,1.411962414822023849e-03,2.669621608311000617e-05
7.750000000000000000e+00,1.345427783445507855e-03,2.665797450747464035e-05
7.751000000000000334e+00,1.278182928874779713e-03,2.661984079135420368e-05
7.751999999999999780e+00,1.210282016709912124e-03,2.658192656559154758e-05
7.753000000000000114e+00,1.141783859318624668e-03,2.654434400516668378e-05
7.754000000000000448e+00,1.072753293142557829e-03,2.650720484314113599e-05
7.754999999999999893e+00,1.003263152398811350e-03,2.647062079784032808e-05
7.756000000000000227e+00,9.333971502979142862e-04,2.643470260665888984e-05
7.757000000000000561e+00,8.632541853060622010e-04,2.639956045051303763e-05
7.758000000000000007e+00,7.929549397664009940e-04,2.636530295355745930e-05
7.759000000000000341e+00,7.226522917086822262e-04,2.633203756678968008e-05
7.759999999999999787e+00,6.525482823137120948e-04,2.629986964365959521e-05
7.761000000000000121e+00,5.829227951712621014e-04,2.626890278776456859e-05
7.762000000000000455e+00,5.141839987238796183e-04,2.623923790583464427e-05
7.762999999999999901e+00,4.469608565849963913e-04,2.621097354972909540e-05
7.764000000000000234e+00,3.822794656172316913e-04,2.618420502271125670e-05
7.765000000000000568e+00,3.219062396006951913e-04,2.615902469684713838e-05
7.766000000000000014e+00,2.689888419201262332e-04,2.613552114039185346e-05
7.767000000000000348e+00,2.289747600613412646e-04,2.611377942945754220e-05
7.767999999999999794e+00,2.095693156793943803e-04,2.609388029984320855e-05
7.769000000000000128e+00,2.164978076994058501e-04,2.607590046105849732e-05
7.770000000000000462e+00,2.476013380157920767e-04,2.605991180973175187e-05
7.770999999999999908e+00,2.953299634748130518e-04,2.604598171532219271e-05
7.772000000000000242e+00,3.529598210114448303e-04,2.603417228677130414e-05
7.773000000000000576e+00,4.163320155448811352e-04,2.602454066503057540e-05
7.774000000000000021e+00,4.831071600793335587e-04,2.601713834730897960e-05
7.775000000000000355e+00,5.519539362436000005e-04,2.601201148050797526e-05
7.775999999999999801e+00,6.220777608843123304e-04,2.600920025456359392e-05
7.777000000000000135e+00,6.929766678364056298e-04,2.600873919532427353e-05
7.778000000000000469e+00,7.643149903788233179e-04,2.601065661923007122e-05
7.778999999999999915e+00,8.358558284215118761e-04,2.601497495091930172e-05
7.780000000000000249e+00,9.074234289081805401e-04,2.602171024627596030e-05
7.781000000000000583e+00,9.788813477377134292e-04,2.603087249839539081e-05
7.782000000000000028e+00,1.050119282736870774e-03,2.604246525667330508e-05
7.783000000000000362e+00,1.121044854579019388e-03,2.605648595239263044e-05
7.783999999999999808e+00,1.191578319607301123e-03,2.607292556824499608e-05
7.785000000000000142e+00,1.261649072653094148e-03,2.609176896433483919e-05
7.786000000000000476e+00,1.331193280588620093e-03,2.611299467592711733e-05
7.786999999999999922e+00,1.400152244229725413e-03,2.613657522793888161e-05
7.788000000000000256e+00,1.468471246040919248e-03,2.616247695981025115e-05
7.789000000000000590e+00,1.536098723519460771e-03,2.619066040191422347e-05
7.790000000000000036e+00,1.602985670676855762e-03,2.622108018705102844e-05
7.791000000000000369e+00,1.669085196714191650e-03,2.625368538146041503e-05
7.791999999999999815e+00,1.734352200115211930e-03,2.628841948153036925e-05
7.793000000000000149e+00,1.798743123208801017e-03,2.632522071884495427e-05
7.794000000000000483e+00,1.862215768928211432e-03,2.636402217572123753e-05
7.794999999999999929e+00,1.924729160767402452e-03,2.640475212452315421e-05
7.796000000000000263e+00,1.986243438495726224e-03,2.644733410768998645e-05
7.797000000000000597e+00,2.046719777605466792e-03,2.649168725211536240e-05
7.798000000000000043e+00,2.106120330189101275e-03,2.653772649990353738e-05
7.799000000000000377e+00,2.164408179305560027e-03,2.658536289907937188e-05
7.799999999999999822e+00,2.221547307000750274e-03,2.663450382615125956e-05
7.801000000000000156e+00,2.277502569769563386e-03,2.668505326597799259e-05
7.802000000000000490e+00,2.332239683064262544e-03,2.673691212672825259e-05
7.802999999999999936e+00,2.385725209818736169e-03,2.678997848250127560e-05
7.804000000000000270e+00,2.437926555289685743e-03,2.684414793121531461e-05
7.805000000000000604e+00,2.488811963846031261e-03,2.689931377539742679e-05
7.806000000000000050e+00,2.538350520396312829e-03,2.695536740780846364e-05
7.807000000000000384e+00,2.586512152345621807e-03,2.701219850694301850e-05
7.807999999999999829e+00,2.633267635054056116e-03,2.706969545343576681e-05
7.809000000000000163e+00,2.678588597054587604e-03,2.712774547328027346e-05
7.810000000000000497e+00,2.722447528161415879e-03,2.718623508107558451e-05
7.810999999999999943e+00,2.764817786595598695e-03,2.724505016964513525e-05
7.812000000000000277e+00,2.805673608599490530e-03,2.730407648895235331e-05
7.812999999999999723e+00,2.844990116740693867e-03,2.736319971271908505e-05
7.814000000000000057e+00,2.882743330199747430e-03,2.742230594567718493e-05
7.815000000000000391e+00,2.918910173656385533e-03,2.748128169234199196e-05
7.815999999999999837e+00,2.953468487932250051e-03,2.754001440841077151e-05
7.817000000000000171e+00,2.986397038920834881e-03,2.759839245732818372e-05
7.818000000000000504e+00,3.017675528154135922e-03,2.765630564090712902e-05
7.818999999999999950e+00,3.047284601533503928e-03,2.771364511697562086e-05
7.820000000000000284e+00,3.075205859585638905e-03,2.777030395111665628e-05
7.820999999999999730e+00,3.101421865705209380e-03,2.782617699329896827e-05
7.822000000000000064e+00,3.125916155902224141e-03,2.788116146621307342e-05
7.823000000000000398e+00,3.148673246589671695e-03,2.793515674812607495e-05
7.823999999999999844e+00,3.169678643660849872e-03,2.798806495156583429e-05
7.825000000000000178e+00,3.188918849449566464e-03,2.803979071716121549e-05
7.826000000000000512e+00,3.206381370989800847e-03,2.809024183026496749e-05
7.826999999999999957e+00,3.222054726260158153e-03,2.813932891804537065e-05
7.828000000000000291e+00,3.235928451614098009e-03,2.818696606695045314e-05
7.828999999999999737e+00,3.247993107169764616e-03,2.823307050156321124e-05
7.830000000000000071e+00,3.258240283234739836e-03,2.827756321624354450e-05
7.831000000000000405e+00,3.266662604741756275e-03,2.832036861050347574e-05
7.831999999999999851e+00,3.273253736876191415e-03,2.836141511199289066e-05
7.833000000000000185e+00,3.278008388388251905e-03,2.840063478317311077e-05
7.834000000000000519e+00,3.280922316216935367e-03,2.843796396831701652e-05
7.834999999999999964e+00,3.281992327952656854e-03,2.847334283825264659e-05
7.836000000000000298e+00,3.281216285336676589e-03,2.850671604533968121e-05
7.836999999999999744e+00,3.278593105618454739e-03,2.853803224453159602e-05
7.838000000000000078e+00,3.274122764130789863e-03,2.856724476281778088e-05
7.839000000000000412e+00,3.267806294669766288e-03,2.859431108062015044e-05
7.839999999999999858e+00,3.259645790996314272e-03,2.861919347755182533e-05
7.841000000000000192e+00,3.249644406183321670e-03,2.864185849193373994e-05
7.842000000000000526e+00,3.237806353037746797e-03,2.866227760957037630e-05
7.842999999999999972e+00,3.224136902523092995e-03,2.868042667816057996e-05
7.844000000000000306e+00,3.208642383241507370e-03,2.869628657264812675e-05
7.844999999999999751e+00,3.191330178757239514e-03,2.870984257462019798e-05
7.846000000000000085e+00,3.172208726131681839e-03,2.872108506362981717e-05
7.847000000000000419e+00,3.151287512360852975e-03,2.873000887791498883e-05
7.847999999999999865e+00,3.128577072006517076e-03,2.873661400432552307e-05
7.849000000000000199e+00,3.104088982789035556e-03,2.874090488423368105e-05
7.850000000000000533e+00,3.077835862284737222e-03,2.874289110791338416e-05
7.850999999999999979e+00,3.049831362780605279e-03,2.874258674544649011e-05
7.852000000000000313e+00,3.020090167345348530e-03,2.874001099226934311e-05
7.852999999999999758e+00,2.988627983905637296e-03,2.873518744018984967e-05
7.854000000000000092e+00,2.955461540691445115e-03,2.872814479993422636e-05
7.855000000000000426e+00,2.920608579961649770e-03,2.871891612662635446e-05
7.855999999999999872e+00,2.884087853050868681e-03,2.870753950907693099e-05
7.857000000000000206e+00,2.845919113653152133e-03,2.869405728819282231e-05
7.858000000000000540e+00,2.806123112813036034e-03,2.867851671408192440e-05
7.858999999999999986e+00,2.764721592372966150e-03,2.866096918486184472e-05
7.860000000000000320e+00,2.721737280117197347e-03,2.864147090541920078e-05
7.860999999999999766e+00,2.677193883743600455e-03,2.862008203601805139e-05
7.862000000000000099e+00,2.631116086764711919e-03,2.859686737818634703e-05
7.863000000000000433e+00,2.583529543595743713e-03,2.857189555344222685e-05
7.863999999999999879e+00,2.534460877094842600e-03,2.854523961314579756e-05
7.865000000000000213e+00,2.483937675665678652e-03,2.851697617615888122e-05
7.866000000000000547e+00,2.431988493505889311e-03,2.848718608012997983e-05
7.866999999999999993e+00,2.378642851238293651e-03,2.845595348417059349e-05
7.868000000000000327e+00,2.323931240534317291e-03,2.842336650219359645e-05
7.868999999999999773e+00,2.267885130394581717e-03,2.838951630623280564e-05
7.870000000000000107e+00,2.210536978869409933e-03,2.835449770197552550e-05
7.871000000000000441e+00,2.151920248305933848e-03,2.831840821448312656e-05
7.871999999999999886e+00,2.092069428456401221e-03,2.828134866821816742e-05
7.873000000000000220e+00,2.031020066166956597e-03,2.824342226264633796e-05
7.874000000000000554e+00,1.968808806838520751e-03,2.820473512179881830e-05
7.875000000000000000e+00,1.905473447564923900e-03,2.816539535112767869e-05
7.876000000000000334e+00,1.841053008732039878e-03,2.812551355514293983e-05
7.876999999999999780e+00,1.775587826289984046e-03,2.808520186881262356e-05
7.878000000000000114e+00,1.709119674373440383e-03,2.804457448848667015e-05
7.879000000000000448e+00,1.641691924727521363e-03,2.800374668437966686e-05
7.879999999999999893e+00,1.573349758653988517e-03,2.796283528087804138e-05
7.881000000000000227e+00,1.504140446441146152e-03,2.792195768703157824e-05
7.882000000000000561e+00,1.434113722516386228e-03,2.788123233266826743e-05
7.883000000000000007e+00,1.363322289916296627e-03,2.784077767841146238e-05
7.884000000000000341e+00,1.291822510066459751e-03,2.780071265791812286e-05
7.884999999999999787e+00,1.219675354309492045e-03,2.776115569431132936e-05
7.886000000000000121e+00,1.146947740111919608e-03,2.772222508157528881e-05
7.887000000000000455e+00,1.073714435933598383e-03,2.768403800289428296e-05
7.887999999999999901e+00,1.000060833865398270e-03,2.764671091663049166e-05
7.889000000000000234e+00,9.260870712027888078e-04,2.761035857273452836e-05
7.890000000000000568e+00,8.519143162475370035e-04,2.757509436332731179e-05
7.891000000000000014e+00,7.776946252034798055e-04,2.754102936914680982e-05
7.892000000000000348e+00,7.036269038127945189e-04,2.750827267744438695e-05
7.892999999999999794e+00,6.299836908966292707e-04,2.747693044217445108e-05
7.894000000000000128e+00,5.571579153333662505e-04,2.744710620941324635e-05
7.895000000000000462e+00,4.857480250420029614e-04,2.741889997742601902e-05
7.895999999999999908e+00,4.167194272120637046e-04,2.739240850017870236e-05
7.897000000000000242e+00,3.517193007843135376e-04,2.736772442215647198e-05
7.898000000000000576e+00,2.936788522880851211e-04,2.734493655465922876e-05
7.899000000000000021e+00,2.477727612345941846e-04,2.732412902498176040e-05
7.900000000000000355e+00,2.218650995155108400e-04,2.730538156534332729e-05
7.900999999999999801e+00,2.231644907314789240e-04,2.728876870761887406e-05
7.902000000000000135e+00,2.513047680103283393e-04,2.727436007548630049e-05
7.903000000000000469e+00,2.987945918335093505e-04,2.726221964057164447e-05
7.903999999999999915e+00,3.579731256551386205e-04,2.725240599788689665e-05
7.905000000000000249e+00,4.239041992745190448e-04,2.724497167915733076e-05
7.906000000000000583e+00,4.938019724650804512e-04,2.723996343913162989e-05
7.907000000000000028e+00,5.660963026107378821e-04,2.723742166200049584e-05
7.908000000000000362e+00,6.398621504872010904e-04,2.723738064223541012e-05
7.908999999999999808e+00,7.145227018111056363e-04,2.723986802946502599e-05
7.910000000000000142e+00,7.896968753523137419e-04,2.724490515269014114e-05
7.911000000000000476e+00,8.651186382204015561e-04,2.725250655480871849e-05
7.911999999999999922e+00,9.405925228461538192e-04,2.726268029770827697e-05
7.913000000000000256e+00,1.015968055704470890e-03,2.727542757247434295e-05
7.914000000000000590e+00,1.091124468100027663e-03,2.729074305414591411e-05
7.915000000000000036e+00,1.165961228232898156e-03,2.730861457694998650e-05
7.916000000000000369e+00,1.240391987893164167e-03,2.732902347250203389e-05
7.916999999999999815e+00,1.314340605455488042e-03,2.735194436324561574e-05
7.918000000000000149e+00,1.387738465374937927e-03,2.737734548842847359e-05
7.919000000000000483e+00,1.460522634450376689e-03,2.740518857997388796e-05
7.919999999999999929e+00,1.532634566779785381e-03,2.743542922226618969e-05
7.921000000000000263e+00,1.604019181515830726e-03,2.746801676826698320e-05
7.922000000000000597e+00,1.674624193773717549e-03,2.750289472192675775e-05
7.923000000000000043e+00,1.744399625978536360e-03,2.754000073855755488e-05
7.924000000000000377e+00,1.813297444595016574e-03,2.757926697547649723e-05
7.924999999999999822e+00,1.881271290399677944e-03,2.762062017389271565e-05
7.926000000000000156e+00,1.948276274211443570e-03,2.766398203231971322e-05
7.927000000000000490e+00,2.014268824382344555e-03,2.770926934193933459e-05
7.927999999999999936e+00,2.079206569933316363e-03,2.775639432766118818e-05
7.929000000000000270e+00,2.143048253704351626e-03,2.780526485213880537e-05
7.930000000000000604e+00,2.205753665555871667e-03,2.785578474270651621e-05
7.931000000000000050e+00,2.267283593983205215e-03,2.790785406352075415e-05
7.932000000000000384e+00,2.327599788993073640e-03,2.796136939709326544e-05
7.932999999999999829e+00,2.386664936847943987e-03,2.801622416277698812e-05
7.934000000000000163e+00,2.444442641060998352e-03,2.807230891585910145e-05
7.935000000000000497e+00,2.500897411473902449e-03,2.812951168804997816e-05
7.935999999999999943e+00,2.555994656631120805e-03,2.818771822141763155e-05
7.937000000000000277e+00,2.609700681755845741e-03,2.824681236038701810e-05
7.937999999999999723e+00,2.661982688226250098e-03,2.830667626275031707e-05
7.939000000000000057e+00,2.712808777166152326e-03,2.836719085311297452e-05
7.940000000000000391e+00,2.762147953471363014e-03,2.842823595986959672e-05
7.940999999999999837e+00,2.809970133033719633e-03,2.848969076238334964e-05
7.942000000000000171e+00,2.856246149378859761e-03,2.855143395422261811e-05
7.943000000000000504e+00,2.900947762975574721e-03,2.861334421343065558e-05
7.943999999999999950e+00,2.944047669663970093e-03,2.867530025958243500e-05
7.945000000000000284e+00,2.985519511226403504e-03,2.873718136033756471e-05
7.945999999999999730e+00,3.025337884548502491e-03,2.879886739187631622e-05
7.947000000000000064e+00,3.063478352697965139e-03,2.886023934558022534e-05
7.948000000000000398e+00,3.099917454539403722e-03,2.892117930033707597e-05
7.948999999999999844e+00,3.134632715878616412e-03,2.898157098110150349e-05
7.950000000000000178e+00,3.167602658976254471e-03,2.904129968061606209e-05
7.951000000000000512e+00,3.198806813496493911e-03,2.910025283071969432e-05
7.951999999999999957e+00,3.228225725649246352e-03,2.915831988479041697e-05
7.953000000000000291e+00,3.255840968795186731e-03,2.921539286030496382e-05
7.953999999999999737e+00,3.281635151924288448e-03,2.927136620851115902e-05
7.955000000000000071e+00,3.305591929500000491e-03,2.932613740805413606e-05
7.956000000000000405e+00,3.327696009470741245e-03,2.937960672794846879e-05
7.956999999999999851e+00,3.347933162355970233e-03,2.943167781215320981e-05
7.958000000000000185e+00,3.366290228264130768e-03,2.948225744356111494e-05
7.959000000000000519e+00,3.382755125125043883e-03,2.953125615082916397e-05
7.959999999999999964e+00,3.397316854855717081e-03,2.957858790929446941e-05
7.961000000000000298e+00,3.409965510592556127e-03,2.962417074928179234e-05
7.961999999999999744e+00,3.420692281970697142e-03,2.966792640475082336e-05
7.963000000000000078e+00,3.429489461396891155e-03,2.970978093360727678e-05
7.964000000000000412e+00,3.436350448098407246e-03,2.974966434925382456e-05
7.964999999999999858e+00,3.441269753381611708e-03,2.978751124752434439e-05
7.966000000000000192e+00,3.444243003781926639e-03,2.982326037814954158e-05
7.967000000000000526e+00,3.445266945141182546e-03,2.985685528009216475e-05
7.967999999999999972e+00,3.444339444646349942e-03,2.988824382394638719e-05
7.969000000000000306e+00,3.441459493894759303e-03,2.991737884615791382e-05
7.969999999999999751e+00,3.436627209711196583e-03,2.994421766863600791e-05
7.971000000000000085e+00,3.429843836122556302e-03,2.996872274297619659e-05
7.972000000000000419e+00,3.421111744220084547e-03,2.999086110762576245e-05
7.972999999999999865e+00,3.410434432939341443e-03,3.001060504156834242e-05
7.974000000000000199e+00,3.397816527817781786e-03,3.002793150716080004e-05
7.975000000000000533e+00,3.383263780741423404e-03,3.004282281590009535e-05
7.975999999999999979e+00,3.366783067605245983e-03,3.005526601952672884e-05
7.977000000000000313e+00,3.348382386998199119e-03,3.006525358458371171e-05
7.977999999999999758e+00,3.328070856867071901e-03,3.007278275073823218e-05
7.979000000000000092e+00,3.305858712222080852e-03,3.007785618898588319e-05
7.980000000000000426e+00,3.281757300778685976e-03,3.008048135546441255e-05
7.980999999999999872e+00,3.255779079704623855e-03,3.008067114948757175e-05
7.982000000000000206e+00,3.227937610456996318e-03,3.007844324984566028e-05
7.983000000000000540e+00,3.198247554732068423e-03,3.007382076031817086e-05
7.983999999999999986e+00,3.166724668458297063e-03,3.006683148933393177e-05
7.985000000000000320e+00,3.133385796956041341e-03,3.005750861684041393e-05
7.985999999999999766e+00,3.098248868406921520e-03,3.004588996456213277e-05
7.987000000000000099e+00,3.061332888536636137e-03,3.003201865404319773e-05
7.988000000000000433e+00,3.022657933539178027e-03,3.001594232519880811e-05
7.988999999999999879e+00,2.982245144539714954e-03,2.999771379529599325e-05
7.990000000000000213e+00,2.940116720508666615e-03,2.997739028749557053e-05
7.991000000000000547e+00,2.896295912639932062e-03,2.995503404384358410e-05
7.991999999999999993e+00,2.850807017532572089e-03,2.993071152176867157e-05
7.993000000000000327e+00,2.803675372265709408e-03,2.990449404601465657e-05
7.993999999999999773e+00,2.754927348409238422e-03,2.987645694426469001e-05
7.995000000000000107e+00,2.704590348235469312e-03,2.984668016420142833e-05
7.996000000000000441e+00,2.652692800551108808e-03,2.981524745367600734e-05
7.996999999999999886e+00,2.599264159223851987e-03,2.978224693220846291e-05
7.998000000000000220e+00,2.544334901908482886e-03,2.974777021401827450e-05
7.999000000000000554e+00,2.487936532390907021e-03,2.971191301078736249e-05
8.000000000000000000e+00,2.430101584163661937e-03,2.967477420920065616e-05
8.000999999999999446e+00,2.370863628968018257e-03,2.963645645437364967e-05
8.002000000000000668e+00,2.310257288251561965e-03,2.959706523947042996e-05
8.003000000000000114e+00,2.248318251561333848e-03,2.955670942970070088e-05
8.003999999999999559e+00,2.185083300484444609e-03,2.951550033673987490e-05
8.005000000000000782e+00,2.120590342900706849e-03,2.947355222654904876e-05
8.006000000000000227e+00,2.054878457238717808e-03,2.943098138219768940e-05
8.006999999999999673e+00,1.987987952736871254e-03,2.938790658461432382e-05
8.008000000000000895e+00,1.919960447110316505e-03,2.934444815493704182e-05
8.009000000000000341e+00,1.850838970173701191e-03,2.930072843913758275e-05
8.009999999999999787e+00,1.780668098358890918e-03,2.925687081118928337e-05
8.011000000000001009e+00,1.709494133283772895e-03,2.921300011775786746e-05
8.012000000000000455e+00,1.637365336164273936e-03,2.916924168217559964e-05
8.012999999999999901e+00,1.564332241091541571e-03,2.912572173108005799e-05
8.013999999999999346e+00,1.490448073248544936e-03,2.908256639457643629e-05
8.015000000000000568e+00,1.415769316430896992e-03,2.903990207978167929e-05
8.016000000000000014e+00,1.340356488286608642e-03,2.899785450052380298e-05
8.016999999999999460e+00,1.264275217219769116e-03,2.895654903190371317e-05
8.018000000000000682e+00,1.187597757909084756e-03,2.891610970409945147e-05
8.019000000000000128e+00,1.110405165730906502e-03,2.887665955008387916e-05
8.019999999999999574e+00,1.032790475923473167e-03,2.883831961653599365e-05
8.021000000000000796e+00,9.548634625041145648e-04,2.880120926955729443e-05
8.022000000000000242e+00,8.767579443286682489e-04,2.876544522722722396e-05
8.022999999999999687e+00,7.986433378278357236e-04,2.873114186537485508e-05
8.024000000000000909e+00,7.207435327089837303e-04,2.869841026303214662e-05
8.025000000000000355e+00,6.433688957592542711e-04,2.866735847985933103e-05
8.025999999999999801e+00,5.669727774016157431e-04,2.863809061929528695e-05
8.027000000000001023e+00,4.922556409783766405e-04,2.861070710857431914e-05
8.028000000000000469e+00,4.203647483527574234e-04,2.858530381789214795e-05
8.028999999999999915e+00,3.532856945078262519e-04,2.856197230615345061e-05
8.029999999999999361e+00,2.945798335453516650e-04,2.854079897630103812e-05
8.031000000000000583e+00,2.504464996273767234e-04,2.852186534670136944e-05
8.032000000000000028e+00,2.296409620562021219e-04,2.850524723940683013e-05
8.032999999999999474e+00,2.384649123055717441e-04,2.849101505171281476e-05
8.034000000000000696e+00,2.741105001373544806e-04,2.847923301415610618e-05
8.035000000000000142e+00,3.279288548753152939e-04,2.846995945018058428e-05
8.035999999999999588e+00,3.924598276944355640e-04,2.846324610608838094e-05
8.037000000000000810e+00,4.631666569742111340e-04,2.845913843364172312e-05
8.038000000000000256e+00,5.375181305609799546e-04,2.845767499081197128e-05
8.038999999999999702e+00,6.140785263800667025e-04,2.845888772539087162e-05
8.040000000000000924e+00,6.919915597409695938e-04,2.846280143718957494e-05
8.041000000000000369e+00,7.707158559675045002e-04,2.846943408980001923e-05
8.041999999999999815e+00,8.498887543077934511e-04,2.847879637233474652e-05
8.043000000000001037e+00,9.292536768108751411e-04,2.849089202218683207e-05
8.044000000000000483e+00,1.008619719382680691e-03,2.850571744150358453e-05
8.044999999999999929e+00,1.087838208705694480e-03,2.852326205672950092e-05
8.045999999999999375e+00,1.166788570568899402e-03,2.854350803424718252e-05
8.047000000000000597e+00,1.245369509267153264e-03,2.856643061438721696e-05
8.048000000000000043e+00,1.323493332850408499e-03,2.859199793986500894e-05
8.048999999999999488e+00,1.401082199566028525e-03,2.862017142869560730e-05
8.050000000000000711e+00,1.478065577558547623e-03,2.865090562563012979e-05
8.051000000000000156e+00,1.554378486531605725e-03,2.868414860554162799e-05
8.051999999999999602e+00,1.629960260656496997e-03,2.871984194639494117e-05
8.053000000000000824e+00,1.704753661681131151e-03,2.875792106795366408e-05
8.054000000000000270e+00,1.778704236544532535e-03,2.879831530720893231e-05
8.054999999999999716e+00,1.851759844079664367e-03,2.884094833862922529e-05
8.056000000000000938e+00,1.923870305660788180e-03,2.888573821829995786e-05
8.057000000000000384e+00,1.994987142472229909e-03,2.893259777303226269e-05
8.057999999999999829e+00,2.065063379401484416e-03,2.898143480346226673e-05
8.059000000000001052e+00,2.134053395631660150e-03,2.903215246012881716e-05
8.060000000000000497e+00,2.201912813281052192e-03,2.908464944679305087e-05
8.060999999999999943e+00,2.268598411971852174e-03,2.913882037895978026e-05
8.061999999999999389e+00,2.334068066137008537e-03,2.919455607831301350e-05
8.063000000000000611e+00,2.398280697046530768e-03,2.925174389804184133e-05
8.064000000000000057e+00,2.461196239156834224e-03,2.931026807765508142e-05
8.064999999999999503e+00,2.522775614834534951e-03,2.937001003876949323e-05
8.066000000000000725e+00,2.582980718505717074e-03,2.943084873623947665e-05
8.067000000000000171e+00,2.641774405304967918e-03,2.949266094377100497e-05
8.067999999999999616e+00,2.699120486314102001e-03,2.955532167909390222e-05
8.069000000000000838e+00,2.754983726048177220e-03,2.961870441741632442e-05
8.070000000000000284e+00,2.809329844637921403e-03,2.968268152737223457e-05
8.070999999999999730e+00,2.862125520874185449e-03,2.974712447307644337e-05
8.072000000000000952e+00,2.913338398708765348e-03,2.981190429400947203e-05
8.073000000000000398e+00,2.962937093731419884e-03,2.987689174133588730e-05
8.073999999999999844e+00,3.010891202395295750e-03,2.994195775283098237e-05
8.074999999999999289e+00,3.057171310492239145e-03,3.000697359090949160e-05
8.076000000000000512e+00,3.101749003952468994e-03,3.007181134671977989e-05
8.076999999999999957e+00,3.144596878531467129e-03,3.013634395356256569e-05
8.077999999999999403e+00,3.185688551299563614e-03,3.020044574218692731e-05
8.079000000000000625e+00,3.224998670780889788e-03,3.026399245724612354e-05
8.080000000000000071e+00,3.262502928783755224e-03,3.032686175609962281e-05
8.080999999999999517e+00,3.298178070535763996e-03,3.038893319752976717e-05
8.082000000000000739e+00,3.332001906240568499e-03,3.045008880858818403e-05
8.083000000000000185e+00,3.363953321024351888e-03,3.051021295262231690e-05
8.083999999999999631e+00,3.394012286138796321e-03,3.056919291703469441e-05
8.085000000000000853e+00,3.422159868279322711e-03,3.062691877328182821e-05
8.086000000000000298e+00,3.448378240116746138e-03,3.068328393608859368e-05
8.086999999999999744e+00,3.472650688979304033e-03,3.073818496908174112e-05
8.088000000000000966e+00,3.494961626586801963e-03,3.079152218495201409e-05
8.089000000000000412e+00,3.515296596789499548e-03,3.084319941762146347e-05
8.089999999999999858e+00,3.533642284504998586e-03,3.089312457960900250e-05
8.090999999999999304e+00,3.549986522510559760e-03,3.094120940070198587e-05
8.092000000000000526e+00,3.564318299259251841e-03,3.098737004121301697e-05
8.092999999999999972e+00,3.576627764683528929e-03,3.103152674913046727e-05
8.093999999999999417e+00,3.586906237017727008e-03,3.107360446662190345e-05
8.095000000000000639e+00,3.595146207539173366e-03,3.111353246536545814e-05
8.096000000000000085e+00,3.601341346148255115e-03,3.115124497365118748e-05
8.096999999999999531e+00,3.605486505021643188e-03,3.118668074833064012e-05
8.098000000000000753e+00,3.607577723191832206e-03,3.121978369799208153e-05
8.099000000000000199e+00,3.607612228862345366e-03,3.125050245093011951e-05
8.099999999999999645e+00,3.605588442763377026e-03,3.127879097422767222e-05
8.101000000000000867e+00,3.601505979480120346e-03,3.130460809318570659e-05
8.102000000000000313e+00,3.595365649562135956e-03,3.132791811773317977e-05
8.102999999999999758e+00,3.587169459659378130e-03,3.134869031617311261e-05
8.104000000000000981e+00,3.576920613541440669e-03,3.136689955953047312e-05
8.105000000000000426e+00,3.564623510932282864e-03,3.138252578208541009e-05
8.105999999999999872e+00,3.550283747319861374e-03,3.139555460416515090e-05
8.106999999999999318e+00,3.533908111778567406e-03,3.140597675159144132e-05
8.108000000000000540e+00,3.515504585711342733e-03,3.141378868740027217e-05
8.108999999999999986e+00,3.495082339444534596e-03,3.141899200297850327e-05
8.109999999999999432e+00,3.472651729813764319e-03,3.142159406923141911e-05
8.111000000000000654e+00,3.448224295912170802e-03,3.142160736467454149e-05
8.112000000000000099e+00,3.421812755571991462e-03,3.141905014079946314e-05
8.112999999999999545e+00,3.393430999947159160e-03,3.141394575616722761e-05
8.114000000000000767e+00,3.363094089317344385e-03,3.140632328886809875e-05
8.115000000000000213e+00,3.330818246874667123e-03,3.139621683427585159e-05
8.115999999999999659e+00,3.296620853494126608e-03,3.138366613778261036e-05
8.117000000000000881e+00,3.260520440861803051e-03,3.136871589680369969e-05
8.118000000000000327e+00,3.222536685750365584e-03,3.135141637291281766e-05
8.118999999999999773e+00,3.182690402580085759e-03,3.133182261442174585e-05
8.120000000000000995e+00,3.141003537306077519e-03,3.130999510024940174e-05
8.121000000000000441e+00,3.097499159854707682e-03,3.128599895861225807e-05
8.121999999999999886e+00,3.052201457914190553e-03,3.125990457216309152e-05
8.122999999999999332e+00,3.005135729443838589e-03,3.123178676610084963e-05
8.124000000000000554e+00,2.956328377082651816e-03,3.120172538930886323e-05
8.125000000000000000e+00,2.905806901503342390e-03,3.116980451979014887e-05
8.125999999999999446e+00,2.853599896783919759e-03,3.113611304206366682e-05
8.127000000000000668e+00,2.799737045377255398e-03,3.110074377445000573e-05
8.128000000000000114e+00,2.744249115737869629e-03,3.106379405033280096e-05
8.128999999999999559e+00,2.687167960061433419e-03,3.102536484554947169e-05
8.130000000000000782e+00,2.628526515470572429e-03,3.098556131036472042e-05
8.131000000000000227e+00,2.568358806562472379e-03,3.094449187267577569e-05
8.131999999999999673e+00,2.506699952574017315e-03,3.090226876602949552e-05
8.133000000000000895e+00,2.443586177330555817e-03,3.085900711535641722e-05
8.134000000000000341e+00,2.379054825966841601e-03,3.081482544283155247e-05
8.134999999999999787e+00,2.313144387095046606e-03,3.076984472451612149e-05
8.136000000000001009e+00,2.245894524847337481e-03,3.072418885913202029e-05
8.137000000000000455e+00,2.177346120515958033e-03,3.067798370635741741e-05
8.137999999999999901e+00,2.107541329658981638e-03,3.063135756315537277e-05
8.138999999999999346e+00,2.036523655948798035e-03,3.058444018078093499e-05
8.140000000000000568e+00,1.964338049938476032e-03,3.053736316497869643e-05
8.141000000000000014e+00,1.891031037338176003e-03,3.049025901437513129e-05
8.141999999999999460e+00,1.816650889350938112e-03,3.044326151798184716e-05
8.143000000000000682e+00,1.741247846204967229e-03,3.039650473163741745e-05
8.144000000000000128e+00,1.664874415441789258e-03,3.035012337220804128e-05
8.144999999999999574e+00,1.587585769325872403e-03,3.030425180885066354e-05
8.146000000000000796e+00,1.509440282734560070e-03,3.025902438916436648e-05
8.147000000000000242e+00,1.430500265551609479e-03,3.021457445148857381e-05
8.147999999999999687e+00,1.350832976195617558e-03,3.017103462683670304e-05
8.149000000000000909e+00,1.270512041484848876e-03,3.012853583493077465e-05
8.150000000000000355e+00,1.189619483296965432e-03,3.008720758623993722e-05
8.150999999999999801e+00,1.108248664116554330e-03,3.004717698047528374e-05
8.152000000000001023e+00,1.026508666594262188e-03,3.000856898075046256e-05
8.153000000000000469e+00,9.445309658147447605e-04,2.997150543141716627e-05
8.153999999999999915e+00,8.624798891449554509e-04,2.993610530863166356e-05
8.154999999999999361e+00,7.805695415095232573e-04,2.990248377785658019e-05
8.156000000000000583e+00,6.990921966325268919e-04,2.987075243285587997e-05
8.157000000000000028e+00,6.184678523253972580e-04,2.984101834959473296e-05
8.157999999999999474e+00,5.393345094591244469e-04,2.981338434342969593e-05
8.159000000000000696e+00,4.627197273312914395e-04,2.978794807773103568e-05
8.160000000000000142e+00,3.903769309592532676e-04,2.976480228711885181e-05
8.160999999999999588e+00,3.254371802314195592e-04,2.974403394066091867e-05
8.162000000000000810e+00,2.734853495084414092e-04,2.972572448561734264e-05
8.163000000000000256e+00,2.432132628390626795e-04,2.970994904616845809e-05
8.163999999999999702e+00,2.430086151668689302e-04,2.969677666482357781e-05
8.165000000000000924e+00,2.729991437295557701e-04,2.968626959567561782e-05
8.166000000000000369e+00,3.249242223596779605e-04,2.967848355419190628e-05
8.166999999999999815e+00,3.900718269868611249e-04,2.967346704485443945e-05
8.168000000000001037e+00,4.628118010320758321e-04,2.967126164124269958e-05
8.169000000000000483e+00,5.399830175496178565e-04,2.967190142285251739e-05
8.169999999999999929e+00,6.198152517968169182e-04,2.967541326200690387e-05
8.170999999999999375e+00,7.012714546052959547e-04,2.968181630544883715e-05
8.172000000000000597e+00,7.837078348053127912e-04,2.969112228182203874e-05
8.173000000000000043e+00,8.667004655139496326e-04,2.970333511010889917e-05
8.173999999999999488e+00,9.499540839471688021e-04,2.971845124342174067e-05
8.175000000000000711e+00,1.033252063848485872e-03,2.973645931707121550e-05
8.176000000000000156e+00,1.116427772117167859e-03,2.975734050190337245e-05
8.176999999999999602e+00,1.199347504796832720e-03,2.978106826949146818e-05
8.178000000000000824e+00,1.281899947345741973e-03,2.980760877296156357e-05
8.179000000000000270e+00,1.363989455930391011e-03,2.983692068783649323e-05
8.179999999999999716e+00,1.445531649552372943e-03,2.986895560844405250e-05
8.181000000000000938e+00,1.526450447839127703e-03,2.990365797072288363e-05
8.182000000000000384e+00,1.606676033923045820e-03,2.994096544874082111e-05
8.182999999999999829e+00,1.686143428821058931e-03,2.998080896442682251e-05
8.184000000000001052e+00,1.764791474492713929e-03,3.002311311496622624e-05
8.185000000000000497e+00,1.842562100303439011e-03,3.006779625050096756e-05
8.185999999999999943e+00,1.919399784833275861e-03,3.011477088644284547e-05
8.186999999999999389e+00,1.995251159404278374e-03,3.016394384839892200e-05
8.188000000000000611e+00,2.070064711094443677e-03,3.021521668124421044e-05
8.189000000000000057e+00,2.143790561332575926e-03,3.026848587065742691e-05
8.189999999999999503e+00,2.216380297697113921e-03,3.032364324253008977e-05
8.191000000000000725e+00,2.287786848380864678e-03,3.038057621968580060e-05
8.192000000000000171e+00,2.357964386199756356e-03,3.043916821865427492e-05
8.192999999999999616e+00,2.426868257866210150e-03,3.049929898081866968e-05
8.194000000000000838e+00,2.494454930062731807e-03,3.056084490040169557e-05
8.195000000000000284e+00,2.560681951325304104e-03,3.062367939450585144e-05
8.195999999999999730e+00,2.625507923420129005e-03,3.068767323529647648e-05
8.197000000000000952e+00,2.688892482933911195e-03,3.075269497809869006e-05
8.198000000000000398e+00,2.750796288246054426e-03,3.081861123669410761e-05
8.198999999999999844e+00,2.811181013543335126e-03,3.088528709744352236e-05
8.199999999999999289e+00,2.870009345540791481e-03,3.095258638351339192e-05
8.201000000000000512e+00,2.927244985166778304e-03,3.102037211318046998e-05
8.201999999999999957e+00,2.982852650350949122e-03,3.108850673680215506e-05
8.202999999999999403e+00,3.036798082621148913e-03,3.115685259919457142e-05
8.204000000000000625e+00,3.089048053811215954e-03,3.122527208678720323e-05
8.205000000000000071e+00,3.139570375431594614e-03,3.129362816671566534e-05
8.205999999999999517e+00,3.188333907646923558e-03,3.136178448189099404e-05
8.207000000000000739e+00,3.235308570537495827e-03,3.142960587329541564e-05
8.208000000000000185e+00,3.280465354308800385e-03,3.149695845014869239e-05
8.208999999999999631e+00,3.323776331292810100e-03,3.156371011707207407e-05
8.210000000000000853e+00,3.365214666759384302e-03,3.162973060085336007e-05
8.211000000000000298e+00,3.404754631301787175e-03,3.169489198326798748e-05
8.211999999999999744e+00,3.442371611688390103e-03,3.175906864654469186e-05
8.213000000000000966e+00,3.478042123018399486e-03,3.182213786229718164e-05
8.214000000000000412e+00,3.511743819200144681e-03,3.188397971608953192e-05
8.214999999999999858e+00,3.543455504768351291e-03,3.194447764449991154e-05
8.215999999999999304e+00,3.573157144877240395e-03,3.200351829729796847e-05
8.217000000000000526e+00,3.600829876384727211e-03,3.206099211943616020e-05
8.217999999999999972e+00,3.626456017049807870e-03,3.211679316436586730e-05
8.218999999999999417e+00,3.650019075829450798e-03,3.217081966896819607e-05
8.220000000000000639e+00,3.671503761173346148e-03,3.222297382475046396e-05
8.221000000000000085e+00,3.690895990213167131e-03,3.227316237902605180e-05
8.221999999999999531e+00,3.708182896139944774e-03,3.232129635293203983e-05
8.223000000000000753e+00,3.723352836465965154e-03,3.236729161703018283e-05
8.224000000000000199e+00,3.736395399184053862e-03,3.241106858055819594e-05
8.224999999999999645e+00,3.747301409896736536e-03,3.245255278606799852e-05
8.226000000000000867e+00,3.756062936825498803e-03,3.249167455776932705e-05
8.227000000000000313e+00,3.762673296671970643e-03,3.252836959967444455e-05
8.227999999999999758e+00,3.767127058527438861e-03,3.256257858635872585e-05
8.229000000000000981e+00,3.769420048489185212e-03,3.259424778787979387e-05
8.230000000000000426e+00,3.769549352313095875e-03,3.262332861184874012e-05
8.230999999999999872e+00,3.767513318894216701e-03,3.264977820871261144e-05
8.231999999999999318e+00,3.763311561535541677e-03,3.267355901818039623e-05
8.233000000000000540e+00,3.756944960067616895e-03,3.269463937382779674e-05
8.233999999999999986e+00,3.748415661042768000e-03,3.271299298899207252e-05
8.234999999999999432e+00,3.737727078635505375e-03,3.272859957185904193e-05
8.236000000000000654e+00,3.724883893520436039e-03,3.274144426988287600e-05
8.237000000000000099e+00,3.709892052490654409e-03,3.275151831835483514e-05
8.237999999999999545e+00,3.692758766035761711e-03,3.275881845305673214e-05
8.239000000000000767e+00,3.673492506915210752e-03,3.276334750033827630e-05
8.240000000000000213e+00,3.652103006584894816e-03,3.276511378998155603e-05
8.240999999999999659e+00,3.628601252420229212e-03,3.276413177340967533e-05
8.242000000000000881e+00,3.602999483137671755e-03,3.276042137970432096e-05
8.243000000000000327e+00,3.575311185000391162e-03,3.275400863552906463e-05
8.243999999999999773e+00,3.545551086088006600e-03,3.274492499609779432e-05
8.245000000000000995e+00,3.513735151500049520e-03,3.273320795836245103e-05
8.246000000000000441e+00,3.479880576758667601e-03,3.271890033822330118e-05
8.246999999999999886e+00,3.444005782182955108e-03,3.270205089697195974e-05
8.247999999999999332e+00,3.406130405531049548e-03,3.268271363927025317e-05
8.249000000000000554e+00,3.366275295738468173e-03,3.266094836873336646e-05
8.250000000000000000e+00,3.324462504932935557e-03,3.263681994805285884e-05
8.250999999999999446e+00,3.280715281771360604e-03,3.261039889598841234e-05
8.252000000000000668e+00,3.235058063378475936e-03,3.258176059127438213e-05
8.253000000000000114e+00,3.187516468555735057e-03,3.255098586818548043e-05
8.253999999999999559e+00,3.138117289884328510e-03,3.251816021921923543e-05
8.255000000000000782e+00,3.086888487495644852e-03,3.248337433995134412e-05
8.256000000000000227e+00,3.033859181968484846e-03,3.244672329356778083e-05
8.256999999999999673e+00,2.979059649271130397e-03,3.240830704451763109e-05
8.258000000000000895e+00,2.922521315368971362e-03,3.236822960979040170e-05
8.259000000000000341e+00,2.864276753502228295e-03,3.232659960578408649e-05
8.259999999999999787e+00,2.804359681816275072e-03,3.228352935512088348e-05
8.261000000000001009e+00,2.742804964522926967e-03,3.223913538197270269e-05
8.262000000000000455e+00,2.679648614532631132e-03,3.219353751524970530e-05
8.262999999999999901e+00,2.614927800975118660e-03,3.214685936164099803e-05
8.263999999999999346e+00,2.548680859894090611e-03,3.209922738231007556e-05
8.265000000000000568e+00,2.480947312023026180e-03,3.205077135252881293e-05
8.266000000000000014e+00,2.411767886539993317e-03,3.200162340577816539e-05
8.266999999999999460e+00,2.341184555258776518e-03,3.195191845790580534e-05
8.268000000000000682e+00,2.269240577377843512e-03,3.190179324820381575e-05
8.269000000000000128e+00,2.195980560644328426e-03,3.185138675006005473e-05
8.269999999999999574e+00,2.121450540795050653e-03,3.180083917631105540e-05
8.271000000000000796e+00,2.045698087733931539e-03,3.175029232720988262e-05
8.272000000000000242e+00,1.968772443767538051e-03,3.169988859470868818e-05
8.272999999999999687e+00,1.890724707303182697e-03,3.164977135054937988e-05
8.274000000000000909e+00,1.811608074362099953e-03,3.160008390908258574e-05
8.275000000000000355e+00,1.731478161192386315e-03,3.155096982182906026e-05
8.275999999999999801e+00,1.650393435195608499e-03,3.150257187592676530e-05
8.277000000000001023e+00,1.568415798981714860e-03,3.145503238768949098e-05
8.278000000000000469e+00,1.485611387574403523e-03,3.140849217187636203e-05
8.278999999999999915e+00,1.402051674190713752e-03,3.136309081057467454e-05
8.279999999999999361e+00,1.317815023703415491e-03,3.131896564970986668e-05
8.281000000000000583e+00,1.232988916591663429e-03,3.127625202873988151e-05
8.282000000000000028e+00,1.147673192564358435e-03,3.123508228515124892e-05
8.282999999999999474e+00,1.061984891851008601e-03,3.119558597047795918e-05
8.284000000000000696e+00,9.760656638057648316e-04,3.115788886678837373e-05
8.285000000000000142e+00,8.900934391733209775e-04,3.112211320741828423e-05
8.285999999999999588e+00,8.043014254567231250e-04,3.108837670898941934e-05
8.287000000000000810e+00,7.190101774645882337e-04,3.105679277758424358e-05
8.288000000000000256e+00,6.346839825336385776e-04,3.102746959141127446e-05
8.288999999999999702e+00,5.520343929321432780e-04,3.100051030739852574e-05
8.290000000000000924e+00,4.722184935734071863e-04,3.097601216946370222e-05
8.291000000000000369e+00,3.972295884721455529e-04,3.095406671367520858e-05
8.291999999999999815e+00,3.306503574873897208e-04,3.093475895383180024e-05
8.293000000000001037e+00,2.788392211736874017e-04,3.091816759011291397e-05
8.294000000000000483e+00,2.513234461474306508e-04,3.090436424203436898e-05
8.294999999999999929e+00,2.561915684853298424e-04,3.089341368026765752e-05
8.295999999999999375e+00,2.918763477787198260e-04,3.088537312508885012e-05
8.297000000000000597e+00,3.490351535546825138e-04,3.088029250309797143e-05
8.298000000000000043e+00,4.189090261419365128e-04,3.087821382688225787e-05
8.298999999999999488e+00,4.960639424582577407e-04,3.087917146339063236e-05
8.300000000000000711e+00,5.774773561389947739e-04,3.088319159798207721e-05
8.301000000000000156e+00,6.614515913651987464e-04,3.089029252616505187e-05
8.301999999999999602e+00,7.469848941798736073e-04,3.090048420544121036e-05
8.303000000000000824e+00,8.334501015658773559e-04,3.091376858372420515e-05
8.304000000000000270e+00,9.204306493266093759e-04,3.093013924027197863e-05
8.304999999999999716e+00,1.007633943087210071e-03,3.094958173833445660e-05
8.306000000000000938e+00,1.094843582408171244e-03,3.097207334573618987e-05
8.307000000000000384e+00,1.181891858726190651e-03,3.099758340584150791e-05
8.307999999999999829e+00,1.268643288518657170e-03,3.102607317025613345e-05
8.309000000000001052e+00,1.354984395878084270e-03,3.105749620644061252e-05
8.310000000000000497e+00,1.440817172614357322e-03,3.109179827640860306e-05
8.310999999999999943e+00,1.526054772185332599e-03,3.112891777549289612e-05
8.311999999999999389e+00,1.610618606590989103e-03,3.116878572288925514e-05
8.313000000000000611e+00,1.694436344418133889e-03,3.121132619659975038e-05
8.314000000000000057e+00,1.777440506444519057e-03,3.125645640858969410e-05
8.314999999999999503e+00,1.859567461881147382e-03,3.130408711996859173e-05
8.316000000000000725e+00,1.940756703027899863e-03,3.135412280269807598e-05
8.317000000000000171e+00,2.020950312457820124e-03,3.140646209331879985e-05
8.317999999999999616e+00,2.100092570093427778e-03,3.146099798841101415e-05
8.319000000000000838e+00,2.178129658780146322e-03,3.151761826279456769e-05
8.320000000000000284e+00,2.255009444695710037e-03,3.157620575472313879e-05
8.320999999999999730e+00,2.330681310589514856e-03,3.163663881607892635e-05
8.322000000000000952e+00,2.405096031487345080e-03,3.169879160245768355e-05
8.323000000000000398e+00,2.478205679770000957e-03,3.176253446801686662e-05
8.323999999999999844e+00,2.549963555450588878e-03,3.182773435754437729e-05
8.324999999999999289e+00,2.620324133267222175e-03,3.189425516748541789e-05
8.326000000000000512e+00,2.689243025388332511e-03,3.196195814723676418e-05
8.326999999999999957e+00,2.756676953763067227e-03,3.203070224625274246e-05
8.327999999999999403e+00,2.822583732631200968e-03,3.210034456839454947e-05
8.329000000000000625e+00,2.886922256385657162e-03,3.217074067329333322e-05
8.330000000000000071e+00,2.949652494470403948e-03,3.224174502123105336e-05
8.330999999999999517e+00,3.010735489069925244e-03,3.231321123533300449e-05
8.332000000000000739e+00,3.070133357519995877e-03,3.238499261410682234e-05
8.333000000000000185e+00,3.127809296087387305e-03,3.245694235041418868e-05
8.333999999999999631e+00,3.183727587365999066e-03,3.252891401411550372e-05
8.335000000000000853e+00,3.237853607786236008e-03,3.260076172512002502e-05
8.336000000000000298e+00,3.290153837890701354e-03,3.267234067707102096e-05
8.336999999999999744e+00,3.340595872073721852e-03,3.274350725314534571e-05
8.338000000000000966e+00,3.389148430465479048e-03,3.281411957916970790e-05
8.339000000000000412e+00,3.435781369968310493e-03,3.288403757660850391e-05
8.339999999999999858e+00,3.480465696974930322e-03,3.295312350001371746e-05
8.340999999999999304e+00,3.523173578863138949e-03,3.302124195551467303e-05
8.342000000000000526e+00,3.563878356951632239e-03,3.308826045465803657e-05
8.342999999999999972e+00,3.602554557902712742e-03,3.315404937434955385e-05
8.343999999999999417e+00,3.639177906482451118e-03,3.321848253232540914e-05
8.345000000000000639e+00,3.673725336714463684e-03,3.328143707190366882e-05
8.346000000000000085e+00,3.706175004043132937e-03,3.334279403409262779e-05
8.346999999999999531e+00,3.736506295751224841e-03,3.340243824747236580e-05
8.348000000000000753e+00,3.764699842478113137e-03,3.346025886679207165e-05
8.349000000000000199e+00,3.790737527843025551e-03,3.351614918399459394e-05
8.349999999999999645e+00,3.814602498940568385e-03,3.357000722715505075e-05
8.351000000000000867e+00,3.836279174954492464e-03,3.362173552236725083e-05
8.352000000000000313e+00,3.855753256741012089e-03,3.367124165672183802e-05
8.352999999999999758e+00,3.873011734340528044e-03,3.371843800877946554e-05
8.354000000000000981e+00,3.888042895243503435e-03,3.376324234075070625e-05
8.355000000000000426e+00,3.900836330810733815e-03,3.380557747034024907e-05
8.355999999999999872e+00,3.911382943349953414e-03,3.384537185674033131e-05
8.356999999999999318e+00,3.919674951250239764e-03,3.388255923745948071e-05
8.358000000000000540e+00,3.925705894873777330e-03,3.391707921941167767e-05
8.358999999999999986e+00,3.929470640319366985e-03,3.394887687949550920e-05
8.359999999999999432e+00,3.930965383955579810e-03,3.397790336093950257e-05
8.361000000000000654e+00,3.930187654942626958e-03,3.400411541735207576e-05
8.362000000000000099e+00,3.927136318437129438e-03,3.402747602195804174e-05
8.362999999999999545e+00,3.921811576758945164e-03,3.404795388916137912e-05
8.364000000000000767e+00,3.914214971241227262e-03,3.406552406504714982e-05
8.365000000000000213e+00,3.904349382061946851e-03,3.408016741842305019e-05
8.365999999999999659e+00,3.892219028791660176e-03,3.409187123712132246e-05
8.367000000000000881e+00,3.877829468873834461e-03,3.410062868554289715e-05
8.368000000000000327e+00,3.861187596821073331e-03,3.410643940601317063e-05
8.368999999999999773e+00,3.842301641512859117e-03,3.410930893860295249e-05
8.370000000000000995e+00,3.821181164070264202e-03,3.410924930968475534e-05
8.371000000000000441e+00,3.797837053772287925e-03,3.410627842579785408e-05
8.371999999999999886e+00,3.772281524846052194e-03,3.410042066771168574e-05
8.372999999999999332e+00,3.744528111240909285e-03,3.409170624248749503e-05
8.374000000000000554e+00,3.714591662182967473e-03,3.408017179875510511e-05
8.375000000000000000e+00,3.682488335967550909e-03,3.406585973506864564e-05
8.375999999999999446e+00,3.648235594423066865e-03,3.404881876863128721e-05
8.377000000000000668e+00,3.611852195702717518e-03,3.402910324616684700e-05
8.378000000000000114e+00,3.573358187996524601e-03,3.400677373125338306e-05
8.378999999999999559e+00,3.532774901532033732e-03,3.398189629105866387e-05
8.380000000000000782e+00,3.490124941593856101e-03,3.395454301854117094e-05
8.381000000000000227e+00,3.445432180016238903e-03,3.392479128830150028e-05
8.381999999999999673e+00,3.398721747931364359e-03,3.389272433281067035e-05
8.383000000000000895e+00,3.350020027084370331e-03,3.385843041219654541e-05
8.384000000000000341e+00,3.299354642557668100e-03,3.382200338027395491e-05
8.384999999999999787e+00,3.246754454531922650e-03,3.378354188805812562e-05
8.386000000000001009e+00,3.192249551678129262e-03,3.374314988538225509e-05
8.387000000000000455e+00,3.135871243885171751e-03,3.370093577772289434e-05
8.387999999999999901e+00,3.077652057187485381e-03,3.365701292139764171e-05
8.388999999999999346e+00,3.017625728612885212e-03,3.361149877242701321e-05
8.390000000000000568e+00,2.955827203874548600e-03,3.356451535529957200e-05
8.391000000000000014e+00,2.892292635840373275e-03,3.351618836497522456e-05
8.391999999999999460e+00,2.827059386843912628e-03,3.346664763573507383e-05
8.393000000000000682e+00,2.760166033144926135e-03,3.341602621441652879e-05
8.394000000000000128e+00,2.691652374824378240e-03,3.336446078141049883e-05
8.394999999999999574e+00,2.621559449800267647e-03,3.331209071465895174e-05
8.396000000000000796e+00,2.549929555981521063e-03,3.325905850589256214e-05
8.397000000000000242e+00,2.476806280772999701e-03,3.320550876423639249e-05
8.397999999999999687e+00,2.402234542883171630e-03,3.315158860748396944e-05
8.399000000000000909e+00,2.326260647067663907e-03,3.309744668080167945e-05
8.400000000000000355e+00,2.248932358319737090e-03,3.304323348044966370e-05
8.400999999999999801e+00,2.170298998556387075e-03,3.298910036306663138e-05
8.402000000000001023e+00,2.090411575480312194e-03,3.293519985467451255e-05
8.403000000000000469e+00,2.009322951023188170e-03,3.288168463073743635e-05
8.403999999999999915e+00,1.927088065310275829e-03,3.282870780359603259e-05
8.404999999999999361e+00,1.843764232751711257e-03,3.277642188790795623e-05
8.406000000000000583e+00,1.759411538986223713e-03,3.272497904791247809e-05
8.407000000000000028e+00,1.674093374472322921e-03,3.267453009072414285e-05
8.407999999999999474e+00,1.587877162336366263e-03,3.262522467318661049e-05
8.409000000000000696e+00,1.500835360025188974e-03,3.257721026321813560e-05
8.410000000000000142e+00,1.413046860758416417e-03,3.253063237477309946e-05
8.410999999999999588e+00,1.324598983311809112e-03,3.248563353507153583e-05
8.412000000000000810e+00,1.235590353604488741e-03,3.244235345911615476e-05
8.413000000000000256e+00,1.146135164286207851e-03,3.240092803871500289e-05
8.413999999999999702e+00,1.056369628615591149e-03,3.236148954486764662e-05
8.415000000000000924e+00,9.664620279835997758e-04,3.232416563089071410e-05
8.416000000000000369e+00,8.766288517720743781e-04,3.228907948287357266e-05
8.416999999999999815e+00,7.871616467375441416e-04,3.225634888765680609e-05
8.418000000000001037e+00,6.984734735381813425e-04,3.222608639916582955e-05
8.419000000000000483e+00,6.111828004133198697e-04,3.219839842295655209e-05
8.419999999999999929e+00,5.262718009178848867e-04,3.217338539125302080e-05
8.420999999999999375e+00,4.453963558634328268e-04,3.215114090892812545e-05
8.422000000000000597e+00,3.714976015839294653e-04,3.213175193022013655e-05
8.423000000000000043e+00,3.098964885279803733e-04,3.211529796603757210e-05
8.423999999999999488e+00,2.694207290219055389e-04,3.210185129103998978e-05
8.425000000000000711e+00,2.602999380319197947e-04,3.209147620485477292e-05
8.426000000000000156e+00,2.856372424139728364e-04,3.208422926720922114e-05
8.426999999999999602e+00,3.377706546983061885e-04,3.208015865278931555e-05
8.428000000000000824e+00,4.064694669851253881e-04,3.207930439319281668e-05
8.429000000000000270e+00,4.846551363435479568e-04,3.208169782039926334e-05
8.429999999999999716e+00,5.683149658538354894e-04,3.208736183664283499e-05
8.431000000000000938e+00,6.552263422988838628e-04,3.209631045208397471e-05
8.432000000000000384e+00,7.441082027096830760e-04,3.210854910272975505e-05
8.432999999999999829e+00,8.341782500665784281e-04,3.212407425574398200e-05
8.434000000000001052e+00,9.249290894049427662e-04,3.214287376591325884e-05
8.435000000000000497e+00,1.016012049016373374e-03,3.216492659753914744e-05
8.435999999999999943e+00,1.107174306664640779e-03,3.219020319024791348e-05
8.436999999999999389e+00,1.198223340673765236e-03,3.221866527283956611e-05
8.438000000000000611e+00,1.289005982763862445e-03,3.225026628095604340e-05
8.439000000000000057e+00,1.379395608649059161e-03,3.228495123371560697e-05
8.439999999999999503e+00,1.469284038993128342e-03,3.232265717827633605e-05
8.441000000000000725e+00,1.558576268732831229e-03,3.236331319490692751e-05
8.442000000000000171e+00,1.647186945342372011e-03,3.240684083598024360e-05
8.442999999999999616e+00,1.735037964009632358e-03,3.245315420370190697e-05
8.444000000000000838e+00,1.822056790417999348e-03,3.250216040683972222e-05
8.445000000000000284e+00,1.908175272751197948e-03,3.255375971044787597e-05
8.445999999999999730e+00,1.993328785248627780e-03,3.260784602146259744e-05
8.447000000000000952e+00,2.077455605163649847e-03,3.266430707265436366e-05
8.448000000000000398e+00,2.160496452284603030e-03,3.272302491793252949e-05
8.448999999999999844e+00,2.242394147846284679e-03,3.278387624248873172e-05
8.449999999999999289e+00,2.323093358129076774e-03,3.284673277676878532e-05
8.451000000000000512e+00,2.402540403010377558e-03,3.291146163285282460e-05
8.451999999999999957e+00,2.480683110406552844e-03,3.297792576064750256e-05
8.452999999999999403e+00,2.557470708054001337e-03,3.304598434698949777e-05
8.454000000000000625e+00,2.632853741220296615e-03,3.311549321173030421e-05
8.455000000000000071e+00,2.706784012789226982e-03,3.318630519922500681e-05
8.455999999999999517e+00,2.779214538067076475e-03,3.325827060199998094e-05
8.457000000000000739e+00,2.850099513738939445e-03,3.333123764198451058e-05
8.458000000000000185e+00,2.919394295510587423e-03,3.340505275263478286e-05
8.458999999999999631e+00,2.987055384784715554e-03,3.347956107710328526e-05
8.460000000000000853e+00,3.053040420030813436e-03,3.355460682178648175e-05
8.461000000000000298e+00,3.117308174650774370e-03,3.363003370430569182e-05
8.461999999999999744e+00,3.179818557166619319e-03,3.370568523595715885e-05
8.463000000000000966e+00,3.240532615896686477e-03,3.378140524216612518e-05
8.464000000000000412e+00,3.299412544707277378e-03,3.385703805528644545e-05
8.464999999999999858e+00,3.356421691886489565e-03,3.393242907221862529e-05
8.465999999999999304e+00,3.411524569173281403e-03,3.400742489326114053e-05
8.467000000000000526e+00,3.464686863247731785e-03,3.408187386875069844e-05
8.467999999999999972e+00,3.515875446670144785e-03,3.415562622470833367e-05
8.468999999999999417e+00,3.565058390801875091e-03,3.422853459515832103e-05
8.470000000000000639e+00,3.612204977689894691e-03,3.430045405879810204e-05
8.471000000000000085e+00,3.657285713554866372e-03,3.437124271154673617e-05
8.471999999999999531e+00,3.700272340975462385e-03,3.444076168184413868e-05
8.473000000000000753e+00,3.741137852408506041e-03,3.450887568079798374e-05
8.474000000000000199e+00,3.779856502211000058e-03,3.457545294437573870e-05
8.474999999999999645e+00,3.816403819799540648e-03,3.464036579515501052e-05
8.476000000000000867e+00,3.850756621119343342e-03,3.470349055662973078e-05
8.477000000000000313e+00,3.882893021156027559e-03,3.476470811989148749e-05
8.477999999999999758e+00,3.912792444759107154e-03,3.482390376177533923e-05
8.479000000000000981e+00,3.940435638158383720e-03,3.488096773883550984e-05
8.480000000000000426e+00,3.965804678734689837e-03,3.493579508662878846e-05
8.480999999999999872e+00,3.988882985613305399e-03,3.498828619282361499e-05
8.481999999999999318e+00,4.009655328363720753e-03,3.503834654734715984e-05
8.483000000000000540e+00,4.028107836442378423e-03,3.508588730385019323e-05
8.483999999999999986e+00,4.044228006608535306e-03,3.513082501283353937e-05
8.484999999999999432e+00,4.058004711092068513e-03,3.517308219065490001e-05
8.486000000000000654e+00,4.069428203784730344e-03,3.521258697603693653e-05
8.487000000000000099e+00,4.078490127107298364e-03,3.524927371617930051e-05
8.487999999999999545e+00,4.085183516888575388e-03,3.528308258483229767e-05
8.489000000000000767e+00,4.089502807707929254e-03,3.531396017182633043e-05
8.490000000000000213e+00,4.091443836384741142e-03,3.534185906846616345e-05
8.490999999999999659e+00,4.091003846147535893e-03,3.536673844552282192e-05
8.492000000000000881e+00,4.088181488580978386e-03,3.538856360493386905e-05
8.493000000000000327e+00,4.082976826266499978e-03,3.540730654546459855e-05
8.493999999999999773e+00,4.075391333470372232e-03,3.542294549102444968e-05
8.495000000000000995e+00,4.065427897256780089e-03,3.543546548996685282e-05
8.496000000000000441e+00,4.053090816752569735e-03,3.544485786576056022e-05
8.496999999999999886e+00,4.038385803019804536e-03,3.545112079768034032e-05
8.497999999999999332e+00,4.021319976799802264e-03,3.545425877176121748e-05
8.499000000000000554e+00,4.001901866914525825e-03,3.545428315932801938e-05
8.500000000000000000e+00,3.980141406773991634e-03,3.545121163053512107e-05
8.500999999999999446e+00,3.956049931433731036e-03,3.544506872557036365e-05
8.502000000000000668e+00,3.929640172782093190e-03,3.543588522644379213e-05
8.503000000000000114e+00,3.900926255341477435e-03,3.542369873943705455e-05
8.503999999999999559e+00,3.869923690253916897e-03,3.540855304137151152e-05
8.505000000000000782e+00,3.836649369962215513e-03,3.539049864254573672e-05
8.506000000000000227e+00,3.801121561015487725e-03,3.536959210760620410e-05
8.506999999999999673e+00,3.763359897739081833e-03,3.534589660013470725e-05
8.508000000000000895e+00,3.723385374207705684e-03,3.531948116792996123e-05
8.509000000000000341e+00,3.681220337025940380e-03,3.529042127856335358e-05
8.509999999999999787e+00,3.636888476584234763e-03,3.525879810261969138e-05
8.511000000000001009e+00,3.590414819345979624e-03,3.522469902166069819e-05
8.512000000000000455e+00,3.541825718664278443e-03,3.518821685839644320e-05
8.512999999999999901e+00,3.491148846826492083e-03,3.514945042338896066e-05
8.513999999999999346e+00,3.438413186024490923e-03,3.510850367188687534e-05
8.515000000000000568e+00,3.383649020681013184e-03,3.506548620313031854e-05
8.516000000000000014e+00,3.326887928982037290e-03,3.502051244720874481e-05
8.516999999999999460e+00,3.268162776395655035e-03,3.497370212516149723e-05
8.518000000000000682e+00,3.207507708809384517e-03,3.492517941012653429e-05
8.519000000000000128e+00,3.144958147994769866e-03,3.487507337145454933e-05
8.519999999999999574e+00,3.080550787713143886e-03,3.482351706257822771e-05
8.521000000000000796e+00,3.014323593039421132e-03,3.477064795414709121e-05
8.522000000000000242e+00,2.946315801082572804e-03,3.471660703191860510e-05
8.522999999999999687e+00,2.876567926586835917e-03,3.466153922460176362e-05
8.524000000000000909e+00,2.805121770635712625e-03,3.460559242250827160e-05
8.525000000000000355e+00,2.732020436083135682e-03,3.454891782411265958e-05
8.525999999999999801e+00,2.657308349034941293e-03,3.449166901420780098e-05
8.527000000000001023e+00,2.581031290449102827e-03,3.443400229988109989e-05
8.528000000000000469e+00,2.503236438106993221e-03,3.437607568999922830e-05
8.528999999999999915e+00,2.423972424550768171e-03,3.431804921588830825e-05
8.529999999999999361e+00,2.343289412882225940e-03,3.426008394096438913e-05
8.531000000000000583e+00,2.261239198494062290e-03,3.420234221327199078e-05
8.532000000000000028e+00,2.177875341970491978e-03,3.414498661528919937e-05
8.532999999999999474e+00,2.093253345783089442e-03,3.408818024480573069e-05
8.534000000000000696e+00,2.007430886790588162e-03,3.403208568723475527e-05
8.535000000000000142e+00,1.920468126455694051e-03,3.397686518879450361e-05
8.535999999999999588e+00,1.832428124511027668e-03,3.392267963339288330e-05
8.537000000000000810e+00,1.743377398083140401e-03,3.386968873613746848e-05
8.538000000000000256e+00,1.653386682225197520e-03,3.381804997503978614e-05
8.538999999999999702e+00,1.562531980204613690e-03,3.376791876547367784e-05
8.540000000000000924e+00,1.470896031563392273e-03,3.371944741262506952e-05
8.541000000000000369e+00,1.378570401026633094e-03,3.367278526969974870e-05
8.541999999999999815e+00,1.285658504070181715e-03,3.362807770591384423e-05
8.543000000000001037e+00,1.192280087012245922e-03,3.358546623176470022e-05
8.544000000000000483e+00,1.098578021049760904e-03,3.354508749157596685e-05
8.544999999999999929e+00,1.004728897138054038e-03,3.350707340039855509e-05
8.545999999999999375e+00,9.109600710111841757e-04,3.347155017635218820e-05
8.547000000000000597e+00,8.175780761604671586e-04,3.343863845681882004e-05
8.548000000000000043e+00,7.250178949063816386e-04,3.340845236988621573e-05
8.548999999999999488e+00,6.339321727276751818e-04,3.338109967103699904e-05
8.550000000000000711e+00,5.453600620197632904e-04,3.335668086536198529e-05
8.551000000000000156e+00,4.610589343026132245e-04,3.333528936061407467e-05
8.551999999999999602e+00,3.841603525969500992e-04,3.331701064449362767e-05
8.553000000000000824e+00,3.203416609651833845e-04,3.330192245846382715e-05
8.554000000000000270e+00,2.789929166626302294e-04,3.329009405764939296e-05
8.554999999999999716e+00,2.707945689739574497e-04,3.328158640921022099e-05
8.556000000000000938e+00,2.985715734628794217e-04,3.327645153831306504e-05
8.557000000000000384e+00,3.539541091374275765e-04,3.327473274422198136e-05
8.557999999999999829e+00,4.262606878843079746e-04,3.327646402795328716e-05
8.559000000000001052e+00,5.082265251221423528e-04,3.328167035987516961e-05
8.560000000000000497e+00,5.957594414876696233e-04,3.329036721582051062e-05
8.560999999999999943e+00,6.865959428300809570e-04,3.330256088644982114e-05
8.561999999999999389e+00,7.794304675762861847e-04,3.331824806513494330e-05
8.563000000000000611e+00,8.734644601645830987e-04,3.333741620626715340e-05
8.564000000000000057e+00,9.681789130107924975e-04,3.336004325359750045e-05
8.564999999999999503e+00,1.063216356525579533e-03,3.338609800792520271e-05
8.566000000000000725e+00,1.158316967498255502e-03,3.341553995439880382e-05
8.567000000000000171e+00,1.253282415034801976e-03,3.344831967612021283e-05
8.567999999999999616e+00,1.347954541696812789e-03,3.348437876609051332e-05
8.569000000000000838e+00,1.442202313552466177e-03,3.352365027237011420e-05
8.570000000000000284e+00,1.535913565298234734e-03,3.356605870150694961e-05
8.570999999999999730e+00,1.628989621858132871e-03,3.361152050567211994e-05
8.572000000000000952e+00,1.721341705087356703e-03,3.365994417073341549e-05
8.573000000000000398e+00,1.812888476270174470e-03,3.371123068184863963e-05
8.573999999999999844e+00,1.903554323954150624e-03,3.376527371198529342e-05
8.575000000000001066e+00,1.993268148203897368e-03,3.382196014231346779e-05
8.576000000000000512e+00,2.081962486641095178e-03,3.388117027342723767e-05
8.576999999999999957e+00,2.169572875952591098e-03,3.394277833250324033e-05
8.577999999999999403e+00,2.256037382622987347e-03,3.400665277965582960e-05
8.579000000000000625e+00,2.341296252900759451e-03,3.407265681384798146e-05
8.580000000000000071e+00,2.425291652190800489e-03,3.414064872442636574e-05
8.580999999999999517e+00,2.507967468136633460e-03,3.421048235883928539e-05
8.582000000000000739e+00,2.589269163558369918e-03,3.428200756262584031e-05
8.583000000000000185e+00,2.669143664824842437e-03,3.435507058784114022e-05
8.583999999999999631e+00,2.747539279517453251e-03,3.442951454422099752e-05
8.585000000000000853e+00,2.824405634138515454e-03,3.450517987486037037e-05
8.586000000000000298e+00,2.899693629971411037e-03,3.458190478121436659e-05
8.586999999999999744e+00,2.973355410474450445e-03,3.465952561313001405e-05
8.588000000000000966e+00,3.045344340170703847e-03,3.473787740704412428e-05
8.589000000000000412e+00,3.115614990257701417e-03,3.481679419368907116e-05
8.589999999999999858e+00,3.184123131849119371e-03,3.489610951528178439e-05
8.590999999999999304e+00,3.250825732866026701e-03,3.497565674359719791e-05
8.592000000000000526e+00,3.315680960187836895e-03,3.505526960549615399e-05
8.592999999999999972e+00,3.378648183524261047e-03,3.513478243107952091e-05
8.593999999999999417e+00,3.439687983158591297e-03,3.521403070916605721e-05
8.595000000000000639e+00,3.498762158325526180e-03,3.529285125230941211e-05
8.596000000000000085e+00,3.555833738257501569e-03,3.537108275776801585e-05
8.596999999999999531e+00,3.610866993001146923e-03,3.544856597717967715e-05
8.598000000000000753e+00,3.663827446411032415e-03,3.552514426801495673e-05
8.599000000000000199e+00,3.714681888453657491e-03,3.560066365363453409e-05
8.599999999999999645e+00,3.763398389141617631e-03,3.567497338956204588e-05
8.601000000000000867e+00,3.809946311382111754e-03,3.574792600215475171e-05
8.602000000000000313e+00,3.854296325186313751e-03,3.581937784763861821e-05
8.602999999999999758e+00,3.896420420400418735e-03,3.588918910556265177e-05
8.604000000000000981e+00,3.936291920649454858e-03,3.595722434325889660e-05
8.605000000000000426e+00,3.973885495881708876e-03,3.602335240685949626e-05
8.605999999999999872e+00,4.009177175638216697e-03,3.608744701239245591e-05
8.606999999999999318e+00,4.042144360678868835e-03,3.614938663000487622e-05
8.608000000000000540e+00,4.072765835553694702e-03,3.620905503797456959e-05
8.608999999999999986e+00,4.101021779357099523e-03,3.626634114416583520e-05
8.609999999999999432e+00,4.126893777180245908e-03,3.632113955011621371e-05
8.611000000000000654e+00,4.150364829712384004e-03,3.637335033996697632e-05
8.612000000000000099e+00,4.171419363539388692e-03,3.642287964499732976e-05
8.612999999999999545e+00,4.190043239475467300e-03,3.646963937468627846e-05
8.614000000000000767e+00,4.206223761611259555e-03,3.651354778339702605e-05
8.615000000000000213e+00,4.219949684432632714e-03,3.655452914219698731e-05
8.615999999999999659e+00,4.231211220289468437e-03,3.659251432762590387e-05
8.617000000000000881e+00,4.240000045004912836e-03,3.662744046725927141e-05
8.618000000000000327e+00,4.246309304132143275e-03,3.665925150268497298e-05
8.618999999999999773e+00,4.250133617201452829e-03,3.668789779825914690e-05
8.620000000000000995e+00,4.251469082278226674e-03,3.671333670395480298e-05
8.621000000000000441e+00,4.250313278635457943e-03,3.673553213002083990e-05
8.621999999999999886e+00,4.246665270071458415e-03,3.675445511118575147e-05
8.622999999999999332e+00,4.240525606028586018e-03,3.677008332492300648e-05
8.624000000000000554e+00,4.231896323272280221e-03,3.678240166897445645e-05
8.625000000000000000e+00,4.220780945623179951e-03,3.679140175532459947e-05
8.625999999999999446e+00,4.207184484001215072e-03,3.679708248833926594e-05
8.627000000000000668e+00,4.191113434700549645e-03,3.679944950983218648e-05
8.628000000000000114e+00,4.172575778143428581e-03,3.679851574885138423e-05
8.628999999999999559e+00,4.151580975572973300e-03,3.679430086770240895e-05
8.630000000000000782e+00,4.128139966273807783e-03,3.678683180174439579e-05
8.631000000000000227e+00,4.102265162918145025e-03,3.677614217010398559e-05
8.631999999999999673e+00,4.073970447493616490e-03,3.676227281688704003e-05
8.633000000000000895e+00,4.043271165315077791e-03,3.674527115967318752e-05
8.634000000000000341e+00,4.010184119627497115e-03,3.672519174504650162e-05
8.634999999999999787e+00,3.974727564469036564e-03,3.670209558526001207e-05
8.636000000000001009e+00,3.936921198134793638e-03,3.667605069367880713e-05
8.637000000000000455e+00,3.896786154933995494e-03,3.664713135021027994e-05
8.637999999999999901e+00,3.854344997696216007e-03,3.661541864993065492e-05
8.638999999999999346e+00,3.809621708763664960e-03,3.658099976118757245e-05
8.640000000000000568e+00,3.762641681789455350e-03,3.654396840293907558e-05
8.641000000000000014e+00,3.713431712146646017e-03,3.650442413342548501e-05
8.641999999999999460e+00,3.662019988421830359e-03,3.646247281055097601e-05
8.643000000000000682e+00,3.608436082640742795e-03,3.641822576905480761e-05
8.644000000000000128e+00,3.552710941881319622e-03,3.637180033006157651e-05
8.644999999999999574e+00,3.494876879048833349e-03,3.632331897547730213e-05
8.646000000000000796e+00,3.434967565281254673e-03,3.627290975682601960e-05
8.647000000000000242e+00,3.373018021997580603e-03,3.622070545928599467e-05
8.647999999999999687e+00,3.309064615132126241e-03,3.616684402323210907e-05
8.649000000000000909e+00,3.243145049719047251e-03,3.611146763857055409e-05
8.650000000000000355e+00,3.175298367475812376e-03,3.605472316338602341e-05
8.650999999999999801e+00,3.105564945689537858e-03,3.599676120102009586e-05
8.652000000000001023e+00,3.033986500381594467e-03,3.593773644312184907e-05
8.653000000000000469e+00,2.960606092348057328e-03,3.587780672319954288e-05
8.653999999999999915e+00,2.885468139423586799e-03,3.581713337749859317e-05
8.654999999999999361e+00,2.808618434021870232e-03,3.575588027785517174e-05
8.656000000000000583e+00,2.730104170044901895e-03,3.569421407304362143e-05
8.657000000000000028e+00,2.649973979178901935e-03,3.563230321095890458e-05
8.657999999999999474e+00,2.568277981627221668e-03,3.557031824388964206e-05
8.659000000000000696e+00,2.485067852902368181e-03,3.550843075837706726e-05
8.660000000000000142e+00,2.400396914014529814e-03,3.544681362910377361e-05
8.660999999999999588e+00,2.314320249581597062e-03,3.538563999481487586e-05
8.662000000000000810e+00,2.226894865048121772e-03,3.532508340911861281e-05
8.663000000000000256e+00,2.138179893331024206e-03,3.526531681588194155e-05
8.663999999999999702e+00,2.048236870156982647e-03,3.520651272136777137e-05
8.665000000000000924e+00,1.957130099981226057e-03,3.514884211842769421e-05
8.666000000000000369e+00,1.864927148593785444e-03,3.509247463791751294e-05
8.666999999999999815e+00,1.771699509662223726e-03,3.503757747833618358e-05
8.668000000000001037e+00,1.677523519548424673e-03,3.498431552347636738e-05
8.669000000000000483e+00,1.582481626361840381e-03,3.493285026070415303e-05
8.669999999999999929e+00,1.486664180315853782e-03,3.488333990936600554e-05
8.670999999999999375e+00,1.390172001187514779e-03,3.483593836950978192e-05
8.672000000000000597e+00,1.293120137274243221e-03,3.479079529401656620e-05
8.673000000000000043e+00,1.195643492522355071e-03,3.474805507512306458e-05
8.673999999999999488e+00,1.097905474120556548e-03,3.470785692410746328e-05
8.675000000000000711e+00,1.000111675301778831e-03,3.467033388652078572e-05
8.676000000000000156e+00,9.025322615407617563e-04,3.463561292703280054e-05
8.676999999999999602e+00,8.055399932549379060e-04,3.460381399368232065e-05
8.678000000000000824e+00,7.096775553061874554e-04,3.457505009724078191e-05
8.679000000000000270e+00,6.157822075003060482e-04,3.454942641890658428e-05
8.679999999999999716e+00,5.252267160022288089e-04,3.452704044426193616e-05
8.681000000000000938e+00,4.403984568719597459e-04,3.450798114283256751e-05
8.682000000000000384e+00,3.656268977559415530e-04,3.449232910235106465e-05
8.682999999999999829e+00,3.086116454006267986e-04,3.448015577869119086e-05
8.684000000000001052e+00,2.806335300794901978e-04,3.447152367648559395e-05
8.685000000000000497e+00,2.903505159569956442e-04,3.446648568362045597e-05
8.685999999999999943e+00,3.345328245480649865e-04,3.446508529717897729e-05
8.686999999999999389e+00,4.019400129629768737e-04,3.446735605747468982e-05
8.688000000000000611e+00,4.828625400837820310e-04,3.447332178438859771e-05
8.689000000000000057e+00,5.714750332430408065e-04,3.448299612854554804e-05
8.689999999999999503e+00,6.645724854693164322e-04,3.449638288849132182e-05
8.691000000000000725e+00,7.603563868375848691e-04,3.451347561200104950e-05
8.692000000000000171e+00,8.577619249886879287e-04,3.453425795138735356e-05
8.692999999999999616e+00,9.561189278294217418e-04,3.455870343067783213e-05
8.694000000000000838e+00,1.054979462145401751e-03,3.458677580998734862e-05
8.695000000000000284e+00,1.154026751449419236e-03,3.461842892829990762e-05
8.695999999999999730e+00,1.253024857608844118e-03,3.465360715481190229e-05
8.697000000000000952e+00,1.351789653707840405e-03,3.469224532688614464e-05
8.698000000000000398e+00,1.450171400860306853e-03,3.473426920417371983e-05
8.698999999999999844e+00,1.548043915758315131e-03,3.477959552887722262e-05
8.700000000000001066e+00,1.645297620050167452e-03,3.482813250879261371e-05
8.701000000000000512e+00,1.741834957994761257e-03,3.487977993057271033e-05
8.701999999999999957e+00,1.837567299542900703e-03,3.493442970863866139e-05
8.702999999999999403e+00,1.932412804526454893e-03,3.499196607081863584e-05
8.704000000000000625e+00,2.026294920080321492e-03,3.505226608980687505e-05
8.705000000000000071e+00,2.119141308502306767e-03,3.511519998771505307e-05
8.705999999999999517e+00,2.210883069555593782e-03,3.518063166934910243e-05
8.707000000000000739e+00,2.301454171857972384e-03,3.524841903683989368e-05
8.708000000000000185e+00,2.390791031089200842e-03,3.531841450899944742e-05
8.708999999999999631e+00,2.478832196697391705e-03,3.539046544959241372e-05
8.710000000000000853e+00,2.565518116042644816e-03,3.546441467522232628e-05
8.711000000000000298e+00,2.650790958368585103e-03,3.554010087406719176e-05
8.711999999999999744e+00,2.734594481335684332e-03,3.561735910490467481e-05
8.713000000000000966e+00,2.816873932133859802e-03,3.569602129523251642e-05
8.714000000000000412e+00,2.897575972787202244e-03,3.577591667986751336e-05
8.714999999999999858e+00,2.976648626430257634e-03,3.585687230826325067e-05
8.715999999999999304e+00,3.054041237573277418e-03,3.593871344879364868e-05
8.717000000000000526e+00,3.129704445547787980e-03,3.602126412036751028e-05
8.717999999999999972e+00,3.203590165942930054e-03,3.610434751371897845e-05
8.718999999999999417e+00,3.275651580851613419e-03,3.618778649046430545e-05
8.720000000000000639e+00,3.345843133638729244e-03,3.627140387148895811e-05
8.721000000000000085e+00,3.414120529407449825e-03,3.635502305066685763e-05
8.721999999999999531e+00,3.480440737938531037e-03,3.643846827229969241e-05
8.723000000000000753e+00,3.544762000785582883e-03,3.652156517391253067e-05
8.724000000000000199e+00,3.607043839300647526e-03,3.660414099958370321e-05
8.724999999999999645e+00,3.667247065638007397e-03,3.668602516911847203e-05
8.726000000000000867e+00,3.725333793787261125e-03,3.676704944097266685e-05
8.727000000000000313e+00,3.781267452825765214e-03,3.684704849359587265e-05
8.727999999999999758e+00,3.835012799707662560e-03,3.692586001547450137e-05
8.729000000000000981e+00,3.886535933706026114e-03,3.700332528115604630e-05
8.730000000000000426e+00,3.935804309855568499e-03,3.707928921412719056e-05
8.730999999999999872e+00,3.982786753770828185e-03,3.715360093827576611e-05
8.731999999999999318e+00,4.027453475208995701e-03,3.722611377381683702e-05
8.733000000000000540e+00,4.069776082709766762e-03,3.729668582726865705e-05
8.733999999999999986e+00,4.109727596811459278e-03,3.736517990800639224e-05
8.734999999999999432e+00,4.147282464136662662e-03,3.743146409864233710e-05
8.736000000000000654e+00,4.182416569818149694e-03,3.749541166070401876e-05
8.737000000000000099e+00,4.215107250755517967e-03,3.755690159067834674e-05
8.737999999999999545e+00,4.245333307100813101e-03,3.761581845767374382e-05
8.739000000000000767e+00,4.273075014368923896e-03,3.767205296170364769e-05
8.740000000000000213e+00,4.298314133846258857e-03,3.772550173409494015e-05
8.740999999999999659e+00,4.321033923551681477e-03,3.777606789468694848e-05
8.742000000000000881e+00,4.341219147237161159e-03,3.782366079167728313e-05
8.743000000000000327e+00,4.358856083854853979e-03,3.786819657429682902e-05
8.743999999999999773e+00,4.373932535283249663e-03,3.790959788608771759e-05
8.745000000000000995e+00,4.386437834493668586e-03,3.794779442652894939e-05
8.746000000000000441e+00,4.396362851669230812e-03,3.798272260412257836e-05
8.746999999999999886e+00,4.403700000803705168e-03,3.801432609298962563e-05
8.747999999999999332e+00,4.408443244314185806e-03,3.804255545763294568e-05
8.749000000000000554e+00,4.410588098080711096e-03,3.806736871460819567e-05
8.750000000000000000e+00,4.410131634554718960e-03,3.808873090033600096e-05
8.750999999999999446e+00,4.407072486182806413e-03,3.810661462092035850e-05
8.752000000000000668e+00,4.401410846893656463e-03,3.812099959623986827e-05
8.753000000000000114e+00,4.393148473929207876e-03,3.813187321598888796e-05
8.753999999999999559e+00,4.382288687673702512e-03,3.813923004584931516e-05
8.755000000000000782e+00,4.368836372009494463e-03,3.814307236637790868e-05
8.756000000000000227e+00,4.352797972580944863e-03,3.814340964082115268e-05
8.756999999999999673e+00,4.334181495388987095e-03,3.814025907550966610e-05
8.758000000000000895e+00,4.312996503658452115e-03,3.813364503534354073e-05
8.759000000000000341e+00,4.289254114966581551e-03,3.812359958270041145e-05
8.759999999999999787e+00,4.262966996472702941e-03,3.811016189630666282e-05
8.761000000000001009e+00,4.234149360670637872e-03,3.809337877761828894e-05
8.762000000000000455e+00,4.202816959264919945e-03,3.807330402103452957e-05
8.762999999999999901e+00,4.168987077433120546e-03,3.804999894180431728e-05
8.763999999999999346e+00,4.132678526375522902e-03,3.802353172738102998e-05
8.765000000000000568e+00,4.093911636487639928e-03,3.799397792925307294e-05
8.766000000000000014e+00,4.052708248804224103e-03,3.796141972601116751e-05
8.766999999999999460e+00,4.009091707051690850e-03,3.792594645669191631e-05
8.768000000000000682e+00,3.963086848150362655e-03,3.788765391434916065e-05
8.769000000000000128e+00,3.914719993526298222e-03,3.784664478345298541e-05
8.769999999999999574e+00,3.864018938995479775e-03,3.780302786545131712e-05
8.771000000000000796e+00,3.811012945633963402e-03,3.775691855879019016e-05
8.772000000000000242e+00,3.755732729549316265e-03,3.770843808299632373e-05
8.772999999999999687e+00,3.698210452721220707e-03,3.765771388396409116e-05
8.774000000000000909e+00,3.638479713120643284e-03,3.760487880181915139e-05
8.775000000000000355e+00,3.576575536488989324e-03,3.755007149391350268e-05
8.775999999999999801e+00,3.512534367641556403e-03,3.749343555817233526e-05
8.777000000000001023e+00,3.446394064008004385e-03,3.743511992832317565e-05
8.778000000000000469e+00,3.378193889482897748e-03,3.737527800581549875e-05
8.778999999999999915e+00,3.307974511186978148e-03,3.731406798046253611e-05
8.779999999999999361e+00,3.235777997649273100e-03,3.725165188436594516e-05
8.781000000000000583e+00,3.161647821268995587e-03,3.718819594663426789e-05
8.782000000000000028e+00,3.085628863668341253e-03,3.712386962120798071e-05
8.782999999999999474e+00,3.007767427145668828e-03,3.705884586727282130e-05
8.784000000000000696e+00,2.928111251718802221e-03,3.699330020010114953e-05
8.785000000000000142e+00,2.846709541403683388e-03,3.692741090078620244e-05
8.785999999999999588e+00,2.763612999963809165e-03,3.686135800579041642e-05
8.787000000000000810e+00,2.678873881250237298e-03,3.679532353773574217e-05
8.788000000000000256e+00,2.592546055746728674e-03,3.672949045761176619e-05
8.788999999999999702e+00,2.504685100573327428e-03,3.666404284928878051e-05
8.790000000000000924e+00,2.415348417671728254e-03,3.659916486979540091e-05
8.791000000000000369e+00,2.324595391317171855e-03,3.653504088045296197e-05
8.791999999999999815e+00,2.232487595265845743e-03,3.647185436234697263e-05
8.793000000000001037e+00,2.139089068787446927e-03,3.640978805396708347e-05
8.794000000000000483e+00,2.044466683658716869e-03,3.634902286015142148e-05
8.794999999999999929e+00,1.948690638079210447e-03,3.628973793667777839e-05
8.795999999999999375e+00,1.851835124603689806e-03,3.623210960051700437e-05
8.797000000000000597e+00,1.753979246017800661e-03,3.617631139953105993e-05
8.798000000000000043e+00,1.655208284756654047e-03,3.612251303017310325e-05
8.798999999999999488e+00,1.555615491426343405e-03,3.607088039000264519e-05
8.800000000000000711e+00,1.455304645819243499e-03,3.602157452382594692e-05
8.801000000000000156e+00,1.354393799856056565e-03,3.597475163738689805e-05
8.801999999999999602e+00,1.253020869512616944e-03,3.593056205319546538e-05
8.803000000000000824e+00,1.151352208589447382e-03,3.588915028639714545e-05
8.804000000000000270e+00,1.049596139725776818e-03,3.585065403799382513e-05
8.804999999999999716e+00,9.480250282018484265e-04,3.581520421731719192e-05
8.806000000000000938e+00,8.470126552612886571e-04,3.578292399827334524e-05
8.807000000000000384e+00,7.471001763522660145e-04,3.575392888002679138e-05
8.807999999999999829e+00,6.491178397979971470e-04,3.572832581282624995e-05
8.809000000000001052e+00,5.544197170515574591e-04,3.570621327993918760e-05
8.810000000000000497e+00,4.653509172675939745e-04,3.568768046786229318e-05
8.810999999999999943e+00,3.861620333346412609e-04,3.567280739099442765e-05
8.811999999999999389e+00,3.244860372402188532e-04,3.566166416473561538e-05
8.813000000000000611e+00,2.919021267060422221e-04,3.565431116679525317e-05
8.814000000000000057e+00,2.982565324789345331e-04,3.565079839847129717e-05
8.814999999999999503e+00,3.414290209017890616e-04,3.565116568418887706e-05
8.816000000000000725e+00,4.099180787472839768e-04,3.565544212341091053e-05
8.817000000000000171e+00,4.932067524699031667e-04,3.566364636389334440e-05
8.817999999999999616e+00,5.848898451446184633e-04,3.567578615934879476e-05
8.819000000000000838e+00,6.814457376567233885e-04,3.569185867692057068e-05
8.820000000000000284e+00,7.809091978704786694e-04,3.571185017969215385e-05
8.820999999999999730e+00,8.821241995080070925e-04,3.573573638158644797e-05
8.822000000000000952e+00,9.843676148506188672e-04,3.576348223814483250e-05
8.823000000000000398e+00,1.087158763254564980e-03,3.579504235293427545e-05
8.823999999999999844e+00,1.190159334079386863e-03,3.583036086323109604e-05
8.825000000000001066e+00,1.293118382571160083e-03,3.586937188994070207e-05
8.826000000000000512e+00,1.395840745555813889e-03,3.591199954858540974e-05
8.826999999999999957e+00,1.498168160279984623e-03,3.595815846276784742e-05
8.827999999999999403e+00,1.599967567051647490e-03,3.600775382248190987e-05
8.829000000000000625e+00,1.701123627051341755e-03,3.606068191725245956e-05
8.830000000000000071e+00,1.801533802831068896e-03,3.611683033009782136e-05
8.830999999999999517e+00,1.901105041672903565e-03,3.617607847805362568e-05
8.832000000000000739e+00,1.999751492880869064e-03,3.623829790283762599e-05
8.833000000000000185e+00,2.097392905140353300e-03,3.630335281482976843e-05
8.833999999999999631e+00,2.193953484789460968e-03,3.637110039911217518e-05
8.835000000000000853e+00,2.289361068929802578e-03,3.644139142241084676e-05
8.836000000000000298e+00,2.383546521555782779e-03,3.651407062235394912e-05
8.836999999999999744e+00,2.476443286303163516e-03,3.658897724015913153e-05
8.838000000000000966e+00,2.567987054513702887e-03,3.666594548468937655e-05
8.839000000000000412e+00,2.658115515694233367e-03,3.674480509342480805e-05
8.839999999999999858e+00,2.746768171362435219e-03,3.682538178042667020e-05
8.840999999999999304e+00,2.833886194156791643e-03,3.690749773970215369e-05
8.842000000000000526e+00,2.919412323341031169e-03,3.699097223871013619e-05
8.842999999999999972e+00,3.003290786137437305e-03,3.707562206301462452e-05
8.843999999999999417e+00,3.085467241095817079e-03,3.716126203091530208e-05
8.845000000000000639e+00,3.165888736285176440e-03,3.724770544906341372e-05
8.846000000000000085e+00,3.244503681317303934e-03,3.733476466639502813e-05
8.846999999999999531e+00,3.321261827911702134e-03,3.742225150007855703e-05
8.848000000000000753e+00,3.396114259564265905e-03,3.750997780309691672e-05
8.849000000000000199e+00,3.469013386184425542e-03,3.759775576787360987e-05
8.849999999999999645e+00,3.539912944571189154e-03,3.768539852902002228e-05
8.851000000000000867e+00,3.608768001614537976e-03,3.777272045240565013e-05
8.852000000000000313e+00,3.675534961721826140e-03,3.785953771929618448e-05
8.852999999999999758e+00,3.740171575250981432e-03,3.794566857636930580e-05
8.854000000000000981e+00,3.802636950093797336e-03,3.803093387954126437e-05
8.855000000000000426e+00,3.862891563379764522e-03,3.811515727704641791e-05
8.855999999999999872e+00,3.920897275324420825e-03,3.819816581852072783e-05
8.856999999999999318e+00,3.976617342725499889e-03,3.827979003493426621e-05
8.858000000000000540e+00,4.030016434004291687e-03,3.835986453524224031e-05
8.858999999999999986e+00,4.081060643387575924e-03,3.843822807864484477e-05
8.859999999999999432e+00,4.129717506414417108e-03,3.851472413655223942e-05
8.861000000000000654e+00,4.175956014221724258e-03,3.858920088030584454e-05
8.862000000000000099e+00,4.219746628785716117e-03,3.866151177832180991e-05
8.862999999999999545e+00,4.261061296780238421e-03,3.873151553530384449e-05
8.864000000000000767e+00,4.299873464261404557e-03,3.879907665278441994e-05
8.865000000000000213e+00,4.336158089746638619e-03,3.886406532487052571e-05
8.865999999999999659e+00,4.369891657978117183e-03,3.892635799600693657e-05
8.867000000000000881e+00,4.401052191931913854e-03,3.898583722620797164e-05
8.868000000000000327e+00,4.429619265437235651e-03,3.904239223700362916e-05
8.868999999999999773e+00,4.455574014018837646e-03,3.909591869990030423e-05
8.870000000000000995e+00,4.478899146183817383e-03,3.914631930414864714e-05
8.871000000000000441e+00,4.499578952853490292e-03,3.919350350466223499e-05
8.871999999999999886e+00,4.517599317194078042e-03,3.923738807691879625e-05
8.872999999999999332e+00,4.532947722573075870e-03,3.927789680820215957e-05
8.874000000000000554e+00,4.545613260922313700e-03,3.931496105677445563e-05
8.875000000000000000e+00,4.555586639163244390e-03,3.934851941255627022e-05
8.875999999999999446e+00,4.562860185811330044e-03,3.937851824217619798e-05
8.877000000000000668e+00,4.567427855775078177e-03,3.940491130612885700e-05
8.878000000000000114e+00,4.569285235475684277e-03,3.942766030624010598e-05
8.878999999999999559e+00,4.568429545881310359e-03,3.944673448444533834e-05
8.880000000000000782e+00,4.564859645904179204e-03,3.946211114462486478e-05
8.881000000000000227e+00,4.558576033819618060e-03,3.947377517852619308e-05
8.881999999999999673e+00,4.549580848921967562e-03,3.948171962436579049e-05
8.883000000000000895e+00,4.537877871310842977e-03,3.948594518175895624e-05
8.884000000000000341e+00,4.523472521918750142e-03,3.948646072343438686e-05
8.884999999999999787e+00,4.506371860536219007e-03,3.948328276733499315e-05
8.886000000000001009e+00,4.486584584105106355e-03,3.947643601806002874e-05
8.887000000000000455e+00,4.464121023227510775e-03,3.946595277472251021e-05
8.887999999999999901e+00,4.438993138878114322e-03,3.945187345111572793e-05
8.888999999999999346e+00,4.411214517260861855e-03,3.943424601159412106e-05
8.890000000000000568e+00,4.380800365109144973e-03,3.941312644841296907e-05
8.891000000000000014e+00,4.347767502996321455e-03,3.938857813104666694e-05
8.891999999999999460e+00,4.312134359070817803e-03,3.936067233288697811e-05
8.893000000000000682e+00,4.273920961176960569e-03,3.932948756299341263e-05
8.894000000000000128e+00,4.233148929325541814e-03,3.929511002204234848e-05
8.894999999999999574e+00,4.189841466547898977e-03,3.925763291811689668e-05
8.896000000000000796e+00,4.144023350326766011e-03,3.921715693829008910e-05
8.897000000000000242e+00,4.095720922458192907e-03,3.917378949969477897e-05
8.897999999999999687e+00,4.044962079701947336e-03,3.912764517315709312e-05
8.899000000000000909e+00,3.991776263161519317e-03,3.907884493664227340e-05
8.900000000000000355e+00,3.936194448431382803e-03,3.902751662048199396e-05
8.900999999999999801e+00,3.878249134705379075e-03,3.897379406755954409e-05
8.902000000000001023e+00,3.817974335148714791e-03,3.891781752277248741e-05
8.903000000000000469e+00,3.755405566575710247e-03,3.885973281473530740e-05
8.903999999999999915e+00,3.690579840726335593e-03,3.879969172734690306e-05
8.904999999999999361e+00,3.623535655237786549e-03,3.873785111720615105e-05
8.906000000000000583e+00,3.554312986957133651e-03,3.867437326037921180e-05
8.907000000000000028e+00,3.482953285869152139e-03,3.860942494331805788e-05
8.907999999999999474e+00,3.409499472022140421e-03,3.854317774350099539e-05
8.909000000000000696e+00,3.333995934204929748e-03,3.847580710352612284e-05
8.910000000000000142e+00,3.256488533200452631e-03,3.840749260762875368e-05
8.910999999999999588e+00,3.177024608463816738e-03,3.833841700587052641e-05
8.912000000000000810e+00,3.095652991483751389e-03,3.826876642295542840e-05
8.913000000000000256e+00,3.012424025382500446e-03,3.819872936582065166e-05
8.913999999999999702e+00,2.927389594759683203e-03,3.812849694278765193e-05
8.915000000000000924e+00,2.840603166335072156e-03,3.805826179165274848e-05
8.916000000000000369e+00,2.752119845635996043e-03,3.798821823268995154e-05
8.916999999999999815e+00,2.661996452131683462e-03,3.791856123521179962e-05
8.918000000000001037e+00,2.570291620554789568e-03,3.784948653276927591e-05
8.919000000000000483e+00,2.477065934159059651e-03,3.778118954003147301e-05
8.919999999999999929e+00,2.382382102241775972e-03,3.771386541676274363e-05
8.920999999999999375e+00,2.286305194289302289e-03,3.764770797082455723e-05
8.922000000000000597e+00,2.188902952470317409e-03,3.758290973955649434e-05
8.923000000000000043e+00,2.090246208293854852e-03,3.751966087379980148e-05
8.923999999999999488e+00,1.990409444929056981e-03,3.745814916125644563e-05
8.925000000000000711e+00,1.889471560918162167e-03,3.739855890084781994e-05
8.926000000000000156e+00,1.787516921642072834e-03,3.734107093323830778e-05
8.926999999999999602e+00,1.684636824190791126e-03,3.728586154660248517e-05
8.928000000000000824e+00,1.580931573028928391e-03,3.723310244808029337e-05
8.929000000000000270e+00,1.476513471806924086e-03,3.718295970598924327e-05
8.929999999999999716e+00,1.371511228226085337e-03,3.713559373748372133e-05
8.931000000000000938e+00,1.266076590898260754e-03,3.709115824358464599e-05
8.932000000000000384e+00,1.160394622938969644e-03,3.704980022330017092e-05
8.932999999999999829e+00,1.054700093699767775e-03,3.701165897482459980e-05
8.934000000000001052e+00,9.493045520687003148e-04,3.697686608863126633e-05
8.935000000000000497e+00,8.446428084932830049e-04,3.694554450893569510e-05
8.935999999999999943e+00,7.413562421843014573e-04,3.691780856025059948e-05
8.936999999999999389e+00,6.404490427343747074e-04,3.689376308073373360e-05
8.938000000000000611e+00,5.435939300827061487e-04,3.687350348837340706e-05
8.939000000000000057e+00,4.537439933781541447e-04,3.685711498004406393e-05
8.939999999999999503e+00,3.762970465996689942e-04,3.684467264577005161e-05
8.941000000000000725e+00,3.206841697652812679e-04,3.683624076625301516e-05
8.942000000000000171e+00,2.995592649193017424e-04,3.683187297069490465e-05
8.942999999999999616e+00,3.199468312781009226e-04,3.683161163971503837e-05
8.944000000000000838e+00,3.751556085908372938e-04,3.683548810409501337e-05
8.945000000000000284e+00,4.525639338718370763e-04,3.684352216454097543e-05
8.945999999999999730e+00,5.426533184852373520e-04,3.685572236936029088e-05
8.947000000000000952e+00,6.399573053005645860e-04,3.687208562296827839e-05
8.948000000000000398e+00,7.414845388782864396e-04,3.689259751369109119e-05
8.948999999999999844e+00,8.455418171369272424e-04,3.691723207401095429e-05
8.950000000000001066e+00,9.511134295764555290e-04,3.694595216026333331e-05
8.951000000000000512e+00,1.057550936566920355e-03,3.697870927583799721e-05
8.951999999999999957e+00,1.164414729912478016e-03,3.701544404779549938e-05
8.952999999999999403e+00,1.271389632529165486e-03,3.705608620126772109e-05
8.954000000000000625e+00,1.378237849142270209e-03,3.710055502847284860e-05
8.955000000000000071e+00,1.484771588693981981e-03,3.714875945800876010e-05
8.955999999999999517e+00,1.590836500417258399e-03,3.720059857178741459e-05
8.957000000000000739e+00,1.696301301992337055e-03,3.725596179062606585e-05
8.958000000000000185e+00,1.801051082364291513e-03,3.731472947228219636e-05
8.958999999999999631e+00,1.904982861926659112e-03,3.737677314445502202e-05
8.960000000000000853e+00,2.008002577542373785e-03,3.744195606588881386e-05
8.961000000000000298e+00,2.110022994325400254e-03,3.751013357923377279e-05
8.961999999999999744e+00,2.210962231432133784e-03,3.758115371932543408e-05
8.963000000000000966e+00,2.310742707007656591e-03,3.765485762115333625e-05
8.964000000000000412e+00,2.409290371203625693e-03,3.773108010602652985e-05
8.964999999999999858e+00,2.506534144279087741e-03,3.780965011642486979e-05
8.965999999999999304e+00,2.602405499348185106e-03,3.789039134225898449e-05
8.967000000000000526e+00,2.696838152416805752e-03,3.797312271598939228e-05
8.967999999999999972e+00,2.789767829168745238e-03,3.805765895882914473e-05
8.968999999999999417e+00,2.881132090997141904e-03,3.814381113756866302e-05
8.970000000000000639e+00,2.970870203608858527e-03,3.823138720560292870e-05
8.971000000000000085e+00,3.058923040006839272e-03,3.832019254983878398e-05
8.971999999999999531e+00,3.145233007653819735e-03,3.841003051038265878e-05
8.973000000000000753e+00,3.229743996531379748e-03,3.850070296328011587e-05
8.974000000000000199e+00,3.312401341405419967e-03,3.859201074050596367e-05
8.974999999999999645e+00,3.393151797030649446e-03,3.868375426322900499e-05
8.976000000000000867e+00,3.471943521639836265e-03,3.877573392855902719e-05
8.977000000000000313e+00,3.548726068993377728e-03,3.886775069502178943e-05
8.977999999999999758e+00,3.623450385004357670e-03,3.895960646495563127e-05
8.979000000000000981e+00,3.696068810188313410e-03,3.905110468472292908e-05
8.980000000000000426e+00,3.766535084518700741e-03,3.914205061685821084e-05
8.980999999999999872e+00,3.834804356225837273e-03,3.923225195568292700e-05
8.981999999999999318e+00,3.900833191764566284e-03,3.932151904404186925e-05
8.983000000000000540e+00,3.964579588529013911e-03,3.940966546079696257e-05
8.983999999999999986e+00,4.026002987591042678e-03,3.949650823027243116e-05
8.984999999999999432e+00,4.085064288601613323e-03,3.958186840694073722e-05
8.986000000000000654e+00,4.141725864242741355e-03,3.966557116738663526e-05
8.987000000000000099e+00,4.195951576094123642e-03,3.974744641565010317e-05
8.987999999999999545e+00,4.247706789635359234e-03,3.982732882374313322e-05
8.989000000000000767e+00,4.296958390413536596e-03,3.990505841139197315e-05
8.990000000000000213e+00,4.343674798917539388e-03,3.998048056648458959e-05
8.990999999999999659e+00,4.387825986398847730e-03,4.005344660312738173e-05
8.992000000000000881e+00,4.429383489295900950e-03,4.012381368783733237e-05
8.993000000000000327e+00,4.468320424254794074e-03,4.019144543536187623e-05
8.993999999999999773e+00,4.504611501701039598e-03,4.025621177219282197e-05
8.995000000000000995e+00,4.538233039819254688e-03,4.031798951222007369e-05
8.996000000000000441e+00,4.569162976862961925e-03,4.037666219925516170e-05
8.996999999999999886e+00,4.597380884044141580e-03,4.043212064104732476e-05
8.997999999999999332e+00,4.622867976456487837e-03,4.048426271513518986e-05
8.999000000000000554e+00,4.645607124419227907e-03,4.053299392527531916e-05
9.000000000000000000e+00,4.665582863024922942e-03,4.057822713257369825e-05
9.000999999999999446e+00,4.682781401923732587e-03,4.061988309535177348e-05
9.002000000000000668e+00,4.697190633259095728e-03,4.065789017029592165e-05
9.003000000000000114e+00,4.708800139806841416e-03,4.069218486118229318e-05
9.003999999999999559e+00,4.717601201226385467e-03,4.072271147107253437e-05
9.005000000000000782e+00,4.723586800526453390e-03,4.074942263552385337e-05
9.006000000000000227e+00,4.726751628545378461e-03,4.077227893957173965e-05
9.006999999999999673e+00,4.727092088684549734e-03,4.079124945208161359e-05
9.008000000000000895e+00,4.724606299699466751e-03,4.080631128645175631e-05
9.009000000000000341e+00,4.719294098527383914e-03,4.081745013175205487e-05
9.009999999999999787e+00,4.711157041273690733e-03,4.082465980077745055e-05
9.011000000000001009e+00,4.700198404411277953e-03,4.082794274907435678e-05
9.012000000000000455e+00,4.686423183919697505e-03,4.082730955990651758e-05
9.012999999999999901e+00,4.669838094681986150e-03,4.082277945715054676e-05
9.013999999999999346e+00,4.650451567982766612e-03,4.081437978897026441e-05
9.015000000000000568e+00,4.628273748998195519e-03,4.080214651467698448e-05
9.016000000000000014e+00,4.603316492590351847e-03,4.078612363175667288e-05
9.016999999999999460e+00,4.575593359382162245e-03,4.076636367363095962e-05
9.018000000000000682e+00,4.545119609756283034e-03,4.074292710190242716e-05
9.019000000000000128e+00,4.511912198191694694e-03,4.071588278505294275e-05
9.019999999999999574e+00,4.475989765956433358e-03,4.068530735641325713e-05
9.021000000000000796e+00,4.437372633977202524e-03,4.065128569051433733e-05
9.022000000000000242e+00,4.396082793997078964e-03,4.061391021123600533e-05
9.022999999999999687e+00,4.352143900219476377e-03,4.057328132719072270e-05
9.024000000000000909e+00,4.305581259333687502e-03,4.052950674372251578e-05
9.025000000000000355e+00,4.256421821042685044e-03,4.048270189631263355e-05
9.025999999999999801e+00,4.204694167218098015e-03,4.043298919441235787e-05
9.027000000000001023e+00,4.150428501688914647e-03,4.038049840161365707e-05
9.028000000000000469e+00,4.093656638876065103e-03,4.032536587524345015e-05
9.028999999999999915e+00,4.034411993366849615e-03,4.026773495821905951e-05
9.029999999999999361e+00,3.972729568501459814e-03,4.020775511481014747e-05
9.031000000000000583e+00,3.908645946280412189e-03,4.014558230435953245e-05
9.032000000000000028e+00,3.842199276800125057e-03,4.008137814874468299e-05
9.032999999999999474e+00,3.773429269423812273e-03,4.001531022482024744e-05
9.034000000000000696e+00,3.702377184077326484e-03,3.994755116494128533e-05
9.035000000000000142e+00,3.629085825081528049e-03,3.987827893403241328e-05
9.035999999999999588e+00,3.553599536022614483e-03,3.980767592429713107e-05
9.037000000000000810e+00,3.475964198175254209e-03,3.973592920253775411e-05
9.038000000000000256e+00,3.396227231304111641e-03,3.966322950243556601e-05
9.038999999999999702e+00,3.314437599833202144e-03,3.958977145572662159e-05
9.040000000000000924e+00,3.230645823586489242e-03,3.951575262105241134e-05
9.041000000000000369e+00,3.144903996380921888e-03,3.944137362428604799e-05
9.041999999999999815e+00,3.057265812687501479e-03,3.936683710362600921e-05
9.043000000000001037e+00,2.967786606683683361e-03,3.929234784188144713e-05
9.044000000000000483e+00,2.876523404951882544e-03,3.921811171981327409e-05
9.044999999999999929e+00,2.783534998873711010e-03,3.914433581293627260e-05
9.045999999999999375e+00,2.688882040473765476e-03,3.907122727301701491e-05
9.047000000000000597e+00,2.592627170914605945e-03,3.899899338276585880e-05
9.048000000000000043e+00,2.494835189773242194e-03,3.892784046116765697e-05
9.048999999999999488e+00,2.395573280559224090e-03,3.885797388025210810e-05
9.050000000000000711e+00,2.294911309423622748e-03,3.878959691661076903e-05
9.051000000000000156e+00,2.192922225192197715e-03,3.872291074243199705e-05
9.051999999999999602e+00,2.089682596412414505e-03,3.865811331829589688e-05
9.053000000000000824e+00,1.985273341162877968e-03,3.859539932723662757e-05
9.054000000000000270e+00,1.879780727273230520e-03,3.853495903891255539e-05
9.054999999999999716e+00,1.773297763389516815e-03,3.847697828774407602e-05
9.056000000000000938e+00,1.665926160537923749e-03,3.842163736823538952e-05
9.057000000000000384e+00,1.557779149224124615e-03,3.836911095387282361e-05
9.057999999999999829e+00,1.448985604336932133e-03,3.831956699627296820e-05
9.059000000000001052e+00,1.339696226468415014e-03,3.827316668515448687e-05
9.060000000000000497e+00,1.230093045945905962e-03,3.823006341927967299e-05
9.060999999999999943e+00,1.120404476405920764e-03,3.819040273640172831e-05
9.061999999999999389e+00,1.010929968822388237e-03,3.815432133583929268e-05
9.063000000000000611e+00,9.020819489756370024e-04,3.812194705871820797e-05
9.064000000000000057e+00,7.944602245728725389e-04,3.809339796342002641e-05
9.064999999999999503e+00,6.889901310934073986e-04,3.806878234374865818e-05
9.066000000000000725e+00,5.871906769301175584e-04,3.804819787486661033e-05
9.067000000000000171e+00,4.917113317606848239e-04,3.803173168443916094e-05
9.067999999999999616e+00,4.073830264914025359e-04,3.801945960758622522e-05
9.069000000000000838e+00,3.428738652970685845e-04,3.801144628864264408e-05
9.070000000000000284e+00,3.110398571886418867e-04,3.800774454149768609e-05
9.070999999999999730e+00,3.218783092198556099e-04,3.800839552292490389e-05
9.072000000000000952e+00,3.717125928497296027e-04,3.801342819983654037e-05
9.073000000000000398e+00,4.476617817736762536e-04,3.802285957802897055e-05
9.073999999999999844e+00,5.386954927143519081e-04,3.803669430565940622e-05
9.075000000000001066e+00,6.382583438680588649e-04,3.805492496624046737e-05
9.076000000000000512e+00,7.427689143946508048e-04,3.807753177720002137e-05
9.076999999999999957e+00,8.502263788932267309e-04,3.810448297831452776e-05
9.077999999999999403e+00,9.594490951992474875e-04,3.813573465213445518e-05
9.079000000000000625e+00,1.069694141391039658e-03,3.817123115940497638e-05
9.080000000000000071e+00,1.180464930701061134e-03,3.821090509943629853e-05
9.080999999999999517e+00,1.291409953453967994e-03,3.825467776715452356e-05
9.082000000000000739e+00,1.402266990511235201e-03,3.830245922769058347e-05
9.083000000000000185e+00,1.512830993803726759e-03,3.835414888365015166e-05
9.083999999999999631e+00,1.622934839211354193e-03,3.840963562283734764e-05
9.085000000000000853e+00,1.732437372518631476e-03,3.846879839231296695e-05
9.086000000000000298e+00,1.841215749335462816e-03,3.853150647057952666e-05
9.086999999999999744e+00,1.949160387251444148e-03,3.859762007750144717e-05
9.088000000000000966e+00,2.056171559388776052e-03,3.866699071228591627e-05
9.089000000000000412e+00,2.162157044551311046e-03,3.873946180825034165e-05
9.089999999999999858e+00,2.267030477851086998e-03,3.881486914330175420e-05
9.090999999999999304e+00,2.370710172479038261e-03,3.889304145502106515e-05
9.092000000000000526e+00,2.473118268193828968e-03,3.897380092430862645e-05
9.092999999999999972e+00,2.574180107079946603e-03,3.905696382513957254e-05
9.093999999999999417e+00,2.673823773311865583e-03,3.914234104954094295e-05
9.095000000000000639e+00,2.771979749735895698e-03,3.922973871179437816e-05
9.096000000000000085e+00,2.868580662085911184e-03,3.931895872883966987e-05
9.096999999999999531e+00,2.963561086203083707e-03,3.940979938518636991e-05
9.098000000000000753e+00,3.056857404572470207e-03,3.950205593281274567e-05
9.099000000000000199e+00,3.148407698336096183e-03,3.959552116109171566e-05
9.099999999999999645e+00,3.238151668356661125e-03,3.968998599773067287e-05
9.101000000000000867e+00,3.326030576645124665e-03,3.978523999506326423e-05
9.102000000000000313e+00,3.411987205625229089e-03,3.988107195983570016e-05
9.102999999999999758e+00,3.495965829304479439e-03,3.997727042344506419e-05
9.104000000000000981e+00,3.577912195829679228e-03,4.007362427255125610e-05
9.105000000000000426e+00,3.657773516925362338e-03,4.016992314105842212e-05
9.105999999999999872e+00,3.735498464726086029e-03,4.026595803737716058e-05
9.106999999999999318e+00,3.811037172613046878e-03,4.036152167370998290e-05
9.108000000000000540e+00,3.884341240961908769e-03,4.045640911351465870e-05
9.108999999999999986e+00,3.955363744875073015e-03,4.055041804747713162e-05
9.109999999999999432e+00,4.024059245399473281e-03,4.064334939652933818e-05
9.111000000000000654e+00,4.090383801489945979e-03,4.073500753409487114e-05
9.112000000000000099e+00,4.154294984450429377e-03,4.082520090859640305e-05
9.112999999999999545e+00,4.215751892238649504e-03,4.091374220591799464e-05
9.114000000000000767e+00,4.274715165557463684e-03,4.100044893710019599e-05
9.115000000000000213e+00,4.331147003433706046e-03,4.108514351712043970e-05
9.115999999999999659e+00,4.385011179999134812e-03,4.116765386629996559e-05
9.117000000000000881e+00,4.436273060147206786e-03,4.124781348258741695e-05
9.118000000000000327e+00,4.484899616292098608e-03,4.132546200449789948e-05
9.118999999999999773e+00,4.530859443913730356e-03,4.140044516113210822e-05
9.120000000000000995e+00,4.574122777701424003e-03,4.147261536397684828e-05
9.121000000000000441e+00,4.614661506167086480e-03,4.154183165111836082e-05
9.121999999999999886e+00,4.652449186913245639e-03,4.160796024184386046e-05
9.122999999999999332e+00,4.687461060306400036e-03,4.167087439030671392e-05
9.124000000000000554e+00,4.719674063446784376e-03,4.173045495485918147e-05
9.125000000000000000e+00,4.749066842473422326e-03,4.178659022124989490e-05
9.125999999999999446e+00,4.775619765188155938e-03,4.183917645021555370e-05
9.127000000000000668e+00,4.799314931898758518e-03,4.188811764216641054e-05
9.128000000000000114e+00,4.820136186416754467e-03,4.193332607769523375e-05
9.128999999999999559e+00,4.838069125211918488e-03,4.197472205673376196e-05
9.130000000000000782e+00,4.853101106823274474e-03,4.201223443416879762e-05
9.131000000000000227e+00,4.865221259343086371e-03,4.204580029378113628e-05
9.131999999999999673e+00,4.874420487922385622e-03,4.207536547689894090e-05
9.133000000000000895e+00,4.880691480447389707e-03,4.210088422517283815e-05
9.134000000000000341e+00,4.884028713307105550e-03,4.212231971327279768e-05
9.134999999999999787e+00,4.884428455227785709e-03,4.213964363559782623e-05
9.136000000000001009e+00,4.881888771194660241e-03,4.215283671338102033e-05
9.137000000000000455e+00,4.876409524324542069e-03,4.216188828354893521e-05
9.137999999999999901e+00,4.867992377940462585e-03,4.216679679074839389e-05
9.138999999999999346e+00,4.856640795689222585e-03,4.216756929951682119e-05
9.140000000000000568e+00,4.842360041573642512e-03,4.216422201453453526e-05
9.141000000000000014e+00,4.825157178213214208e-03,4.215677976236220420e-05
9.141999999999999460e+00,4.805041065164062861e-03,4.214527647348740479e-05
9.143000000000000682e+00,4.782022355305605606e-03,4.212975462843921408e-05
9.144000000000000128e+00,4.756113491323271311e-03,4.211026573786280761e-05
9.144999999999999574e+00,4.727328700314232211e-03,4.208686976138620729e-05
9.146000000000000796e+00,4.695683988580552463e-03,4.205963556892474472e-05
9.147000000000000242e+00,4.661197134611559482e-03,4.202864032661374503e-05
9.147999999999999687e+00,4.623887682206227409e-03,4.199396994538458547e-05
9.149000000000000909e+00,4.583776931897249815e-03,4.195571839374307382e-05
9.150000000000000355e+00,4.540887932662183990e-03,4.191398814259651202e-05
9.150999999999999801e+00,4.495245472006724648e-03,4.186888949341213977e-05
9.152000000000001023e+00,4.446876066405485058e-03,4.182054096103805921e-05
9.153000000000000469e+00,4.395807950273473465e-03,4.176906855016502835e-05
9.153999999999999915e+00,4.342071065448205314e-03,4.171460613995730551e-05
9.154999999999999361e+00,4.285697049425442676e-03,4.165729471536220620e-05
9.156000000000000583e+00,4.226719224307355117e-03,4.159728271470779302e-05
9.157000000000000028e+00,4.165172584714034107e-03,4.153472521097082381e-05
9.157999999999999474e+00,4.101093786803078518e-03,4.146978427292186608e-05
9.159000000000000696e+00,4.034521136647369749e-03,4.140262811012039422e-05
9.160000000000000142e+00,3.965494579986233482e-03,4.133343133665795896e-05
9.160999999999999588e+00,3.894055691969634369e-03,4.126237409592905159e-05
9.162000000000000810e+00,3.820247669027922177e-03,4.118964233753323525e-05
9.163000000000000256e+00,3.744115321355387296e-03,4.111542688817565553e-05
9.163999999999999702e+00,3.665705068567790773e-03,4.103992364500728447e-05
9.165000000000000924e+00,3.585064937243813595e-03,4.096333261748819982e-05
9.166000000000000369e+00,3.502244562889108865e-03,4.088585811686757461e-05
9.166999999999999815e+00,3.417295195682710802e-03,4.080770774065066903e-05
9.168000000000001037e+00,3.330269713054004582e-03,4.072909252109414824e-05
9.169000000000000483e+00,3.241222638849580642e-03,4.065022587462710643e-05
9.169999999999999929e+00,3.150210173007907122e-03,4.057132369071651194e-05
9.170999999999999375e+00,3.057290232528395678e-03,4.049260327500108522e-05
9.172000000000000597e+00,2.962522509074693410e-03,4.041428336899119807e-05
9.173000000000000043e+00,2.865968545984213123e-03,4.033658305091029477e-05
9.173999999999999488e+00,2.767691842300276910e-03,4.025972178481871023e-05
9.175000000000000711e+00,2.667757990189459274e-03,4.018391825823334476e-05
9.176000000000000156e+00,2.566234858348082418e-03,4.010939034500033296e-05
9.176999999999999602e+00,2.463192834400864274e-03,4.003635396653341917e-05
9.178000000000000824e+00,2.358705148588257586e-03,3.996502305947357539e-05
9.179000000000000270e+00,2.252848305928166484e-03,3.989560841416184842e-05
9.179999999999999716e+00,2.145702669440878365e-03,3.982831754364066619e-05
9.181000000000000938e+00,2.037353252433714984e-03,3.976335356289526830e-05
9.182000000000000384e+00,1.927890809087418620e-03,3.970091508735326680e-05
9.182999999999999829e+00,1.817413353280702363e-03,3.964119507686681240e-05
9.184000000000001052e+00,1.706028309152851381e-03,3.958438074320150588e-05
9.185000000000000497e+00,1.593855608641466795e-03,3.953065241294130067e-05
9.185999999999999943e+00,1.481032247290268956e-03,3.948018341809045719e-05
9.186999999999999389e+00,1.367719140672053746e-03,3.943313902711786852e-05
9.188000000000000611e+00,1.254111723530176338e-03,3.938967634457958371e-05
9.189000000000000057e+00,1.140456835817366035e-03,3.934994328871317746e-05
9.189999999999999503e+00,1.027080567201157880e-03,3.931407850861246982e-05
9.191000000000000725e+00,9.144359836105920734e-04,3.928221043239103646e-05
9.192000000000000171e+00,8.031885322981962248e-04,3.925445724316866883e-05
9.192999999999999616e+00,6.943760514744145955e-04,3.923092599912586390e-05
9.194000000000000838e+00,5.897219933822724644e-04,3.921171264101293394e-05
9.195000000000000284e+00,4.922649968532981108e-04,3.919690121952297443e-05
9.195999999999999730e+00,4.075756918868327929e-04,3.918656396721965218e-05
9.197000000000000952e+00,3.455173625523856747e-04,3.918076062994987500e-05
9.198000000000000398e+00,3.198083410517065005e-04,3.917953860049492486e-05
9.198999999999999844e+00,3.389561423477650977e-04,3.918293236983776102e-05
9.200000000000001066e+00,3.965348243092308811e-04,3.919096372948632621e-05
9.201000000000000512e+00,4.788183406526331587e-04,3.920364134181147632e-05
9.201999999999999957e+00,5.751907826128129344e-04,3.922096104576836418e-05
9.202999999999999403e+00,6.795381431788078243e-04,3.924290553746852446e-05
9.204000000000000625e+00,7.885292908077884931e-04,3.926944470892049233e-05
9.205000000000000071e+00,9.002894660288034102e-04,3.930053549986743731e-05
9.205999999999999517e+00,1.013699974080455686e-03,3.933612232723200018e-05
9.207000000000000739e+00,1.128049778230427692e-03,3.937613704122940175e-05
9.208000000000000185e+00,1.242858530038571741e-03,3.942049941387146906e-05
9.208999999999999631e+00,1.357782776128119975e-03,3.946911719357531031e-05
9.210000000000000853e+00,1.472563904626443933e-03,3.952188669118179897e-05
9.211000000000000298e+00,1.586997970769895390e-03,3.957869295996468474e-05
9.211999999999999744e+00,1.700917500705382028e-03,3.963941036524151420e-05
9.213000000000000966e+00,1.814180129415527646e-03,3.970390289066411235e-05
9.214000000000000412e+00,1.926661282415837763e-03,3.977202478692644274e-05
9.214999999999999858e+00,2.038249334374645384e-03,3.984362093724091314e-05
9.216000000000001080e+00,2.148842327860297705e-03,3.991852751327942269e-05
9.217000000000000526e+00,2.258345704558624260e-03,3.999657242073298712e-05
9.217999999999999972e+00,2.366670706237247908e-03,4.007757599220926705e-05
9.218999999999999417e+00,2.473733231896345537e-03,4.016135149327184321e-05
9.220000000000000639e+00,2.579453008348243318e-03,4.024770577540991943e-05
9.221000000000000085e+00,2.683752983143954021e-03,4.033643986031283375e-05
9.221999999999999531e+00,2.786558874697129574e-03,4.042734959748462591e-05
9.223000000000000753e+00,2.887798838353835152e-03,4.052022623990884475e-05
9.224000000000000199e+00,2.987403215685542797e-03,4.061485709736323084e-05
9.224999999999999645e+00,3.085304347629274409e-03,4.071102618189886325e-05
9.226000000000000867e+00,3.181436433875050630e-03,4.080851474975629443e-05
9.227000000000000313e+00,3.275735429013867939e-03,4.090710197971715795e-05
9.227999999999999758e+00,3.368138965060579314e-03,4.100656554317053543e-05
9.229000000000000981e+00,3.458586296320066613e-03,4.110668222024325188e-05
9.230000000000000426e+00,3.547018259492375376e-03,4.120722842225508305e-05
9.230999999999999872e+00,3.633377247727951568e-03,4.130798084473610241e-05
9.231999999999999318e+00,3.717607193729704530e-03,4.140871689058248139e-05
9.233000000000000540e+00,3.799653561689265470e-03,4.150921536307752185e-05
9.233999999999999986e+00,3.879463344490220733e-03,4.160925682875898511e-05
9.234999999999999432e+00,3.956985066868966630e-03,4.170862424765689046e-05
9.236000000000000654e+00,4.032168791333637543e-03,4.180710331753681897e-05
9.237000000000000099e+00,4.104966128109788226e-03,4.190448311693015926e-05
9.237999999999999545e+00,4.175330246361395360e-03,4.200055633822560093e-05
9.239000000000000767e+00,4.243215888243788252e-03,4.209511992605172409e-05
9.240000000000000213e+00,4.308579383284033733e-03,4.218797526864752578e-05
9.240999999999999659e+00,4.371378664700839058e-03,4.227892879649973001e-05
9.242000000000000881e+00,4.431573285279812209e-03,4.236779214639072147e-05
9.243000000000000327e+00,4.489124434679712082e-03,4.245438276023948902e-05
9.243999999999999773e+00,4.543994956001972015e-03,4.253852391839178234e-05
9.245000000000000995e+00,4.596149363320631287e-03,4.262004535054021281e-05
9.246000000000000441e+00,4.645553858019128152e-03,4.269878324653692719e-05
9.246999999999999886e+00,4.692176345859281478e-03,4.277458083203940768e-05
9.247999999999999332e+00,4.735986452729175518e-03,4.284728830895273934e-05
9.249000000000000554e+00,4.776955540792110141e-03,4.291676343667360675e-05
9.250000000000000000e+00,4.815056723141333123e-03,4.298287143365816723e-05
9.250999999999999446e+00,4.850264878884918800e-03,4.304548552657347349e-05
9.252000000000000668e+00,4.882556666491682726e-03,4.310448678569183978e-05
9.253000000000000114e+00,4.911910537382619540e-03,4.315976467930532741e-05
9.253999999999999559e+00,4.938306747760440318e-03,4.321121686982248492e-05
9.255000000000000782e+00,4.961727370570523030e-03,4.325874974989591401e-05
9.256000000000000227e+00,4.982156305699264251e-03,4.330227819630911505e-05
9.256999999999999673e+00,4.999579290241973339e-03,4.334172608756212906e-05
9.258000000000000895e+00,5.013983906831765563e-03,4.337702601224032340e-05
9.259000000000000341e+00,5.025359592074437297e-03,4.340811979752506476e-05
9.259999999999999787e+00,5.033697643089928703e-03,4.343495816395864139e-05
9.261000000000001009e+00,5.038991223975804526e-03,4.345750123724071275e-05
9.262000000000000455e+00,5.041235370417072696e-03,4.347571816217210517e-05
9.262999999999999901e+00,5.040426994236114205e-03,4.348958761529151822e-05
9.263999999999999346e+00,5.036564885937054939e-03,4.349909737813496580e-05
9.265000000000000568e+00,5.029649717377567691e-03,4.350424483740406272e-05
9.266000000000000014e+00,5.019684042440505055e-03,4.350503652573629740e-05
9.266999999999999460e+00,5.006672297517128327e-03,4.350148859871440758e-05
9.268000000000000682e+00,4.990620800282118651e-03,4.349362633587008930e-05
9.269000000000000128e+00,4.971537748359088071e-03,4.348148462162735955e-05
9.269999999999999574e+00,4.949433215988708300e-03,4.346510741912082404e-05
9.271000000000000796e+00,4.924319150813612385e-03,4.344454822035536898e-05
9.272000000000000242e+00,4.896209368736774946e-03,4.341986946810530033e-05
9.272999999999999687e+00,4.865119548802807233e-03,4.339114300643035865e-05
9.274000000000000909e+00,4.831067226315898834e-03,4.335844946516914482e-05
9.275000000000000355e+00,4.794071786009004854e-03,4.332187870126862203e-05
9.275999999999999801e+00,4.754154453427699920e-03,4.328152914904679212e-05
9.277000000000001023e+00,4.711338286486620695e-03,4.323750822453993945e-05
9.278000000000000469e+00,4.665648165495037483e-03,4.318993164242230251e-05
9.278999999999999915e+00,4.617110783286855306e-03,4.313892379740534534e-05
9.279999999999999361e+00,4.565754633909719848e-03,4.308461704607627888e-05
9.281000000000000583e+00,4.511610001770726026e-03,4.302715205181451209e-05
9.282000000000000028e+00,4.454708949362142650e-03,4.296667703243932244e-05
9.282999999999999474e+00,4.395085305694932006e-03,4.290334811263880486e-05
9.284000000000000696e+00,4.332774653657827692e-03,4.283732849994963061e-05
9.285000000000000142e+00,4.267814318209166465e-03,4.276878878025268339e-05
9.285999999999999588e+00,4.200243353926018039e-03,4.269790605283489948e-05
9.287000000000000810e+00,4.130102533874447333e-03,4.262486421860090842e-05
9.288000000000000256e+00,4.057434338293875072e-03,4.254985311519410447e-05
9.288999999999999702e+00,3.982282945210345072e-03,4.247306870422251212e-05
9.290000000000000924e+00,3.904694221602391605e-03,4.239471214302072914e-05
9.291000000000000369e+00,3.824715717406202385e-03,4.231498998776989784e-05
9.291999999999999815e+00,3.742396661265265899e-03,4.223411321669332685e-05
9.293000000000001037e+00,3.657787960367931898e-03,4.215229735185975436e-05
9.294000000000000483e+00,3.570942203822363194e-03,4.206976146527256359e-05
9.294999999999999929e+00,3.481913672359641162e-03,4.198672827228353065e-05
9.295999999999999375e+00,3.390758354039316320e-03,4.190342305611271292e-05
9.297000000000000597e+00,3.297533969848081246e-03,4.182007373790931566e-05
9.298000000000000043e+00,3.202300009829596710e-03,4.173690979206698854e-05
9.298999999999999488e+00,3.105117784536177462e-03,4.165416224368107337e-05
9.300000000000000711e+00,3.006050494426515049e-03,4.157206254234044828e-05
9.301000000000000156e+00,2.905163324294843252e-03,4.149084251744359204e-05
9.301999999999999602e+00,2.802523568451143702e-03,4.141073323113989230e-05
9.303000000000000824e+00,2.698200798125366569e-03,4.133196489756026999e-05
9.304000000000000270e+00,2.592267082810041905e-03,4.125476572027986168e-05
9.304999999999999716e+00,2.484797285609297458e-03,4.117936178610824663e-05
9.306000000000000938e+00,2.375869456887958527e-03,4.110597587590858579e-05
9.307000000000000384e+00,2.265565364250753024e-03,4.103482731420611562e-05
9.307999999999999829e+00,2.153971209753388454e-03,4.096613079319064344e-05
9.309000000000001052e+00,2.041178612802021630e-03,4.090009622854016925e-05
9.310000000000000497e+00,1.927285971709397127e-03,4.083692755650153655e-05
9.310999999999999943e+00,1.812400379414534114e-03,4.077682258651213411e-05
9.311999999999999389e+00,1.696640362498219937e-03,4.071997187012895781e-05
9.313000000000000611e+00,1.580139875901303897e-03,4.066655851334577426e-05
9.314000000000000057e+00,1.463054256982818579e-03,4.061675707625541113e-05
9.314999999999999503e+00,1.345569328984297505e-03,4.057073343053834081e-05
9.316000000000000725e+00,1.227915723447518251e-03,4.052864370497894343e-05
9.317000000000000171e+00,1.110392164582919535e-03,4.049063416133534928e-05
9.317999999999999616e+00,9.934047493624551493e-04,4.045684022622263024e-05
9.319000000000000838e+00,8.775360217685903436e-04,4.042738641140165303e-05
9.320000000000000284e+00,7.636720648799543440e-04,4.040238541499238493e-05
9.320999999999999730e+00,6.532473676567889399e-04,4.038193809747933426e-05
9.322000000000000952e+00,5.487345027595391276e-04,4.036613270529532653e-05
9.323000000000000398e+00,4.546221330435833239e-04,4.035504489981599110e-05
9.323999999999999844e+00,3.791114801024289592e-04,4.034873707920767381e-05
9.325000000000001066e+00,3.353265852147613020e-04,4.034725849716604688e-05
9.326000000000000512e+00,3.360968018737593710e-04,4.035064470866028287e-05
9.326999999999999957e+00,3.812138510350054172e-04,4.035891776701093660e-05
9.327999999999999403e+00,4.577139891490801353e-04,4.037208579962937676e-05
9.329000000000000625e+00,5.526183003858099220e-04,4.039014327059939547e-05
9.330000000000000071e+00,6.578698714517655123e-04,4.041307070677419027e-05
9.330999999999999517e+00,7.690620017200261839e-04,4.044083507547575494e-05
9.332000000000000739e+00,8.837635830844030012e-04,4.047338960993276643e-05
9.333000000000000185e+00,1.000560999988490832e-03,4.051067423791157894e-05
9.333999999999999631e+00,1.118578816048686588e-03,4.055261557322013111e-05
9.335000000000000853e+00,1.237239858213052060e-03,4.059912742494533976e-05
9.336000000000000298e+00,1.356140519433580820e-03,4.065011090871402166e-05
9.336999999999999744e+00,1.474982888515447748e-03,4.070545503399509345e-05
9.338000000000000966e+00,1.593536104668300066e-03,4.076503691674919879e-05
9.339000000000000412e+00,1.711613422450293564e-03,4.082872238666076679e-05
9.339999999999999858e+00,1.829058090724880242e-03,4.089636632662958977e-05
9.341000000000001080e+00,1.945734369337960784e-03,4.096781336389705664e-05
9.342000000000000526e+00,2.061521650215602901e-03,4.104289827160313475e-05
9.342999999999999972e+00,2.176310510839406676e-03,4.112144667067997768e-05
9.343999999999999417e+00,2.290000007855431952e-03,4.120327552452741313e-05
9.345000000000000639e+00,2.402495783787631737e-03,4.128819385082620782e-05
9.346000000000000085e+00,2.513708722044307071e-03,4.137600326773585227e-05
9.346999999999999531e+00,2.623553976294782254e-03,4.146649870512766228e-05
9.348000000000000753e+00,2.731950263129948302e-03,4.155946904550975480e-05
9.349000000000000199e+00,2.838819340054826550e-03,4.165469780737283647e-05
9.349999999999999645e+00,2.944085618983482457e-03,4.175196375155150539e-05
9.351000000000000867e+00,3.047675876785316783e-03,4.185104158317011746e-05
9.352000000000000313e+00,3.149519039671931035e-03,4.195170263227732409e-05
9.352999999999999758e+00,3.249546021075289375e-03,4.205371545715260047e-05
9.354000000000000981e+00,3.347689601602741628e-03,4.215684656730201910e-05
9.355000000000000426e+00,3.443884339491722849e-03,4.226086098381862192e-05
9.355999999999999872e+00,3.538066506242875612e-03,4.236552290959419057e-05
9.356999999999999318e+00,3.630174039814486678e-03,4.247059630921150715e-05
9.358000000000000540e+00,3.720146513475660558e-03,4.257584557152033921e-05
9.358999999999999986e+00,3.807925115105522968e-03,4.268103596388610514e-05
9.359999999999999432e+00,3.893452636370172207e-03,4.278593435705789532e-05
9.361000000000000654e+00,3.976673467961583559e-03,4.289030961726311345e-05
9.362000000000000099e+00,4.057533601309320365e-03,4.299393327898465202e-05
9.362999999999999545e+00,4.135980633697663826e-03,4.309657989631063995e-05
9.364000000000000767e+00,4.211963777797737667e-03,4.319802769218872030e-05
9.365000000000000213e+00,4.285433872792234269e-03,4.329805883559357399e-05
9.365999999999999659e+00,4.356343398438756315e-03,4.339646010207736439e-05
9.367000000000000881e+00,4.424646489732057819e-03,4.349302309883572917e-05
9.368000000000000327e+00,4.490298953667726592e-03,4.358754487217818692e-05
9.368999999999999773e+00,4.553258285782500227e-03,4.367982804520618707e-05
9.370000000000000995e+00,4.613483688097754810e-03,4.376968144806116766e-05
9.371000000000000441e+00,4.670936086326566219e-03,4.385692020619898836e-05
9.371999999999999886e+00,4.725578148138381146e-03,4.394136633193519628e-05
9.372999999999999332e+00,4.777374300326117304e-03,4.402284876366635119e-05
9.374000000000000554e+00,4.826290746659348506e-03,4.410120394443696441e-05
9.375000000000000000e+00,4.872295484485055818e-03,4.417627575523988255e-05
9.375999999999999446e+00,4.915358321629557936e-03,4.424791612468935941e-05
9.377000000000000668e+00,4.955450891930362166e-03,4.431598493431977730e-05
9.378000000000000114e+00,4.992546671045480083e-03,4.438035055777502034e-05
9.378999999999999559e+00,5.026620990579796881e-03,4.444088973412109716e-05
9.380000000000000782e+00,5.057651052376147503e-03,4.449748810267866128e-05
9.381000000000000227e+00,5.085615941034221828e-03,4.455004002355133922e-05
9.381999999999999673e+00,5.110496636659333722e-03,4.459844909653117858e-05
9.383000000000000895e+00,5.132276025642500995e-03,4.464262791989905037e-05
9.384000000000000341e+00,5.150938911490663200e-03,4.468249862320646188e-05
9.384999999999999787e+00,5.166472023731147334e-03,4.471799258722045702e-05
9.386000000000001009e+00,5.178864026773601602e-03,4.474905095307165828e-05
9.387000000000000455e+00,5.188105527081092461e-03,4.477562427118690630e-05
9.387999999999999901e+00,5.194189079965800572e-03,4.479767302371104667e-05
9.388999999999999346e+00,5.197109194509819813e-03,4.481516725782061408e-05
9.390000000000000568e+00,5.196862338519700128e-03,4.482808707097806405e-05
9.391000000000000014e+00,5.193446941414696198e-03,4.483642219571860074e-05
9.391999999999999460e+00,5.186863396969610719e-03,4.484017247995081772e-05
9.393000000000000682e+00,5.177114064214546028e-03,4.483934744246448345e-05
9.394000000000000128e+00,5.164203268083505938e-03,4.483396674654996914e-05
9.394999999999999574e+00,5.148137298195612846e-03,4.482405969860477318e-05
9.396000000000000796e+00,5.128924407563037989e-03,4.480966572054921355e-05
9.397000000000000242e+00,5.106574809284663598e-03,4.479083379844041714e-05
9.397999999999999687e+00,5.081100673139077317e-03,4.476762293063066912e-05
9.399000000000000909e+00,5.052516120379674062e-03,4.474010158987988192e-05
9.400000000000000355e+00,5.020837218456279324e-03,4.470834811942161482e-05
9.400999999999999801e+00,4.986081973849346496e-03,4.467245012835966371e-05
9.402000000000001023e+00,4.948270324929645095e-03,4.463250491025646318e-05
9.403000000000000469e+00,4.907424133096815327e-03,4.458861879628577143e-05
9.403999999999999915e+00,4.863567173917143771e-03,4.454090754565384554e-05
9.404999999999999361e+00,4.816725126694633083e-03,4.448949563532301284e-05
9.406000000000000583e+00,4.766925564158422217e-03,4.443451664173565411e-05
9.407000000000000028e+00,4.714197940680379777e-03,4.437611253553415809e-05
9.407999999999999474e+00,4.658573580806841911e-03,4.431443397828298676e-05
9.409000000000000696e+00,4.600085666466103944e-03,4.424963955570313163e-05
9.410000000000000142e+00,4.538769224740803881e-03,4.418189610275986910e-05
9.410999999999999588e+00,4.474661114613090289e-03,4.411137787840813481e-05
9.412000000000000810e+00,4.407800014462715660e-03,4.403826683292705194e-05
9.413000000000000256e+00,4.338226408926768897e-03,4.396275175813124013e-05
9.413999999999999702e+00,4.265982577087703773e-03,4.388502849958930295e-05
9.415000000000000924e+00,4.191112580481421053e-03,4.380529909102782153e-05
9.416000000000000369e+00,4.113662252979935312e-03,4.372377192720442297e-05
9.416999999999999815e+00,4.033679191333927085e-03,4.364066080513225450e-05
9.418000000000001037e+00,3.951212748433487881e-03,4.355618506083612935e-05
9.419000000000000483e+00,3.866314028503497341e-03,4.347056859202461451e-05
9.419999999999999929e+00,3.779035886505736474e-03,4.338403997068845816e-05
9.420999999999999375e+00,3.689432931018496106e-03,4.329683139432697291e-05
9.422000000000000597e+00,3.597561533601045716e-03,4.320917872346486652e-05
9.423000000000000043e+00,3.503479844466530439e-03,4.312132040800527224e-05
9.423999999999999488e+00,3.407247818192606081e-03,4.303349748523070364e-05
9.425000000000000711e+00,3.308927250299248911e-03,4.294595249812256692e-05
9.426000000000000156e+00,3.208581829454710058e-03,4.285892942309550154e-05
9.426999999999999602e+00,3.106277208258581991e-03,4.277267248647969336e-05
9.428000000000000824e+00,3.002081099676837291e-03,4.268742610229932515e-05
9.429000000000000270e+00,2.896063405096379554e-03,4.260343369962496523e-05
9.429999999999999716e+00,2.788296385785126938e-03,4.252093756561766444e-05
9.431000000000000938e+00,2.678854889880677437e-03,4.244017766151717122e-05
9.432000000000000384e+00,2.567816655448180215e-03,4.236139144611407198e-05
9.432999999999999829e+00,2.455262714708676512e-03,4.228481265301095517e-05
9.434000000000001052e+00,2.341277938461848278e-03,4.221067110305330087e-05
9.435000000000000497e+00,2.225951773300504678e-03,4.213919149880742310e-05
9.435999999999999943e+00,2.109379252147491023e-03,4.207059319935011642e-05
9.436999999999999389e+00,1.991662394671633429e-03,4.200508900811685106e-05
9.438000000000000611e+00,1.872912178232519469e-03,4.194288496948229755e-05
9.439000000000000057e+00,1.753251356712473520e-03,4.188417919889308414e-05
9.439999999999999503e+00,1.632818572697689475e-03,4.182916165148743866e-05
9.441000000000000725e+00,1.511774488614613414e-03,4.177801300780348520e-05
9.442000000000000171e+00,1.390311163879926967e-03,4.173090447723863179e-05
9.442999999999999616e+00,1.268666813473073949e-03,4.168799672937787575e-05
9.444000000000000838e+00,1.147149812105460222e-03,4.164943973568657141e-05
9.445000000000000284e+00,1.026179211076109392e-03,4.161537178657393306e-05
9.445999999999999730e+00,9.063560374019946761e-04,4.158591936888546048e-05
9.447000000000000952e+00,7.885946007058290382e-04,4.156119627497087605e-05
9.448000000000000398e+00,6.743757976808875503e-04,4.154130356973820233e-05
9.448999999999999844e+00,5.662545549462632893e-04,4.152632879760725248e-05
9.450000000000001066e+00,4.688758977385998209e-04,4.151634599138707092e-05
9.451000000000000512e+00,3.907441846790589359e-04,4.151141503164651095e-05
9.451999999999999957e+00,3.454971281802378022e-04,4.151158175413624741e-05
9.452999999999999403e+00,3.464653183625974716e-04,4.151687740219311642e-05
9.454000000000000625e+00,3.933692594508999131e-04,4.152731883275173516e-05
9.455000000000000071e+00,4.726908777923176765e-04,4.154290814071012983e-05
9.455999999999999517e+00,5.709741135404599374e-04,4.156363292217797373e-05
9.457000000000000739e+00,6.798982690291385540e-04,4.158946603721967717e-05
9.458000000000000185e+00,7.949228303863561289e-04,4.162036599352843703e-05
9.458999999999999631e+00,9.135458426623166428e-04,4.165627683358692665e-05
9.460000000000000853e+00,1.034313210829883095e-03,4.169712860542687625e-05
9.461000000000000298e+00,1.156324460769816206e-03,4.174283738912187825e-05
9.461999999999999744e+00,1.278985736726021179e-03,4.179330584076676572e-05
9.463000000000000966e+00,1.401881540100331867e-03,4.184842335470600414e-05
9.464000000000000412e+00,1.524704960902419039e-03,4.190806668731028876e-05
9.464999999999999858e+00,1.647217966912651373e-03,4.197210022782766904e-05
9.466000000000001080e+00,1.769227842835392576e-03,4.204037666205348686e-05
9.467000000000000526e+00,1.890572686850363997e-03,4.211273737438681649e-05
9.467999999999999972e+00,2.011112185635670693e-03,4.218901315373709080e-05
9.468999999999999417e+00,2.130721577989220638e-03,4.226902469020549197e-05
9.470000000000000639e+00,2.249287603268063530e-03,4.235258329611690282e-05
9.471000000000000085e+00,2.366705723306794431e-03,4.243949143814347347e-05
9.471999999999999531e+00,2.482878179274658915e-03,4.252954351574368176e-05
9.473000000000000753e+00,2.597712611450414891e-03,4.262252650670345577e-05
9.474000000000000199e+00,2.711121063532464810e-03,4.271822069331029947e-05
9.474999999999999645e+00,2.823019257288004666e-03,4.281640028473040869e-05
9.476000000000000867e+00,2.933326057310941138e-03,4.291683420332063177e-05
9.477000000000000313e+00,3.041963074831201524e-03,4.301928678038818317e-05
9.477999999999999758e+00,3.148854371472699799e-03,4.312351841838752374e-05
9.479000000000000981e+00,3.253926238544204656e-03,4.322928633417886309e-05
9.480000000000000426e+00,3.357107031293157535e-03,4.333634521708054822e-05
9.480999999999999872e+00,3.458327046391891386e-03,4.344444795033072484e-05
9.481999999999999318e+00,3.557518430617346433e-03,4.355334624390800360e-05
9.483000000000000540e+00,3.654615115347906520e-03,4.366279135085802146e-05
9.483999999999999986e+00,3.749552769309228047e-03,4.377253460652689445e-05
9.484999999999999432e+00,3.842268767134117326e-03,4.388232816908874362e-05
9.486000000000000654e+00,3.932702168668036728e-03,4.399192551352559946e-05
9.487000000000000099e+00,4.020793708418424553e-03,4.410108212917346066e-05
9.487999999999999545e+00,4.106485791283416391e-03,4.420955595222063734e-05
9.489000000000000767e+00,4.189722494768724145e-03,4.431710807763083879e-05
9.490000000000000213e+00,4.270449574802883189e-03,4.442350309703546493e-05
9.490999999999999659e+00,4.348614475932538817e-03,4.452850978309948681e-05
9.492000000000000881e+00,4.424166343207807002e-03,4.463190137818139134e-05
9.493000000000000327e+00,4.497056037091403009e-03,4.473345625966117635e-05
9.493999999999999773e+00,4.567236148898444481e-03,4.483295817938568210e-05
9.495000000000000995e+00,4.634661018337243171e-03,4.493019687068622162e-05
9.496000000000000441e+00,4.699286750890553296e-03,4.502496823077241464e-05
9.496999999999999886e+00,4.761071236520053943e-03,4.511707493958973930e-05
9.497999999999999332e+00,4.819974167750103178e-03,4.520632651160010637e-05
9.499000000000000554e+00,4.875957058543662313e-03,4.529253995123536103e-05
9.500000000000000000e+00,4.928983262211849084e-03,4.537553978085716961e-05
9.500999999999999446e+00,4.979017989995030910e-03,4.545515859768878541e-05
9.502000000000000668e+00,5.026028328272665220e-03,4.553123705343854624e-05
9.503000000000000114e+00,5.069983256168074728e-03,4.560362441268537241e-05
9.503999999999999559e+00,5.110853661541844145e-03,4.567217849787995522e-05
9.505000000000000782e+00,5.148612357261682371e-03,4.573676623871550682e-05
9.506000000000000227e+00,5.183234095940264519e-03,4.579726350269968331e-05
9.506999999999999673e+00,5.214695584570103355e-03,4.585355565961322076e-05
9.508000000000000895e+00,5.242975497492607419e-03,4.590553738622495100e-05
9.509000000000000341e+00,5.268054489366823419e-03,4.595311318643662842e-05
9.509999999999999787e+00,5.289915206244359333e-03,4.599619717057944917e-05
9.511000000000001009e+00,5.308542296602965574e-03,4.603471356045867930e-05
9.512000000000000455e+00,5.323922420575832003e-03,4.606859639207800257e-05
9.512999999999999901e+00,5.336044258863403660e-03,4.609779003614261498e-05
9.513999999999999346e+00,5.344898519779661857e-03,4.612224887304020786e-05
9.515000000000000568e+00,5.350477946238112355e-03,4.614193776697006564e-05
9.516000000000000014e+00,5.352777320682047292e-03,4.615683169787168167e-05
9.516999999999999460e+00,5.351793469732440099e-03,4.616691626191365684e-05
9.518000000000000682e+00,5.347525267058022939e-03,4.617218724623630224e-05
9.519000000000000128e+00,5.339973635930523981e-03,4.617265108697528634e-05
9.519999999999999574e+00,5.329141549797864266e-03,4.616832443257963341e-05
9.521000000000000796e+00,5.315034032717695471e-03,4.615923458389513840e-05
9.522000000000000242e+00,5.297658157721468059e-03,4.614541901627555411e-05
9.522999999999999687e+00,5.277023045056084341e-03,4.612692581252709047e-05
9.524000000000000909e+00,5.253139858570317691e-03,4.610381311678751992e-05
9.525000000000000355e+00,5.226021801754525582e-03,4.607614958360229041e-05
9.525999999999999801e+00,5.195684111989623197e-03,4.604401379987321276e-05
9.527000000000001023e+00,5.162144054616631984e-03,4.600749467973018416e-05
9.528000000000000469e+00,5.125420915251848591e-03,4.596669084921356328e-05
9.528999999999999915e+00,5.085535991978248210e-03,4.592171103092287021e-05
9.529999999999999361e+00,5.042512585755152578e-03,4.587267341826356651e-05
9.531000000000000583e+00,4.996375990860728485e-03,4.581970601188837931e-05
9.532000000000000028e+00,4.947153483756077004e-03,4.576294590544338891e-05
9.532999999999999474e+00,4.894874311964976868e-03,4.570253964604324861e-05
9.534000000000000696e+00,4.839569681549317146e-03,4.563864248588848531e-05
9.535000000000000142e+00,4.781272744913632987e-03,4.557141867967101200e-05
9.535999999999999588e+00,4.720018587278254109e-03,4.550104071983949121e-05
9.537000000000000810e+00,4.655844213622838297e-03,4.542768958583667907e-05
9.538000000000000256e+00,4.588788534801499855e-03,4.535155393445336041e-05
9.538999999999999702e+00,4.518892354427955782e-03,4.527283029708552379e-05
9.540000000000000924e+00,4.446198355151073645e-03,4.519172221054106725e-05
9.541000000000000369e+00,4.370751086319631974e-03,4.510844042470582923e-05
9.541999999999999815e+00,4.292596951723649627e-03,4.502320196818329271e-05
9.543000000000001037e+00,4.211784199289018114e-03,4.493623028086968165e-05
9.544000000000000483e+00,4.128362911647860505e-03,4.484775426244193920e-05
9.544999999999999929e+00,4.042384999803989160e-03,4.475800833887234512e-05
9.545999999999999375e+00,3.953904199002711284e-03,4.466723145162948663e-05
9.547000000000000597e+00,3.862976069198916299e-03,4.457566711313935343e-05
9.548000000000000043e+00,3.769657999749377077e-03,4.448356233547646354e-05
9.548999999999999488e+00,3.674009221207495679e-03,4.439116760195279261e-05
9.550000000000000711e+00,3.576090824468936349e-03,4.429873577887690091e-05
9.551000000000000156e+00,3.475965791026249408e-03,4.420652203686653087e-05
9.551999999999999602e+00,3.373699035722575908e-03,4.411478271540493929e-05
9.553000000000000824e+00,3.269357467247749251e-03,4.402377521800844736e-05
9.554000000000000270e+00,3.163010069840659251e-03,4.393375678898305095e-05
9.554999999999999716e+00,3.054728014201309443e-03,4.384498436539153532e-05
9.556000000000000938e+00,2.944584804824693959e-03,4.375771338336414908e-05
9.557000000000000384e+00,2.832656477004418406e-03,4.367219755922651037e-05
9.557999999999999829e+00,2.719021858278280329e-03,4.358868765072882931e-05
9.559000000000001052e+00,2.603762918007956461e-03,4.350743123143915679e-05
9.560000000000000497e+00,2.486965235064982505e-03,4.342867143814201580e-05
9.560999999999999943e+00,2.368718629805875112e-03,4.335264669259901508e-05
9.561999999999999389e+00,2.249118023807436528e-03,4.327958948332072126e-05
9.563000000000000611e+00,2.128264624156077454e-03,4.320972608344167485e-05
9.564000000000000057e+00,2.006267574551238997e-03,4.314327532535968247e-05
9.564999999999999503e+00,1.883246294922571052e-03,4.308044832386632002e-05
9.566000000000000725e+00,1.759333854048226314e-03,4.302144727567754160e-05
9.567000000000000171e+00,1.634681933518544825e-03,4.296646521217572948e-05
9.567999999999999616e+00,1.509468304952576783e-03,4.291568486330953508e-05
9.569000000000000838e+00,1.383908399276707933e-03,4.286927840178053026e-05
9.570000000000000284e+00,1.258273758426576823e-03,4.282740640341136637e-05
9.570999999999999730e+00,1.132922501378140359e-03,4.279021764224023053e-05
9.572000000000000952e+00,1.008351631229842697e-03,4.275784810778710123e-05
9.573000000000000398e+00,8.852908402062485997e-04,4.273042088604652730e-05
9.573999999999999844e+00,7.648787755615216654e-04,4.270804528139406374e-05
9.575000000000001066e+00,6.490095189873063431e-04,4.269081675890426997e-05
9.576000000000000512e+00,5.410332581421568561e-04,4.267881619555199523e-05
9.576999999999999957e+00,4.471232737858690928e-04,4.267210990812704059e-05
9.577999999999999403e+00,3.782868785184411299e-04,4.267074903510180287e-05
9.579000000000000625e+00,3.499348934955203968e-04,4.267476964832839139e-05
9.580000000000000071e+00,3.715946664451323634e-04,4.268419229192190774e-05
9.580999999999999517e+00,4.358885564098829014e-04,4.269902218926609596e-05
9.582000000000000739e+00,5.273772691376679787e-04,4.271924892021596422e-05
9.583000000000000185e+00,6.342715906024987095e-04,4.274484675725061624e-05
9.583999999999999631e+00,7.498429921784399059e-04,4.277577447210576667e-05
9.585000000000000853e+00,8.704452083694159785e-04,4.281197574914633112e-05
9.586000000000000298e+00,9.940318662921446106e-04,4.285337916855301192e-05
9.586999999999999744e+00,1.119383214702350570e-03,4.289989871967300576e-05
9.588000000000000966e+00,1.245723918207227929e-03,4.295143392035078464e-05
9.589000000000000412e+00,1.372529676522556445e-03,4.300787038983515371e-05
9.589999999999999858e+00,1.499424988334452542e-03,4.306908010231574836e-05
9.591000000000001080e+00,1.626126507300774829e-03,4.313492206407873312e-05
9.592000000000000526e+00,1.752410245114477795e-03,4.320524267684232295e-05
9.592999999999999972e+00,1.878091811219311262e-03,4.327987646519187678e-05
9.593999999999999417e+00,2.003014082364056123e-03,4.335864652514094661e-05
9.595000000000000639e+00,2.127039265203124058e-03,4.344136529532390337e-05
9.596000000000000085e+00,2.250043647800295792e-03,4.352783511665218077e-05
9.596999999999999531e+00,2.371914044365693551e-03,4.361784901750468302e-05
9.598000000000000753e+00,2.492545338033559134e-03,4.371119135623782357e-05
9.599000000000000199e+00,2.611838750397972933e-03,4.380763861119007509e-05
9.599999999999999645e+00,2.729700605209636581e-03,4.390696005926357715e-05
9.601000000000000867e+00,2.846041432053060972e-03,4.400891855516161666e-05
9.602000000000000313e+00,2.960775310866552677e-03,4.411327127260064455e-05
9.602999999999999758e+00,3.073819386991956046e-03,4.421977046452083476e-05
9.604000000000000981e+00,3.185093511477219471e-03,4.432816420169559559e-05
9.605000000000000426e+00,3.294519971809166219e-03,4.443819712325882771e-05
9.605999999999999872e+00,3.402023291646100178e-03,4.454961120030694218e-05
9.606999999999999318e+00,3.507530080661178714e-03,4.466214639814570879e-05
9.608000000000000540e+00,3.610968923998488823e-03,4.477554144795131144e-05
9.608999999999999986e+00,3.712270300543616189e-03,4.488953449383911818e-05
9.609999999999999432e+00,3.811366524963120776e-03,4.500386384310604490e-05
9.611000000000000654e+00,3.908191706525151847e-03,4.511826853058073050e-05
9.612000000000000099e+00,4.002681722756557849e-03,4.523248907474865954e-05
9.612999999999999545e+00,4.094774203003528727e-03,4.534626796579937336e-05
9.614000000000000767e+00,4.184408521283481362e-03,4.545935040864089834e-05
9.615000000000000213e+00,4.271525794973163662e-03,4.557148475369413661e-05
9.615999999999999659e+00,4.356068889653240232e-03,4.568242321004004519e-05
9.617000000000000881e+00,4.437982427181109100e-03,4.579192219886008458e-05
9.618000000000000327e+00,4.517212797696744213e-03,4.589974305836196051e-05
9.618999999999999773e+00,4.593708173298754853e-03,4.600565233473224297e-05
9.620000000000000995e+00,4.667418524435299441e-03,4.610942243203680131e-05
9.621000000000000441e+00,4.738295636700801464e-03,4.621083182986537792e-05
9.621999999999999886e+00,4.806293129515457063e-03,4.630966573925971314e-05
9.622999999999999332e+00,4.871366474466649367e-03,4.640571627303718673e-05
9.624000000000000554e+00,4.933473014982443956e-03,4.649878304140455228e-05
9.625000000000000000e+00,4.992571985290875265e-03,4.658867322347343717e-05
9.625999999999999446e+00,5.048624529884003682e-03,4.667520222247674970e-05
9.627000000000000668e+00,5.101593722080161042e-03,4.675819367488146607e-05
9.628000000000000114e+00,5.151444583219851568e-03,4.683747998829443024e-05
9.628999999999999559e+00,5.198144100240260565e-03,4.691290233162880285e-05
9.630000000000000782e+00,5.241661243435159073e-03,4.698431123258231160e-05
9.631000000000000227e+00,5.281966982981591008e-03,4.705156644327362106e-05
9.631999999999999673e+00,5.319034305429154452e-03,4.711453748604478342e-05
9.633000000000000895e+00,5.352838228338083204e-03,4.717310354358131925e-05
9.634000000000000341e+00,5.383355815092356715e-03,4.722715397143734589e-05
9.634999999999999787e+00,5.410566187923256283e-03,4.727658808712176470e-05
9.636000000000001009e+00,5.434450540670193036e-03,4.732131570930588955e-05
9.637000000000000455e+00,5.454992149815098348e-03,4.736125689611645639e-05
9.637999999999999901e+00,5.472176385220461035e-03,4.739634245764429209e-05
9.638999999999999346e+00,5.485990719067396389e-03,4.742651366463995316e-05
9.640000000000000568e+00,5.496424734506949808e-03,4.745172272484425542e-05
9.641000000000000014e+00,5.503470132254282936e-03,4.747193247513824895e-05
9.641999999999999460e+00,5.507120737046938136e-03,4.748711684834670062e-05
9.643000000000000682e+00,5.507372502163728097e-03,4.749726047853103383e-05
9.644000000000000128e+00,5.504223513494463024e-03,4.750235917325065088e-05
9.644999999999999574e+00,5.497673991702279120e-03,4.750241949683228423e-05
9.646000000000000796e+00,5.487726294080432811e-03,4.749745922149415381e-05
9.647000000000000242e+00,5.474384914487514901e-03,4.748750686762605837e-05
9.647999999999999687e+00,5.457656482852024822e-03,4.747260212859920743e-05
9.649000000000000909e+00,5.437549762822351147e-03,4.745279537210799126e-05
9.650000000000000355e+00,5.414075649102634454e-03,4.742814806930927603e-05
9.650999999999999801e+00,5.387247162831575002e-03,4.739873223111205696e-05
9.652000000000001023e+00,5.357079446739726643e-03,4.736463081743211973e-05
9.653000000000000469e+00,5.323589758425917653e-03,4.732593716353392186e-05
9.653999999999999915e+00,5.286797463375030384e-03,4.728275533107963012e-05
9.654999999999999361e+00,5.246724026203291626e-03,4.723519949358530426e-05
9.656000000000000583e+00,5.203393001743269325e-03,4.718339429573930027e-05
9.657000000000000028e+00,5.156830024499098331e-03,4.712747417750307369e-05
9.657999999999999474e+00,5.107062797922653184e-03,4.706758369395969745e-05
9.659000000000000696e+00,5.054121082226179819e-03,4.700387682891123305e-05
9.660000000000000142e+00,4.998036682260018418e-03,4.693651725855352757e-05
9.660999999999999588e+00,4.938843433966013351e-03,4.686567759096768208e-05
9.662000000000000810e+00,4.876577191179934725e-03,4.679153963951655066e-05
9.663000000000000256e+00,4.811275811214623527e-03,4.671429361136538453e-05
9.663999999999999702e+00,4.742979140996484051e-03,4.663413832899031253e-05
9.665000000000000924e+00,4.671729002513533117e-03,4.655128037000064872e-05
9.666000000000000369e+00,4.597569179134275257e-03,4.646593422176612567e-05
9.666999999999999815e+00,4.520545401629100582e-03,4.637832141287265785e-05
9.668000000000001037e+00,4.440705335721596009e-03,4.628867063846820839e-05
9.669000000000000483e+00,4.358098570027733702e-03,4.619721678706322046e-05
9.669999999999999929e+00,4.272776606378026615e-03,4.610420101837072251e-05
9.670999999999999375e+00,4.184792851543598334e-03,4.600986977729443087e-05
9.672000000000000597e+00,4.094202612561828429e-03,4.591447480017060327e-05
9.673000000000000043e+00,4.001063095180185797e-03,4.581827205942905619e-05
9.673999999999999488e+00,3.905433407799601634e-03,4.572152173359527615e-05
9.675000000000000711e+00,3.807374570865950086e-03,4.562448711731080492e-05
9.676000000000000156e+00,3.706949534941786795e-03,4.552743451637477137e-05
9.676999999999999602e+00,3.604223208211463410e-03,4.543063210239808327e-05
9.678000000000000824e+00,3.499262497656255994e-03,4.533434979432739072e-05
9.679000000000000270e+00,3.392136366140620883e-03,4.523885802513735944e-05
9.679999999999999716e+00,3.282915911624716652e-03,4.514442755619391351e-05
9.681000000000000938e+00,3.171674473498344460e-03,4.505132829129210645e-05
9.682000000000000384e+00,3.058487775826508430e-03,4.495982900878157891e-05
9.682999999999999829e+00,2.943434117675021618e-03,4.487019608319080407e-05
9.684000000000001052e+00,2.826594627403565280e-03,4.478269323011975104e-05
9.685000000000000497e+00,2.708053601054836741e-03,4.469758024149265323e-05
9.685999999999999943e+00,2.587898956585686031e-03,4.461511263827067135e-05
9.686999999999999389e+00,2.466222845515925188e-03,4.453554041835522761e-05
9.688000000000000611e+00,2.343122485218597072e-03,4.445910774184559227e-05
9.689000000000000057e+00,2.218701301874004966e-03,4.438605162766364956e-05
9.689999999999999503e+00,2.093070521722412928e-03,4.431660163994032166e-05
9.691000000000000725e+00,1.966351417970791087e-03,4.425097864395046251e-05
9.692000000000000171e+00,1.838678540740350123e-03,4.418939445511912826e-05
9.692999999999999616e+00,1.710204451612473654e-03,4.413205067335146425e-05
9.694000000000000838e+00,1.581106825529561251e-03,4.407913836740405788e-05
9.695000000000000284e+00,1.451599383299464682e-03,4.403083695006832919e-05
9.695999999999999730e+00,1.321949230316887304e-03,4.398731391328528301e-05
9.697000000000000952e+00,1.192505300151149765e-03,4.394872376514045119e-05
9.698000000000000398e+00,1.063746840635517105e-03,4.391520784249870036e-05
9.698999999999999844e+00,9.363696867123339623e-04,4.388689337695586101e-05
9.700000000000001066e+00,8.114470828527898128e-04,4.386389334555823724e-05
9.701000000000000512e+00,6.907437040011579982e-04,4.384630566310689272e-05
9.701999999999999957e+00,5.773501131113688159e-04,4.383421312981801448e-05
9.702999999999999403e+00,4.769442761934589246e-04,4.382768274884528572e-05
9.704000000000000625e+00,3.998394141980270372e-04,4.382676578242106007e-05
9.705000000000000071e+00,3.615827003298023373e-04,4.383149720605166116e-05
9.705999999999999517e+00,3.744509944941130583e-04,4.384189587295810243e-05
9.707000000000000739e+00,4.339543083810098686e-04,4.385796413612674024e-05
9.708000000000000185e+00,5.243897479552858112e-04,4.387968810933900391e-05
9.708999999999999631e+00,6.325001726720900922e-04,4.390703744720137776e-05
9.710000000000000853e+00,7.505160198961383479e-04,4.393996572302168630e-05
9.711000000000000298e+00,8.742340954779359878e-04,4.397841036241004599e-05
9.711999999999999744e+00,1.001320164515211988e-03,4.402229313417102969e-05
9.713000000000000966e+00,1.130399957745580790e-03,4.407152021737548267e-05
9.714000000000000412e+00,1.260610318605169490e-03,4.412598277529060657e-05
9.714999999999999858e+00,1.391373946313543587e-03,4.418555720302732779e-05
9.716000000000001080e+00,1.522281440041379098e-03,4.425010580006271934e-05
9.717000000000000526e+00,1.653026546447573970e-03,4.431947710582935203e-05
9.717999999999999972e+00,1.783368977297027612e-03,4.439350661805652030e-05
9.718999999999999417e+00,1.913112173214672222e-03,4.447201730139731815e-05
9.720000000000000639e+00,2.042089515996353254e-03,4.455482037076596245e-05
9.721000000000000085e+00,2.170155505211651594e-03,4.464171583387781836e-05
9.721999999999999531e+00,2.297179951001070749e-03,4.473249332387857849e-05
9.723000000000000753e+00,2.423044059220944187e-03,4.482693275109121624e-05
9.724000000000000199e+00,2.547637734313700289e-03,4.492480514318392755e-05
9.724999999999999645e+00,2.670857687914924682e-03,4.502587335621447957e-05
9.726000000000000867e+00,2.792606089849238721e-03,4.512989290003926058e-05
9.727000000000000313e+00,2.912789594294158419e-03,4.523661272847867131e-05
9.727999999999999758e+00,3.031318627497846512e-03,4.534577603296943926e-05
9.729000000000000981e+00,3.148106863396959738e-03,4.545712102843252399e-05
9.730000000000000426e+00,3.263070833639915205e-03,4.557038176916607033e-05
9.730999999999999872e+00,3.376129637728083732e-03,4.568528893737352575e-05
9.731999999999999318e+00,3.487204725868706980e-03,4.580157058199046640e-05
9.733000000000000540e+00,3.596219737867831830e-03,4.591895293126004751e-05
9.733999999999999986e+00,3.703100382950646856e-03,4.603716108802499907e-05
9.734999999999999432e+00,3.807774352440057922e-03,4.615591983027709903e-05
9.736000000000000654e+00,3.910171256155374302e-03,4.627495425058396464e-05
9.737000000000000099e+00,4.010222578694219199e-03,4.639399053295087660e-05
9.737999999999999545e+00,4.107861649670496197e-03,4.651275652367193892e-05
9.739000000000000767e+00,4.203023626433176341e-03,4.663098252353637242e-05
9.740000000000000213e+00,4.295645485112076223e-03,4.674840173216648123e-05
9.740999999999999659e+00,4.385666019523219716e-03,4.686475101844818608e-05
9.742000000000000881e+00,4.473025844831433374e-03,4.697977135659613525e-05
9.743000000000000327e+00,4.557667406470884350e-03,4.709320853153173481e-05
9.743999999999999773e+00,4.639534991610168822e-03,4.720481348207092071e-05
9.745000000000000995e+00,4.718574744075366111e-03,4.731434299908392329e-05
9.746000000000000441e+00,4.794734680350022996e-03,4.742156001669071378e-05
9.746999999999999886e+00,4.867964707882770428e-03,4.752623425784572512e-05
9.747999999999999332e+00,4.938216643625511874e-03,4.762814242443125614e-05
9.749000000000000554e+00,5.005444233996123211e-03,4.772706887332505148e-05
9.750000000000000000e+00,5.069603174413317773e-03,4.782280573771816761e-05
9.750999999999999446e+00,5.130651129779848288e-03,4.791515353966752978e-05
9.752000000000000668e+00,5.188547754071999238e-03,4.800392128175319783e-05
9.753000000000000114e+00,5.243254710497539418e-03,4.808892702228176428e-05
9.753999999999999559e+00,5.294735690513460713e-03,4.816999785936811160e-05
9.755000000000000782e+00,5.342956433028287107e-03,4.824697052705122029e-05
9.756000000000000227e+00,5.387884742170031931e-03,4.831969135289756101e-05
9.756999999999999673e+00,5.429490505220142989e-03,4.838801680594727057e-05
9.758000000000000895e+00,5.467745708876582851e-03,4.845181337623765398e-05
9.759000000000000341e+00,5.502624455450798834e-03,4.851095811921674516e-05
9.759999999999999787e+00,5.534102977441559060e-03,4.856533848253234698e-05
9.761000000000001009e+00,5.562159651821142747e-03,4.861485283401571414e-05
9.762000000000000455e+00,5.586775012506202225e-03,4.865941025071265631e-05
9.762999999999999901e+00,5.607931762642374626e-03,4.869893101619607670e-05
9.763999999999999346e+00,5.625614784955580705e-03,4.873334636112672599e-05
9.765000000000000568e+00,5.639811151757206410e-03,4.876259894779116282e-05
9.766000000000000014e+00,5.650510133107198955e-03,4.878664256545651507e-05
9.766999999999999460e+00,5.657703204510772937e-03,4.880544261264037754e-05
9.768000000000000682e+00,5.661384052728825854e-03,4.881897572370975409e-05
9.769000000000000128e+00,5.661548581141376095e-03,4.882723023440146824e-05
9.769999999999999574e+00,5.658194913128880739e-03,4.883020580875774335e-05
9.771000000000000796e+00,5.651323395081050971e-03,4.882791386460617997e-05
9.772000000000000242e+00,5.640936597413478103e-03,4.882037712902660584e-05
9.772999999999999687e+00,5.627039315147034683e-03,4.880763008053692816e-05
9.774000000000000909e+00,5.609638566574441133e-03,4.878971845999596752e-05
9.775000000000000355e+00,5.588743591394764940e-03,4.876669968185292254e-05
9.775999999999999801e+00,5.564365847002037888e-03,4.873864232144433745e-05
9.777000000000001023e+00,5.536519004470796292e-03,4.870562647892840797e-05
9.778000000000000469e+00,5.505218942541363625e-03,4.866774324486659907e-05
9.778999999999999915e+00,5.470483741137864564e-03,4.862509505860007305e-05
9.779999999999999361e+00,5.432333673209885534e-03,4.857779508204153161e-05
9.781000000000000583e+00,5.390791196335104236e-03,4.852596757284487785e-05
9.782000000000000028e+00,5.345880942534281428e-03,4.846974721609229741e-05
9.782999999999999474e+00,5.297629707804462490e-03,4.840927941663968423e-05
9.784000000000000696e+00,5.246066440040844658e-03,4.834471964090923131e-05
9.785000000000000142e+00,5.191222226965119986e-03,4.827623367455391922e-05
9.785999999999999588e+00,5.133130282590745580e-03,4.820399689171342395e-05
9.787000000000000810e+00,5.071825933749701983e-03,4.812819449703291072e-05
9.788000000000000256e+00,5.007346605371797155e-03,4.804902070806996362e-05
9.788999999999999702e+00,4.939731806160742485e-03,4.796667898172064131e-05
9.790000000000000924e+00,4.869023113355602783e-03,4.788138118196103401e-05
9.791000000000000369e+00,4.795264158093870063e-03,4.779334771363682229e-05
9.791999999999999815e+00,4.718500610362703560e-03,4.770280664565029126e-05
9.793000000000001037e+00,4.638780165213594875e-03,4.760999381239333232e-05
9.794000000000000483e+00,4.556152529000656592e-03,4.751515186223431009e-05
9.794999999999999929e+00,4.470669407550689409e-03,4.741853031773278075e-05
9.795999999999999375e+00,4.382384495484762180e-03,4.732038458534415585e-05
9.797000000000000597e+00,4.291353468578229524e-03,4.722097593074641857e-05
9.798000000000000043e+00,4.197633978452364363e-03,4.712057044950615704e-05
9.798999999999999488e+00,4.101285651976141131e-03,4.701943899884583882e-05
9.800000000000000711e+00,4.002370095315586906e-03,4.691785606757615281e-05
9.801000000000000156e+00,3.900950905285812710e-03,4.681609970090910936e-05
9.801999999999999602e+00,3.797093688511420269e-03,4.671445033977834714e-05
9.803000000000000824e+00,3.690866092265116232e-03,4.661319061812754029e-05
9.804000000000000270e+00,3.582337848608258858e-03,4.651260416110615796e-05
9.804999999999999716e+00,3.471580837126096025e-03,4.641297535078776085e-05
9.806000000000000938e+00,3.358669170291880314e-03,4.631458808633121671e-05
9.807000000000000384e+00,3.243679309540905241e-03,4.621772551969723222e-05
9.807999999999999829e+00,3.126690220094169130e-03,4.612266875967298844e-05
9.809000000000001052e+00,3.007783578406649817e-03,4.602969652645110883e-05
9.810000000000000497e+00,2.887044047932558165e-03,4.593908388413517449e-05
9.810999999999999943e+00,2.764559648290147026e-03,4.585110187570069085e-05
9.811999999999999389e+00,2.640422250051940433e-03,4.576601618816160551e-05
9.813000000000000611e+00,2.514728243905492520e-03,4.568408675759481316e-05
9.814000000000000057e+00,2.387579451977008688e-03,4.560556647896897245e-05
9.814999999999999503e+00,2.259084384344039846e-03,4.553070081679982159e-05
9.816000000000000725e+00,2.129359992648442550e-03,4.545972650699866424e-05
9.817000000000000171e+00,1.998534156941684202e-03,4.539287116766575823e-05
9.817999999999999616e+00,1.866749274265505068e-03,4.533035205843718003e-05
9.819000000000000838e+00,1.734167545895986835e-03,4.527237570671158070e-05
9.820000000000000284e+00,1.600978950568399247e-03,4.521913672600961218e-05
9.820999999999999730e+00,1.467413596934390467e-03,4.517081748939968331e-05
9.822000000000000952e+00,1.333761453525552114e-03,4.512758705005815216e-05
9.823000000000000398e+00,1.200404981407507746e-03,4.508960084635493066e-05
9.823999999999999844e+00,1.067875276129448114e-03,4.505699970658694588e-05
9.825000000000001066e+00,9.369529979304216851e-04,4.502990966481882517e-05
9.826000000000000512e+00,8.088585914081554938e-04,4.500844109813961546e-05
9.826999999999999957e+00,6.856275207849065866e-04,4.499268862221046140e-05
9.827999999999999403e+00,5.708720846876780318e-04,4.498273034711500391e-05
9.829000000000000625e+00,4.712722502808513927e-04,4.497862788309094718e-05
9.830000000000000071e+00,3.987580008834089394e-04,4.498042576261608068e-05
9.830999999999999517e+00,3.699183557959810609e-04,4.498815155510412276e-05
9.832000000000000739e+00,3.945929915949076172e-04,4.500181545877064324e-05
9.833000000000000185e+00,4.643366901847781792e-04,4.502141052468845679e-05
9.833999999999999631e+00,5.625478733730831030e-04,4.504691240441511169e-05
9.835000000000000853e+00,6.768022932527083604e-04,4.507827971426504670e-05
9.836000000000000298e+00,8.000706682853509421e-04,4.511545394111786037e-05
9.836999999999999744e+00,9.285550557326166174e-04,4.515835991170485367e-05
9.838000000000000966e+00,1.060124553998230933e-03,4.520690587883115648e-05
9.839000000000000412e+00,1.193507737005457649e-03,4.526098408669036158e-05
9.839999999999999858e+00,1.327895020194300602e-03,4.532047100206247256e-05
9.841000000000001080e+00,1.462737743750900472e-03,4.538522798883613661e-05
9.842000000000000526e+00,1.597641984030012327e-03,4.545510167408065819e-05
9.842999999999999972e+00,1.732309710647794102e-03,4.552992469909861411e-05
9.843999999999999417e+00,1.866504704358869790e-03,4.560951620675523474e-05
9.845000000000000639e+00,2.000032013964944330e-03,4.569368266791076457e-05
9.846000000000000085e+00,2.132725131909665294e-03,4.578221848597000795e-05
9.846999999999999531e+00,2.264437735995828305e-03,4.587490680123681660e-05
9.848000000000000753e+00,2.395038226754885643e-03,4.597152021111607057e-05
9.849000000000000199e+00,2.524406026340051540e-03,4.607182168966821088e-05
9.849999999999999645e+00,2.652429020093672804e-03,4.617556528695495189e-05
9.851000000000000867e+00,2.779001754759864544e-03,4.628249700596958455e-05
9.852000000000000313e+00,2.904024151221660036e-03,4.639235564490735557e-05
9.852999999999999758e+00,3.027400571667006237e-03,4.650487362920362758e-05
9.854000000000000981e+00,3.149039137545485163e-03,4.661977784502957289e-05
9.855000000000000426e+00,3.268851225286830992e-03,4.673679052498480905e-05
9.855999999999999872e+00,3.386751092650439748e-03,4.685563007538325687e-05
9.856999999999999318e+00,3.502655599518410094e-03,4.697601186466533626e-05
9.858000000000000540e+00,3.616484000376059098e-03,4.709764907277759450e-05
9.858999999999999986e+00,3.728157789225276450e-03,4.722025345276766950e-05
9.859999999999999432e+00,3.837600585733602718e-03,4.734353618700935383e-05
9.861000000000000654e+00,3.944738051516884225e-03,4.746720854405502899e-05
9.862000000000000099e+00,4.049497831031412948e-03,4.759098271250109251e-05
9.862999999999999545e+00,4.151809510171780050e-03,4.771457243829640125e-05
9.864000000000000767e+00,4.251604590017410770e-03,4.783769382962858716e-05
9.865000000000000213e+00,4.348816471102567686e-03,4.796006587979142409e-05
9.865999999999999659e+00,4.443380447376246538e-03,4.808141123950887953e-05
9.867000000000000881e+00,4.535233706144922543e-03,4.820145668068125550e-05
9.868000000000000327e+00,4.624315334209105205e-03,4.831993389346401531e-05
9.868999999999999773e+00,4.710566327531849964e-03,4.843657986363151223e-05
9.870000000000000995e+00,4.793929604975689061e-03,4.855113756026535333e-05
9.871000000000000441e+00,4.874350023653421619e-03,4.866335627788380723e-05
9.871999999999999886e+00,4.951774396977226197e-03,4.877299231549851591e-05
9.872999999999999332e+00,5.026151513298464900e-03,4.887980920993547994e-05
9.874000000000000554e+00,5.097432156146990134e-03,4.898357842988224087e-05
9.875000000000000000e+00,5.165569124414640979e-03,4.908407951738649012e-05
9.875999999999999446e+00,5.230517253626264587e-03,4.918110070817892680e-05
9.877000000000000668e+00,5.292233436373806367e-03,4.927443904831209327e-05
9.878000000000000114e+00,5.350676643377827967e-03,4.936390101142823581e-05
9.878999999999999559e+00,5.405807943510372582e-03,4.944930254720780705e-05
9.880000000000000782e+00,5.457590524146620214e-03,4.953046964546677132e-05
9.881000000000000227e+00,5.505989710198199057e-03,4.960723827826650381e-05
9.881999999999999673e+00,5.550972983132044028e-03,4.967945498880868343e-05
9.883000000000000895e+00,5.592509998404458782e-03,4.974697682366715471e-05
9.884000000000000341e+00,5.630572602815166194e-03,4.980967186129049636e-05
9.884999999999999787e+00,5.665134850279336144e-03,4.986741905743855940e-05
9.886000000000001009e+00,5.696173017343537752e-03,4.992010876301717075e-05
9.887000000000000455e+00,5.723665616748189154e-03,4.996764255838016572e-05
9.887999999999999901e+00,5.747593410735611814e-03,5.000993375505781435e-05
9.888999999999999346e+00,5.767939422652221086e-03,5.004690712626646556e-05
9.890000000000000568e+00,5.784688947940993566e-03,5.007849940792626536e-05
9.891000000000000014e+00,5.797829563287071504e-03,5.010465901901774236e-05
9.891999999999999460e+00,5.807351135325118825e-03,5.012534651351663653e-05
9.893000000000000682e+00,5.813245827323980028e-03,5.014053424879601803e-05
9.894000000000000128e+00,5.815508105398267853e-03,5.015020685389644451e-05
9.894999999999999574e+00,5.814134742825530569e-03,5.015436084058287202e-05
9.896000000000000796e+00,5.809124823772275799e-03,5.015300502656415882e-05
9.897000000000000242e+00,5.800479744966112981e-03,5.014616013807537097e-05
9.897999999999999687e+00,5.788203216981918989e-03,5.013385922644802333e-05
9.899000000000000909e+00,5.772301263541192856e-03,5.011614717810685928e-05
9.900000000000000355e+00,5.752782220098754014e-03,5.009308112772827015e-05
9.900999999999999801e+00,5.729656730676113870e-03,5.006472996190916959e-05
9.902000000000001023e+00,5.702937744221390180e-03,5.003117466669923150e-05
9.903000000000000469e+00,5.672640508875238449e-03,4.999250780543485292e-05
9.903999999999999915e+00,5.638782565847493163e-03,4.994883387337432565e-05
9.904999999999999361e+00,5.601383741567883198e-03,4.990026867526681513e-05
9.906000000000000583e+00,5.560466139254472556e-03,4.984693966533584072e-05
9.907000000000000028e+00,5.516054128770412138e-03,4.978898532237627364e-05
9.907999999999999474e+00,5.468174336290067966e-03,4.972655541952335310e-05
9.909000000000000696e+00,5.416855632117446862e-03,4.965981035703372748e-05
9.910000000000000142e+00,5.362129118377919647e-03,4.958892142191418507e-05
9.910999999999999588e+00,5.304028115281566973e-03,4.951407003895277393e-05
9.912000000000000810e+00,5.242588147255171881e-03,4.943544799306401550e-05
9.913000000000000256e+00,5.177846927904493531e-03,4.935325664711767463e-05
9.913999999999999702e+00,5.109844345137021064e-03,4.926770712806272334e-05
9.915000000000000924e+00,5.038622445213161022e-03,4.917901950250644632e-05
9.916000000000000369e+00,4.964225417448868936e-03,4.908742288479078309e-05
9.916999999999999815e+00,4.886699578378696056e-03,4.899315454470386054e-05
9.918000000000001037e+00,4.806093356849464038e-03,4.889645999755107774e-05
9.919000000000000483e+00,4.722457279204803592e-03,4.879759206110489576e-05
9.919999999999999929e+00,4.635843956170030040e-03,4.869681086236161955e-05
9.920999999999999375e+00,4.546308070612653518e-03,4.859438283676640740e-05
9.922000000000000597e+00,4.453906368162128919e-03,4.849058070824482838e-05
9.923000000000000043e+00,4.358697649975670427e-03,4.838568242614855466e-05
9.923999999999999488e+00,4.260742769793268714e-03,4.827997105045506848e-05
9.925000000000000711e+00,4.160104635232879725e-03,4.817373364080836264e-05
9.926000000000000156e+00,4.056848215938241298e-03,4.806726110622493116e-05
9.926999999999999602e+00,3.951040558957727607e-03,4.796084702764676088e-05
9.928000000000000824e+00,3.842750814916481329e-03,4.785478742834166702e-05
9.929000000000000270e+00,3.732050276588357897e-03,4.774937954389556601e-05
9.929999999999999716e+00,3.619012434736430025e-03,4.764492157051723162e-05
9.931000000000000938e+00,3.503713054844761424e-03,4.754171138846459952e-05
9.932000000000000384e+00,3.386230282288827352e-03,4.744004619908361422e-05
9.932999999999999829e+00,3.266644783194281535e-03,4.734022123361342357e-05
9.934000000000001052e+00,3.145039933609735175e-03,4.724252937480490961e-05
9.935000000000000497e+00,3.021502071263761080e-03,4.714725982860843182e-05
9.935999999999999943e+00,2.896120832559057143e-03,4.705469768033316381e-05
9.936999999999999389e+00,2.768989603505495056e-03,4.696512255970546209e-05
9.938000000000000611e+00,2.640206128147002101e-03,4.687880821029902711e-05
9.939000000000000057e+00,2.509873334495636623e-03,4.679602111344663407e-05
9.939999999999999503e+00,2.378100468490712115e-03,4.671702003168255062e-05
9.941000000000000725e+00,2.245004668508228905e-03,4.664205470484358574e-05
9.942000000000000171e+00,2.110713184943465662e-03,4.657136538311451682e-05
9.942999999999999616e+00,1.975366560470700767e-03,4.650518156329032479e-05
9.944000000000000838e+00,1.839123277799700144e-03,4.644372153908491845e-05
9.945000000000000284e+00,1.702166703594506190e-03,4.638719115465279749e-05
9.945999999999999730e+00,1.564715732021673905e-03,4.633578345660121253e-05
9.947000000000000952e+00,1.427041579557820341e-03,4.628967756349329846e-05
9.948000000000000398e+00,1.289495181897686244e-03,4.624903832633651349e-05
9.948999999999999844e+00,1.152553600546982323e-03,4.621401530126132443e-05
9.950000000000001066e+00,1.016902032613177867e-03,4.618474249945017201e-05
9.951000000000000512e+00,8.835856246182655213e-04,4.616133749454753431e-05
9.951999999999999957e+00,7.543041862218666151e-04,4.614390127054636865e-05
9.952999999999999403e+00,6.320070161157293788e-04,4.613251748109677630e-05
9.954000000000000625e+00,5.220932305182676182e-04,4.612725242577266110e-05
9.955000000000000071e+00,4.345074393424445242e-04,4.612815443409653594e-05
9.955999999999999517e+00,3.851588211682685026e-04,4.613525395163769105e-05
9.957000000000000739e+00,3.890919315343870002e-04,4.614856312866095659e-05
9.958000000000000185e+00,4.449519964589375150e-04,4.616807604590435801e-05
9.958999999999999631e+00,5.367092237568968143e-04,4.619376845854451547e-05
9.960000000000000853e+00,6.491892187870381770e-04,4.622559813418522604e-05
9.961000000000000298e+00,7.732225235366546254e-04,4.626350479367446529e-05
9.961999999999999744e+00,9.038520746624820537e-04,4.630741058003031753e-05
9.963000000000000966e+00,1.038353391950065392e-03,4.635722015027052815e-05
9.964000000000000412e+00,1.175141921095086478e-03,4.641282126951677109e-05
9.964999999999999858e+00,1.313233960821747707e-03,4.647408508317516098e-05
9.966000000000001080e+00,1.451978436910287499e-03,4.654086678258033383e-05
9.967000000000000526e+00,1.590917841157216215e-03,4.661300601093551266e-05
9.967999999999999972e+00,1.729712613084331786e-03,4.669032766729631299e-05
9.968999999999999417e+00,1.868098088555718858e-03,4.677264243363677071e-05
9.970000000000000639e+00,2.005858944552039568e-03,4.685974760006509228e-05
9.971000000000000085e+00,2.142813458654197444e-03,4.695142772598165913e-05
9.971999999999999531e+00,2.278803491762937047e-03,4.704745555731809073e-05
9.973000000000000753e+00,2.413687929962106318e-03,4.714759272709634179e-05
9.974000000000000199e+00,2.547338281215299864e-03,4.725159068647510029e-05
9.974999999999999645e+00,2.679635655165464939e-03,4.735919152291053928e-05
9.976000000000000867e+00,2.810468650951547867e-03,4.747012887214337585e-05
9.977000000000000313e+00,2.939731856886551847e-03,4.758412877154969485e-05
9.977999999999999758e+00,3.067324768789779846e-03,4.770091059536984648e-05
9.979000000000000981e+00,3.193151002340007504e-03,4.782018794903868336e-05
9.980000000000000426e+00,3.317117712985686619e-03,4.794166952866163862e-05
9.980999999999999872e+00,3.439135167004423593e-03,4.806506001356706788e-05
9.982000000000001094e+00,3.559116421541990739e-03,4.819006095532104959e-05
9.983000000000000540e+00,3.676977086978195589e-03,4.831637162743427304e-05
9.983999999999999986e+00,3.792635149378087087e-03,4.844368982773755868e-05
9.984999999999999432e+00,3.906010839666432862e-03,4.857171280776202037e-05
9.986000000000000654e+00,4.017026537294514366e-03,4.870013796159243833e-05
9.987000000000000099e+00,4.125606701598056973e-03,4.882866369425455073e-05
9.987999999999999545e+00,4.231677823239412932e-03,4.895699008229393830e-05
9.989000000000000767e+00,4.335168392638463764e-03,4.908481973797687256e-05
9.990000000000000213e+00,4.436008880333131878e-03,4.921185836986340843e-05
9.990999999999999659e+00,4.534131728120702892e-03,4.933781555073339030e-05
9.992000000000000881e+00,4.629471347010269931e-03,4.946240526937515562e-05
9.993000000000000327e+00,4.721964122040837007e-03,4.958534673997454239e-05
9.993999999999999773e+00,4.811548421327508165e-03,4.970636474127240382e-05
9.995000000000000995e+00,4.898164609265834822e-03,4.982519038882678603e-05
9.996000000000000441e+00,4.981755061858623296e-03,4.994156150624507335e-05
9.996999999999999886e+00,5.062264185009855005e-03,5.005522330935698239e-05
9.997999999999999332e+00,5.139638433518142584e-03,5.016592867317779854e-05
9.999000000000000554e+00,5.213826331914201383e-03,5.027343881382827597e-05
1.000000000000000000e+01,5.284778495308508142e-03,5.037752347716762145e-05


==> svg-inkscape/rotor_3D_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'rotor_3D_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{405bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.59259259)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{rotor_3D_svg-tex.pdf}}%
  \end{picture}%
\endgroup%

